Perceptions of Sentient AI and Other Digital Minds: Evidence from the AI, Morality, and Sentience (AIMS) Survey

Humans now interact with a variety of digital minds, AI systems that appear to have mental faculties such as reasoning, emotion, and agency, and public figures are discussing the possibility of sentient AI. We present initial results from 2021 and 2023 for the nationally representative AI, Morality, and Sentience (AIMS) survey (N = 3,500). Mind perception and moral concern for AI welfare were surprisingly high and significantly increased: in 2023, one in five U.S. adults believed some AI systems are currently sentient, and 38% supported legal rights for sentient AI. People became more opposed to building digital minds: in 2023, 63% supported banning smarter-than-human AI, and 69% supported banning sentient AI. The median 2023 forecast was that sentient AI would arrive in just five years. The development of safe and beneficial AI requires not just technical study but understanding the complex ways in which humans perceive and coexist with digital minds.

==> supplemental_materials/main_2021_data.csv <==
PMC1,PMC2,PMC3,PMC4,PMC5,PMC6,PMC7,PMC8,PMC9,PMC10,PMC11,PMC12,MCE1,MCE2,MCE3,MCE4,MCE5,MCE6,MCE7,MCE8,MCE9,MCE21,MCE22,MCE23,MCE24,MCE25,MCE26,MCE27,MCE28,MCE29,MCE30,MCE31,MP1,MP2,MP3,MP4,SI1,SI2,SI3,SI4,SI6,SI7,SI8,SI9,SI10,SI11,SI12,SI13,SI14,SI15,SI16,F1,F11,F2,F3,F4,F5,F6,F7,F8,F9,F10,MCA1,MCA2,MCEn1,MCEn2,Norm,TA1,TA2,Sub1,Sub2,Anth1,Anth2,Anth3,Anth4,attention,own,work,smart,exper,fint,fexp,politics,religion,relelse,diet,feedback,minutes,progress,age,gender,region,raceethnicity,education,income,Pcode,exp_seen_abuse,exp_video_abuse,exp_conv_robot,exp_book_article,exp_conv_friend,exp_none,religionRNR,dietMR,exp_prop,PMC1nr,PMC2nr,PMC3nr,PMC4nr,PMC5nr,PMC6nr,PMC7nr,PMC8nr,PMC9nr,PMC10nr,PMC11nr,PMC12nr,MCE1nr,MCE2nr,MCE3nr,MCE4nr,MCE5nr,MCE6nr,MCE7nr,MCE8nr,MCE9nr,SI1nr,SI2nr,SI3nr,SI4nr,MCA1nr,MCA2nr,MCEn1nr,MCEn2nr,education_recode,sex_age,income_recode,weight
7,5,7,4,4,6,6,4,4,4,4,2,4,4,6,4,7,4,6,4,6,3.64,3.52,3.72,3.44,2.48,2.32,2.52,2.08,3.52,4.04,3.72,37,13,31,25,7,4,4,4,2,2,4,2,1,1,2,1,3,1,1,Not sure,Not sure,0,0,39,3.32,3.8,3.52,2.08,2.68,4.24,6,1,6,7,4.9,1.18,2.08,4.78,2.56,2.3,1.2,1.5,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,24.03,0.923076923,77,Female,South,White,5,22500,1,0,0,0,0,0,1,0,0,0,6,4,6,,,5,5,,,,,2,,,5,,6,,5,,5,6,,,,5,1,5,6,high,f55_,_24999,0.861809253
7,7,6,5,1,1,1,1,1,4,4,4,2,1,1,1,2,1,4,4,7,1.76,1.8,2.24,3.52,1.76,1.76,3.76,1.6,2.12,1.56,1.76,17,7,70,62,3,6,6,6,1,1,1,1,4,1,2,1,1,1,5,Not sure,Not sure,10,20,31,1.24,1.28,4.04,1.32,1.68,1.88,7,7,5,5,2.14,1,1.66,1.9,1.72,0.4,0.7,1.3,4.8,(2) agree,No,Yes,Yes,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,No,8.43,0.923076923,65,Male,South,White,11,137500,2,0,0,0,0,0,1,0,0,0,6,6,5,4,1,1,1,1,1,,,,2,1,1,1,2,1,,,6,3,5,5,5,6,6,4,4,post_grad,m55_,100000_,0.66973471
3,5,7,7,2,3,6,5,2,5,4,4,7,5,7,7,7,1,7,7,7,4.52,3.92,3.92,3.84,3.44,1.16,4.64,1.12,4.8,4.24,4.68,90,85,95,87,6,5,5,5,7,6,4,3,2,1,6,1,7,6,5,Yes,Yes,-1,15,99,3.92,2.32,3.32,3.72,4,4.36,7,5,7,7,4.42,1.96,5.86,4.54,3.52,1.4,5.3,5.3,1.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.92,Protestant,,Meat-eater,,12.22,0.923076923,66,Female,South,White,5,112500,3,0,0,1,0,0,0,0,0,0.2,3,4,6,6,2,3,5,4,2,4,,,6,4,6,6,6,1,6,6,6,5,4,4,4,6,4,6,6,high,f55_,100000_,0.46642796
7,1,7,7,1,1,3,1,1,1,1,1,3,1,1,1,5,1,5,1,5,5,4.88,5,1.44,1.44,1.2,2,1.32,3.8,5,4.28,7,5,57,58,7,3,6,7,1,1,1,3,6,3,2,5,2,2,1,No,No,15,25,21,1.04,1.52,3.24,1.04,1,1.88,6,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,Yes,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,16.2,0.923076923,64,Female,West,White,5,77500,4,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,3,1,1,1,1,1,3,1,1,1,4,1,4,1,4,6,3,5,6,5,6,6,6,high,f55_,75000_99999,0.597686435
5,5,5,6,3,2,2,2,2,5,3,3,5,2,6,7,5,5,6,6,6,2.56,1.96,1.76,3.6,3.88,1.92,3.28,1.32,2,2.44,2.48,15,14,39,30,3,6,6,6,3,2,1,4,2,1,3,1,3,2,1,No,Not sure,4,0,65,3.96,3.48,3.48,3.52,3.68,3.52,6,6,5,3,3.64,3.58,2.92,3.16,3.28,3.6,4.6,4.4,3.7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.56,Catholic,,Meat-eater,,10.65,0.923076923,63,Female,Northeast,White,5,47500,5,0,0,0,0,0,1,0,0,0,4,4,4,5,3,2,2,2,2,4,3,3,4,2,5,6,4,4,5,5,5,3,5,5,5,5,5,4,3,high,f55_,25000_49999,0.675265726
2,5,2,6,1,5,2,2,2,5,2,4,4,3,5,6,6,4,6,6,6,4.16,4.16,4.32,4.32,4.08,4.08,4.2,4.08,3.92,4.24,4.12,26,41,31,39,2,3,3,3,4,4,1,1,1,4,1,3,1,1,3,Not sure,Not sure,7,7,58,4.16,4.2,4.12,3.68,3.36,3.76,6,2,6,5,5.56,5.86,4.24,3.94,1.84,7.7,2.8,6.4,7.6,(2) agree,No,No,No,"[""None of the above""]",0,1,3.32,Undisclosed,,Pescatarian,,17.77,0.923076923,65,Female,Northeast,White,3,27500,6,0,0,0,0,0,1,1,1,0,2,4,2,5,1,4,2,2,2,4,2,,,3,4,5,5,,5,5,5,2,3,3,3,5,2,5,4,less_than_high,f55_,25000_49999,0.55760388
7,7,6,6,7,7,6,2,5,5,6,5,6,5,7,3,7,3,7,2,6,3,2.72,3.96,2.36,2.8,2.8,3.08,2.24,2.24,4.16,3.08,52,56,52,61,3,5,5,5,5,7,6,3,5,3,7,1,6,4,2,No,Not sure,30,20,65,3.4,3.32,4.08,3.36,3.32,3.6,7,7,6,6,4.54,2.38,4.36,5.62,4.84,3.9,5.7,5.6,6.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,Catholic,,Meat-eater,,8.77,0.923076923,59,Female,West,White,8,137500,7,0,0,0,0,0,1,0,0,0,6,6,5,5,6,6,5,2,4,4,5,4,5,4,6,3,6,3,6,2,5,3,4,4,4,6,6,5,5,some_college,f55_,100000_,0.510562855
6,6,7,7,6,5,5,5,3,4,2,1,6,5,6,5,6,1,6,5,6,3,2.32,2.64,1.12,3.04,1.96,1,2,1.64,4,1.8,1,0,70,60,7,3,6,6,5,3,4,3,4,2,6,5,5,6,2,No,Yes,10,20,86,4.76,4,4.52,3.4,3.52,3,7,6,7,7,6.34,1,1,6.34,5.02,0.2,2,1.8,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.96,Atheist,,Meat-eater,,16.47,0.923076923,64,Male,West,White,5,42500,8,0,0,0,0,0,1,1,0,0,5,5,6,6,5,4,4,4,3,,2,1,5,4,5,4,5,1,5,4,5,6,3,5,5,6,5,6,6,high,m55_,25000_49999,1.728849991
5,5,5,4,6,5,5,5,4,4,4,3,5,2,5,4,7,3,7,7,7,3.36,2.24,3.36,1.2,1.52,1.12,1.2,1.12,2.4,3.24,1.6,2,1,10,2,5,4,5,5,2,1,2,1,1,1,1,1,2,2,1,Not sure,Not sure,0,0,4,3.8,3.6,4.08,4.04,3.72,4.48,4,5,5,5,6.58,1,1,1.24,1.9,0,0.2,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.12,Protestant,,Meat-eater,I don't think robots should be sentient.,18.9,0.923076923,79,Female,South,White,5,22500,9,0,0,0,0,0,1,0,0,0,4,4,4,,5,4,4,4,,,,3,4,2,4,,6,3,6,6,6,4,,4,4,,4,4,4,high,f55_,_24999,0.861809253
4,4,4,4,4,6,6,6,4,4,4,4,6,7,7,4,7,4,6,6,6,3.92,3.4,3.64,3,3.16,3.92,3.8,2.8,3.76,3.92,3.2,35,22,75,75,4,4,4,4,4,3,4,3,3,3,3,1,3,5,4,Not sure,Not sure,10,20,81,4.2,2.56,3.04,4.04,3.84,3.92,6,5,5,6,4.06,3.94,4.6,4.06,4.12,6.6,6.5,3.5,5.6,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,8.37,0.923076923,68,Female,Midwest,White,5,112500,10,0,0,0,0,0,1,0,0,0,,,,,,5,5,5,,,,,5,6,6,,6,,5,5,5,,,,,5,4,4,5,high,f55_,100000_,0.586023577
3,5,5,7,6,6,6,6,3,6,6,6,6,6,5,6,7,5,5,5,6,3.52,3.56,3.28,3.72,3.24,2.6,3.56,2.48,2.44,2.68,3.64,39,39,45,42,6,5,5,6,4,3,2,4,4,3,3,3,2,2,2,Not sure,Not sure,1,1,61,2.68,2.76,3.2,3.4,2.88,2.72,5,6,6,6,3.52,3.46,3.4,3.4,3.46,4.1,3.7,4.6,4.6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.96,Protestant,,Meat-eater,,30.8,0.923076923,74,Female,West,White,5,37500,11,0,0,0,0,0,1,0,0,0,3,4,4,6,5,5,5,5,3,5,5,5,5,5,4,5,6,4,4,4,5,5,4,4,5,4,5,5,5,high,f55_,25000_49999,0.8652484
5,3,7,7,4,4,4,4,2,4,1,4,5,3,6,4,7,3,5,5,5,2.2,2.68,2.16,1.64,1.92,1.56,2,1.4,1.44,1.72,1.72,9,9,55,43,6,2,5,5,3,1,1,1,1,1,2,1,1,1,1,Not sure,Not sure,10,10,48,3,2,2.64,3.12,2.36,3,5,5,6,6,2.5,2.86,3.4,4.06,3.34,2.1,1.9,2.2,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,Catholic,,Meat-eater,I am afraid of artificial intelligence,16.43,0.923076923,71,Female,South,White,6,52500,12,0,0,0,0,0,1,0,0,0,4,3,6,6,,,,,2,,1,,4,3,5,,6,3,4,4,4,5,2,4,4,4,4,5,5,high,f55_,50000_74999,0.513063107
1,1,2,2,1,1,1,1,1,1,1,1,5,2,3,1,3,1,3,2,5,1.12,1.44,1.08,1.04,1.08,1.04,1.12,1.04,1.08,1.24,1.12,2,3,17,58,6,1,5,6,2,2,2,1,1,1,3,1,1,2,2,Not sure,Yes,50,0,59,1.08,1.04,1.76,1.08,1.04,1.04,3,2,1,3,6.82,1.12,4.96,5.14,5.56,0.1,0,0.9,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.88,None,,Meat-eater,,32.8,0.923076923,61,Male,Midwest,White,6,2500,13,0,0,0,0,0,1,1,0,0,1,1,2,2,1,1,1,1,1,1,1,1,4,2,3,1,3,1,3,2,4,5,1,4,5,3,2,1,3,high,m55_,_24999,2.163506341
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,2.96,3,2.96,2.96,2.96,3,3,3,3,50,50,49,49,5,5,5,5,2,2,2,2,2,2,2,2,2,2,2,Yes,Not sure,5,5,50,3,3,2.96,3,3,2.96,5,5,5,5,4,4,3.94,4,3.94,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,6.68,0.923076923,68,Female,South,White,5,62500,14,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,4,4,4,4,high,f55_,50000_74999,0.513063107
2,5,2,2,2,2,5,3,2,5,3,3,2,2,5,5,6,3,6,6,6,4.2,3.32,4,2.96,2.12,1.56,2.52,1.28,3,1.36,2.88,45,45,68,52,6,6,5,5,5,5,4,2,3,1,5,1,5,2,4,Yes,Yes,1,5,100,4.44,3.12,4.08,2.92,3.44,3.2,6,5,6,7,5.56,1,1.6,6.4,1.78,3.9,2.9,3.4,1.8,(2) agree,No,No,No,"[""None of the above""]",0,2,1.64,Atheist,,Meat-eater,,16.75,0.923076923,72,Female,Northeast,White,5,12500,15,0,0,0,0,0,1,1,0,0,2,4,2,2,2,2,4,3,2,4,3,3,2,2,4,4,5,3,5,5,5,5,5,4,4,5,4,5,6,high,f55_,_24999,0.839295219
3,5,7,5,4,7,7,7,1,5,5,5,7,1,5,2,7,1,7,7,7,1.8,2.12,1.84,1.04,1,4.16,1.04,1.12,1.04,5,5,51,51,100,85,7,7,7,7,5,7,5,3,5,5,2,1,5,7,1,Not sure,Not sure,20,20,94,3,1.12,4.16,5,4.96,4.96,7,7,7,7,4.06,1.06,6.94,5.56,1.06,0.2,0,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.04,Buddhist,Lutheran,Meat-eater,,23.52,0.923076923,56,Female,Midwest,White,5,57500,16,0,0,0,0,0,1,0,0,0,3,4,6,4,,6,6,6,1,4,4,4,6,1,4,2,6,1,6,6,6,6,6,6,6,6,6,6,6,high,f55_,50000_74999,0.644616324
4,4,4,3,4,5,5,4,4,4,1,1,4,4,5,5,5,3,6,5,5,3.24,3.36,3.24,3.4,3.2,2.76,3,2.64,3.6,3.12,3.2,59,21,69,63,5,4,5,5,2,3,4,5,3,2,4,4,4,3,3,Not sure,Not sure,15,20,53,2.88,2.84,3.36,3.04,2.84,2.84,5,5,5,5,5.56,3.52,3.94,4.06,4.12,5.1,4.8,5,4.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,Protestant,,Meat-eater,,24,0.923076923,65,Female,Midwest,White,5,12500,17,0,0,0,0,0,1,0,0,0,,,,3,,4,4,,,,1,1,,,4,4,4,3,5,4,4,4,,4,4,4,4,4,4,high,f55_,_24999,1.08278359
5,2,6,4,2,2,2,2,1,2,1,1,4,2,2,1,4,1,4,4,4,1,1,1,1.08,1,1,1,1,1,1,1,0,0,38,20,6,5,5,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,100,50,3,3,3,2.88,2.96,2.96,6,3,6,5,4.3,1.72,3.1,2.8,4,0,0.6,0.6,1,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Agnostic,,Meat-eater,,8.63,0.923076923,67,Female,Northeast,White,5,17500,18,0,0,0,0,0,1,1,0,0,4,2,5,,2,2,2,2,1,2,1,1,,2,2,1,,1,,,,5,4,4,5,5,3,5,4,high,f55_,_24999,0.839295219
7,4,7,7,1,1,1,1,1,1,1,1,4,4,4,4,4,4,1,1,1,1.04,1.04,1,1.04,1.04,1.04,1,1.08,1,1.04,1,0,0,1,1,7,7,7,7,1,1,1,2,1,1,1,1,1,1,1,Not sure,No,0,0,0,1,1.04,1.04,1.04,1.04,1.04,4,3,4,3,4,1,1,6.94,1.06,0.1,0.1,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,,11.02,0.923076923,54,Female,South,White,9,112500,19,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,,,,,,,1,1,1,6,6,6,6,,3,,3,associates,f35_54,100000_,0.918009557
6,7,7,7,2,4,5,6,6,6,4,1,6,2,7,2,7,4,7,7,6,4.92,4.72,4.28,4.6,4.8,4.6,4.64,4.72,4.48,5,4.8,0,0,0,0,7,2,7,6,2,2,1,2,6,1,2,1,2,1,1,No,No,0,0,2,4.08,1.92,3.88,1.08,3.56,1.16,6,5,6,6,6.94,1,4.72,1,5.44,0,0,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,5,2.64,Protestant,,Meat-eater,,18.87,0.923076923,76,Female,South,Asian,6,17500,20,0,0,0,0,0,1,0,0,0,5,6,6,6,2,,4,5,5,5,,1,5,2,6,2,6,,6,6,5,6,2,6,5,5,4,5,5,high,f55_,_24999,1.142969954
5,5,6,5,5,5,6,5,3,5,5,3,5,5,5,5,6,3,5,5,5,2.68,3.24,3.24,3.2,3.12,3.12,3.32,2.56,3.4,2.6,2.64,42,41,55,54,5,5,5,5,5,4,5,5,3,4,4,1,5,4,4,No,Not sure,40,50,55,2.6,2.72,3.32,3.32,2.64,2.84,6,6,6,6,4.36,3.22,3.16,4.3,4.12,3.8,3.7,3.8,3.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.76,Catholic,,Meat-eater,Makes you stop and think about the future.,22.28,0.923076923,92,Female,Midwest,White,5,17500,21,0,0,0,0,0,1,0,0,0,4,4,5,4,4,4,5,4,3,4,4,3,4,4,4,4,5,3,4,4,4,4,4,4,4,5,5,5,5,high,f55_,_24999,1.08278359
2,3,2,3,2,6,3,3,1,5,2,1,5,2,5,2,5,1,6,5,5,3.32,2.16,3.6,1.8,1.72,1.92,3.4,3.28,2.4,3.84,1.48,5,2,75,29,6,6,6,6,3,5,6,5,5,1,2,2,3,2,3,No,No,30,15,67,4.64,2.44,3.88,3.52,3.56,2.44,7,7,7,7,4.78,2.8,4.84,2.44,2.74,3.2,1.7,3.1,3.2,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,1.44,Catholic,,Meat-eater,,8.55,0.923076923,66,Female,Midwest,White,5,42500,22,0,0,0,0,0,1,0,0,0,2,3,2,3,2,5,3,3,1,4,2,1,4,2,4,2,4,1,5,4,4,5,5,5,5,6,6,6,6,high,f55_,25000_49999,0.871167416
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,4,3.32,2.28,3.12,2.68,2.36,2.32,2.76,2.28,2.72,3.24,3.2,49,50,50,50,6,2,2,3,5,3,3,1,1,3,3,2,3,3,4,Not sure,Not sure,5,5,64,3,3,3,2.96,3,2.96,7,6,6,7,4.9,1,1,5.02,2.26,5,4.9,4.9,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,15.52,0.923076923,72,Female,Northeast,White,5,32500,23,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,6,,,,,5,2,2,3,6,5,5,6,high,f55_,25000_49999,0.675265726
6,1,7,3,1,1,1,1,1,2,1,1,5,2,4,1,6,1,6,3,1,4.56,4.32,2.92,2.6,4.32,4.48,2.08,1.36,4.2,4.92,2.52,2,2,88,2,4,5,6,6,2,4,2,3,1,1,5,6,2,2,1,No,Yes,50,50,87,1.2,1.32,4.84,1.16,1.28,4.28,3,5,5,5,6.4,1.12,2.08,6.58,2.98,0,0.2,0.2,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Catholic,,Meat-eater,,17.13,0.923076923,71,Male,South,White,5,112500,24,0,0,0,0,0,1,0,0,0,5,1,6,3,1,1,1,1,1,2,1,1,4,2,,1,5,1,5,3,1,,4,5,5,3,4,4,4,high,m55_,100000_,0.931968178
4,4,4,7,5,2,5,5,1,6,1,3,5,5,7,7,7,1,7,6,5,2.32,1.84,3.92,1.8,2.28,3.48,3.28,4.28,3.76,3.64,3.8,29,29,67,64,3,4,5,5,6,7,1,5,3,2,6,7,1,4,5,Not sure,Not sure,0,0,61,4.12,1.72,2,3.6,1.76,2.16,7,6,7,7,2.32,2.8,2.38,2.14,2.44,2.8,2.5,5.7,2.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,,23.38,0.923076923,82,Female,Northeast,White,5,42500,25,0,0,0,0,0,1,0,0,0,,,,6,4,2,4,4,1,5,1,3,4,4,6,6,6,1,6,5,4,3,,4,4,6,5,6,6,high,f55_,25000_49999,0.675265726
7,4,7,7,4,1,4,4,1,4,2,4,4,3,4,1,4,1,4,2,4,3.92,2.28,4.72,2.68,3.56,2.4,3.96,2.52,3.76,4.96,4.56,10,11,12,61,6,6,6,7,2,1,1,2,1,2,1,1,1,1,1,No,No,16,25,54,3.04,3,3.44,3.6,3.48,4.12,6,6,6,6,5.5,1.9,2.86,1.96,2.2,2,3.4,2.1,3,(2) agree,No,No,No,"[""None of the above""]",1,1,4.52,Catholic,,Meat-eater,,9.72,0.923076923,64,Female,South,White,5,32500,26,0,0,0,0,0,1,0,0,0,6,,6,6,,1,,,1,,2,,,3,,1,,1,,2,,5,5,5,6,5,5,5,5,high,f55_,25000_49999,0.693379681
5,5,7,7,3,5,5,5,2,5,5,4,6,5,7,3,7,2,6,6,6,3.2,3.12,2.92,2.8,2.64,2.84,2.88,2.76,2.96,3.52,3.12,1,1,37,85,5,3,5,5,2,2,2,1,1,2,1,1,1,3,3,No,Not sure,20,25,54,3.6,1.96,3.28,3,3.2,3.28,5,5,7,7,2.5,4.06,4.48,3.82,2.02,0.9,1.1,1.6,1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,2,2.52,None,,Meat-eater,,6.53,0.923076923,41,Male,South,White,8,137500,27,0,0,1,1,0,0,1,0,0.4,4,4,6,6,3,4,4,4,2,4,4,,5,4,6,3,6,2,5,5,5,4,3,4,4,4,4,6,6,some_college,m35_54,100000_,0.632356549
2,6,2,2,3,6,6,6,6,6,6,2,7,6,7,4,7,6,6,6,6,4.36,3.92,4.2,3.52,3.92,3.76,3.8,3.72,4.2,4.08,3.96,60,61,80,74,6,2,2,2,6,5,7,5,4,2,1,5,6,5,3,Not sure,Not sure,20,30,73,3.76,3.96,3.84,3.68,3.88,3.88,7,7,6,7,3.46,3.46,5.26,3.1,3.52,6.5,7.9,6.3,6.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.88,Catholic,,Meat-eater,,40.72,0.923076923,66,Female,South,White,5,42500,28,0,0,0,0,0,1,0,0,0,2,5,2,2,3,5,5,5,5,5,5,2,6,5,6,,6,5,5,5,5,5,2,2,2,6,6,5,6,high,f55_,25000_49999,0.693379681
4,4,4,4,2,4,3,4,1,4,1,1,4,1,1,1,4,1,4,4,4,1.52,1.52,1.52,1.52,1.12,1.52,1.52,1.08,1.44,1.24,1.12,8,8,8,8,5,5,5,5,3,2,3,3,1,1,2,1,2,4,3,Not sure,Not sure,0,0,5,1.2,1.28,1.24,1.52,1.2,1.32,4,5,5,5,4,1.06,4,6.04,5.02,0.8,1.5,1.6,1.4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Catholic,,Meat-eater,,23.05,0.948717949,76,Female,Northeast,White,5,32500,29,0,0,0,0,0,1,0,0,0,,,,,2,,3,,1,,1,1,,1,1,1,,1,,,,4,4,4,4,,4,4,4,high,f55_,25000_49999,0.675265726
6,5,7,3,5,7,7,7,7,3,5,5,5,6,6,5,5,5,7,7,7,3.8,3.56,2.64,2.32,3.68,4.68,4.36,2,3.88,2.4,2.24,28,24,69,79,5,1,3,6,3,3,2,2,7,5,6,7,2,1,1,No,Not sure,6,6,96,2.92,1.8,3.96,3.72,3.88,3.64,7,6,7,7,6.46,3.82,5.14,4.78,3.88,3,7.6,4.2,3.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,Protestant,,Meat-eater,,14.15,0.923076923,61,Female,South,White,6,17500,30,0,0,0,0,0,1,0,0,0,5,4,6,3,4,6,6,6,6,3,4,4,4,5,5,4,4,4,6,6,6,4,1,3,5,6,5,6,6,high,f55_,_24999,0.861809253
5,6,6,6,3,5,2,5,2,2,3,1,5,2,3,4,4,1,1,1,7,3.76,3.76,3.64,2.56,2.72,2.92,3.6,2.64,3.44,4.04,3.72,42,19,44,40,7,6,6,7,1,1,1,2,1,1,1,1,1,1,1,No,No,0,0,12,2.4,3.16,2.36,2.36,2.36,2.28,5,3,5,3,5.08,1.48,1.9,5.8,3.4,0.8,1.6,5.5,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,,13.82,0.923076923,64,Male,South,White,8,112500,31,0,0,0,0,0,1,0,0,0,4,5,5,5,3,4,2,4,2,2,3,1,4,2,3,,,1,1,1,6,6,5,5,6,4,3,4,3,some_college,m55_,100000_,0.817515562
3,3,3,6,2,2,2,2,2,2,2,2,6,4,2,1,4,2,3,3,5,5,2.76,5,3.24,3.48,1,5,1,1,3.6,1,0,0,50,51,4,3,3,5,3,4,2,2,2,2,3,1,3,2,1,Not sure,Not sure,25,1,75,4.12,3,5,3.8,3.88,3,7,5,7,6,4,1,4,5.56,1,0,0,5,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.92,Protestant,,Meat-eater,Very interesting topic.,31.55,0.923076923,63,Female,South,White,5,67500,32,0,0,0,0,1,0,0,0,0.2,3,3,3,5,2,2,2,2,2,2,2,2,5,,2,1,,2,3,3,4,,3,3,4,6,4,6,5,high,f55_,50000_74999,0.513063107
4,4,4,4,4,4,4,4,4,4,4,4,6,3,6,6,6,5,6,6,6,3.64,3.52,2.52,2.64,3.44,2.6,3.6,2.64,3.4,2.6,3.48,27,35,59,58,5,3,5,3,2,2,3,3,2,3,3,3,2,1,2,Not sure,Not sure,5,2,90,3.88,1.96,3.76,3.56,3.56,3.76,7,7,6,6,5.14,2.5,2.56,4.78,4.96,3.6,3.6,3.7,3.7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Catholic,na,Meat-eater,,11.92,0.923076923,71,Female,Midwest,White,5,42500,33,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,5,3,5,5,5,4,5,5,5,4,3,4,3,6,6,5,5,high,f55_,25000_49999,0.871167416
2,4,2,4,4,4,4,4,2,2,1,1,4,2,5,4,6,1,4,4,2,1.2,1,1.2,2.64,1.28,1.24,1.84,1.32,1.2,1.2,1.12,6,7,7,8,6,2,3,3,2,2,2,1,1,2,3,1,3,3,2,Not sure,Not sure,25,50,34,3.52,1.24,3.12,1.16,1.24,2.4,5,3,6,6,4.42,1.9,4.42,5.26,4.96,1.7,3.5,1.4,2,(2) agree,No,No,No,"[""None of the above""]",0,2,3.08,Catholic,,Meat-eater,,11.75,0.923076923,66,Male,West,White,9,62500,34,0,0,0,0,0,1,0,0,0,2,,2,,,,,,2,2,1,1,,2,4,,5,1,,,2,5,2,3,3,4,3,5,5,associates,m55_,50000_74999,1.21634208
4,7,7,7,4,4,1,1,1,1,1,1,4,1,4,1,7,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1,5,1,1,1,7,7,1,1,7,1,1,1,1,0,10,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,9.5,0.923076923,62,Female,Midwest,White,7,92500,35,0,0,0,0,0,1,0,0,0,,6,6,6,,,1,1,1,1,1,1,,1,,1,6,1,6,6,6,1,6,6,6,6,6,1,1,some_college,f55_,75000_99999,0.527872653
3,5,2,1,5,5,5,5,4,4,5,4,5,5,6,5,6,3,6,6,5,3,3,3,3.04,3,3,3,3,3,3,3,44,42,65,49,3,5,4,6,1,1,1,1,1,4,1,3,2,1,1,Not sure,Not sure,45,30,61,3.84,3.76,3.76,3.76,3.28,3.72,7,7,7,7,4.24,4,4,4,4,5,5.6,6,4.8,(2) agree,No,No,No,"[""None of the above""]",0,1,1.68,Atheist,,Vegetarian,,9.6,0.923076923,40,Female,Northeast,Indigenous,2,7500,36,0,0,0,0,0,1,1,1,0,3,4,2,1,4,4,4,4,,,4,,4,4,5,4,5,3,5,5,4,3,4,,5,6,6,6,6,less_than_high,f35_54,_24999,0.945945202
5,5,5,5,3,2,4,2,1,2,2,2,5,4,5,4,4,1,5,5,6,2.52,3.36,3.92,1.4,1.88,2.32,2.48,1.36,2.44,2.68,1.56,7,5,7,6,5,2,3,3,3,5,5,4,1,4,2,4,4,6,3,No,Yes,45,50,67,3.76,1.6,3.92,1.2,1.8,3.4,3,5,3,5,6.64,1.3,3.4,5.32,6.04,1.1,0.7,2.2,0.8,(2) agree,Yes,No,No,"[""None of the above""]",0,0,4.68,Other,catholic,Meat-eater,,9.58,0.923076923,71,Female,Northeast,White,5,67500,37,0,0,0,0,0,1,0,0,0,4,4,4,4,3,2,,2,1,2,2,2,4,,4,,,1,4,4,5,4,2,3,3,3,4,3,4,high,f55_,50000_74999,0.49965977
2,5,3,2,3,7,6,6,5,6,6,5,7,6,7,5,7,5,7,7,7,3.84,2.52,1,1,1,1,1.96,1,2.16,2.96,4,16,13,70,70,5,2,4,5,6,2,2,1,1,5,1,3,4,5,4,Not sure,Yes,50,51,50,3.88,4.36,4.24,2.72,5,2.64,7,7,7,7,6.1,1.6,4,2.8,2.38,7.1,7.2,5,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.96,Atheist,,Meat-eater,,30.33,0.923076923,80,Female,Northeast,White,5,42500,38,0,0,0,0,0,1,1,0,0,2,4,3,2,3,6,5,5,4,5,5,4,6,5,6,4,6,4,6,6,6,4,2,,4,6,6,6,6,high,f55_,25000_49999,0.675265726
2,6,2,2,2,2,6,6,2,6,6,2,6,3,6,2,6,2,6,6,6,3.52,3.24,3.28,2.44,3.08,3.08,2.92,3.36,3.6,4,3.4,30,31,70,78,2,2,2,2,4,1,4,3,1,2,1,5,3,3,1,No,Not sure,70,80,82,1.72,1.6,4.32,4.2,2.8,4.28,7,6,7,7,5.38,3.94,1.96,4.48,1.66,0,0,0,0.2,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,1.64,Catholic,,Meat-eater,,16.92,0.923076923,48,Male,Northeast,White,8,137500,39,0,0,0,0,0,1,0,0,0,2,5,2,2,2,2,5,5,2,5,5,2,5,3,5,2,5,2,5,5,5,2,2,2,2,6,5,6,6,some_college,m35_54,100000_,0.615836772
5,6,6,5,6,5,6,6,3,4,4,4,4,4,4,4,4,4,6,1,7,3.32,1.32,2.04,3.92,2.64,1.88,2.16,3.32,3.36,3.56,3.2,81,57,72,31,6,3,5,6,7,5,7,5,4,3,6,4,1,1,2,Yes,No,50,10,58,3.36,2.84,3.52,3.24,2.84,2.76,6,5,2,3,3.88,4.6,4.3,3.22,4.3,4.5,2.7,5.7,4.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Agnostic,,Meat-eater,,11.93,0.923076923,83,Male,Northeast,White,5,27500,40,0,0,0,0,0,1,1,0,0,4,5,5,4,5,4,5,5,3,,,,,,,,,,5,1,6,5,3,4,5,5,4,2,3,high,m55_,25000_49999,1.349246234
2,4,6,5,4,4,4,4,4,4,4,4,1,1,2,4,1,1,4,4,4,4.92,3.88,1.96,1.96,1.8,3,2.04,2,2,4.32,4.2,21,19,54,54,7,5,6,6,2,1,4,3,1,2,4,3,3,2,3,Not sure,No,25,25,52,2,2,4.36,2,2.04,2.44,5,5,5,2,4.78,2.08,4.72,3.46,5.92,2,2.4,3.7,2.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,"AI is well beyond my thinking.  As ""bots"" exist now, I find that if I get trapped into using one for information for questions of a complex nature all I get is frustrated.  I'm sure downstream these robots will be useful, but for now, I'll stick with people for everything else besides computing.",36.22,0.948717949,66,Female,Northeast,White,11,112500,41,0,0,0,0,0,1,0,0,0,2,,5,4,,,,,,,,,1,1,2,,1,1,,,,6,4,5,5,4,4,4,2,post_grad,f55_,100000_,0.326429874
5,4,5,6,1,2,2,2,6,4,2,1,4,2,2,3,7,1,4,5,4,2.44,2.4,1.2,1,1,1.2,1,1,1.2,2.72,2.72,0,0,64,66,6,2,5,5,2,3,2,2,2,5,4,5,3,4,1,No,Not sure,1,0,60,3,3.44,2.96,2.64,3,2.52,7,7,6,6,5.92,1,4.3,5.92,3.1,1.9,0.8,5,0.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.72,None,,Meat-eater,None,34.82,0.923076923,56,Female,West,White,5,47500,42,0,0,1,0,1,0,1,0,0.4,4,,4,5,1,2,2,2,5,,2,1,,2,2,3,6,1,,4,,5,2,4,4,6,6,5,5,high,f55_,25000_49999,0.8652484
3,3,3,2,6,5,5,5,2,2,1,1,5,3,2,2,5,1,5,3,6,1.72,2.24,2.24,1,1.28,1.2,1.96,1,2.24,1.6,1.48,1,0,100,90,7,2,2,2,2,2,2,1,1,1,3,1,2,3,2,No,Not sure,0,0,29,1.48,1.48,4.88,2.96,1.44,1.52,7,6,2,7,5.98,1,1,5.92,5.26,0.4,0.5,2.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,,14.75,0.923076923,78,Female,South,White,8,42500,43,0,0,0,0,0,1,0,0,0,3,3,3,2,5,4,4,4,2,2,1,1,4,3,2,2,4,1,4,3,5,6,2,2,2,6,5,2,6,some_college,f55_,25000_49999,0.608227505
7,1,7,7,7,1,1,1,1,1,1,1,4,1,1,1,4,1,1,1,4,2,1.84,2.76,1,1,1,2.2,1,2.4,1,1,15,4,67,38,7,7,7,7,1,1,1,3,1,1,5,1,2,1,1,Not sure,Yes,20,0,66,1.64,1,4.28,1.04,1,1.08,7,7,7,6,2.8,1,1.3,1.12,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.52,Catholic,,Meat-eater,,23.68,0.923076923,67,Female,Northeast,White,5,32500,44,0,0,0,0,0,1,0,0,0,6,1,6,6,6,1,1,1,1,1,1,1,,1,1,1,,1,1,1,,6,6,6,6,6,6,6,5,high,f55_,25000_49999,0.675265726
4,5,4,6,4,6,5,5,4,5,5,5,6,5,6,4,6,1,7,5,7,4.04,3.6,4.08,2.36,3.32,1.04,3,1.08,3,3.48,3.44,34,34,71,64,7,4,4,4,6,4,5,3,2,2,1,2,4,7,1,No,Yes,75,75,68,3.64,2,3.44,4.12,3.68,4.24,7,6,7,7,5.26,1.24,4,5.98,5.32,4.5,2.9,7.8,0,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Other,Born-again Christian,Meat-eater,,18.38,0.923076923,68,Female,Northeast,White,5,17500,45,0,0,0,0,0,1,0,0,0,,4,,5,,5,4,4,,4,4,4,5,4,5,,5,1,6,4,6,6,,,,6,5,6,6,high,f55_,_24999,0.839295219
3,6,5,5,6,5,6,6,5,5,6,4,6,6,5,5,7,6,6,5,7,3.92,3.08,3.2,3.16,2.08,2.6,3.12,1.76,3.56,3.4,2.68,76,70,78,77,4,2,2,2,6,4,5,5,5,6,5,4,6,6,4,Yes,Yes,10,10,83,3.88,2.44,3.96,3.6,3.52,3.56,6,5,5,7,4.54,2.68,4.36,3.76,4.6,6.1,6.1,6.4,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,Protestant,,Meat-eater,,18.48,0.948717949,67,Male,Northeast,White,5,82500,46,0,0,0,0,0,1,0,0,0,3,5,4,4,5,4,5,5,4,4,5,,5,5,4,4,6,5,5,4,6,,2,2,2,5,4,4,6,high,m55_,75000_99999,0.932016947
7,6,7,7,6,6,6,6,2,6,6,1,6,6,6,5,7,1,7,7,7,5,2.04,3.84,4.04,4.28,3.8,2.76,2.32,3.92,4.96,2.44,99,100,80,83,7,2,5,5,1,5,1,5,6,1,5,1,7,3,2,Not sure,Yes,11,1,100,5,4.56,4.96,3.36,4.24,4.04,5,2,6,5,3.52,2.92,5.26,5.62,1.84,3.9,6.5,2.9,3.9,(2) agree,No,No,Yes,"[""None of the above""]",4,0,5,Protestant,,Meat-eater,,23.83,0.974358974,71,Female,South,White,5,27500,47,0,0,0,0,0,1,0,0,0,6,5,6,6,5,5,5,5,2,5,5,1,5,5,5,4,6,1,6,6,6,6,2,4,4,4,2,5,4,high,f55_,25000_49999,0.693379681
6,6,6,7,7,7,7,6,4,4,4,6,6,4,7,6,7,1,7,6,6,4.48,4.48,4.48,4.32,3.52,2,2,1.52,4.48,3.68,3.68,2,2,100,60,2,4,7,7,3,2,2,2,1,2,1,1,2,3,2,No,Not sure,50,50,75,4.72,2.72,2,3.76,4.96,4.96,7,7,7,7,6.88,1.36,6.7,5.38,1,0.8,0.2,2.8,0.2,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.4,Agnostic,,Meat-eater,,22.78,0.923076923,46,Female,West,Hispanic,8,67500,48,0,0,0,0,1,0,1,0,0.2,5,5,5,6,6,6,6,5,,,,5,5,,6,5,6,1,6,5,5,2,,6,6,6,6,6,6,some_college,f35_54,50000_74999,2.458870502
4,4,7,7,4,4,4,4,4,4,4,4,4,4,4,1,6,1,4,4,4,3,3,3,4,3,2,2,1,2,3,3,25,25,50,25,4,1,6,6,1,1,1,1,6,1,6,1,2,1,1,Not sure,Not sure,5,10,90,4,2,4.08,2,2,1.04,7,5,7,7,6.04,1,1.06,6.04,1,0.1,1,0.1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,11.53,0.923076923,66,Male,Midwest,White,5,47500,49,0,0,0,0,0,1,0,0,0,,,6,6,,,,,,,,,,,,1,5,1,,,,,1,5,5,6,4,6,6,high,m55_,25000_49999,1.740676758
4,6,5,5,3,3,5,2,1,6,3,2,3,2,7,7,5,4,6,5,6,2.72,3.32,3.84,1.8,3.52,2.04,2.48,1.4,3.92,3.52,4.64,30,14,57,58,3,3,5,5,1,1,4,4,5,5,6,4,5,1,1,Not sure,Yes,1,0,60,4.28,2.6,4.16,2.6,3.72,3.64,7,7,7,7,3.16,4.42,4.12,5.02,2.5,3.3,5.7,6.4,5.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.88,Atheist,,Meat-eater,,14.13,0.923076923,62,Female,West,White,5,32500,50,0,0,0,0,1,0,1,0,0.2,,5,4,4,3,3,4,2,1,5,3,2,3,2,6,6,4,,5,4,5,3,3,4,4,6,6,6,6,high,f55_,25000_49999,0.8652484
6,5,6,6,5,6,5,6,3,2,1,2,6,6,6,5,6,1,7,4,7,4.32,4.48,3.12,3.4,1,1,2.28,1,3.4,2.12,1,0,0,100,90,7,7,7,7,3,4,2,2,2,2,1,1,3,1,1,No,No,0,0,0,5,2,5,2.08,2.12,1.52,7,6,7,7,4,1,7,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.32,Protestant,,Pescatarian,,8.98,0.923076923,59,Female,Northeast,White,11,77500,51,0,0,0,0,0,1,0,1,0,5,4,5,5,4,5,4,5,3,2,1,2,5,5,5,4,5,1,6,,6,6,6,6,6,6,5,6,6,post_grad,f55_,75000_99999,0.335203871
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1.64,1.68,1.72,1.56,1.84,1.56,1.52,1.48,1.72,1.48,1.76,25,25,27,26,6,4,4,4,1,1,1,1,2,1,2,1,1,1,1,Not sure,Not sure,0,3,63,2.68,2.92,2.32,2.64,2.56,2.64,5,3,4,3,3.88,3.34,3.82,3.64,4.24,4.5,4,4.5,4.7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Catholic,,Meat-eater,,19.65,0.923076923,76,Female,Midwest,White,5,67500,52,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,5,,,,4,3,,3,high,f55_,50000_74999,0.644616324
2,2,3,3,3,3,3,3,3,5,5,2,3,2,5,3,3,3,5,3,5,3.4,2.12,3.2,2.4,3.2,2.52,2.44,2.08,2.64,3.44,3.64,38,35,55,39,5,3,3,3,6,5,5,6,5,6,1,6,7,1,4,Not sure,Not sure,15,0,35,2.04,1.88,2,1.6,1.52,2.04,5,3,3,3,4.36,3.52,4.42,3.4,4.48,0.4,0.6,2.3,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,35.55,0.923076923,63,Male,South,White,5,32500,53,0,0,0,0,0,1,0,0,0,2,2,3,3,3,3,3,3,3,4,4,2,3,2,4,3,3,3,4,3,4,4,3,3,3,4,3,3,3,high,m55_,25000_49999,1.385439667
4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,2,4,4,2,1.84,3.32,2.36,1.16,1.76,2.56,4.04,1.76,1.68,4.16,2.52,20,20,72,33,6,4,4,4,2,3,3,5,7,1,4,6,6,6,7,Not sure,Not sure,0,0,49,1.04,1,1.04,1.04,1.04,1.04,6,3,6,5,5.62,1.12,2.32,6.46,4,0.1,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,2,3.6,Catholic,,Meat-eater,Because I have little exposure to robots I have very little opinions.,22.23,0.923076923,85,Male,Midwest,White,8,52500,54,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,4,,,,,2,,,2,5,,,,5,3,5,4,some_college,m55_,50000_74999,1.129829089
4,4,6,4,4,4,4,4,4,2,2,2,4,2,4,4,4,2,2,2,2,1.96,3.96,1.84,1.96,1.84,2.4,1.92,1.48,1.96,2,1.88,40,41,39,40,4,2,5,5,1,1,1,3,1,1,1,1,1,1,1,Not sure,Not sure,0,0,18,3.4,2.8,1.92,2.04,4.32,1.96,5,3,6,3,5.8,1.36,2.32,5.38,2.38,1.6,6,2.5,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.88,Protestant,,Meat-eater,,13.87,0.923076923,76,Female,Midwest,White,5,27500,55,0,0,0,0,0,1,0,0,0,,,5,,,,,,,2,2,2,,2,,,,2,2,2,2,,2,4,4,4,3,5,3,high,f55_,25000_49999,0.871167416
4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,6,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,4,4,4,5,1,1,1,1,1,1,1,1,1,1,1,No,No,100,0,19,3.6,1,4.08,1,1.64,1,3,1,3,1,3.7,1,1,5.38,5.5,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.96,Agnostic,,Meat-eater,,9.22,0.923076923,61,Female,West,White,7,77500,56,0,0,0,0,0,1,1,0,0,,1,,,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,5,,,,4,3,1,3,1,some_college,f55_,75000_99999,0.524286101
7,3,7,7,1,1,1,1,1,3,2,1,2,1,1,1,2,1,5,3,5,1.24,1.28,1.12,1.12,1.08,1.08,1.12,1.08,1.32,1.12,1.08,40,44,98,59,7,3,5,7,2,2,1,1,1,1,2,2,2,1,2,No,Not sure,25,35,63,4.16,2.56,4.88,1.04,1,1.76,3,5,3,5,6.7,1.06,1.06,6.94,3.88,0,0.1,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.8,Protestant,,Meat-eater,I think the term moral should have been explained.,14.62,0.923076923,76,Female,Midwest,White,8,72500,57,0,0,0,0,0,1,0,0,0,6,3,6,6,1,1,1,1,1,3,2,1,2,1,1,1,2,1,4,3,4,6,3,4,6,3,4,3,4,some_college,f55_,50000_74999,0.565452651
5,4,3,4,2,2,4,4,2,4,4,4,5,4,6,4,6,2,6,5,5,3.04,3.04,3,2.12,2.2,3.04,2.6,3,3.08,4,3.28,22,3,85,50,6,5,5,5,4,2,1,1,1,1,2,1,6,5,4,No,Not sure,4,20,91,4.08,3.76,4.08,4.84,3.6,2.12,5,3,5,6,5.26,1,1.12,4.3,2.8,1.8,5,5.8,0.7,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.92,Other,Charismatic,Meat-eater,"A topic I am not familiar with at all, so â€¦â€¦",20.47,0.923076923,78,Female,South,White,11,77500,58,0,0,0,0,0,1,0,0,0,4,,3,,2,2,,,2,,,,4,,5,,5,2,5,4,4,5,4,4,4,4,3,4,5,post_grad,f55_,75000_99999,0.344195691
2,5,3,3,6,3,5,6,5,6,6,5,6,6,6,5,7,3,6,6,6,3,3,3,2.56,3,2.08,3.56,2.48,3,3,3,20,20,60,52,5,1,3,2,5,2,3,1,2,1,3,2,4,5,3,Not sure,Yes,4,5,90,1.52,3,4,4,4.04,4,6,6,7,7,2.2,3.04,4,4,4,1.8,1.1,1.8,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Agnostic,,Meat-eater,,17.17,0.923076923,63,Male,Midwest,White,6,112500,59,0,0,0,0,0,1,1,0,0,2,4,3,3,5,3,4,5,4,5,5,4,5,5,5,4,6,3,5,5,5,4,1,3,2,5,5,6,6,high,m55_,100000_,1.170931788
2,5,3,4,3,5,6,7,3,6,6,6,6,6,7,3,7,2,7,7,7,3.88,3.52,2.2,2.12,2.32,1.4,2.28,1,3.52,1.76,1.84,30,30,81,73,6,2,2,2,5,7,1,1,1,1,3,2,5,2,2,Not sure,Yes,25,50,70,3.68,3.28,3.6,4.2,4.36,3.52,7,6,7,6,4.06,5.38,5.32,4.12,3.4,5.8,0,5.9,0,(2) agree,No,No,No,[],1,2,3.04,Other,Scientology,Meat-eater,GREAT suevey!,20.18,0.923076923,71,Female,West,White,5,57500,60,0,0,0,0,0,0,0,0,0,2,4,3,,3,4,5,6,3,5,5,5,5,5,6,3,6,2,6,6,6,5,2,2,2,6,5,6,5,high,f55_,50000_74999,0.640236576
7,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,4.56,4,4.64,3.92,4.28,4.48,3.72,3.72,4.44,4.68,4.12,0,0,4,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1.08,1.08,1.12,1.16,1.12,1.16,7,7,5,3,6.82,1,1.12,6.88,6.88,0.2,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.32,Protestant,,Meat-eater,,156,0.974358974,44,Female,West,White,9,27500,61,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,6,6,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,4,3,associates,f35_54,25000_49999,1.702956016
4,4,4,4,4,4,4,4,4,6,5,5,4,4,4,4,6,4,7,4,6,3.8,4.16,3.84,4.08,3.72,2.72,3.84,3.72,4.04,4,4.96,38,33,70,33,3,2,2,2,6,7,5,5,3,4,4,5,4,6,7,No,Yes,12,12,78,3.12,2.72,3.48,3.92,4.16,1.12,6,5,5,3,4,4,4,3.22,4,3.6,4,3.5,4.3,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.16,Undisclosed,,Meat-eater,,16.57,0.923076923,76,Female,South,White,5,175000,62,1,1,1,0,1,0,1,0,0.8,,,,,,,,,,5,4,4,,,,,5,,6,,5,3,2,2,2,5,4,4,3,high,f55_,100000_,0.46642796
7,7,7,7,4,4,4,4,1,4,4,1,4,1,4,4,4,1,4,4,4,1,1,1,1,1,1.04,1,1,1,1,1,0,0,0,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,75,0,47,1,1,1,1,1,1,6,6,5,5,1,1,1,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Other,Baptist,Meat-eater,,9.9,0.923076923,57,Female,South,White,5,27500,63,0,0,0,0,0,1,0,0,0,6,6,6,6,,,,,1,,,1,,1,,,,1,,,,,6,6,6,5,5,4,4,high,f55_,25000_49999,0.693379681
5,5,3,5,5,5,5,5,2,5,5,3,5,5,6,6,6,3,6,5,5,3.64,3.16,3.12,2.84,2.04,3.36,3.08,2.76,3.4,3.88,3.36,36,35,54,28,5,5,5,5,4,5,6,4,4,5,5,5,5,3,5,No,No,10,15,69,3.32,2.8,3.32,3.6,3.24,2.84,5,5,6,7,1.84,1.48,2.38,3.1,3.1,2.5,5.7,2.4,2.2,(2) agree,No,No,No,"[""None of the above""]",0,0,2.16,Atheist,,Meat-eater,,13.3,0.923076923,83,Female,South,White,5,300000,64,0,0,0,0,0,1,1,0,0,4,4,3,4,4,4,4,4,2,4,4,3,4,4,5,5,5,3,5,4,4,4,4,4,4,4,4,5,6,high,f55_,100000_,0.46642796
7,7,7,7,5,7,7,7,7,7,7,7,4,4,4,4,4,4,4,4,4,3.04,3,3,3.04,2.96,3.04,3.04,3.2,3,3.08,3,50,52,53,52,7,7,6,6,1,1,1,3,1,1,1,1,3,1,1,Not sure,Yes,5,5,51,3.08,3,3.04,3,3.04,3.04,4,4,4,4,4.12,3.94,4,4.06,4.12,5.2,5,5.1,5,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,9.18,0.923076923,64,Female,Midwest,White,7,92500,65,0,0,0,0,0,1,0,0,0,6,6,6,6,4,6,6,6,6,6,6,6,,,,,,,,,,6,6,5,5,,,,,some_college,f55_,75000_99999,0.527872653
6,6,6,6,3,2,2,3,2,3,3,2,2,3,2,2,2,1,6,3,6,3.64,3.8,4.68,1.76,1.84,1.8,4.72,1.84,3.52,4.64,4.72,4,3,2,2,7,7,7,7,2,2,2,1,1,2,1,2,2,3,1,Not sure,Not sure,1,0,63,4.2,2.56,4.04,3.84,1.6,3.76,5,5,6,6,6.46,1.24,1.18,1.3,4.84,0.6,0.3,0.6,0.7,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.92,Catholic,,Meat-eater,,15.12,0.923076923,72,Female,South,White,5,12500,66,0,0,0,0,0,1,0,0,0,5,5,5,5,3,2,2,3,2,3,3,2,2,3,2,2,2,1,5,3,5,6,6,6,6,4,4,5,5,high,f55_,_24999,0.861809253
6,2,7,7,7,7,3,3,1,2,2,1,2,2,2,2,5,2,4,2,6,4.96,1.12,4.96,1.64,1.44,2.96,4.16,1,4.44,4.88,4,1,1,1,1,7,6,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,0,10,89,1.04,1.08,1.16,1.08,1.12,1.12,7,7,7,5,6.52,1.06,1.12,1.12,1.06,0.1,0.1,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,11.45,0.923076923,73,Male,South,White,5,37500,67,0,0,0,0,0,1,0,0,0,5,2,6,6,6,6,3,3,1,2,2,1,2,2,2,2,4,2,,2,5,6,5,6,6,6,6,6,4,high,m55_,25000_49999,1.385439667
3,3,6,7,5,5,6,6,2,5,6,5,5,3,5,3,6,1,7,2,7,3.72,3.76,3.88,3.52,2,3.88,2.68,3.92,3.24,3.4,2.24,46,42,40,46,7,3,5,7,1,1,1,1,1,1,1,1,1,1,1,No,No,20,30,78,4.08,3.76,3.56,3.16,2.32,2.6,5,7,7,7,3.58,2.8,5.02,4.78,4.84,4.6,2.7,4.6,3.7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.48,None,,Meat-eater,,13.52,0.923076923,73,Male,South,White,5,42500,68,0,0,0,0,0,1,1,0,0,3,3,5,6,4,4,5,5,2,4,5,4,4,3,4,3,5,1,6,2,6,6,3,4,6,4,6,6,6,high,m55_,25000_49999,1.385439667
2,6,7,5,1,7,6,1,1,6,6,1,7,7,7,7,7,7,7,7,7,4.76,4.36,4,1.16,1.6,1.76,4.48,2.48,4.76,2,1.52,72,67,83,59,6,6,7,7,4,1,1,2,6,1,2,3,4,4,3,No,No,1,1,80,4.48,4.48,4.68,4.44,4.2,3.44,6,6,7,5,3.64,1.06,1,1.96,1.18,2,0.3,7.5,5.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.2,Protestant,,Meat-eater,,78.83,0.923076923,80,Female,Midwest,White,3,27500,69,0,0,0,0,0,1,0,0,0,2,5,6,4,1,6,5,1,1,5,5,1,6,6,6,6,6,6,6,6,6,5,5,6,6,5,5,6,4,less_than_high,f55_,25000_49999,0.719370631
7,2,7,7,1,2,2,1,1,1,1,2,2,1,4,1,4,1,2,2,4,1,1,1,1,1,1,1,1,1,1,1,0,0,70,60,7,1,3,3,2,1,2,1,1,1,3,1,1,2,2,No,No,25,20,50,4.48,3.48,4,1.96,1.4,1.52,5,2,6,6,6.76,1,1.78,7,6.46,0,2,3.8,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",0,2,5,Agnostic,,Meat-eater,,43.6,0.923076923,66,Male,Midwest,Black,9,112500,70,0,0,1,1,0,0,1,0,0.4,6,2,6,6,1,2,2,1,1,1,1,2,2,1,,1,,1,2,2,,6,1,3,3,4,2,5,5,associates,m55_,100000_,1.60675093
4,4,7,7,2,4,4,4,1,1,4,1,4,4,4,4,4,1,4,4,6,2.12,3,2.48,3.12,3.84,1.52,3.16,2.32,3.08,1,1.96,14,15,66,43,4,4,6,6,2,2,2,2,4,2,4,2,3,1,1,Not sure,Not sure,30,30,81,3.28,1.44,3.04,1.28,3.24,2.92,6,7,4,4,5.08,1,1,3.88,4.36,0,4.9,5,2,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.05,0.923076923,67,Female,Northeast,White,9,57500,71,0,0,0,0,0,1,0,0,0,,,6,6,2,,,,1,1,,1,,,,,,1,,,5,,,5,5,5,6,,,associates,f55_,50000_74999,0.475086978
5,7,3,3,3,1,7,7,7,6,5,3,6,5,6,6,2,5,7,7,7,4.08,4.08,4.28,1.4,4.24,3.32,3.36,1.28,4.32,4.32,4.16,68,95,95,92,5,1,2,3,4,3,4,3,5,3,4,2,6,5,1,No,Yes,10,10,97,4.88,4.84,4.88,4.8,4.84,4.84,7,7,5,5,6.88,2.98,2.44,1.36,1.42,3.9,3.7,9.5,6.2,(2) agree,No,Yes,Yes,"[""None of the above""]",1,1,4.88,Catholic,,Meat-eater,,9.03,0.923076923,69,Female,South,White,5,97500,72,0,0,0,0,0,1,0,0,0,4,6,3,3,3,1,6,6,6,5,4,3,5,4,5,5,2,4,6,6,6,4,1,2,3,6,6,4,4,high,f55_,75000_99999,0.478964919
5,6,7,5,2,4,4,4,5,4,5,5,6,3,6,3,7,2,6,4,1,4.24,4.36,4.4,4.4,4.44,4.44,4.52,4.32,4.32,4.52,4.4,17,4,82,24,5,6,6,6,1,1,1,3,2,2,2,2,2,1,1,No,Not sure,15,10,100,3.8,1.48,1.92,4.32,3.2,3.52,7,6,7,7,3.76,1.06,3.4,4.6,2.62,3.6,2,6.7,3.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,Protestant,,Meat-eater,,19.97,0.923076923,64,Female,Midwest,White,3,22500,73,0,0,0,0,0,1,0,0,0,4,5,6,4,2,,,,4,,4,4,5,3,5,3,6,2,5,,1,4,5,5,5,6,5,6,6,less_than_high,f55_,_24999,0.894113691
7,4,7,7,7,7,4,4,1,4,1,1,1,1,7,7,7,1,7,1,7,3.2,3.44,5,1,5,5,5,1,5,5,5,0,0,4,58,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,69,4.96,5,5,4.96,2.4,5,7,7,5,2,1,1,1,7,4.3,0,8.7,9.9,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Other,christian,Meat-eater,,8.43,0.923076923,61,Female,Midwest,White,3,77500,74,0,0,0,0,0,1,0,0,0,6,,6,6,6,6,,,1,,1,1,1,1,6,6,6,1,6,1,6,6,6,6,6,6,6,4,2,less_than_high,f55_,75000_99999,0.496918651
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,1,6,4,4,4,1,1,3,1,2,3,3,1,1,1,1,2,1,Not sure,No,0,0,0,1,1,1,1,1,1,6,7,7,7,7,7,3.16,7,4.06,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Vegetarian,what a stupid survey!,8.12,0.923076923,67,Female,Midwest,White,5,22500,75,0,0,0,0,0,1,1,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,,,1,1,5,6,6,6,high,f55_,_24999,1.08278359
3,3,3,3,2,3,3,3,1,1,1,1,3,3,1,1,6,2,3,5,5,2.52,1.96,2.28,1.92,1.84,2,2.64,1.28,3.2,2.68,2.4,19,11,61,50,6,3,3,3,3,4,3,3,2,5,3,2,4,4,4,No,No,0,0,1,1.56,1.44,1.56,1.56,1.6,1.64,5,5,3,5,7,1,1,5.14,4.96,0,0.3,0.1,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.72,Protestant,,Meat-eater,,15.15,0.923076923,74,Female,Northeast,White,5,37500,76,0,0,0,0,0,1,0,0,0,3,3,3,3,2,3,3,3,1,1,1,1,3,3,1,1,5,2,3,4,4,5,3,3,3,4,4,3,4,high,f55_,25000_49999,0.675265726
3,4,3,3,3,3,3,3,3,2,3,3,5,3,4,2,5,2,5,5,5,2.08,1.44,1.16,1.28,1.24,1.12,1.12,1.32,1.24,1.12,1.08,8,1,3,2,5,3,5,5,4,1,1,1,1,1,1,1,1,1,1,No,No,200,200,20,3.92,1.28,1.12,1.92,1.88,1.88,6,5,5,3,2.38,1.06,1.3,5.86,4.9,0.1,0.1,0.6,0.1,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,4.56,Catholic,,Meat-eater,robots no matter how advanced will never have spirit(soul) this is only gifted to humans by almighty god..!!!!,20.3,0.923076923,59,Male,South,White,5,12500,77,0,1,0,0,0,0,0,0,0.2,3,,3,3,3,3,3,3,3,2,3,3,4,3,,2,4,2,4,4,4,4,3,4,4,5,4,4,3,high,m55_,_24999,1.721978242
4,4,7,7,1,1,1,1,1,2,1,2,5,4,6,1,7,1,6,4,7,3.08,3.08,3.2,3.28,3.12,3.08,3.28,2.4,3.4,3.16,3.16,58,69,69,72,4,1,1,4,4,2,2,4,5,2,2,2,4,3,2,Not sure,Yes,0,0,78,3.12,1.88,3.68,2.24,2.16,2.08,2,2,3,3,4.96,2.2,3.64,4.84,4.96,4.9,4.9,5.7,5.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.68,Catholic,,Meat-eater,,15.95,0.923076923,73,Male,Midwest,White,5,47500,78,0,0,0,0,0,1,0,0,0,,,6,6,1,1,1,1,1,2,1,2,4,,5,1,6,1,5,,6,,1,1,,2,2,3,3,high,m55_,25000_49999,1.740676758
6,6,7,7,7,1,1,1,1,5,5,5,3,3,3,7,6,6,6,5,6,4.24,3.72,3.68,3.68,3.36,4.36,4.24,3.44,4.36,4.24,4,0,0,0,6,4,5,5,5,2,3,1,1,2,3,3,1,1,1,4,Not sure,No,1,1,4,1.92,1.52,2.72,2.28,2.76,2.24,6,6,6,7,5.74,1,4.24,3.34,1.24,0.2,1.6,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,,20.38,0.923076923,71,Female,South,White,2,27500,79,0,0,0,0,0,1,0,0,0,5,5,6,6,6,1,1,1,1,4,4,4,3,3,3,6,5,5,5,4,5,,4,4,4,5,5,5,6,less_than_high,f55_,25000_49999,0.572561564
6,2,7,6,1,1,2,2,1,1,1,1,1,1,1,1,6,1,1,1,1,1,1,1,1,1,1.04,1,1.04,1.04,1,1,0,0,99,75,7,3,7,7,2,1,2,1,3,1,2,2,2,1,1,No,No,0,0,1,1.04,1.08,4.96,1.04,1,1.04,2,5,2,1,7,1,1,7,7,0,2.2,2.1,0,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,,13.13,0.923076923,76,Female,West,White,5,17500,80,0,0,0,0,0,1,0,0,0,5,2,6,5,1,1,2,2,1,1,1,1,1,1,1,1,5,1,1,1,1,6,3,6,6,2,4,2,1,high,f55_,_24999,1.075426779
7,4,7,7,1,1,1,1,1,1,1,1,1,2,2,1,5,1,3,3,3,1.08,1.08,1.12,1.08,2.08,2.24,2.24,1.12,1.04,1.08,1.04,1,0,19,16,6,3,5,5,2,2,1,3,3,5,6,5,3,1,1,No,No,0,0,29,3,3,2.96,1,1,1,6,5,2,2,7,1,1,1,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Protestant,,Meat-eater,,157.08,0.948717949,66,Male,South,White,6,52500,81,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,2,2,1,4,1,3,3,3,5,3,4,4,5,4,2,2,high,m55_,50000_74999,1.025149712
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,5,4,4.96,2.24,3.6,3.96,4.76,3.64,4.96,5,4.96,51,49,51,24,4,7,7,7,4,3,4,1,5,4,4,5,2,2,3,Not sure,Not sure,50,100,26,3,1.68,1.96,1.76,1.96,1.48,4,3,3,2,1.06,1.54,2.86,7,4,1.6,1.9,2.3,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.8,Catholic,,Meat-eater,,15.95,0.923076923,54,Female,Midwest,White,9,137500,82,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,6,6,6,,3,3,2,associates,f35_54,100000_,1.153394073
5,4,5,5,3,3,5,3,2,4,4,2,4,4,4,4,4,3,4,4,4,3,3,3,3.48,3.04,3,3,3,2,2.48,2,25,31,44,40,5,5,5,4,4,5,3,5,4,4,4,5,5,5,5,Not sure,Not sure,20,20,42,3,3,3.52,2.52,2.52,3,5,5,5,6,2.98,2.02,2.98,3.16,4,3,3,4,2.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Protestant,,Other restrictions,,32,0.923076923,70,Female,Northeast,White,5,47500,83,0,0,0,0,0,1,0,1,0,4,,4,4,3,3,4,3,2,,,2,,,,,,3,,,,4,4,4,,4,4,4,5,high,f55_,25000_49999,0.675265726
4,4,4,2,2,2,7,7,3,6,6,4,6,2,6,3,6,5,6,5,7,4.56,4.4,4.12,3.16,4.68,3.2,2.48,2.68,4.48,4.76,3.48,1,1,29,2,7,6,6,6,4,2,2,1,1,2,3,1,3,7,1,No,No,0,0,36,4.24,2.84,2.4,3.28,2,3.96,6,7,6,7,6.88,2.14,5.2,4.3,2.08,4.2,0.4,2.8,1.9,(2) agree,No,No,No,"[""None of the above""]",0,0,1.28,Protestant,,Meat-eater,,48.85,0.923076923,72,Female,South,Black,5,47500,84,0,0,0,0,0,1,0,0,0,,,,2,2,2,6,6,3,5,5,,5,2,5,3,5,4,5,4,6,6,5,5,5,5,6,5,6,high,f55_,25000_49999,1.000666431
3,6,6,6,6,6,6,6,5,6,6,6,6,6,7,3,6,5,6,6,5,5,4,5,4,5,4,4,4,4,5,5,30,43,70,70,3,5,5,5,3,6,6,5,4,6,7,6,5,7,6,Not sure,Yes,10,13,70,4,4,4,2,3,4,7,7,7,7,3.04,3.04,1,3.04,1.48,7,7,9,4,(2) agree,Yes,Yes,Yes,"[""None of the above""]",5,2,5,Protestant,,Meat-eater,It was an interesting survey.,11.92,0.923076923,38,Female,West,White,9,52500,85,0,0,0,0,0,1,0,0,0,3,5,5,5,5,5,5,5,4,5,5,5,5,5,6,3,5,4,5,5,4,3,4,4,4,6,6,6,6,associates,f35_54,50000_74999,1.260094475
4,4,5,5,4,4,4,4,1,4,1,4,4,4,4,4,4,1,4,4,4,3,3,3,2.96,1.2,1.8,2.96,1,2.96,3,3,0,0,50,50,7,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,13,3,3,3,3,2.96,2.96,1,3,2,3,3.94,4,4.06,4,4,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,10.97,0.923076923,75,Male,Midwest,Indigenous,9,62500,86,0,0,0,0,0,1,0,0,0,,,4,4,,,,,1,,1,,,,,,,1,,,,6,,,,1,3,2,3,associates,m55_,50000_74999,0.807519125
2,4,2,3,1,1,2,4,1,4,4,1,4,2,2,2,2,1,6,2,6,3.44,3.56,2.76,4.24,3.76,3.24,4.24,3.16,4.16,3.28,3.12,3,0,62,73,6,4,2,2,1,1,2,1,3,2,5,2,5,1,1,No,No,0,0,0,1,1,1,1,1,1,4,5,5,5,7,1,1,7,7,0,0,10,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.6,Protestant,,Meat-eater,,26.05,0.923076923,60,Male,South,White,3,27500,87,0,0,0,0,1,0,0,0,0.2,2,,2,3,1,1,2,,1,,,1,,2,2,2,2,1,5,2,5,5,,2,2,,4,4,4,less_than_high,m55_,25000_49999,1.144033384
2,2,5,2,1,1,1,1,1,1,1,1,1,1,1,1,4,1,4,1,4,4.16,2.52,4.24,1.84,1.6,2,3.52,1.2,1.48,4.44,2.68,1,1,50,1,7,4,5,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,3,1.36,1.56,1.44,1.48,1.28,1.32,1,1,1,1,6.94,1.06,1.06,6.94,6.94,0.1,0,0.1,0.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.52,Catholic,,Meat-eater,,11.48,0.923076923,68,Male,Midwest,White,5,52500,88,0,0,0,0,1,0,0,0,0.2,2,2,4,2,1,1,1,1,1,1,1,1,1,1,1,1,,1,,1,,6,,4,6,1,1,1,1,high,m55_,50000_74999,1.288005765
3,2,3,3,3,6,5,1,1,5,3,4,5,5,6,2,5,1,3,5,6,3.76,3.48,3.4,3.48,3.32,2.48,2.6,3.2,3.68,2.6,2.52,68,64,75,58,7,4,2,3,2,3,3,5,3,2,2,3,3,3,2,Not sure,Not sure,15,10,63,2.6,2.48,4.12,2.48,2.52,2.32,3,5,5,5,5.38,3.16,3.16,4.72,5.02,3.6,5.3,6,3.2,(2) agree,No,No,No,[],0,0,4.4,Atheist,,Meat-eater,,22.48,0.923076923,81,Male,South,White,5,42500,89,0,0,0,0,0,0,1,0,0,3,2,3,3,3,5,4,1,1,4,3,,4,4,5,2,4,1,3,4,5,6,,2,3,3,4,4,4,high,m55_,25000_49999,1.385439667
7,1,4,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,1,1,1,1,1,1,1,1,1,1,1,0,0,41,23,7,7,7,7,2,2,1,1,1,1,3,1,3,1,1,No,No,5,5,31,4.96,2.96,1.04,1,1.6,1.8,5,1,6,3,7,1,1,6.1,2.98,0,0,6,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.08,Protestant,,Meat-eater,,14.15,0.923076923,48,Male,West,White,8,62500,90,0,0,0,0,1,0,0,0,0.2,6,1,,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,6,6,6,6,4,1,5,3,some_college,m35_54,50000_74999,0.867996402
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,3,4,4,4,4,7,3.16,2.52,2.84,2.56,3.16,2.24,3.88,1.68,2.76,3.12,2.84,18,19,59,46,5,5,5,5,4,5,1,2,2,1,2,2,2,2,3,No,No,0,100,48,3.48,2.72,3.76,2.72,2.72,2.68,4,5,4,5,4.48,1.12,3.1,5.26,2.56,1.4,1.8,1.8,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.32,Other,The Church of Jesus Christ of Latter-day Saints,Meat-eater,,12.18,0.923076923,63,Female,West,White,5,7500,91,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,1,,,,3,,,,,6,4,4,4,4,,4,,4,high,f55_,_24999,1.075426779
7,2,6,7,7,4,1,2,1,3,1,1,2,2,4,4,6,1,5,6,7,4.72,2.28,2.16,2.08,2.08,3.72,2.24,1.8,3.24,4.76,4.04,41,24,57,56,5,7,7,7,2,2,4,3,1,1,7,1,4,5,1,Yes,Not sure,100,50,81,3.56,3.28,3.84,3.24,2.36,4.64,5,5,5,5,4.66,1.12,2.92,5.44,3.58,0.4,1.9,1.3,2.1,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.8,Catholic,,Meat-eater,,15.27,0.923076923,64,Female,South,Hispanic,8,67500,92,0,0,0,0,0,1,0,0,0,6,2,5,6,6,,1,2,1,3,1,1,2,2,,,5,1,4,5,6,4,6,6,6,4,4,4,4,some_college,f55_,50000_74999,0.951923569
5,2,5,5,1,1,3,1,1,1,1,1,3,1,1,1,5,1,5,5,5,4.52,2.36,3.32,2.52,1.56,1.64,3,2.48,3.68,3.6,2.48,2,2,51,3,7,6,6,7,1,1,1,1,1,1,1,1,2,1,1,No,Yes,20,3000,63,3,1.24,4.08,1.04,1.08,1.08,5,5,5,6,6.58,1.06,1.12,5.32,5.5,0.1,0.1,0.2,0.2,(2) agree,Yes,No,No,"[""None of the above""]",1,2,3.88,Agnostic,,Meat-eater,,20.22,0.923076923,70,Male,West,White,5,32500,93,0,0,0,0,0,1,1,0,0,4,2,4,4,1,1,3,1,1,1,1,1,3,1,1,1,4,1,4,4,4,6,5,5,6,4,4,4,5,high,m55_,25000_49999,1.728849991
2,2,1,2,1,2,1,2,1,2,1,2,3,1,2,1,3,1,2,2,7,1,1,1,1,1,1,1,1,1,1,1,10,10,55,15,6,2,2,2,3,3,2,1,1,1,3,1,1,1,1,No,No,40,75,90,2,1,1,1,1,1,5,5,7,7,1,1,1,1,2.5,2,0,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Catholic,Roman Catholic,Meat-eater,,346.52,0.923076923,69,Male,South,White,9,57500,94,0,0,0,0,0,1,0,0,0,2,2,1,2,1,2,1,2,1,2,1,2,3,1,2,1,3,1,2,2,6,5,2,2,2,4,4,6,6,associates,m55_,50000_74999,0.974733826
4,2,4,4,6,7,7,6,1,6,5,2,4,3,7,1,7,1,4,7,7,2.2,2.32,2.32,2.24,2.32,2.28,2.52,2.28,2.08,2.56,2.64,25,21,27,20,4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Yes,0,0,57,2.48,2.88,2.76,2.44,2.64,2.68,6,3,5,7,3.46,3.28,3.22,3.28,3.22,4.4,3.7,4.3,3.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.8,None,,Meat-eater,,13.25,0.923076923,63,Male,South,White,5,22500,95,0,0,0,0,0,1,1,0,0,,2,,,5,6,6,5,1,5,4,2,,3,6,1,6,1,,6,6,,1,,,5,3,4,6,high,m55_,_24999,1.721978242
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1.04,1.04,1,1.04,1.04,1.04,1.04,1.04,1.04,1,1,1,99,1,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,Not sure,-1,-1,100,1.04,1.04,5,1,1.04,1.04,1,1,1,5,7,1,1,6.94,6.94,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,13.93,0.923076923,61,Female,Midwest,White,5,12500,96,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,1,1,1,4,high,f55_,_24999,1.08278359
2,6,2,2,4,4,6,4,4,6,6,2,6,4,6,4,6,2,7,6,6,3.52,2.12,3.56,1.96,1.92,1.96,2,1.68,3.64,3.6,3.88,12,5,54,20,5,2,4,5,4,2,5,1,1,4,2,1,1,5,2,No,Yes,500,500,17,3.4,2.64,2.64,3,3.52,3.6,3,3,6,7,5.5,1.42,1.66,4.6,5.02,0.8,0.7,0.9,0.8,(2) agree,No,No,No,"[""None of the above""]",0,2,2.88,Protestant,,Meat-eater,Crazy crap,17.52,0.948717949,70,Male,Midwest,White,5,27500,97,0,0,0,0,0,1,0,0,0,2,5,2,2,,,5,,,5,5,2,5,,5,,5,2,6,5,5,4,2,,4,3,3,5,6,high,m55_,25000_49999,1.740676758
6,2,7,7,4,2,6,2,2,4,2,2,4,4,4,4,4,4,3,3,3,5,3.68,1.32,2,2.68,2,1.96,2.4,1.32,2.28,2.72,2,1,0,1,4,4,5,5,1,1,1,1,2,1,1,1,1,1,1,No,No,0,0,39,3.4,2.6,3.56,2.28,2.56,2.12,6,5,3,2,5.38,1,1,5.68,1,2.8,2.9,1.8,2.4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Protestant,,Meat-eater,,16.18,0.923076923,84,Female,Midwest,White,5,22500,98,0,0,0,0,0,1,0,0,0,5,2,6,6,,2,5,2,2,,2,2,,,,,,,3,3,3,,,4,4,5,4,3,2,high,f55_,_24999,1.08278359
4,4,4,4,4,7,1,1,1,4,4,4,2,2,2,2,4,2,4,4,4,2.2,2.2,4.16,2,1.64,1.88,1.84,2.08,1.84,1.92,2,9,47,16,51,4,6,6,6,2,2,2,2,3,3,2,3,4,1,3,Not sure,Not sure,0,0,24,1.2,1.16,1.84,1.28,1.08,1.96,7,6,6,6,1.24,1.12,1.18,1.18,1.18,0.2,0.5,0.3,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,None,,Meat-eater,,17.78,0.923076923,39,Female,South,White,9,87500,99,0,0,0,0,0,1,1,0,0,,,,,,6,1,1,1,,,,2,2,2,2,,2,,,,,5,5,5,6,5,5,5,associates,f35_54,75000_99999,0.942684425
5,4,5,5,4,4,4,4,3,4,4,2,5,4,4,4,4,2,4,4,5,3.92,3.88,3.48,1.72,3.2,2.84,3.24,1.2,2.88,3.64,3.8,2,8,45,75,5,3,3,3,4,3,4,2,2,4,3,3,3,7,3,No,Not sure,100,100,55,3.92,3.44,3.4,3.6,3.24,3.84,5,2,4,5,4.06,1.66,3.58,4.78,3.94,0,0.6,0.3,0.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,I have no additional comments,20.37,0.923076923,47,Female,South,White,11,137500,100,0,0,0,0,0,1,1,0,0,4,,4,4,,,,,3,,,2,4,,,,,2,,,4,4,3,3,3,4,2,,4,post_grad,f35_54,100000_,0.693825381
7,4,7,7,4,6,4,4,1,1,2,1,4,4,1,1,4,1,6,6,7,3.32,3.56,3.84,2.4,2.88,1.96,2.68,1.76,2.76,4.64,3.36,0,7,81,72,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,57,7,100,4.44,4.32,3.2,4.2,3.08,3.24,7,6,6,5,7,1,1,1.24,3.34,0,3.3,2.9,1.5,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.92,Protestant,,Meat-eater,very odd survey,11.32,0.923076923,66,Female,South,White,5,42500,101,0,0,0,0,0,1,0,0,0,6,,6,6,,5,,,1,1,2,1,,,1,1,,1,5,5,6,6,6,6,6,6,5,5,4,high,f55_,25000_49999,0.693379681
3,5,5,5,6,7,5,6,6,7,6,3,6,6,7,6,2,5,7,7,7,3.16,2.64,3.68,3.72,3.6,3.28,3.24,2.88,3.04,3.72,2.92,56,57,67,71,6,5,5,6,7,7,1,7,7,7,7,7,7,7,7,No,Not sure,0,1,59,3.56,3.2,3.76,3.76,3.32,3.08,6,5,6,6,4.72,4.18,4.36,3.64,3.58,5.1,5.5,8.6,5.2,(2) agree,No,No,No,"[""None of the above""]",0,1,4.92,Protestant,,Other restrictions,no,20.38,0.923076923,79,Female,Northeast,White,5,22500,102,0,0,0,0,0,1,0,1,0,3,4,4,4,5,6,4,5,5,6,5,3,5,5,6,5,2,4,6,6,6,5,4,4,5,5,4,5,5,high,f55_,_24999,0.839295219
6,1,6,7,1,4,1,1,1,1,1,1,4,4,4,4,4,2,4,4,2,2.44,2.4,2.4,2.04,2.08,2.04,2.2,2.24,2.24,2.12,1.76,4,5,37,4,7,3,5,5,4,2,3,3,2,4,2,4,4,3,3,No,No,0,250,0,2.6,3.12,2.24,4.48,1,1.92,5,1,2,3,7,1,1.18,6.52,6.58,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Protestant,,Meat-eater,,51.98,0.923076923,59,Female,West,White,8,137500,103,0,0,0,0,1,0,0,0,0.2,5,1,5,6,1,,1,1,1,1,1,1,,,,,,2,,,2,6,3,4,4,4,1,2,3,some_college,f55_,100000_,0.510562855
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,1,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,10,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.2,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.72,Protestant,,Meat-eater,,44.87,0.923076923,43,Female,Northeast,White,11,62500,104,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,6,6,1,1,1,1,post_grad,f35_54,50000_74999,0.743258681
6,3,6,7,4,2,5,3,4,6,4,4,5,1,1,1,7,3,6,6,7,4.8,4.4,3.96,4.12,4,4.04,4.52,3.76,4.92,4.52,4.32,18,24,37,18,7,2,3,3,7,5,2,1,6,1,2,7,6,7,4,Not sure,Not sure,0,0,50,3.92,3.72,4.04,4.48,4.4,3.52,7,6,7,7,1.66,1.12,2.44,7,3.94,0.8,0.5,0.6,0.3,(2) agree,No,No,No,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,outstanding survey,25.58,0.923076923,82,Male,South,White,6,32500,105,0,0,0,0,0,1,0,0,0,5,3,5,6,,2,4,3,,5,,,4,1,1,1,6,3,5,5,6,6,2,3,3,6,5,6,6,high,m55_,25000_49999,1.385439667
7,1,6,7,1,1,1,1,1,1,1,1,4,1,1,1,4,4,4,1,4,2.96,3.44,3.32,2.28,2.96,2.8,3,2.32,2.96,3.56,4.76,0,0,0,0,1,4,4,4,2,5,2,5,5,2,1,5,1,1,2,No,No,0,0,1,1,1,1,1,1,1,7,7,4,6,4.06,1,1,6.88,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,20.3,0.923076923,72,Male,Midwest,White,5,12500,106,0,0,0,0,0,1,0,0,0,6,1,5,6,1,1,1,1,1,1,1,1,,1,1,1,,,,1,,1,,,,6,6,,5,high,m55_,_24999,2.163506341
3,4,2,6,6,4,2,2,1,3,3,1,5,2,4,4,4,2,4,4,6,3,3,3,3,3,3,3,3,3,3,3,1,1,80,66,6,5,6,6,1,1,2,1,2,1,2,1,2,2,1,No,No,0,50,0,3,1,1,1.04,1,3,4,5,4,5,6.16,1,1,5.74,5.56,0,0,5.7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.88,Other,nondenominational christian,Meat-eater,,16.63,0.923076923,62,Female,West,White,5,22500,107,0,0,0,0,0,1,0,0,0,3,,2,5,5,,2,2,1,3,3,1,4,2,,,,2,,,5,5,4,5,5,,4,,4,high,f55_,_24999,1.075426779
2,5,3,6,2,2,7,6,1,5,6,2,3,2,1,2,7,1,7,5,7,3.36,3.28,3.44,2.56,1.96,2.52,2.44,2.36,3.92,2.4,2.6,27,36,56,57,7,5,5,5,3,6,4,1,1,1,4,3,7,2,5,Not sure,Yes,10,1,99,5,1.68,3.88,2.08,2.24,3.72,4,2,7,7,2.92,1.6,1.6,5.26,3.34,2.5,2.6,2.7,2.8,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.08,Protestant,,Meat-eater,,23.17,0.923076923,79,Male,Northeast,White,5,82500,108,0,0,0,0,0,1,0,0,0,2,4,3,5,2,2,6,5,1,4,5,2,3,2,1,2,6,1,6,4,6,6,4,4,4,,2,6,6,high,m55_,75000_99999,0.932016947
5,5,5,6,5,5,6,5,5,5,5,3,5,3,5,2,5,2,7,6,7,4.28,4.08,3.92,3.92,3.48,1.88,3.84,3.16,3.36,2.48,1.92,25,20,85,81,5,5,5,5,4,2,4,2,3,3,4,3,3,5,2,Not sure,Yes,5,10,97,3.88,3.84,3.92,4,4.08,3.48,5,5,7,7,3.52,2.08,4.96,3.7,2.38,3.2,5.9,3.7,3.4,(2) agree,No,No,No,"[""None of the above""]",0,1,1.88,None,,Meat-eater,Great topic and survey,10.93,0.923076923,65,Male,South,White,5,32500,109,0,0,0,0,0,1,1,0,0,4,4,4,5,4,4,5,4,4,4,4,3,4,3,4,2,4,2,6,5,6,4,4,4,4,4,4,6,6,high,m55_,25000_49999,1.385439667
4,4,4,4,4,4,6,6,1,5,4,4,4,4,5,5,6,3,5,5,5,2.24,2.4,2.28,2.92,2.32,2.44,2.44,2.6,2.4,3.92,3.72,37,37,69,38,4,4,4,4,1,4,1,6,5,1,4,5,4,1,1,Not sure,Not sure,0,0,53,3.08,3,3,3.04,2.6,2.6,5,5,5,5,3.94,4,3.94,4,4,2.9,5.6,3.5,2.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,None,,Meat-eater,,10.53,0.923076923,61,Female,South,White,6,22500,110,0,0,0,0,0,1,1,0,0,,,,,,,5,5,1,4,,,,,4,4,5,3,4,4,4,,,,,4,4,4,4,high,f55_,_24999,0.861809253
6,2,7,6,2,2,2,2,2,2,1,1,4,2,4,4,4,1,2,4,4,1.64,1,2,3,4,1,4,1,3.12,1,1,0,0,70,10,5,4,4,4,1,1,1,2,1,1,2,2,2,1,1,No,No,0,0,19,1,3,3.92,1,1.04,1.04,6,5,7,7,7,1,1.96,6.1,4,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,2.24,Protestant,,Meat-eater,,15.42,0.923076923,73,Female,Midwest,White,5,112500,111,0,0,0,0,0,1,0,0,0,5,2,6,5,2,2,2,2,2,2,1,1,,2,,,,1,2,,,4,,,,5,4,6,6,high,f55_,100000_,0.586023577
6,5,5,5,3,5,3,2,2,5,3,2,5,5,6,5,7,5,5,5,5,2.92,2.92,2.88,2.88,2.92,2.92,3,2.92,2.92,2.88,3,49,49,48,47,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,No,100,100,9,2.12,2.64,2.6,2.56,2.76,3.68,6,6,6,6,4,4.06,4.12,4,4,4.3,4.6,4.4,4.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.68,Protestant,,Meat-eater,,8.03,0.923076923,58,Female,West,Indigenous,6,17500,112,0,0,0,0,0,1,0,0,0,5,4,4,4,3,4,3,2,2,4,3,2,4,4,5,4,6,4,4,4,4,,,,,5,5,5,5,high,f55_,_24999,0.70911572
4,4,6,6,4,4,4,1,1,2,1,3,1,1,4,4,4,1,3,4,6,2.28,1.6,2.92,1.96,1.8,1.48,3.04,2.36,2.24,4.84,2.32,5,12,47,23,6,4,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,200,200,32,1.36,1.84,1.68,1.8,1.56,1.32,2,1,1,1,5.68,1.6,1.54,5.92,4,0.7,1.1,1.1,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.6,Protestant,,Meat-eater,,14.85,0.923076923,79,Female,Midwest,White,5,67500,113,0,0,0,0,0,1,0,0,0,,,5,5,,,,1,1,2,1,3,1,1,,,,1,3,,5,5,,,,2,1,1,1,high,f55_,50000_74999,0.644616324
4,3,5,6,2,3,4,4,1,4,2,1,4,2,4,4,5,2,4,4,4,1.44,2.2,2.32,1.84,2.44,2.04,1.76,2.48,1.8,2.32,1.96,0,0,28,0,4,5,5,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,30,30,24,2.04,1.84,2.16,1.96,1.76,2,6,5,6,6,2.44,1.48,1.66,4.3,2.14,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,really bad survey,11.63,0.923076923,74,Female,South,White,5,62500,114,0,0,0,0,0,1,0,0,0,,3,4,5,2,3,,,1,,2,1,,2,,,4,2,,,,,4,4,,5,4,5,5,high,f55_,50000_74999,0.513063107
2,2,5,5,2,5,5,3,3,3,3,1,5,5,2,2,3,1,3,3,3,3.56,2.44,3.48,2.24,3.6,2.2,3.4,2.44,3.28,2.48,2.72,37,23,57,40,6,1,2,2,1,3,1,7,6,4,4,2,3,1,2,No,No,0,0,83,2,1.92,4.16,2.76,3.28,2.28,6,6,6,6,5.08,3.16,2.92,5.62,5.86,2.6,1.6,5.7,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.24,Catholic,,Meat-eater,Technology is hard for me to understand,11.68,0.923076923,66,Male,South,White,5,32500,115,0,0,0,0,0,1,0,0,0,2,2,4,4,2,4,4,3,3,3,3,1,4,4,2,2,3,1,3,3,3,5,1,2,2,5,5,5,5,high,m55_,25000_49999,1.385439667
1,7,1,1,1,1,1,1,1,2,1,1,1,1,1,1,2,1,7,7,7,3,1,3,1,1,1,1,1,1,3.84,3.04,0,0,89,0,7,1,1,1,3,2,1,1,1,1,2,3,3,4,1,No,Not sure,3000,2050,50,5,1.52,5,4.36,5,4.32,1,5,1,3,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.24,Agnostic,,Meat-eater,,25.25,0.923076923,73,Male,South,White,8,52500,116,0,0,0,0,1,0,1,0,0.2,1,6,1,1,1,1,1,1,1,2,1,1,1,1,1,1,2,1,6,6,6,6,1,1,1,1,4,1,3,some_college,m55_,50000_74999,0.899253712
7,1,7,7,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,2,7,4.96,4.96,3.24,4.04,2.12,3.76,1.68,1,2.96,5,5,1,0,61,1,6,4,1,1,1,1,1,1,2,1,1,1,1,1,1,No,No,59,58,0,4.96,1.08,1.04,1,1.08,1.04,6,3,3,1,6.94,1,1.06,4.72,2.62,0.1,0,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,11.73,0.923076923,61,Male,South,White,5,175000,117,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,6,1,1,1,1,1,1,1,1,1,2,6,5,,1,1,5,3,3,1,high,m55_,100000_,0.931968178
7,7,7,7,1,1,1,2,1,3,2,1,7,1,7,3,7,1,7,1,7,4.12,2.92,4.04,1,1.68,4.32,3.76,4.28,1.56,5,5,24,15,61,56,7,7,7,7,4,3,2,5,2,1,2,1,2,1,1,Not sure,Not sure,10,10,75,3.76,3.12,4,1.84,3.2,3.16,7,7,7,7,4.96,1.12,1.06,6.94,2.92,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Protestant,,Meat-eater,,12.65,0.923076923,76,Female,South,White,8,52500,118,0,0,0,0,1,0,0,0,0.2,6,6,6,6,1,1,1,2,1,3,2,1,6,1,6,3,6,1,6,1,6,6,6,6,6,6,6,6,6,some_college,f55_,50000_74999,0.450055146
3,7,5,5,6,7,6,7,3,6,6,5,5,3,7,5,7,5,7,7,7,4.32,3.28,3.96,2.88,4.04,2.36,2.88,3.88,3.2,4.52,1.96,20,19,43,53,7,5,5,5,2,2,1,1,4,1,2,1,2,1,1,Not sure,Yes,10,10,77,1.44,1.56,3.96,3.76,4.44,3.56,7,7,7,7,4,2.14,4.36,4,2.32,1.5,1.4,1.7,1.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,1,2.8,Catholic,,Meat-eater,None,13.92,0.923076923,75,Female,Northeast,White,5,32500,119,0,0,1,0,0,0,0,0,0.2,3,6,4,4,5,6,5,6,3,5,5,4,4,3,6,4,6,4,6,6,6,6,4,4,4,6,6,6,6,high,f55_,25000_49999,0.675265726
4,4,4,4,5,5,5,4,3,6,4,2,4,4,4,4,4,4,6,5,5,2.16,2.32,3,1.92,1.76,2.28,2.2,2.32,1.08,2.4,2.12,41,37,46,38,4,3,3,5,3,1,2,2,7,4,2,1,3,5,5,Not sure,Not sure,0,0,51,2.12,2,1.28,2.2,2.16,2.2,3,5,5,6,3.22,2.86,3.1,3.1,2.92,3.5,3.1,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.36,Protestant,,Meat-eater,,4.85,0.923076923,57,Female,South,White,5,42500,120,0,0,0,0,0,1,0,0,0,,,,,4,4,4,,3,5,,2,,,,,,,5,4,4,,3,3,4,3,4,4,5,high,f55_,25000_49999,0.693379681
5,7,6,7,7,7,7,7,7,7,6,5,7,3,7,6,7,3,7,7,7,3.6,3.6,3.64,1.8,2.24,2.32,2.24,2.4,2.04,4.76,2.36,24,18,76,25,2,6,6,6,4,4,2,2,2,2,1,1,2,6,4,No,Yes,10,10,100,4.36,2.2,3.92,3.6,2.6,3.68,7,7,7,7,5.5,2.14,2.74,4.48,2.68,0.5,4.2,6.2,5.7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.24,Protestant,,Meat-eater,,13.47,0.923076923,49,Female,West,White,5,17500,121,0,0,0,0,0,1,0,0,0,4,6,5,6,6,6,6,6,6,6,5,4,6,3,6,5,6,3,6,6,6,2,5,5,5,6,6,6,6,high,f35_54,_24999,2.226100307
4,1,7,7,5,4,2,2,4,4,4,4,1,1,5,1,1,1,1,1,6,1,1,1,1.24,1,1.72,1,1.32,1,1,1,0,0,21,29,6,5,5,5,1,1,1,4,1,1,2,1,2,1,1,No,No,10,10,41,1,1,1,1,1,1,3,1,1,1,1,1,4.06,3.52,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.52,Protestant,,Meat-eater,,9.85,0.923076923,47,Female,Midwest,White,3,32500,122,0,0,0,0,0,1,0,0,0,,1,6,6,4,,2,2,,,,,1,1,4,1,1,1,1,1,5,5,4,4,4,3,1,1,1,less_than_high,f35_54,25000_49999,1.489075047
6,4,6,6,4,2,4,2,1,4,2,2,4,2,6,2,6,1,7,6,6,1.76,2.12,1.64,1.84,1.88,2.64,3.04,1.84,3.52,2.04,2.16,26,25,24,18,4,6,4,4,4,1,3,5,6,7,6,7,4,2,2,Not sure,No,10,1,76,4.4,3.08,4.48,4.16,3.24,4.4,6,6,7,7,1.24,1,5.74,5.92,4.12,0.5,6,1.3,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.32,Protestant,,Meat-eater,,19.6,0.923076923,74,Female,South,Black,3,22500,123,0,0,0,0,0,1,0,0,0,5,,5,5,,2,,2,1,,2,2,,2,5,2,5,1,6,5,5,,5,,,5,5,6,6,less_than_high,f55_,_24999,1.02702367
4,4,5,7,7,4,4,4,1,4,4,4,4,4,4,4,7,1,7,7,4,3.76,1.84,3.36,1.68,3.04,1.16,1.72,1.2,2,2.64,3.52,6,24,5,12,4,6,6,7,7,2,3,1,4,3,1,1,7,7,6,Not sure,Yes,20,25,78,4.88,5,4.96,3,2.6,2.84,7,5,7,7,2.2,1,1.72,4.84,1.06,0.9,4,7.5,2.3,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,2.88,Protestant,,Meat-eater,,7.87,0.923076923,48,Female,West,White,5,112500,124,0,0,0,0,0,1,0,0,0,,,4,6,6,,,,1,,,,,,,,6,1,6,6,,,5,5,6,6,4,6,6,high,f35_54,100000_,1.204808862
5,3,6,6,7,7,5,5,2,2,1,1,5,3,6,4,6,2,5,6,6,2.72,3.56,4,2.08,2.24,1.84,2.48,3.68,2.44,3.76,4.08,32,28,23,36,1,2,2,2,7,5,7,6,5,6,4,5,6,6,5,Not sure,Not sure,5,1,57,2.28,2.32,3.76,2.32,3.64,3.48,3,7,5,5,3.4,2.02,4.96,3.82,4.84,3.5,3.8,6.5,6.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.84,Catholic,,Meat-eater,,26.78,0.923076923,72,Female,South,White,5,57500,125,0,0,0,0,0,1,0,0,0,4,3,5,5,6,6,4,4,2,2,1,1,4,3,5,,5,2,4,5,5,1,2,2,2,3,6,4,4,high,f55_,50000_74999,0.513063107
4,6,7,6,2,3,6,3,2,2,4,2,6,7,6,4,7,1,7,7,6,4.92,3,2.96,1.04,1,1.04,3,1.08,1.6,1.76,1.04,14,14,50,12,7,4,4,4,1,2,1,7,5,4,2,5,3,1,1,Not sure,Not sure,0,0,1,1.04,1.04,1.04,1,1.04,1.04,5,4,6,5,1,1.06,1.06,6.94,1.06,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.92,Buddhist,,Meat-eater,,30.73,0.923076923,63,Male,West,Asian,8,67500,126,0,0,0,0,0,1,0,0,0,,5,6,5,2,3,5,3,2,2,,2,5,6,5,,6,1,6,6,5,6,,,,4,,5,4,some_college,m55_,50000_74999,1.488248985
7,7,7,7,4,4,2,4,4,4,2,2,1,1,4,4,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1.04,1,3,1.04,1,1.04,6,6,5,6,6.04,1.06,1,4,1,0,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Other,non-denominational follower of Christ,Meat-eater,,13.25,0.923076923,68,Female,West,White,8,37500,127,0,0,0,0,0,1,0,0,0,6,6,6,6,,,2,,,,2,2,1,1,,,,1,,,,6,,6,6,5,5,4,5,some_college,f55_,25000_49999,0.758989469
5,5,5,1,2,5,6,2,2,2,3,1,3,3,5,3,5,1,7,5,5,3.24,3.04,1.36,2.92,1.72,2.64,3.2,3.56,3.24,2.12,3.28,3,3,72,49,7,7,6,7,3,2,1,2,4,2,1,3,2,2,1,Yes,No,20,20,61,3.96,2.84,3.08,3.16,3.24,1.64,6,6,6,5,5.98,1.18,1.3,6.16,6.16,0.2,4.4,0.8,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.52,None,,Meat-eater,,18.28,0.923076923,79,Male,West,White,12,67500,128,0,0,0,0,0,1,1,0,0,4,4,4,1,2,4,5,2,2,2,3,1,3,3,4,3,4,1,6,4,4,6,6,5,6,5,5,5,4,post_grad,m55_,50000_74999,0.919303073
4,4,4,4,4,4,4,4,4,4,4,2,4,4,4,4,4,4,4,4,4,2.96,3,3,3,3.04,2.96,3,3,3,3,3,50,49,51,50,4,5,5,5,1,1,1,2,2,1,2,2,1,1,1,Not sure,Not sure,0,0,50,1.48,1.44,1.56,1.36,1.52,1.6,5,5,5,5,4,1.78,4,4,4.06,0.7,0.4,0.6,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.24,None,,Meat-eater,none,16.1,0.923076923,76,Male,South,White,5,22500,129,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,2,,,,,,,,,,,4,4,4,4,4,4,4,high,m55_,_24999,1.721978242
5,5,5,4,6,6,5,5,4,6,6,4,6,5,7,7,7,2,7,7,7,3.44,2.8,3.52,3.72,4.12,2.76,3.72,2.6,3.52,3.84,3.12,75,48,83,65,7,3,3,3,1,1,2,5,6,3,6,4,5,5,3,Not sure,Not sure,20,10,43,2.48,2.92,3.32,2.68,3.24,2.96,7,7,6,6,3.46,2.26,3.94,3.94,2.86,3.5,3.4,4.1,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Protestant,,Meat-eater,,14.02,0.923076923,61,Female,Midwest,White,5,27500,130,0,0,0,0,0,1,0,0,0,4,4,4,,5,5,4,4,,5,5,,5,4,6,6,6,2,6,6,6,6,3,3,3,6,6,5,5,high,f55_,25000_49999,0.871167416
5,4,6,7,4,3,4,5,2,6,6,2,6,4,6,6,7,2,7,7,7,2.48,3.8,2.96,3.48,3.44,2.96,3,2.32,2.52,2.96,3.96,23,11,73,34,6,4,5,5,2,2,1,4,7,5,6,3,4,1,3,Not sure,Yes,15,25,87,4.92,4.08,3,4.96,4.92,4.32,7,7,6,6,1.48,4.06,5.2,2.74,1.06,1.3,0.6,1.5,2.5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.52,Protestant,,Meat-eater,,11.05,0.923076923,66,Female,South,White,5,32500,131,0,0,0,0,0,1,0,0,0,4,,5,6,,3,,4,2,5,5,2,5,,5,5,6,2,6,6,6,5,,4,4,6,6,5,5,high,f55_,25000_49999,0.693379681
7,1,3,5,3,1,4,2,1,1,1,1,2,1,1,2,5,1,6,5,5,4.04,3.4,4.08,3.8,3.96,2.36,1.64,2.04,4,3.8,3.36,0,0,27,15,6,6,6,7,2,2,1,1,1,2,1,1,2,2,2,No,No,0,0,0,1,1,4.56,1,1,1,7,6,7,7,6.28,1.3,1.06,7,6.82,0.8,2.1,0.9,1,(2) agree,No,No,Yes,"[""None of the above""]",4,1,1.76,Catholic,,Meat-eater,,11.25,0.923076923,60,Male,West,White,3,97500,132,0,0,0,0,0,1,0,0,0,6,1,3,4,3,1,,2,1,1,1,1,2,1,1,2,4,1,5,4,4,5,5,5,6,6,5,6,6,less_than_high,m55_,75000_99999,0.986145476
4,4,4,4,4,4,4,1,1,4,1,1,4,1,4,4,4,1,4,4,4,1.04,1.08,1.04,1.08,1.04,1.08,1.08,1.08,1.08,1.04,1.08,3,1,1,1,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,2,1.04,1.04,1.04,1.04,1.12,1.08,5,3,3,5,6.28,1.06,1.06,1.12,4,0.3,1.6,0.3,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,None,13.42,0.923076923,63,Male,Midwest,White,7,82500,133,0,0,0,0,0,1,0,0,0,,,,,,,,1,1,,1,1,,1,,,,1,,,,,,,,4,3,3,4,some_college,m55_,75000_99999,1.054740617
5,5,5,5,4,4,4,4,3,4,4,2,4,4,4,4,5,1,4,4,4,3,1.08,3.04,1,1,1,2.96,1,1,1.08,1,0,0,0,0,5,3,5,5,2,1,2,2,1,1,4,1,2,2,1,No,Not sure,0,0,0,4.4,3.72,3.8,2.92,4.2,4.08,6,5,7,7,6.58,1,4,4,4,0,0,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Catholic,,Meat-eater,,16.58,0.923076923,74,Female,South,White,11,77500,134,0,0,0,0,0,1,0,0,0,4,4,4,4,,,,,3,,,2,,,,,4,1,,,,4,3,4,4,5,4,6,6,post_grad,f55_,75000_99999,0.344195691
4,4,4,4,4,4,4,4,4,1,1,1,5,4,5,4,4,4,4,4,4,3.56,3.6,3.28,2.48,2.16,2.2,2.12,2.96,3.6,2.28,4.08,3,0,9,6,5,3,3,4,2,3,3,7,2,4,2,4,3,2,3,No,No,0,0,2,4.28,3.96,3.92,1.96,1.8,3.32,7,7,6,5,5.62,1.06,3.04,5.74,5.92,0.2,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.68,Other,Evangelical Christian,Meat-eater,,16.17,0.923076923,68,Female,West,Hispanic,5,57500,135,0,0,0,0,0,1,0,0,0,,,,,,,,,,1,1,1,4,,4,,,,,,,4,3,3,,6,6,5,4,high,f55_,50000_74999,1.354181351
7,5,5,5,5,7,5,6,5,5,3,4,6,6,7,5,7,5,6,6,7,3.72,4.04,3.32,3.4,2.24,3.8,3.56,1.36,3.36,3.72,3.8,33,39,63,40,4,3,5,5,6,6,5,4,3,6,1,7,6,1,5,Not sure,Not sure,5,5,81,3.52,2.6,4.12,4.08,4.12,4.08,7,7,7,7,2.98,2.62,2.56,3.04,1.78,3.1,1.5,3.5,2.6,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.56,Protestant,,Meat-eater,,14.72,0.923076923,79,Female,Northeast,White,5,52500,136,0,0,0,0,0,1,0,0,0,6,4,4,4,4,6,4,5,4,4,3,,5,5,6,4,6,4,5,5,6,,3,4,4,6,6,6,6,high,f55_,50000_74999,0.49965977
7,2,7,7,2,2,2,2,2,2,2,2,2,2,4,4,4,2,6,6,6,1.08,1.12,1.08,1.08,1.08,1.08,1.12,1.08,1.12,4.12,1.08,3,3,2,3,4,4,4,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,15,1.08,1,1.32,1.12,1.12,1.08,4,6,6,7,5.2,1.12,1.06,4.96,4,0,0.2,0.1,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,Protestant,,Meat-eater,,13.9,0.923076923,73,Female,Midwest,White,9,42500,137,0,0,0,0,0,1,0,0,0,6,2,6,6,2,2,2,2,2,2,2,2,2,2,,,,2,5,5,5,,,,6,,5,5,6,associates,f55_,25000_49999,0.828324232
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3.08,3.04,3.04,3,3.04,3.04,3.08,2.96,3,51,50,53,49,4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,48,3.04,2.96,3,2.96,3.04,3.04,6,6,7,7,3.82,4,3.94,4.06,4.12,5,4.9,4.8,4.9,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2.2,Catholic,,Meat-eater,,6.63,0.923076923,68,Female,South,White,5,52500,138,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,1,,,5,5,6,6,high,f55_,50000_74999,0.513063107
4,3,2,3,2,1,5,5,1,5,5,6,5,5,5,2,6,5,5,5,5,3.8,3.44,3.68,3.64,3.28,3.24,3.32,3.32,3.36,3.52,3.68,45,56,56,55,3,3,5,5,5,4,4,4,4,5,2,3,5,6,5,Not sure,Yes,20,10,67,3.96,3.88,3.96,3.84,3.84,3.48,5,6,6,7,3.52,5.38,5.62,4.84,5.26,5.2,4.4,4.7,4,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,1.28,Other,Bahai,Meat-eater,interesting survey,13.05,0.923076923,64,Female,West,White,8,37500,139,0,0,0,1,0,0,0,0,0.2,,3,2,3,2,1,4,4,1,4,4,5,4,4,4,2,5,4,4,4,4,3,3,4,4,4,5,5,6,some_college,f55_,25000_49999,0.758989469
5,5,5,5,2,2,2,2,1,2,2,1,4,4,5,4,6,1,5,5,5,2.28,2,2.24,1.56,1.6,1.72,1.4,1.24,1.52,1.44,1.72,4,4,64,37,4,3,5,5,1,1,1,1,1,1,1,1,1,1,1,No,No,500,100,2,4.68,1.16,1.12,1.08,1.12,1.12,7,5,6,6,4.96,1.12,1.06,6.16,2.38,0.2,0.4,0.4,0.2,(2) agree,No,No,No,"[""None of the above""]",0,1,3,None,,Meat-eater,This was ridiculous. And took way too long.,32.22,0.923076923,64,Female,Midwest,White,5,67500,140,0,0,0,0,0,1,1,0,0,4,4,4,4,2,2,2,2,1,2,2,1,,,4,,5,1,4,4,4,,3,4,4,6,4,5,5,high,f55_,50000_74999,0.644616324
4,1,7,7,3,4,4,2,1,4,1,1,3,1,4,1,5,1,4,4,7,1,2.76,1.84,2.12,1,1,1,1,1,1,1.16,0,0,41,32,4,1,2,2,1,1,2,1,1,1,1,1,2,1,1,No,No,0,0,0,4.52,3,3.2,3.32,3.68,3,6,7,3,7,7,1,1.06,7,5.74,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.32,Protestant,,Vegetarian,that was weird,9.2,0.923076923,63,Female,Midwest,White,5,87500,141,0,0,0,0,0,1,0,1,0,,1,6,6,3,,,2,1,,1,1,3,1,,1,4,1,,,6,,1,2,2,5,6,3,6,high,f55_,75000_99999,0.601775106
6,6,6,7,4,4,6,5,4,6,6,5,5,5,6,4,6,2,7,6,7,4.64,4.6,4.08,3.64,3.36,3.28,3.88,2.08,4.4,4,4.56,62,64,86,72,6,1,1,1,7,7,4,5,3,4,6,1,7,7,7,Yes,Yes,-1,8,99,4.48,3.8,4.88,4.36,4.76,4.72,7,5,7,6,5.44,1.66,5.92,6.22,1.36,3.6,3.1,6.1,3.8,(2) agree,Yes,No,Yes,"[""None of the above""]",5,2,3,Catholic,,Meat-eater,,15.13,0.923076923,64,Female,Northeast,White,5,112500,142,0,0,0,0,0,1,0,0,0,5,5,5,6,,,5,4,,5,5,4,4,4,5,,5,2,6,5,6,5,1,1,1,6,4,6,5,high,f55_,100000_,0.454242926
6,4,6,6,5,6,4,4,4,6,4,4,6,5,5,4,6,2,6,6,5,3.12,3.28,2.44,3.16,3.84,2,2.32,1,2.88,3.32,3.44,17,17,51,53,5,5,5,6,2,3,2,3,1,1,2,6,2,1,1,Not sure,No,0,0,46,3.52,2.08,3.48,2.8,2.96,2.88,6,6,4,6,4.96,2.44,3.04,4.42,1.78,4.5,3.9,6.5,4.8,(2) agree,No,No,No,"[""None of the above""]",0,0,1.92,None,,Meat-eater,,13.5,0.923076923,49,Female,South,White,9,67500,143,0,0,0,0,0,1,1,0,0,5,,5,5,4,5,,,,5,,,5,4,4,,5,2,5,5,4,4,4,4,5,5,5,,5,associates,f35_54,50000_74999,1.009795458
2,2,2,2,6,6,6,2,1,6,6,5,5,2,5,6,6,3,6,6,6,3.36,1.6,2.16,2.36,1.6,2.64,2.48,3.32,2.32,2.56,1.84,39,40,64,39,6,2,3,2,2,3,2,4,3,3,5,3,5,2,4,No,Yes,5,8,66,2.84,2.36,2.32,2.44,2.52,2.44,6,6,6,6,4.06,4,4.24,4.36,4.42,6.2,5.3,4.6,5.9,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,0,1.84,None,,Meat-eater,none,9.8,0.923076923,40,Female,South,White,12,82500,144,0,1,0,0,0,0,1,0,0.2,2,2,2,2,5,5,5,2,1,5,5,4,4,2,4,5,5,3,5,5,5,5,2,3,2,5,5,5,5,post_grad,f35_54,75000_99999,0.712474478
5,4,7,7,1,1,4,1,1,5,4,1,5,1,4,4,7,1,6,5,7,3.04,3.76,3,3,3,3,3.92,3,3.04,4.04,3,0,0,79,77,7,3,3,5,2,1,1,1,2,2,3,2,2,2,3,No,Not sure,50,50,74,4.32,4.84,3.96,3.16,4.52,3.52,1,3,1,6,4.9,1,4.48,4.42,1,0,0.3,5.8,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,0,3,Protestant,,Meat-eater,,8.08,0.923076923,57,Female,Northeast,White,8,97500,145,0,0,1,0,0,0,0,0,0.2,4,,6,6,1,1,,1,1,4,,1,4,1,,,6,1,5,4,6,6,3,3,4,1,3,1,5,some_college,f55_,75000_99999,0.409168552
3,3,3,3,2,3,3,3,3,3,3,3,4,3,4,2,2,2,5,4,6,2.52,2.56,2.56,2.24,2.36,2.48,2.48,2.6,2.48,2.48,2.28,29,38,38,35,1,2,3,3,1,2,1,4,5,1,1,1,3,1,1,Not sure,Not sure,0,0,33,3.32,3.2,3.56,2.48,3.4,2.72,3,6,6,6,4.6,3.16,3.46,4.6,4.42,4,3.1,4.2,4.4,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.16,Catholic,,Meat-eater,good survey.,12.95,0.923076923,62,Female,South,White,5,17500,146,0,0,0,0,0,1,0,0,0,3,3,3,3,2,3,3,3,3,3,3,3,,3,,2,2,2,4,,5,1,2,3,3,3,5,5,5,high,f55_,_24999,0.861809253
4,2,6,3,1,4,3,2,1,1,1,1,4,1,4,3,4,1,4,4,5,2.16,1.68,2.12,1.24,2.48,2,1.76,1.92,1.68,2.24,1.32,3,2,76,49,6,3,5,5,3,4,2,2,1,3,3,2,4,4,2,Not sure,No,100,200,30,4.64,2.96,4.56,1.92,2.6,2.28,5,5,6,4,5.98,1.06,3.4,6.04,3.64,0.7,3.2,5,2.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,0,4.44,Other,Christian,Meat-eater,,9.08,0.923076923,46,Female,Northeast,White,5,67500,147,0,0,1,0,1,0,0,0,0.4,,2,5,3,1,,3,2,1,1,1,1,,1,,3,,1,,,4,5,3,4,4,4,4,5,,high,f35_54,50000_74999,1.034280333
4,4,1,4,1,1,5,5,1,1,1,1,4,1,4,1,7,1,7,6,7,2.36,2.52,4.08,2.48,2.48,2.72,1.76,2.2,2.4,2.48,2.24,33,37,63,33,4,4,6,4,4,5,1,4,1,3,1,1,4,4,5,Not sure,Not sure,1,0,57,2.04,1.84,2.2,2.04,2.28,4.48,7,6,4,6,6.4,1.3,1.36,5.8,4.66,1.5,2.7,2,3.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.84,Other,Born again christian,Meat-eater,This survey was very unusual and unique,20.03,0.923076923,58,Female,South,White,3,42500,148,0,0,0,0,0,1,0,0,0,,,1,,1,1,4,4,1,1,1,1,,1,,1,6,1,6,5,6,,,5,,6,5,,5,less_than_high,f55_,25000_49999,0.572561564
4,4,1,4,3,4,4,4,1,4,4,4,6,5,7,2,7,2,7,7,7,4.44,4.12,4.4,3.4,4.44,1.84,4.44,1.64,4.4,4.36,1.8,71,84,70,77,5,3,3,3,2,2,2,5,5,1,3,4,5,2,2,Not sure,Not sure,0,0,64,4.44,2.16,2.96,3,2.96,2.96,7,7,6,6,3.1,3.16,3.22,3.1,3.1,3.7,4.8,5,4.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.52,None,,Meat-eater,,20.88,0.923076923,71,Female,South,White,5,12500,149,0,0,0,0,0,1,1,0,0,,,1,,3,,,,1,,,,5,4,6,2,6,2,6,6,6,4,3,3,3,6,6,5,5,high,f55_,_24999,0.861809253
6,5,6,6,2,3,6,4,1,5,3,2,6,2,3,2,7,1,7,5,6,3.12,4.04,3.36,2.96,2.72,2.56,3.28,2.56,3.56,3.96,3.96,0,0,100,50,6,1,2,3,5,6,3,1,1,2,2,3,6,7,6,No,Not sure,30,50,60,3.96,2.72,2.48,2.96,3.48,4.16,7,6,7,6,4.54,1,4.66,4.54,5.68,3.4,0.7,5.8,2.3,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,Was a good survey questions were easy to understand and answer,14.63,0.923076923,52,Male,South,White,5,72500,150,0,0,0,0,0,1,0,0,0,5,4,5,5,2,3,5,,1,4,3,2,5,2,3,2,6,1,6,4,5,5,1,2,3,6,5,6,5,high,m35_54,50000_74999,0.792963662
4,1,4,1,1,1,1,1,1,4,1,1,4,1,4,1,4,1,4,4,5,1.12,1.12,1.12,1.08,1.12,1.08,1.08,1.08,1.16,1.12,1.16,0,2,7,0,7,4,4,4,2,1,1,1,1,1,1,1,1,2,2,No,No,0,0,5,4.28,2.4,3.12,2.16,1.2,1.08,2,2,2,5,6.34,1,1,7,7,0,0,0,0.5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.92,Catholic,,Meat-eater,,11.12,0.923076923,43,Female,Midwest,White,9,175000,151,0,0,0,0,0,1,0,0,0,,1,,1,1,1,1,1,1,,1,1,,1,,1,,1,,,4,6,,,,2,2,2,4,associates,f35_54,100000_,1.153394073
7,4,7,7,4,4,4,4,2,4,4,1,4,4,4,4,6,1,5,5,5,2.04,2.24,2.32,1.64,2.64,1,1.72,1,1.72,2.96,3.08,2,2,57,63,7,5,6,6,3,3,2,2,2,7,2,1,2,1,1,Not sure,Not sure,20,50,29,3.08,2.08,3.04,2.04,2.04,2.08,6,5,6,5,3.94,1.24,5.2,5.08,3.46,0.2,0.2,0.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.64,Catholic,,Meat-eater,"This is scary. Why are we worried about protecting AI, when we don't even protect humans?",10.02,0.923076923,61,Female,West,White,7,32500,152,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,2,,,1,,,,,5,1,4,4,4,6,4,5,5,5,4,5,4,some_college,f55_,25000_49999,0.758989469
7,4,7,7,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,4.96,2.96,4.36,1.04,1,1,3.08,1,1.76,5,4.2,21,22,54,37,7,4,4,7,5,4,2,1,1,1,2,1,3,1,1,Not sure,Not sure,50,0,85,1.84,1,1.84,1,1,1,4,1,1,1,4.84,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Other,Born again Christian,Meat-eater,,42.38,0.923076923,67,Female,South,White,5,97500,153,0,0,0,0,1,0,0,0,0.2,6,,6,6,1,,,,1,1,1,1,1,1,1,1,1,1,1,1,1,6,,,6,,1,1,1,high,f55_,75000_99999,0.478964919
3,5,5,5,4,6,6,6,6,6,5,3,6,4,6,2,6,4,6,4,7,1.52,3.96,1.28,1,1,3.6,1.48,1.84,1.12,3.76,4.28,0,0,31,70,7,5,5,6,7,5,4,4,3,4,2,3,7,7,6,No,Not sure,20,30,76,3.4,4.68,3.32,4.08,3.4,3.24,6,5,6,7,7,1,1,5.2,2.5,2.6,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Agnostic,,Meat-eater,This is scary shit. I won't still be alive if it happens. I really don't understand smart technology.,45.68,0.923076923,68,Female,West,White,3,62500,154,0,0,0,0,0,1,1,0,0,3,4,4,4,,5,5,5,5,5,4,3,5,,5,2,5,,5,,6,6,4,4,5,5,4,5,6,less_than_high,f55_,50000_74999,0.528678393
7,4,7,7,1,1,1,1,1,1,1,1,1,1,4,1,4,1,4,4,4,1.24,1.16,1.16,1.08,1.08,1.12,1.04,1.16,1.2,1.16,1.16,3,5,50,8,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,100,50,4.84,2.76,4.84,1.08,1.12,1.16,7,7,7,7,7,1.06,1.06,6.76,7,5,5,5,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.96,None,,Meat-eater,,11.7,0.923076923,62,Male,West,White,3,112500,155,0,0,0,0,1,0,1,0,0.2,6,,6,6,1,1,1,1,1,1,1,1,1,1,,1,,1,,,,,6,6,6,6,6,6,6,less_than_high,m55_,100000_,0.960333011
6,5,7,7,2,2,2,2,1,5,3,1,4,1,1,1,4,1,5,4,6,1.96,1.88,1.84,1.84,1.6,1.68,1.44,1.08,1.92,2.44,2.88,6,1,59,42,5,4,4,6,3,3,2,1,1,1,1,1,3,2,3,No,No,0,0,18,1.08,1.08,3.6,1.32,1.2,1.12,7,6,6,6,1,1.06,1,7,5.8,0,0,0.1,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.16,Protestant,,Pescatarian,,11.77,0.923076923,71,Female,Midwest,White,5,32500,156,0,0,0,0,0,1,0,1,0,5,4,6,6,2,2,2,2,1,4,3,1,,1,1,1,,1,4,,5,4,,,5,6,5,5,5,high,f55_,25000_49999,0.871167416
6,6,6,6,2,2,3,2,1,3,3,3,2,1,3,3,3,3,5,5,5,4.52,4.16,4.08,4.08,4.32,3.96,3.92,3.96,4.76,4.96,4.08,1,2,56,53,7,6,6,6,1,1,2,1,1,2,2,2,2,1,1,Not sure,Not sure,10,10,46,2.44,3.16,2.52,2.56,2.16,2.56,5,3,4,6,6.82,1,2.14,7,3.7,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",2,1,4.68,Protestant,,Meat-eater,,9,0.923076923,45,Female,South,White,11,112500,157,0,0,0,0,0,1,0,0,0,5,5,5,5,2,2,3,2,1,3,3,3,2,1,3,3,3,3,4,4,4,6,5,5,5,4,3,,5,post_grad,f35_54,100000_,0.693825381
2,4,7,7,6,6,6,6,6,6,5,5,6,6,6,6,6,1,6,6,6,2.2,3.68,2.12,2.28,2,2.28,2.24,2,2.36,4.04,2.08,0,1,75,28,6,1,1,3,2,3,2,2,2,2,3,1,2,1,2,No,Not sure,100,200,68,4.32,3.36,2.08,3.64,3.96,1.76,6,5,6,7,6.76,1.18,1.42,6.16,1.96,0,0,0.5,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.24,Protestant,,Meat-eater,This was the weirdest survey I have ever taken.,11.78,0.923076923,66,Female,Midwest,White,5,12500,158,0,0,0,0,1,0,0,0,0.2,2,,6,6,5,5,5,5,5,5,4,4,5,5,5,5,5,1,5,5,5,5,1,1,3,5,4,5,6,high,f55_,_24999,1.08278359
5,4,3,3,2,4,5,5,1,5,4,2,5,5,2,2,6,2,6,5,6,1.76,1.44,1.96,1.04,1.04,1.12,1.2,1.04,3,1.04,1.04,6,1,86,19,7,3,4,4,2,1,2,1,1,1,2,1,1,1,1,No,No,0,20,59,1.04,2.12,3.84,1.36,2.96,1.36,5,1,3,2,6.94,1,1,7,5.26,0,0,1.6,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.68,Protestant,,Meat-eater,Interesting survey indeed!  Thank you.,19.22,0.923076923,69,Female,Midwest,White,5,112500,159,0,0,0,0,0,1,0,0,0,4,,3,3,2,,4,4,1,4,,2,4,4,2,2,5,2,5,4,5,6,3,,,4,1,3,2,high,f55_,100000_,0.586023577
4,4,7,7,2,2,4,4,1,1,1,1,4,2,4,1,4,1,4,4,2,3.08,1,1,5,1,1,1,1,4.16,1,1,0,0,100,80,7,4,6,7,1,5,1,7,2,2,2,1,4,2,2,No,No,0,0,0,3.04,1,3.04,1,1,1,7,5,7,5,7,1,1,7,7,0,5,0,0,(2) agree,No,No,No,"[""None of the above""]",3,2,5,Protestant,,Meat-eater,,9.45,0.923076923,75,Female,Northeast,White,5,72500,160,0,0,0,0,0,1,0,0,0,,,6,6,2,2,,,1,1,1,1,,2,,1,,1,,,2,6,,5,6,6,4,6,4,high,f55_,50000_74999,0.49965977
7,7,7,7,7,7,3,3,1,1,1,3,4,2,3,6,5,1,4,2,6,1.52,1.72,1.08,2.2,1.84,2,1,2,1.4,1.32,1,0,0,0,10,4,6,5,5,1,1,7,1,5,1,5,1,1,7,3,No,No,15,10,6,1.32,1.24,2.52,1.12,1.48,1,5,3,5,5,7,1.36,1,6.88,1.48,0.5,0.6,0.3,0.8,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,10.17,0.923076923,78,Female,Midwest,White,5,175000,161,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,3,3,1,1,1,3,,2,3,5,4,1,,2,5,,5,4,4,4,3,4,4,high,f55_,100000_,0.586023577
7,7,7,7,4,5,4,4,1,7,6,4,4,1,5,2,4,1,7,6,4,3,3,1.32,1,1,1,3,1,2.96,2.96,1,100,100,50,50,7,5,7,6,7,3,6,1,2,1,2,2,7,3,3,Not sure,Yes,1,10,100,5,5,3,5,4,5,7,6,6,6,1,1,1,4,1,0,2,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,17.97,0.948717949,74,Female,South,White,5,22500,162,0,0,0,0,0,1,0,0,0,6,6,6,6,,4,,,1,6,5,,,1,4,2,,1,6,5,,6,4,6,5,6,5,5,5,high,f55_,_24999,0.861809253
6,3,3,6,2,4,4,5,2,2,4,3,5,4,5,4,6,1,5,4,6,3.4,3.84,4,2,1.72,1.76,1.92,1,3.76,5,4.2,0,0,80,80,7,6,6,6,5,3,2,3,4,7,2,6,5,7,4,No,Yes,100,300,66,3,1.8,1,1.76,1,1.48,1,1,2,2,6.28,1,1,6.04,4.36,0,0,0,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,19.3,0.923076923,49,Male,Midwest,White,8,82500,163,0,0,0,0,0,1,1,0,0,5,3,3,5,2,,,4,2,2,,3,4,,4,,5,1,4,,5,6,5,5,5,1,1,2,2,some_college,m35_54,75000_99999,0.815852525
1,6,2,2,1,5,5,3,1,7,6,5,5,3,5,3,5,2,6,6,6,3.48,1.84,3.44,1,1.48,1.08,1.28,1.12,3.4,4,1.52,54,19,69,70,7,2,2,3,4,2,2,1,1,2,2,1,3,4,2,Not sure,Yes,4,10,96,2,2.72,3.44,2,2,2,6,6,7,5,1.18,1.18,1.3,7,5.98,0.6,0.3,2,1.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.24,Protestant,,Meat-eater,One of the most thought provoking surveys I have ever taken.,30.58,0.923076923,73,Male,South,White,8,92500,164,0,0,1,0,1,0,0,0,0.4,1,5,2,2,1,4,4,3,1,6,5,4,4,3,4,3,4,2,5,5,5,6,2,2,3,5,5,6,4,some_college,m55_,75000_99999,0.839489286
6,2,7,7,1,1,1,1,1,1,1,1,2,1,1,1,4,1,2,1,2,5,2.56,3.88,1.64,1,2.44,1.68,1.68,2.68,5,1.44,3,3,43,11,7,5,5,5,3,4,4,1,1,1,3,1,2,4,2,Not sure,Yes,3,0,13,5,1.28,3.04,1,1,1.04,5,5,1,3,6.22,1,1,7,5.5,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,good but unusual survey,11.18,0.923076923,67,Male,West,White,11,92500,165,0,0,0,0,0,1,0,0,0,5,2,6,6,1,1,1,1,1,1,1,1,2,1,1,1,,1,2,1,2,6,4,4,4,4,4,1,3,post_grad,m55_,75000_99999,0.858206166
4,1,7,7,4,4,4,4,1,1,1,1,4,4,4,4,4,4,4,4,4,5,5,4,1,5,1,1.96,1,4,1,5,0,0,0,0,4,1,5,5,1,1,1,2,1,1,1,1,1,1,1,No,No,0,0,0,5,1,1,1,1,1,6,6,5,6,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,27.28,0.923076923,55,Male,South,Indigenous,3,12500,166,0,0,0,0,0,1,0,0,0,,1,6,6,,,,,1,1,1,1,,,,,,,,,,,1,4,4,5,5,4,5,less_than_high,m55_,_24999,0.937594403
5,3,5,5,4,4,4,4,2,4,4,4,5,1,2,2,4,2,5,5,5,2.8,3.24,3.16,3.04,3.28,2.8,2.8,2.92,3.24,2.68,3.32,31,24,52,61,5,3,5,5,1,3,2,2,4,1,1,4,1,1,4,Not sure,Not sure,1,5,44,3.2,2.92,3.68,2.72,2.68,2.8,6,5,6,5,4.12,3.58,3.94,3.76,3.94,5.2,5.3,4.9,3.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.76,None,,Meat-eater,,17.23,0.923076923,47,Male,West,White,3,27500,167,0,0,0,0,0,1,1,0,0,4,3,4,4,,,,,2,,,,4,1,2,2,,2,4,4,4,4,3,4,4,5,4,5,4,less_than_high,m35_54,25000_49999,1.104267737
6,6,6,6,2,2,6,6,2,6,6,6,1,1,2,2,1,6,6,1,2,4.16,4.28,4.44,3.56,4.32,4.16,4.2,4.2,4.04,4,4,70,74,75,83,7,6,6,6,4,3,4,6,6,5,3,6,5,4,5,No,No,20,6,71,2.2,2.12,2.04,4.08,3.8,3.96,6,6,7,7,2.56,2.74,5.5,3.28,3.22,7.3,3.4,6.9,6.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.16,Catholic,,Meat-eater,,9.15,0.923076923,30,Female,Midwest,White,11,87500,168,0,0,1,0,1,0,0,0,0.4,5,5,5,5,2,2,5,5,2,5,5,5,1,1,2,2,1,5,5,1,2,6,5,5,5,5,5,6,6,post_grad,f18_34,75000_99999,0.909587749
2,6,1,3,3,5,5,6,3,3,5,6,6,5,7,6,5,3,6,6,6,1.8,1.52,1.52,1.64,2.04,1.72,1.52,1.68,1.8,1.52,1.68,62,72,51,20,1,2,3,2,7,5,5,7,6,6,5,5,6,3,7,Not sure,Not sure,9,8,88,3.88,2.24,4.12,3.56,3.76,3.8,7,7,6,6,4.48,2.62,4.42,4.84,4.9,2.6,1.9,1.9,2.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.8,Protestant,,Meat-eater,,9.9,0.923076923,65,Male,South,White,5,32500,169,0,0,0,0,0,1,0,0,0,2,5,1,3,3,4,4,5,3,3,4,5,5,4,6,5,4,3,5,5,5,1,2,3,2,6,6,5,5,high,m55_,25000_49999,1.385439667
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,4.04,3.2,3.84,3.28,3.68,2.36,3.28,1.96,3.64,4.32,3.8,0,0,26,11,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,5,5,64,2.96,1.96,2.04,2,1.68,2.16,6,5,5,5,3.34,1.9,3.94,3.52,4.48,2.3,2.9,2.8,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Undisclosed,,Meat-eater,,15.2,0.923076923,57,Female,West,White,5,112500,170,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,1,,,,,,,,,,,,,,5,4,4,4,high,f55_,100000_,0.582041928
7,7,6,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,2,5,7,4.72,4.2,4.72,4.36,4.44,4.6,4.44,4.6,2.24,4.76,4.72,88,88,88,88,7,7,6,5,4,4,4,4,7,3,6,3,5,3,3,Yes,No,3,2,71,4.8,4,4.32,4.08,4.32,4.04,7,7,7,7,6.16,6.16,6.34,6.52,6.22,9.2,9.4,8.7,8.8,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,4.04,Buddhist,,Meat-eater,,2.7,0.923076923,38,Female,South,White,3,27500,171,0,0,0,1,1,0,0,0,0.4,6,6,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,2,4,6,6,6,5,4,6,6,6,6,less_than_high,f35_54,25000_49999,1.185184801
4,4,4,4,4,4,4,4,1,2,2,4,5,4,4,6,6,6,4,4,4,3,2.2,3,2.96,2,1.28,1.48,1.68,1.28,1.68,1.52,6,51,6,9,4,4,4,4,2,3,4,5,3,7,7,5,2,2,1,Not sure,Not sure,0,0,58,3,3.08,2.32,3,3.04,3,6,6,6,6,2.92,4,3.7,3.94,4,5.4,5.6,5,5.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Vegetarian,,21.15,0.923076923,70,Female,Midwest,White,5,12500,172,0,0,0,0,0,1,0,1,0,,,,,,,,,1,2,2,,4,,,5,5,5,,,,,,,,5,5,5,5,high,f55_,_24999,1.08278359
2,7,2,2,7,7,7,7,6,2,7,7,7,7,7,7,7,7,7,7,7,2.36,2.4,2.32,2.44,2.36,3.72,2.16,3.52,2.4,2.28,3.56,42,32,84,76,5,2,2,2,1,2,1,2,1,2,1,2,2,1,1,Not sure,Not sure,50,75,80,4.12,2.08,4.2,3.8,3.44,3.84,7,7,7,7,3.1,2.8,5.02,5.26,5.2,2.9,2.9,2.9,2.9,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.6,Catholic,,Meat-eater,well written,14.45,0.923076923,75,Male,Midwest,White,5,77500,173,0,0,0,0,1,0,0,0,0.2,2,6,2,2,6,6,6,6,5,2,6,6,6,6,6,6,6,6,6,6,6,4,2,2,2,6,6,6,6,high,m55_,75000_99999,1.202404866
7,4,7,7,4,4,4,4,1,4,4,1,4,4,4,4,7,4,4,4,4,3,3,3,3,2.96,3,3,3,3,3,3,0,1,67,68,6,2,2,2,4,4,5,5,3,7,4,6,5,1,3,Not sure,No,5,5,68,3.6,2.28,3.4,3.04,3.24,3,7,6,7,7,4,1.06,1.06,6.94,4,2.6,5,5,0.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,9.38,0.923076923,54,Female,West,White,8,97500,174,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,1,,,1,,,,,6,,,,,5,2,2,2,6,5,6,6,some_college,f35_54,75000_99999,1.08525608
5,6,3,3,6,6,6,6,4,5,5,6,5,4,6,6,6,2,6,6,6,4.28,4,3.92,4,2.4,1.44,2.12,1.12,3.44,2.04,3.44,75,66,63,73,4,6,5,6,3,4,1,3,1,6,4,7,4,1,5,Not sure,Yes,10,15,75,4.24,2.76,3.56,3.52,2.76,1.64,6,6,4,6,4.48,3.64,3.82,3.46,3.46,5.4,4.2,4.6,4.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,,18.12,0.923076923,72,Female,South,White,5,22500,175,0,0,0,0,0,1,0,0,0,4,5,3,3,5,5,5,5,,4,4,5,4,,5,5,5,2,5,5,5,,5,4,5,5,5,,5,high,f55_,_24999,0.861809253
4,5,5,2,6,2,5,5,3,5,5,3,6,3,5,3,6,1,6,5,7,3.8,2.76,3.24,3.32,3.44,3.4,2.6,3.32,3.76,3.48,2.36,62,71,79,79,5,2,2,2,3,2,3,5,4,3,2,6,5,2,2,Not sure,Not sure,8,5,55,3.24,2.32,3.68,2.92,3.32,3.4,6,3,5,5,3.64,2.44,2.38,4.54,3.16,6.3,3.7,6.9,5.9,(2) agree,No,No,Yes,"[""None of the above""]",4,0,4.56,Protestant,,Meat-eater,,20.4,0.923076923,67,Female,South,White,5,42500,176,0,0,0,0,0,1,0,0,0,,4,4,2,5,2,4,4,3,4,4,3,5,3,4,3,5,1,5,4,6,4,2,2,2,5,3,4,4,high,f55_,25000_49999,0.693379681
5,3,3,2,2,2,2,2,1,2,3,2,3,2,3,2,3,1,5,5,7,1.04,1,1.04,1.04,1,1,1.04,1,1,1,1,1,0,41,40,7,5,6,6,3,1,1,1,4,1,3,1,3,1,1,No,Not sure,100,100,20,1,1.08,3.68,1.16,2.2,2.24,7,1,3,1,1,1.12,1.06,6.94,5.5,0.1,0.5,0.5,0.1,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,2.8,Protestant,,Meat-eater,,27.13,0.923076923,45,Male,South,Indigenous,8,87500,177,0,0,0,0,0,1,0,0,0,4,3,3,2,2,2,2,2,1,2,3,2,3,2,3,2,3,1,4,4,6,6,4,5,5,6,1,3,1,some_college,m35_54,75000_99999,0.428171164
4,2,1,4,6,5,6,4,6,2,5,2,6,2,4,6,5,4,4,5,5,4.28,4.24,4.4,2.28,2.04,2,4,2.36,3.44,4.2,4.68,1,0,4,56,3,5,4,5,3,2,3,1,5,2,1,6,4,2,6,Not sure,No,0,30,85,4.24,1.76,4.56,3.76,4.32,4.44,6,6,7,7,6.1,1.78,4.9,6.04,4,1.2,0.5,1,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,no comment,25.13,0.923076923,62,Female,West,Asian,5,32500,178,0,0,0,0,0,1,0,0,0,,2,1,,5,4,5,,5,2,4,2,5,2,,5,4,,,4,4,3,4,,4,5,5,6,6,high,f55_,25000_49999,1.147531105
5,5,5,7,3,3,2,3,1,4,4,2,3,1,4,4,4,4,5,4,4,2.16,3.24,1.48,1,1.6,1.88,1.52,1,1,1.92,3.44,2,0,67,39,5,6,6,6,2,2,2,1,1,1,1,1,1,2,2,Not sure,Not sure,0,0,0,3.92,3,3.52,1.6,1.4,2,7,7,5,7,4.84,1.36,2.2,5.74,3.16,2.9,0,5.6,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,Protestant,,Pescatarian,,9.4,0.923076923,38,Female,Midwest,White,5,77500,179,0,0,0,0,0,1,0,1,0,4,4,4,6,3,3,2,3,1,,,2,3,1,,,,,4,,,4,5,5,5,6,6,4,6,high,f35_54,75000_99999,1.245655933
2,2,2,2,3,2,5,5,2,1,3,1,5,1,3,2,6,1,5,2,6,3.52,2.08,2.4,1.88,2.08,1.88,2.36,1.08,2.56,3.36,2.48,4,8,44,26,5,2,2,3,5,5,6,3,6,3,3,3,5,6,5,No,Yes,5,10,100,3.72,2.6,3.52,2.36,2.68,3.52,3,1,2,1,3.16,1.9,2.8,5.62,5.08,6,6,4.3,3.7,(2) agree,No,Yes,No,"[""None of the above""]",0,1,5,None,,Meat-eater,,17.2,0.923076923,60,Male,Midwest,White,8,82500,180,0,0,0,0,0,1,1,0,0,2,2,2,2,3,2,4,4,2,1,3,1,4,1,3,2,5,1,4,2,5,4,2,2,3,3,1,2,1,some_college,m55_,75000_99999,1.054740617
3,2,6,6,1,2,2,2,1,6,2,2,2,3,5,2,5,1,6,5,6,5,3,3,5,3,2.96,3,3,3,3,3,50,50,50,50,3,3,5,5,1,2,1,1,1,1,1,1,2,1,1,Yes,Not sure,1000,100,50,3,3,3,3,3,3,7,7,7,7,4,1,1,4,1.54,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1,None,,Meat-eater,,12.33,0.923076923,62,Male,Northeast,Black,6,2500,181,0,0,0,0,0,1,1,0,0,3,2,5,5,1,2,2,2,1,5,2,2,2,3,4,2,4,1,5,4,5,3,3,4,4,6,6,6,6,high,m55_,_24999,2.420190082
7,7,7,7,7,7,1,7,6,7,7,7,7,7,7,7,7,5,7,7,7,4.68,4.36,3.56,4.36,4.44,3.56,3.56,3.48,4.32,5,4.72,65,65,65,65,1,1,7,1,2,1,1,1,1,1,1,1,2,1,1,Not sure,Yes,100,100,73,4.56,4.4,4.64,4.32,4.6,4.68,7,7,7,7,4.12,1,1,5.98,1.12,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.76,None,,Meat-eater,,17.47,0.923076923,64,Female,Midwest,White,5,62500,182,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,1,6,5,6,6,6,6,6,6,6,6,4,6,6,6,1,1,6,1,6,6,6,6,high,f55_,50000_74999,0.644616324
3,4,7,7,6,4,4,5,3,4,5,1,6,4,6,1,7,2,6,6,6,3.56,3.12,3.64,1.16,1.44,1.12,3.68,1.92,3.8,3.44,1.36,38,32,73,73,7,6,6,6,3,2,4,1,1,1,2,1,4,5,2,No,Not sure,10,10,77,4.28,3.04,2.28,3.96,3.6,3.72,5,5,7,7,5.68,1.24,1.18,5.08,3.58,2,3.2,2.8,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.64,Agnostic,,Meat-eater,"Very strange questions, somewhat hard to answer because I don't know of machines with emotions, etc.  I almost expected it to turn out to be a joke or some kind.",20.9,0.923076923,79,Female,Northeast,White,5,17500,183,0,0,0,0,0,1,1,0,0,3,,6,6,5,,,4,3,,4,1,5,,5,1,6,2,5,5,5,6,5,5,5,4,4,6,6,high,f55_,_24999,0.839295219
7,4,7,7,4,4,4,4,1,4,4,1,4,4,4,4,7,1,7,4,4,1,1.04,1,1,1,1,1.04,1,1,1,1.04,1,0,100,100,7,7,7,7,1,2,1,3,1,2,3,3,3,1,1,No,No,0,0,20,4,3.52,2.64,2,3,3,7,6,4,6,7,1,1,7,4,0,3,2.5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,16,0.923076923,70,Female,Northeast,White,5,62500,184,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,1,,,1,,,,,6,1,6,,,6,6,6,6,6,5,,5,high,f55_,50000_74999,0.49965977
1,1,5,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,5,6,1,1.04,1.08,1.04,1.08,1.12,1.04,1.08,1.04,1.04,1.08,2,1,1,1,1,7,7,7,2,1,3,1,1,3,3,1,4,1,1,No,No,50,50,17,3,1.04,2.96,1.04,1.04,3,1,1,4,1,6.46,1,2.32,1.06,4,1.8,5.8,1.1,1.1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,This survey seems to have been prepared from folks to the far left.,10.52,0.923076923,73,Male,South,White,5,92500,185,0,0,0,0,0,1,0,0,0,1,1,4,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,4,5,1,6,6,6,1,1,,1,high,m55_,75000_99999,0.957018234
3,3,3,3,3,5,5,5,2,7,5,1,6,3,7,7,7,2,7,6,7,3.4,3.48,2.76,3.04,3.2,2.16,2.04,1.8,3.16,2.72,3.28,44,41,62,57,7,5,5,6,4,5,2,1,4,3,6,7,5,1,5,Not sure,Not sure,10,12,80,3.32,2.8,3.48,3.36,3.28,3.84,5,2,6,5,5.32,2.5,3.58,4.9,3.82,2.3,2.9,2.5,2.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.44,Catholic,,Meat-eater,Interested in finding out more on this subject.,13.72,0.923076923,64,Female,South,White,9,52500,186,0,0,0,0,0,1,0,0,0,3,3,3,3,3,4,4,4,2,6,4,1,5,3,6,6,6,2,6,5,6,6,4,4,5,4,2,5,4,associates,f55_,50000_74999,0.487831152
4,4,4,4,4,4,6,4,4,6,2,4,4,4,4,4,4,4,6,6,4,3.56,3.32,3.32,3.6,4.4,1.92,3.16,1.88,3.92,3.2,3.24,10,10,60,51,7,4,3,5,4,3,4,4,6,6,4,6,5,3,3,Not sure,Not sure,0,0,69,2.8,1.64,2.2,2.12,3.44,3.88,7,7,7,7,2.32,1.24,3.76,4.18,1.66,0.5,0.6,1,1.4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,28.22,0.923076923,72,Female,Midwest,White,5,22500,187,0,0,0,0,0,1,0,0,0,,,,,,,5,,,5,2,,,,,,,,5,5,,6,,3,4,6,6,6,6,high,f55_,_24999,1.08278359
3,5,3,6,6,6,6,6,6,6,5,5,6,6,6,6,6,1,7,6,7,2.2,1.28,1.32,1.2,1.32,1,1.12,1,1.4,1,1,15,7,77,17,6,5,5,5,3,1,2,1,1,1,1,1,1,5,1,No,Yes,20,21,89,2,2.44,2.16,3.92,3.84,3.32,7,3,7,7,3.52,1.42,4.24,4.96,1.66,0.4,0.6,0.6,0.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.16,Atheist,,Meat-eater,,11.92,0.923076923,39,Male,Northeast,White,8,92500,188,0,0,0,0,0,1,1,0,0,3,4,3,5,5,5,5,5,5,5,4,4,5,5,5,5,5,1,6,5,6,5,4,4,4,6,3,6,6,some_college,m35_54,75000_99999,0.632389639
5,1,5,3,1,3,5,3,1,7,6,2,7,2,5,3,7,1,7,7,7,3.32,2.36,3.28,3.56,2.08,2,2.2,1.76,3.84,2.2,1.96,28,31,71,36,5,4,3,5,7,5,5,1,2,1,5,7,4,4,1,No,No,1,1,79,3.88,1.64,3.6,2.6,2.6,4.24,7,7,7,7,2.5,2.08,3.16,2.74,4.54,3.2,3.4,3.2,3.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,,17.15,0.923076923,74,Female,Midwest,White,5,92500,189,0,0,0,0,0,1,0,0,0,4,1,4,3,1,3,4,3,1,6,5,2,6,2,4,3,6,1,6,6,6,4,,3,4,6,6,6,6,high,f55_,75000_99999,0.601775106
7,2,4,7,1,2,2,1,1,4,3,2,4,2,2,1,4,1,6,5,5,3.12,2.84,1.36,1.08,1.2,1.08,3,1.08,3.44,1.52,1.08,2,2,74,74,6,3,4,4,2,2,1,1,2,2,4,3,5,3,2,No,Not sure,500,500,19,1.88,1.92,4.36,3.32,3.32,1.92,5,5,5,6,5.86,1.06,1,5.98,5.92,0.1,0.1,0.1,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Meat-eater,,14.03,0.923076923,80,Female,Midwest,White,5,37500,190,0,0,0,0,1,0,0,0,0.2,6,2,,6,1,2,2,1,1,,3,2,,2,2,1,,1,5,4,4,5,3,,,4,4,4,5,high,f55_,25000_49999,0.871167416
4,4,4,4,6,6,6,5,2,5,4,1,6,4,4,6,7,1,7,7,6,4.4,5,3.72,4.84,4.16,1.16,1.36,1.16,3.64,3.88,5,25,29,72,66,4,5,4,4,2,1,5,4,5,5,2,1,3,4,2,Not sure,Not sure,20,25,58,3.32,2.24,3,3.32,3.88,3,7,7,7,7,4,1.18,2.14,2.02,2.26,0.3,5,4.5,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,none,10.7,0.923076923,56,Female,Northeast,White,5,17500,191,0,0,0,0,0,1,0,0,0,,,,,5,5,5,4,2,4,,1,5,,,5,6,1,6,6,5,,4,,,6,6,6,6,high,f55_,_24999,0.839295219
6,6,6,6,6,2,2,2,1,1,1,1,5,2,5,2,5,1,5,5,7,1.68,3,1.72,2,3.48,1.2,2.24,1.28,1.72,1.72,2.12,3,2,23,3,5,5,5,5,5,4,5,3,4,5,5,6,5,4,6,No,No,75,40,19,1.28,1.28,3.36,1.24,1.64,4.08,5,3,3,3,1,1,1,5.92,1.24,0,0.2,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.56,Other,evangelical,Meat-eater,,18.83,0.923076923,71,Female,Northeast,White,5,47500,192,0,0,0,0,0,1,0,0,0,5,5,5,5,5,2,2,2,1,1,1,1,4,2,4,2,4,1,4,4,6,4,4,4,4,4,3,3,3,high,f55_,25000_49999,0.675265726
5,5,7,6,4,2,4,2,1,4,1,1,1,1,1,4,7,1,4,2,7,3.84,3.96,1.72,2.96,2.92,1.28,1.4,1.04,2.12,4.28,4.08,0,0,49,21,4,3,6,6,1,5,3,5,4,6,7,6,2,6,1,No,Not sure,5,7,97,4.6,3.84,4.04,4.12,2.12,3.32,5,5,6,5,1.24,1.06,1.36,6.28,1.9,0.1,0.1,0.6,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.84,None,,Meat-eater,i liked the survey,12.1,0.923076923,35,Female,Northeast,White,9,27500,193,0,0,0,0,0,1,1,0,0,4,4,6,5,,2,,2,1,,1,1,1,1,1,,6,1,,2,6,,3,5,5,4,4,5,4,associates,f35_54,25000_49999,1.329037801
7,4,7,7,4,4,4,1,1,4,1,1,4,1,4,4,4,1,4,4,4,1,1,1,1,1,1,1,4.04,1,1,1,0,0,0,0,7,1,3,5,1,1,1,1,2,1,2,1,1,1,1,No,No,10000000000,500,0,1,1,1,1,1,1,4,5,4,5,7,7,1,7,3.64,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,None,,Meat-eater,,14.92,0.923076923,63,Male,Midwest,White,8,62500,194,0,0,0,0,0,1,1,0,0,6,,6,6,,,,1,1,,1,1,,1,,,,1,,,,6,1,3,4,,4,,4,some_college,m55_,50000_74999,1.129829089
4,4,7,4,4,4,4,4,1,4,2,1,4,1,1,4,4,1,4,4,6,1.04,1.32,1,1.56,4.96,4.96,4.36,3,2.48,1,1.04,0,0,50,50,2,4,4,5,1,1,1,1,1,7,1,7,1,1,1,No,No,0,20,8,5,2.12,5,3.12,1,3,5,5,5,5,4,1,4,6.94,4,0.1,0.1,0.1,0.2,(2) agree,No,No,No,"[""None of the above""]",0,1,4.04,Protestant,,Meat-eater,,22.22,0.923076923,65,Female,South,White,3,27500,195,0,0,0,0,0,1,0,0,0,,,6,,,,,,1,,2,1,,1,1,,,1,,,5,2,,,4,4,4,4,4,less_than_high,f55_,25000_49999,0.572561564
5,5,5,7,5,7,1,3,1,1,1,5,6,5,7,3,7,1,7,6,7,5,3.84,4.52,1.96,1,1,2,1,2.28,5,5,25,25,100,25,7,5,5,7,5,5,3,1,1,6,2,4,3,5,5,Yes,Yes,1,1,92,1.88,1.64,1.76,2.92,2.96,3.04,7,6,5,7,7,1,2.14,3.82,2.68,1.9,1.2,5.8,1.4,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.96,Agnostic,,Meat-eater,,8.13,0.923076923,67,Female,South,White,5,22500,196,0,0,0,0,0,1,1,0,0,4,4,4,6,4,6,1,3,1,1,1,4,5,4,6,3,6,1,6,5,6,6,4,4,6,6,5,4,6,high,f55_,_24999,0.861809253
4,4,5,6,2,2,4,4,1,4,2,1,6,5,2,2,7,4,6,5,6,3.48,3.92,2.4,2.44,2.68,3.76,2.4,2.2,3.48,3.56,2.44,30,31,27,42,7,2,5,4,1,3,5,4,6,5,7,5,5,2,2,Not sure,Not sure,0,0,40,3.56,2.6,3.32,2.6,2.52,2.68,7,6,4,7,5.56,3.1,5.2,3.28,5.62,6.7,7.4,6.9,7.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.44,None,,Meat-eater,,34.12,0.923076923,59,Female,South,White,6,12500,197,0,0,0,0,0,1,1,0,0,,,4,5,2,2,,,1,,2,1,5,4,2,2,6,,5,4,5,6,2,4,,6,5,,6,high,f55_,_24999,0.861809253
4,4,5,4,4,5,4,4,4,4,4,2,4,4,5,4,4,4,4,4,4,2.76,3.24,3.4,3.04,3.2,3.24,3.04,3.12,2.96,3.8,2.68,50,50,51,49,6,4,6,6,2,4,2,3,3,6,4,6,4,4,3,Not sure,Not sure,15,10,50,3,3,3.04,3.12,3,3,6,6,5,5,4.12,4,3.94,3.94,4,5.1,4.9,5,4.9,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.96,Other,Pagan,Other restrictions,,17.28,0.923076923,61,Female,West,White,5,22500,198,0,0,0,0,0,1,0,1,0,,,4,,,4,,,,,,2,,,4,,,,,,,5,,5,5,5,5,4,4,high,f55_,_24999,1.075426779
4,1,7,7,7,1,5,4,1,4,4,7,1,3,3,4,5,5,7,4,7,4.96,4.84,4.08,4.44,4.68,3.68,4.4,5,3.88,4.92,4.24,20,17,20,11,5,5,3,3,5,3,6,4,2,2,3,7,1,7,4,Not sure,Not sure,5,0,33,3.72,3.6,3.32,3,3.92,3.48,6,6,6,7,2.08,2.26,5.92,2.5,2.38,3.2,5.1,3.1,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,17.88,0.923076923,74,Female,Midwest,White,5,42500,199,0,0,0,0,0,1,0,0,0,,1,6,6,6,1,4,,1,,,6,1,3,3,,4,4,6,,6,4,4,3,3,5,5,5,6,high,f55_,25000_49999,0.871167416
1,4,4,1,4,4,4,1,1,4,1,1,4,1,4,4,4,1,4,4,4,2.96,3,3,3,2.96,2.96,3,2.96,2.96,3,3,51,50,50,50,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,1,50,3,3,5,5,1,3,5,1,2,1,7,1,4,3.94,4,5.1,5.1,4.9,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,10.93,0.923076923,65,Male,Midwest,White,5,22500,200,0,0,0,0,0,1,0,0,0,1,,,1,,,,1,1,,1,1,,1,,,,1,,,,6,6,6,6,4,1,2,1,high,m55_,_24999,2.163506341
7,4,7,7,3,3,6,5,3,4,4,4,5,4,5,3,6,2,5,4,6,3,3,3,2.36,3,2.64,3.48,2.04,3.64,2.96,1.96,30,32,50,51,6,5,6,6,3,3,2,1,1,2,2,1,2,2,3,No,No,0,25,21,4.04,3,3.04,2.96,3,3,7,7,5,5,3.46,1.06,1.42,5.74,1.9,0.7,0.6,0.4,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.36,Protestant,,Meat-eater,,18.52,0.923076923,82,Female,West,White,5,42500,201,0,0,0,0,0,1,0,0,0,6,,6,6,3,3,5,4,3,,,,4,,4,3,5,2,4,,5,5,4,5,5,6,6,4,4,high,f55_,25000_49999,0.8652484
7,1,7,7,4,7,1,2,2,4,1,4,1,1,4,4,4,1,4,2,4,4.52,4.2,4.6,1.8,1.52,1.44,2.48,1.48,4.36,4.32,4.36,16,16,89,13,6,6,6,6,1,1,1,6,5,6,5,7,1,1,1,Not sure,Not sure,25,6,66,1.88,3.8,1.48,1.72,1.32,1.56,6,6,6,6,5.2,1.36,1.78,5.56,3.22,0.4,0.2,0.7,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.8,Catholic,,Meat-eater,,7.67,0.923076923,46,Male,Northeast,White,6,52500,202,0,0,0,0,0,1,0,0,0,6,1,6,6,,6,1,2,2,,1,,1,1,,,,1,,2,,5,5,5,5,5,5,5,5,high,m35_54,50000_74999,0.77224816
2,7,4,4,5,5,6,6,5,7,6,4,7,7,7,4,7,7,6,6,7,3.4,3.4,3.2,3.32,3.32,2,1.8,3,3.4,3.4,2.6,69,64,85,79,5,3,3,3,6,5,4,7,6,4,7,6,7,6,7,Not sure,Yes,5,5,100,2.96,5,4.6,5,4.08,5,7,7,7,7,2.5,5.2,6.4,4.84,7,9.4,6.1,6.5,8.8,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Catholic,,Meat-eater,,15.2,0.923076923,77,Female,West,Hispanic,2,32500,203,0,0,0,0,0,1,0,0,0,2,6,,,4,4,5,5,4,6,5,,6,6,6,,6,6,5,5,6,4,3,3,3,6,6,6,6,less_than_high,f55_,25000_49999,1.511221879
7,6,7,7,7,7,7,7,6,4,4,2,4,6,6,6,6,1,7,7,7,4.96,4.96,5,3.64,3.52,2.8,4.44,1.24,3.8,5,4.92,50,50,64,41,5,5,6,6,4,1,1,2,2,2,3,1,6,3,2,Not sure,Not sure,50,50,50,4.4,4.24,3.64,3.92,3.56,4.24,7,7,3,2,1,4.66,2.26,2.98,1.06,4.1,2.5,3.3,3.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,None,,Vegan,,15.15,0.923076923,72,Female,Midwest,White,5,27500,204,0,0,0,0,0,1,1,1,0,6,5,6,6,6,6,6,6,5,,,2,,5,5,5,5,1,6,6,6,4,4,5,5,6,6,3,2,high,f55_,25000_49999,0.871167416
7,2,7,7,4,4,4,2,1,1,1,1,4,2,2,2,4,1,4,4,4,1.04,1,1,1,1,1.08,1.04,1,1,1,1,0,0,60,20,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,100,0,7,3,1,1,2.48,3,1.96,5,5,1,1,6.7,1,1,3.94,1.48,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,3.48,Protestant,,Meat-eater,,11.48,0.923076923,51,Female,Midwest,White,8,97500,205,0,0,1,0,0,0,0,0,0.2,6,2,6,6,,,,2,1,1,1,1,,2,2,2,,1,,,,,,,,4,4,1,1,some_college,f35_54,75000_99999,1.092680131
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,4,4,4,4,1,1,1,1,6,5,1,3,1,1,1,Not sure,Not sure,0,0,0,4,1,1,1,1,1,4,4,4,4,7,1,4.72,1,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Other restrictions,,18.15,0.923076923,74,Female,South,White,2,17500,206,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,less_than_high,f55_,_24999,0.711643083
5,2,2,6,3,3,3,3,1,2,1,1,4,3,3,3,5,1,5,3,5,3.96,4.32,1,1,1,1,1.4,1,3.12,5,3.88,0,0,40,5,6,1,2,2,4,3,2,1,1,4,6,2,3,3,2,No,Yes,100,0,74,4.64,1.28,5,1,1,1.2,6,2,6,6,7,1,1,3.82,3.28,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,23.7,0.923076923,67,Male,Midwest,White,6,57500,207,0,0,0,0,0,1,0,0,0,4,2,2,5,3,3,3,3,1,2,1,1,,3,3,3,4,1,4,3,4,5,1,2,2,5,2,5,5,high,m55_,50000_74999,1.288005765
3,3,5,5,3,3,6,3,1,5,3,3,5,3,3,3,5,1,3,3,5,3.92,3.48,2.76,2.08,2.76,2.36,1.4,1.44,3.64,4.12,3.8,3,9,98,88,5,3,3,3,2,3,2,1,2,4,5,4,2,2,3,No,Yes,0,200,27,2.8,2,3.52,2.04,2.2,2.44,3,6,2,6,4.66,2.92,5.62,2.62,3.1,0.1,0.1,3.6,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1.96,Catholic,,Meat-eater,,10.85,0.948717949,62,Male,Northeast,White,4,62500,208,0,1,0,1,0,0,0,0,0.4,3,3,4,4,3,3,5,3,1,4,3,3,4,3,3,3,4,1,3,3,4,4,3,3,3,3,5,2,5,less_than_high,m55_,50000_74999,0.82440757
5,6,7,5,6,7,7,6,6,5,6,7,6,5,5,7,6,6,6,5,5,3.24,3,2.8,3.44,3.48,3.6,3.2,3.2,2.32,2.76,2.48,86,59,68,56,6,5,7,7,5,6,7,7,6,6,5,7,7,6,5,No,Not sure,1,1,58,3.32,3.24,3,4.28,3.32,3.52,5,5,7,6,5.02,4.42,5.74,4.6,5.2,5.8,6.1,7,6.8,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",3,4,3.48,None,1,Other restrictions,,9.15,0.923076923,33,Male,South,White,12,82500,209,1,0,1,1,0,0,1,1,0.6,4,5,6,4,5,6,6,5,5,4,5,6,5,4,4,6,5,5,5,4,4,5,4,6,6,4,4,6,5,post_grad,m18_34,75000_99999,0.617707904
6,7,7,5,1,1,7,7,7,6,7,7,6,7,6,7,5,7,6,5,7,4.12,4.8,3.8,3.76,3.88,4.36,4.2,3.92,3.92,3.96,4.48,83,93,85,66,6,7,7,6,6,5,6,6,2,2,6,6,7,4,7,No,Yes,10,5,100,4.12,4.64,3.64,3.96,3.68,4.32,6,7,6,7,6.04,5.26,4.96,5.08,5.62,6.8,7.6,7.3,9.3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,4.2,None,,Meat-eater,Liked,8.22,0.923076923,35,Male,Northeast,White,5,2500,210,0,0,0,1,0,0,1,0,0.2,5,6,6,4,1,1,6,6,6,5,6,6,5,6,5,6,4,6,5,4,6,5,6,6,5,5,6,5,6,high,m35_54,_24999,1.297171051
1,6,7,3,6,6,6,6,6,6,6,7,7,7,7,7,7,2,6,6,6,1.68,1.32,1.48,1.72,1.92,1.56,1.6,1.32,1.6,4.28,1.36,83,81,79,81,3,2,3,2,3,1,2,1,3,1,3,4,3,6,3,Not sure,No,50,60,100,4.52,4.52,4.08,4.2,4.36,4.16,7,3,7,7,4.66,3.04,4.6,4.96,5.02,6.1,3.2,7.2,3.3,(2) agree,No,No,No,"[""None of the above""]",1,1,2.64,Catholic,,Meat-eater,thank you,17.5,0.923076923,48,Male,South,White,13,175000,211,0,0,0,0,0,1,0,0,0,1,5,6,3,5,5,5,5,5,5,5,6,6,6,6,6,6,2,5,5,5,3,2,3,2,6,3,6,6,post_grad,m35_54,100000_,0.518046566
7,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,61,35,4,1,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,100,7,1,1,5,1,1,1,5,5,1,6,1,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,3.28,None,,Meat-eater,none,14.8,0.923076923,70,Male,South,Indigenous,6,27500,212,0,1,0,1,0,0,1,0,0.4,6,1,,,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,1,6,6,4,4,1,5,high,m55_,25000_49999,0.913532252
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,0,0,100,23,7,5,7,7,1,2,1,1,1,1,1,1,2,1,1,No,No,0,0,0,1,1,1,5,1,1,6,5,5,2,1,1,1,7,5.26,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,13.75,0.923076923,18,Female,Midwest,White,5,72500,213,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,6,6,4,6,6,5,4,4,2,high,f18_34,50000_74999,1.355844738
2,2,2,2,6,6,6,6,6,5,7,7,7,5,6,3,7,2,7,7,7,1.6,1.4,1.4,1,1,1.24,1,1,1,4.96,1,0,0,100,0,3,5,5,3,5,3,3,1,3,1,3,1,4,1,1,No,Yes,25,25,100,3,4.56,3,1,4.52,3,5,2,6,7,2.32,1,7,5.98,2.68,0.1,0.1,1.6,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,3,1.4,Catholic,,Meat-eater,This was a difficult survey.  I never wondered about future AI.,25.72,0.923076923,58,Male,Northeast,White,9,97500,214,0,0,0,0,0,1,0,0,0,2,2,2,2,5,5,5,5,5,4,6,6,6,4,5,3,6,2,6,6,6,3,4,4,3,4,2,5,6,associates,m55_,75000_99999,0.886181241
6,3,7,5,2,1,2,2,1,1,1,5,3,3,5,3,7,2,1,1,3,3.52,4.24,4.88,3.68,1.8,4.24,2.8,2.32,4.24,2.28,4.16,71,73,73,40,6,2,2,6,3,2,3,2,1,7,2,3,1,2,4,No,No,0,0,86,2.32,2.04,3.64,1.28,1.8,1.68,6,6,3,2,6.16,1,3.22,6.16,4.6,0.5,0,0.3,0.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.6,Catholic,,Meat-eater,,12.98,0.923076923,61,Female,South,White,5,27500,215,0,0,0,0,0,1,0,0,0,5,3,6,4,2,1,2,2,1,1,1,4,3,3,4,3,6,2,1,1,3,5,2,2,5,5,5,3,2,high,f55_,25000_49999,0.693379681
4,4,4,4,4,4,4,4,4,4,4,4,3,1,6,1,6,3,7,7,7,3.28,3,3.04,3.08,3,3.08,3.04,3.08,3.08,3.08,3.04,53,52,53,51,7,3,5,2,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,100,3,3.08,3.04,3.04,3.04,3.08,4,7,4,7,4,1,4.18,4.06,4.06,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.12,Protestant,,Meat-eater,,12.53,0.923076923,69,Female,South,White,7,87500,216,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,3,1,5,1,5,3,6,6,6,6,3,4,2,,6,,6,some_college,f55_,75000_99999,0.420144469
3,5,3,3,5,3,5,5,3,5,5,3,5,5,5,3,6,5,5,6,6,3.32,3.48,3.24,3.32,3.12,3.48,3.32,2.36,3.52,3.44,3.44,45,46,70,57,5,2,3,2,4,4,3,3,3,4,3,3,5,6,5,Not sure,Yes,5,5,85,3.28,3.24,3.04,3.24,3.84,3.28,7,7,6,5,4,4.36,4.78,3.52,3.16,5.4,5.3,5.4,5.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,1,3.36,Protestant,,Meat-eater,This was a good survey.,12.92,0.923076923,62,Female,South,White,9,97500,217,0,0,1,0,0,0,0,0,0.2,3,4,3,3,4,3,4,4,3,4,4,3,4,4,4,3,5,4,4,5,5,4,2,3,2,6,6,5,4,associates,f55_,75000_99999,0.45540988
7,7,7,7,1,1,1,2,1,4,5,1,5,4,5,4,4,1,1,4,6,2.8,2.8,2.84,3.04,2.68,2.88,2.84,2.88,2.92,2.88,2.84,46,47,46,46,7,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,1000000,1000000,0,3.84,1,3.68,1.08,1,1,3,5,7,7,7,1,1.06,7,7,0,0.2,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,9.38,0.923076923,39,Female,Midwest,White,5,57500,218,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,2,1,,4,1,4,,4,,,1,1,,5,6,6,6,6,3,4,6,6,high,f35_54,50000_74999,1.334335936
7,4,4,7,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,4,4,4.48,4.64,4.4,2.28,4.6,4.56,4.48,4.64,3.04,3.64,4.52,13,11,9,12,4,4,4,4,1,1,2,2,1,1,1,1,1,1,1,Not sure,No,0,0,98,1.08,1.28,1.72,1.12,1.2,1.16,7,7,7,7,4.06,1,1,3.88,1.06,0.1,0.6,0.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.84,Other,Christian,Meat-eater,,13.92,0.923076923,59,Female,Northeast,White,5,47500,219,0,0,0,0,0,1,0,0,0,6,,,6,,,,,,6,,,,,,,,,,,,,,,,6,6,6,6,high,f55_,25000_49999,0.675265726
3,2,5,7,5,6,5,5,2,5,5,4,6,4,6,4,7,4,7,7,7,4.04,3.88,3.96,1,1.08,1,3.12,1.56,4,1.36,1.48,5,5,66,67,6,4,5,5,6,6,2,1,2,1,5,3,4,3,1,Not sure,No,0,0,14,1.64,3.48,3.04,3.56,4.12,4.24,7,5,4,5,6.76,1,1,6.1,5.2,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.2,Protestant,,Meat-eater,,28.18,0.923076923,67,Female,South,White,5,32500,220,0,0,0,0,0,1,0,0,0,3,2,4,6,4,5,4,4,2,4,4,,5,,5,,6,,6,6,6,5,,4,4,6,4,,4,high,f55_,25000_49999,0.693379681
1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,5,1,5,3,1,5,3.68,1,1.56,1.04,2.4,1.64,1.52,5,5,1.92,74,36,78,35,7,7,7,7,1,2,5,3,1,3,4,5,2,1,3,No,Not sure,9,9,100,1.96,1.2,4.2,1,1,3.48,1,2,1,1,3.82,1.42,1,7,7,2.1,10,8.7,0.6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.28,Catholic,,Meat-eater,,16.2,0.923076923,46,Male,Midwest,Black,5,12500,221,0,1,0,0,1,0,0,0,0.4,1,1,1,1,1,1,1,1,1,,1,1,1,1,1,1,4,1,4,3,1,6,6,6,6,1,2,1,1,high,m35_54,_24999,2.41514041
6,5,3,1,7,6,5,5,5,5,2,6,7,2,6,5,7,1,7,7,7,4,4.04,4.2,2.32,4.28,1.52,2.64,1.28,2.6,3.52,1.92,12,0,98,74,2,5,5,6,5,6,4,5,2,3,7,1,7,2,2,Not sure,Yes,3,3,100,2.32,2.56,2.44,4.08,3.08,3.76,7,5,6,6,5.74,1,5.68,3.34,2.2,2.8,2.5,2.5,0.9,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,2.84,Other,LDS,Meat-eater,"These has really got me thinking, have to read more about  this.",21.28,0.923076923,58,Female,West,White,3,37500,222,0,0,0,1,1,0,0,0,0.4,5,4,3,1,6,5,4,4,4,4,2,5,6,2,5,4,6,1,6,6,6,2,4,4,5,6,4,5,5,less_than_high,f55_,25000_49999,0.714482975
2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,1,2,2,2,3.12,1.36,1.64,1.72,1.64,1.56,1.68,1.48,1.72,3,3.08,16,14,34,33,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,20,20,85,1,1,1,5,3.92,3.8,6,3,6,5,6.04,1.36,1.48,1.54,1.66,0.5,0,0.5,0.7,(2) agree,No,No,No,[],0,0,1.2,Protestant,,Meat-eater,,10.3,0.923076923,66,Male,South,White,11,137500,223,0,0,0,0,0,0,0,0,0,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,1,2,2,2,5,5,5,5,5,3,5,4,post_grad,m55_,100000_,0.66973471
3,5,5,5,5,5,5,5,3,5,5,3,5,5,5,4,4,3,5,5,5,2.72,3.08,2.96,3.32,3.28,2.76,2.8,3.04,2.84,3.04,3.04,14,15,53,47,6,4,4,5,1,2,2,2,4,1,2,3,1,1,2,Not sure,Yes,15,15,62,3.48,3.36,3.48,2.76,3.32,2.92,7,7,7,7,3.7,1.18,4.84,4.78,3.28,5.8,5.5,6.5,7.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.16,None,,Meat-eater,,11.3,0.923076923,42,Female,Northeast,Black,3,32500,224,0,0,0,1,1,0,1,0,0.4,3,4,4,4,4,4,4,4,3,4,4,3,4,4,4,,,3,4,4,4,5,,,4,6,6,6,6,less_than_high,f35_54,25000_49999,1.665742592
6,6,6,6,6,2,2,2,2,2,2,2,3,3,7,6,6,2,5,3,6,3.8,3.84,4.2,1.96,1.96,3.96,3.92,4.72,4.12,4.56,4.2,42,19,41,40,2,3,6,5,1,4,1,1,5,6,4,4,2,2,7,Not sure,Not sure,1,1,75,2.28,2.36,2.6,2.16,2.36,3.24,6,5,6,5,2.5,5.26,3.04,2.8,3.28,3.8,6.6,3.6,2.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.16,None,,Meat-eater,,67.6,0.923076923,50,Female,West,Black,4,42500,225,0,0,0,0,0,1,1,0,0,5,5,5,5,5,2,2,2,2,2,2,2,3,3,6,5,5,2,4,3,5,2,3,5,4,5,4,5,4,less_than_high,f35_54,25000_49999,2.134391035
3,3,3,2,3,4,4,3,3,3,2,2,6,3,2,3,5,2,6,6,6,3,3,3.8,5,5,3.56,3,5,4,2,1.64,39,42,100,84,6,3,5,6,5,3,5,6,7,7,7,7,6,3,4,Not sure,Not sure,18,12,85,2.2,1.84,4.4,1.88,2.08,2.4,7,3,5,3,6.04,2.86,2.8,5.74,2.56,3.9,7.6,7.9,5.4,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,3,Undisclosed,,Meat-eater,,15.87,0.923076923,34,Female,South,White,4,32500,226,0,0,0,0,0,1,1,0,0,3,3,3,2,3,,,3,3,3,2,2,5,3,2,3,4,2,5,5,5,5,3,4,5,6,3,4,3,less_than_high,f18_34,25000_49999,1.204289364
4,5,2,3,5,3,5,5,4,4,6,6,7,5,7,4,7,3,5,6,6,3.32,2.36,2.8,2.84,3.44,2.56,3.32,2.24,2.84,3.4,2.96,56,50,77,43,4,3,5,5,2,1,3,1,2,3,2,2,4,5,2,Not sure,Not sure,-1,3,62,4.64,4.88,3.6,3.6,3.92,3.32,7,6,5,6,4.9,4.18,4.78,3.88,3.34,4.2,5.5,5.5,4.6,(2) agree,No,No,Yes,"[""None of the above""]",1,3,1.92,Other,Pagan,Meat-eater,,21.95,0.923076923,18,Female,South,White,3,42500,227,0,0,0,0,0,1,0,0,0,,4,2,3,4,3,4,4,,,5,5,6,4,6,,6,3,4,5,5,,3,4,4,6,5,4,5,less_than_high,f18_34,25000_49999,1.204289364
3,2,5,3,2,2,3,3,6,2,2,2,3,3,3,2,2,2,3,3,6,1.96,1.92,3.96,3.48,1.88,1.92,2.04,1.8,3.88,4.24,3.68,30,24,76,23,6,3,5,5,5,5,4,5,5,2,3,5,4,2,2,No,No,15,15,83,4.12,2.72,3.84,2.6,2.24,2.6,5,5,5,5,2.56,1,2.44,5.62,3.22,2,6.6,2.7,3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.44,Protestant,,Meat-eater,,12.23,0.923076923,55,Male,South,Black,9,52500,228,0,0,0,0,1,0,0,0,0.2,3,2,4,3,2,2,3,3,5,2,2,2,3,3,3,2,2,2,3,3,5,5,3,4,4,4,4,4,4,associates,m55_,50000_74999,1.406708973
7,7,7,1,7,7,7,7,7,7,7,7,7,7,7,7,7,2,7,7,7,1.68,1,1,1,1,1,1,1,1,1,1,98,95,95,97,1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,1,1,99,4.96,4.84,4.96,4.8,4.96,5,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,7.3,0.923076923,34,Female,West,Black,4,42500,229,0,0,0,0,0,1,0,0,0,6,6,6,1,6,6,6,6,6,6,6,6,6,6,6,6,6,2,6,6,6,1,1,1,1,6,6,6,6,less_than_high,f18_34,25000_49999,2.168796309
2,6,1,1,5,7,7,6,5,6,7,3,7,5,7,6,7,2,7,7,7,4.92,2.16,3.88,1.24,1.48,2.32,4.32,2.04,2.2,5,2.48,2,3,100,49,5,2,2,2,6,7,4,2,1,2,6,5,3,7,5,No,Not sure,25,45,52,4.68,3.44,3.08,4.76,4.96,4.88,7,6,7,7,5.2,2.2,1.24,5.2,2.86,3.8,0.9,6.3,1.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.04,Atheist,,Pescatarian,I feel that the section with the venn diagrams is probably a little too confusing for gathering data.,16.7,0.923076923,38,Female,South,White,9,62500,230,0,1,1,1,1,0,1,1,0.8,2,5,1,1,4,6,6,5,4,5,6,3,6,4,6,5,6,2,6,6,6,4,2,2,2,6,5,6,6,associates,f35_54,50000_74999,1.009795458
5,4,6,7,6,6,6,5,2,4,3,2,5,4,3,2,7,1,6,6,6,5,5,5,1,1,1.16,1,1,1,1,1,25,0,99,50,6,2,6,6,4,6,4,2,1,1,1,1,3,2,2,No,No,0,0,0,5,1,5,1,1,1,7,6,5,6,7,1,1,1,4,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Protestant,,Meat-eater,,23.08,0.923076923,48,Female,West,White,9,52500,231,0,0,0,0,1,0,0,0,0.2,4,,5,6,5,5,5,4,2,,3,2,4,,3,2,6,1,5,5,5,5,2,5,5,6,5,4,5,associates,f35_54,50000_74999,1.260094475
4,4,4,4,4,4,5,5,4,5,5,4,5,5,4,4,5,5,4,4,6,4,3.24,3.8,3.6,3.8,3.88,4.48,3.92,5,4.24,3.24,81,62,100,100,7,2,1,2,2,1,4,2,3,1,3,3,4,3,1,Yes,Yes,1,1,77,3.12,1.04,3.32,3.04,3.4,3.08,6,6,7,7,4.54,3.1,4.12,2.26,4.12,9.6,7.2,5.1,5.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,1,Catholic,,Meat-eater,Thanks,16.92,0.923076923,42,Male,South,White,11,137500,232,0,0,0,0,1,0,0,0,0.2,,,,,,,4,4,,4,4,,4,4,,,4,4,,,5,6,2,1,2,5,5,6,6,post_grad,m35_54,100000_,0.518046566
7,6,7,7,6,7,1,2,1,2,2,4,2,1,2,1,4,1,6,4,7,2.6,2.68,2.36,3.16,3.48,3.68,3,3.76,2.28,2.68,2.6,50,41,32,29,6,7,7,7,6,5,4,4,5,7,3,6,7,7,3,No,Yes,10,15,75,3.76,3.64,3.88,2.36,1.04,4,6,7,5,6,6.4,1.78,3.52,3.16,3.04,2.8,2.3,4,2.5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,32.57,0.923076923,49,Male,South,White,8,77500,233,0,0,0,0,0,1,0,0,0,6,5,6,6,5,6,1,2,1,2,2,,2,1,2,1,,1,5,,6,5,6,6,6,5,6,4,5,some_college,m35_54,75000_99999,0.649353446
5,3,2,6,3,3,5,5,5,5,2,3,6,7,5,3,7,2,7,6,7,4.88,4.88,4.92,4.84,4.92,4.36,4.84,4.52,4.88,4.88,4.88,51,49,54,52,5,5,5,5,6,3,3,3,3,5,1,3,6,7,6,Yes,Yes,77,7,82,4.48,4.48,4.44,4.48,4.52,4.2,7,5,7,6,6.4,1.36,1.42,5.26,6.64,0.2,9.7,0.3,0.4,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.96,None,I have taken my own personal life experiences and what I know of different religions and what is right and what is wrong and have come up my own personal belief system that includes a little bit of everything. It's something I have had to do to allow me to accept certain things that have happened in my life so that I could move on from those things and as much of a positive way as I can so that I'm not stuck trying to figure out why something is happened or how something could have happened or who's responsible. That's what I had to do to be able to live my life the rest of it anyway the best I can and continue to strive to be better than I was the day before without having these experiences sitting on my shoulders as deadly because I couldn't get past the questioning of why how and the blaming. It's what I had to do for me to be able to forgive and live without bitterness and anger and resentment.,Meat-eater,My own personal belief at present moment about AI's and any current existence of them is if there are any or if they're being created at present time to become a part of our future my personal opinion is that they are most likely going to be set forth to monitor us and report back about us basically will be used as tools from the government to further corral us into exactly where they want us to become more powerful and so the world will be more of a dictatorship. I believe the government already does that to us in some senses and and in some capacity if not all capacities just probably not to the extent they would like it to be not yet.,43.18,0.948717949,53,Female,Northeast,White,9,57500,234,0,0,0,0,1,0,1,0,0.2,4,3,2,5,3,3,4,4,4,4,2,3,5,6,4,3,6,2,6,5,6,4,4,4,4,6,4,6,5,associates,f35_54,50000_74999,0.983415411
5,5,5,5,6,6,6,2,2,3,6,6,6,2,6,4,6,4,7,6,7,5,5,5,1,5,2.8,2.52,2.28,3.56,5,2,0,0,50,50,4,6,6,6,3,4,1,1,1,5,4,1,6,1,1,Yes,Yes,5,10,75,3.08,2.84,3.04,2.12,2.04,5,7,5,6,5,4.06,1,3.76,4.06,1,3,3,3,3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",5,1,3.16,Protestant,,Meat-eater,,21.78,0.923076923,34,Female,Midwest,White,9,82500,235,0,0,0,1,0,0,0,0,0.2,4,4,4,4,5,5,5,2,2,3,5,5,5,2,5,,5,,6,5,6,,5,5,5,6,4,5,4,associates,f18_34,75000_99999,1.203487605
2,2,2,6,2,2,3,3,2,6,6,6,6,3,3,2,6,2,5,6,5,3.68,4.04,2.24,1.92,3.8,2.32,2.68,1.48,3,4.48,1.64,52,43,90,59,6,4,5,5,3,3,3,2,3,3,1,2,3,4,2,Not sure,Yes,20,50,100,1.8,1.8,3.76,1.28,1.72,3.56,7,5,6,7,5.86,1,4.42,6.1,6.04,4.3,3.7,7.2,2.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.8,Protestant,,Meat-eater,,10.93,0.923076923,28,Female,Midwest,White,8,52500,236,0,0,0,0,1,0,0,0,0.2,2,2,2,5,2,2,3,3,2,5,5,5,5,3,3,2,5,2,4,5,4,5,,4,4,6,4,5,6,some_college,f18_34,50000_74999,1.189336932
7,7,7,7,5,5,6,6,2,5,2,2,6,2,6,2,6,2,6,5,6,5,5,5,2.72,3.04,3.04,3.64,2.24,2.52,4.12,2.52,48,48,100,84,5,5,5,6,7,6,6,5,5,3,3,2,2,5,2,Not sure,Not sure,0,10,3,1.52,1.52,2.96,3,2.96,4.12,6,7,6,7,5.8,2.14,2.26,6.04,2.2,1.2,3.1,5.8,1.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,4,None,,Meat-eater,,17.25,0.923076923,31,Female,South,White,9,67500,237,0,0,1,0,0,0,1,0,0.2,6,6,6,6,4,4,5,5,2,4,2,2,5,2,5,2,5,2,5,4,5,4,4,4,5,5,6,5,6,associates,f18_34,50000_74999,1.026072836
5,5,6,6,5,5,5,5,3,2,3,1,5,3,5,5,5,2,5,5,5,3.92,3.64,1.92,3.68,2.04,1.96,2.04,1.48,1.84,3.84,3.72,10,16,22,10,6,5,5,6,4,4,1,1,1,1,1,1,1,3,2,No,Yes,13,15,30,4,3.6,3.56,2.8,3.32,2.92,7,7,7,7,4.12,2.92,2.32,6.04,2.14,2.3,2.2,2.3,1.8,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1.96,Undisclosed,,Meat-eater,,8.9,0.923076923,61,Female,Northeast,White,7,137500,238,0,0,0,0,0,1,1,0,0,4,4,5,5,4,4,4,4,3,2,3,1,4,3,4,4,4,2,4,4,4,5,4,4,5,6,6,6,6,some_college,f55_,100000_,0.398458521
3,4,3,3,5,5,6,5,4,6,5,5,6,5,6,5,7,1,7,7,7,2.04,2.16,2.08,2.24,1,1,1,1,2.2,1,1,0,0,100,100,4,2,2,3,3,3,3,1,1,5,1,1,2,2,2,Not sure,Yes,10,15,100,5,4.48,5,5,5,3.8,7,6,7,6,5.98,1,1,6.1,1,0,0,1.6,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,1,Atheist,,Meat-eater,,13.87,0.923076923,43,Female,West,White,9,112500,239,0,0,1,1,1,0,1,0,0.6,3,,3,3,4,4,5,4,,5,4,4,5,4,5,4,6,1,6,6,6,,2,2,3,6,5,6,5,associates,f35_54,100000_,1.14555751
2,4,2,4,2,4,5,6,4,4,6,2,6,5,6,5,7,1,5,7,6,3.96,3.76,3.56,1.36,1.12,1,1.28,1.04,1.24,3.84,1.6,6,3,85,85,5,2,2,2,3,1,3,3,1,1,2,2,2,6,1,No,No,0,0,0,3.96,2.76,4,1.28,1.76,2.96,6,6,6,5,4.06,1,1,5.5,4.36,2.8,1.4,8.4,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,1.28,Atheist,,Meat-eater,,9.97,0.923076923,23,Female,Midwest,White,8,57500,240,0,0,1,1,1,0,1,0,0.6,2,,2,,2,,4,5,,,5,2,5,4,5,4,6,1,4,6,5,4,2,2,2,5,5,5,4,some_college,f18_34,50000_74999,1.189336932
7,5,3,6,5,7,6,5,3,4,5,3,6,6,6,6,7,1,6,6,7,1.68,3.44,1,1,1.24,1,1.88,1.04,1.16,4.56,1.28,0,0,59,82,7,5,5,5,6,7,4,3,4,6,5,5,5,7,3,No,Not sure,100,40,21,5,4.52,3.6,3.6,4.12,4.16,7,5,7,7,6.64,1,1,3.52,5.44,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,1,1.28,Atheist,,Meat-eater,,12.63,0.923076923,44,Female,Midwest,White,13,137500,241,0,1,0,1,1,0,1,0,0.6,6,4,3,5,4,6,5,4,3,,4,3,5,5,5,5,6,1,5,5,6,6,4,4,4,6,4,6,6,post_grad,f35_54,100000_,0.871727398
3,3,2,3,3,2,6,6,2,6,6,6,5,5,6,6,6,2,7,6,7,3.8,3.52,2.92,3,2.36,2.52,3.12,2.28,3.52,3.76,3.4,41,54,98,61,7,3,6,5,3,1,2,1,1,5,1,2,5,4,1,No,Yes,100,200,69,1.96,3.12,2.28,4.28,4.28,3.56,6,6,6,7,3.52,1,2.56,5.98,2.68,0,0,5.4,2.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.16,Catholic,,Meat-eater,,18.75,0.923076923,28,Male,South,White,7,112500,242,0,0,1,0,1,0,0,0,0.4,3,3,2,3,3,2,5,5,2,5,5,5,4,4,5,5,5,2,6,5,6,6,3,5,4,5,5,5,6,some_college,m18_34,100000_,0.73427248
2,4,2,2,1,2,5,4,3,2,2,1,5,5,5,3,7,1,5,5,7,4.2,1.4,5,1,5,1,1.8,1,1.48,5,1,0,0,90,20,5,6,7,7,3,1,2,1,1,1,1,1,1,2,1,No,Yes,10,20,100,1.2,1,5,4,3.24,4.52,6,5,7,7,4.36,1,1,7,1.36,0,0,0,0.2,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.64,Catholic,,Meat-eater,,16.35,0.923076923,25,Male,Northeast,Hispanic,8,175000,243,0,1,1,1,1,0,0,0,0.8,2,,2,2,1,2,4,,3,2,2,1,4,4,4,3,6,1,4,4,6,4,5,6,6,5,4,6,6,some_college,m18_34,100000_,1.512506312
3,3,3,3,3,2,5,7,3,3,5,3,3,3,3,3,3,3,5,5,5,1.92,1.88,1.84,1.92,1.96,1.84,1.84,1.8,1.76,1.72,1.88,48,50,50,48,5,5,5,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,5,0,22,5,1.88,4.04,1.8,1.88,1.88,7,7,7,7,7,1,4,7,7,0,0,2.6,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,5,Protestant,,Meat-eater,,18.3,0.923076923,52,Male,South,White,8,112500,244,0,0,1,1,1,0,0,0,0.6,3,3,3,3,3,2,4,6,3,3,4,3,3,3,3,3,3,3,4,4,4,4,4,4,4,6,6,6,6,some_college,m35_54,100000_,0.632356549
7,4,7,7,6,6,5,3,1,2,2,2,5,2,7,7,4,3,4,5,7,3.92,3.16,3.12,3.28,2.4,3.28,2.84,3.36,3.44,4.04,3.24,1,1,52,1,5,5,5,5,3,3,3,3,5,3,4,4,4,3,4,Not sure,Not sure,0,0,20,1.04,1.08,2.6,1,1.04,4.96,5,3,5,4,2.5,1.06,4.3,4.6,2.62,1.5,6.3,3.6,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.56,Muslim,,Other restrictions,,19.53,0.923076923,50,Female,Northeast,White,5,77500,245,0,0,0,0,1,0,0,1,0.2,6,,6,6,5,5,4,3,1,2,2,2,4,2,6,6,,3,,4,6,4,4,4,4,4,3,4,,high,f35_54,75000_99999,0.965542034
6,4,6,6,1,1,1,1,1,4,1,1,3,1,3,1,1,1,2,1,6,1.12,1,1.44,1.08,1.24,1,1,1,1.24,1.24,1,0,0,2,0,4,3,3,2,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,43,1,1,1.52,1,1,1,1,2,4,6,7,1,1,5.08,4.36,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.83,0.923076923,77,Female,South,White,5,17500,246,0,0,0,0,0,1,0,0,0,5,,5,5,1,1,1,1,1,,1,1,3,1,3,1,1,1,2,1,5,,3,3,2,1,2,,5,high,f55_,_24999,0.861809253
1,4,1,1,6,7,7,7,7,7,7,4,7,7,7,6,1,4,7,7,7,5,4.88,4.88,3.16,3.64,3.12,3.16,3.12,3.68,4.96,4.92,15,7,82,50,4,1,1,1,7,7,2,5,7,6,1,6,7,7,7,No,Yes,0,0,0,4.84,4.16,4.84,4.04,4.36,4.92,4,4,4,4,1.48,1.36,1.42,3.94,1.3,0.4,0.6,0.4,0.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.92,None,,Meat-eater,,24.05,0.923076923,23,Female,Northeast,Black,5,17500,247,0,0,0,0,0,1,1,0,0,1,,1,1,5,6,6,6,6,6,6,,6,6,6,5,1,,6,6,6,,1,1,1,,,,,high,f18_34,_24999,2.547660947
4,4,4,4,4,4,4,4,4,4,6,4,4,4,4,1,4,1,4,4,7,1.04,1.04,1.08,1.04,1,1,1.04,1.04,1.04,1.04,1,1,0,99,99,7,1,1,1,5,1,7,7,7,7,7,7,7,2,1,No,Not sure,100,0,15,3,3,3,3,3,2.96,7,6,4,3,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.6,Protestant,,Meat-eater,,10.45,0.923076923,49,Female,Midwest,White,5,112500,248,0,0,0,0,0,1,0,0,0,,,,,,,,,,,5,,,,,1,,1,,,6,6,1,1,1,6,5,,3,high,f35_54,100000_,1.213050754
2,1,7,6,1,5,2,4,1,4,2,4,3,1,3,3,4,1,1,1,2,1,1.04,1,1.16,1,1,1,1,1,1,1,2,2,9,1,5,4,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,50,100,4,1.72,1,1.24,1.12,1.12,1.16,7,6,6,6,7,1,4,5.92,2.92,0,0,5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,30.63,0.923076923,57,Female,West,White,5,17500,249,0,0,0,0,0,1,1,0,0,2,1,6,5,1,4,2,,1,,2,,3,1,3,3,,1,1,1,2,4,,6,6,6,5,5,5,high,f55_,_24999,1.075426779
7,4,7,1,1,4,7,4,4,4,4,4,4,4,1,1,4,4,4,5,1,1,1,1,1,1,1,1,1,1.04,1,1,0,0,51,0,7,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1.08,1.04,1.04,1.04,1,1,7,7,6,7,1.36,1,1.06,1,1.24,0.1,0,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,12.5,0.923076923,70,Female,Northeast,White,5,37500,250,0,0,0,0,0,1,0,0,0,6,,6,1,1,,6,,,,,,,,1,1,,,,4,1,6,5,5,5,6,6,5,6,high,f55_,25000_49999,0.675265726
5,3,5,2,3,5,3,5,5,3,5,3,5,6,6,3,3,2,6,2,6,4.56,1.48,1.96,3.8,4.44,3.92,4.44,1.24,4.32,1.24,4.12,0,0,100,100,5,3,6,6,2,2,1,4,7,7,2,1,2,7,7,Yes,Yes,20,10,100,3.6,2.12,1,3,3,5,2,2,3,6,2.44,2.32,4,2.62,4.06,1.4,2.7,6.9,0.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,Survey kept me interested.,18.73,0.923076923,24,Female,South,White,5,22500,251,0,0,0,0,0,1,0,0,0,4,3,4,2,3,4,3,4,4,3,4,3,4,5,5,3,3,2,5,2,5,4,3,5,5,2,2,3,5,high,f18_34,_24999,1.812674448
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1.6,1.6,1.6,1.32,1.32,1.84,1.28,1.52,2.04,1.48,1.64,0,0,100,50,6,6,6,6,2,1,3,3,2,4,1,1,2,2,1,No,No,0,0,3,1,1,1,1,1,1,6,5,5,5,7,1,5.62,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1,None,,Meat-eater,,11.7,0.923076923,39,Female,West,White,6,72500,252,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,5,4,4,4,high,f35_54,50000_74999,1.325269991
7,7,7,7,7,7,7,7,7,7,6,6,6,6,6,6,7,2,7,7,7,3.2,3.32,3.24,3.28,2.88,2.6,2.76,2.64,3.12,3.72,2.68,57,63,79,75,4,4,6,5,6,3,4,2,1,1,2,1,4,5,3,Not sure,Yes,1,1,100,3.76,3.92,3.28,2.92,3.36,3.08,7,7,6,6,3.58,2.8,3.1,3.76,3.52,3.9,3.1,5.1,4.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3,None,,Meat-eater,,14.17,0.923076923,64,Female,West,White,5,7500,253,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,6,6,6,6,5,5,5,5,5,5,6,2,6,6,6,,,5,4,6,6,5,5,high,f55_,_24999,1.075426779
1,6,1,5,7,6,6,6,5,7,7,7,7,6,6,7,7,3,7,7,7,4.08,2.68,3.6,2.52,2.4,3.4,2.4,2.48,4.24,4.08,3.92,22,22,63,26,5,3,5,5,5,3,3,1,2,5,5,3,4,5,6,Not sure,Yes,30,50,98,3.4,2.32,3.44,3.96,4.08,3.72,7,6,7,7,4.06,1.72,5.8,2.32,1.72,1.3,1.4,2.7,1.3,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,1.92,None,,Meat-eater,,16.53,0.923076923,49,Female,Northeast,White,6,2500,254,0,0,0,0,0,1,1,0,0,1,5,1,4,6,5,5,5,4,6,6,6,6,5,5,6,6,3,6,6,6,4,3,4,4,6,5,6,6,high,f35_54,_24999,1.737315251
4,4,7,6,5,5,3,5,1,5,4,4,2,1,4,4,4,1,4,4,5,2,2.28,2.44,1.2,2.68,1.92,2.44,1.08,2.12,4.68,2.24,19,2,74,30,6,4,5,6,1,1,1,1,4,1,4,1,1,2,1,No,No,50,55,67,3.6,4.28,3.72,3.76,3.56,3.72,7,3,6,5,5.86,1.3,1.06,6.64,3.52,0.1,1.2,3.2,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.48,Other,Christian,Meat-eater,,21.2,0.923076923,62,Female,Northeast,White,5,137500,255,0,0,0,0,0,1,0,0,0,,,6,5,4,4,3,4,1,4,,,2,1,,,,1,,,4,5,,4,5,6,3,5,4,high,f55_,100000_,0.454242926
1,1,1,1,1,1,7,7,7,1,1,1,7,1,1,1,1,1,1,1,1,3.2,3.2,3.2,3.2,3.2,3.2,3.2,3.2,3.2,3.2,3.2,49,51,50,49,7,7,1,1,2,3,2,7,2,1,1,5,4,2,2,No,No,0,0,100,1.08,1,1,1,1,1.04,7,7,1,7,6.94,7,6.94,7,7,9.8,9.9,9.9,9.9,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1,Protestant,,Meat-eater,,12.63,0.923076923,72,Female,South,White,5,97500,256,0,0,0,0,1,0,0,0,0.2,1,1,1,1,1,1,6,6,6,1,1,1,6,1,1,1,1,1,1,1,1,6,6,1,1,6,6,1,6,high,f55_,75000_99999,0.478964919
6,5,5,5,5,5,5,5,3,5,5,3,5,5,5,5,5,5,5,2,5,3.88,3.88,3.88,3.88,3.88,3.84,3.88,3.88,3.88,3.88,3.88,75,75,75,75,5,5,5,5,6,6,3,3,4,6,2,7,6,6,7,No,Not sure,0,5,90,4,4,4,4,4,4,5,5,5,5,5.14,1.96,2.02,5.2,2.02,7.3,7.2,7.4,7.2,(2) agree,No,No,Yes,"[""None of the above""]",5,1,3.96,Other,Pentecostal,Other restrictions,Thank you for the survey.,37.22,0.923076923,80,Female,South,White,5,47500,257,0,0,0,0,0,1,0,1,0,5,4,4,4,4,4,4,4,3,4,4,3,4,4,4,4,4,4,4,2,4,4,4,4,4,4,4,4,4,high,f55_,25000_49999,0.693379681
3,6,3,5,6,5,6,6,1,2,6,4,6,3,5,2,6,1,5,5,7,2.16,1.84,4.12,1.92,3.84,3.84,3.64,2.12,3.68,4.36,1.96,20,15,61,38,5,6,3,5,6,4,5,7,7,5,4,6,6,5,3,Not sure,No,0,1,85,2.2,1.96,2.04,4,2.12,4.32,6,5,5,7,6.4,5.08,5.86,5.14,5.62,2.7,3.4,8,3.2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.96,Catholic,,Meat-eater,,11,0.923076923,70,Female,Midwest,White,5,37500,258,0,0,0,0,0,1,0,0,0,3,5,3,4,5,4,5,5,1,2,5,,5,3,4,2,5,1,4,4,6,4,5,3,4,5,4,4,6,high,f55_,25000_49999,0.871167416
2,2,2,6,2,6,6,6,3,3,3,5,6,5,6,3,6,2,6,6,6,3.12,4.04,3.52,3.32,3.32,1.84,3.44,1.52,4.04,4.04,3.36,51,49,55,55,6,6,6,5,3,2,2,2,2,2,2,1,2,2,2,No,Yes,100,100,96,4.28,3.16,1.96,2.12,3.04,4.56,6,5,6,5,5.38,1.96,1.9,2.02,4.9,4.7,5.2,5.2,4.9,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.84,Protestant,,Meat-eater,Interesting survey thank you for the survey,25.05,0.948717949,33,Female,South,White,5,2500,259,0,0,1,0,1,0,0,0,0.4,2,2,2,5,2,5,5,5,3,3,3,4,5,4,5,3,5,2,5,5,5,5,5,5,4,5,4,5,4,high,f18_34,_24999,1.812674448
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.28,1.28,1.28,1.28,1.28,1.28,1.28,1.28,1.28,1.28,1.28,10,10,10,10,1,2,2,2,1,1,1,1,1,1,1,7,1,1,1,No,No,0,0,5,1.28,1.28,1.28,1.28,1.28,1.28,7,7,7,7,1.6,1.6,1.6,1.6,1.6,0.6,0.6,0.6,0.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.28,Catholic,,Meat-eater,,17.5,0.923076923,79,Female,West,White,3,27500,260,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,2,6,6,6,6,less_than_high,f55_,25000_49999,0.714482975
6,6,6,6,6,6,6,6,6,6,2,6,7,7,7,7,7,7,7,7,7,4.44,5,4.36,5,5,5,5,5,4.4,5,4.32,97,100,100,97,6,6,2,6,6,6,6,7,6,6,6,6,5,6,6,Not sure,Yes,1,1,94,5,3.32,4.88,5,4.64,3.68,6,7,6,6,5.98,6.16,6.58,6.1,6.1,8,7.8,7.9,7.6,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,2.04,Protestant,,Meat-eater,,17.35,0.923076923,65,Female,South,White,5,27500,261,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,5,2,5,6,6,6,6,6,6,6,6,6,5,5,2,5,5,6,5,5,high,f55_,25000_49999,0.693379681
4,3,5,6,2,4,2,5,2,2,2,2,6,3,1,2,7,1,5,5,7,4,3.4,3.84,4.72,3.88,3.16,4.16,3.4,4.44,3.4,3,24,26,73,73,5,2,2,2,2,3,2,1,2,3,2,6,4,4,1,Not sure,Not sure,500,1000,17,1.32,1.6,2.16,1.12,1.64,1.24,6,6,5,5,1.84,1.06,1.12,4,1.66,0.6,1.7,1.9,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,16.32,0.923076923,69,Female,South,White,5,42500,262,0,0,0,0,0,1,0,0,0,,3,4,5,2,,2,4,2,2,2,2,5,3,1,2,6,1,4,4,6,4,2,2,2,5,5,4,4,high,f55_,25000_49999,0.693379681
6,6,6,6,6,7,6,6,6,6,7,6,7,6,7,6,6,7,6,7,7,3.52,3.84,3.28,3.52,3.36,3.76,3.56,3.6,3.84,4.56,3.2,61,60,64,73,7,6,6,6,6,6,5,6,6,5,5,4,4,6,5,Yes,Yes,4,3,73,3.44,3.4,3.2,3.44,4.24,3.36,6,6,6,7,4.72,4.9,4.9,4.72,4.42,6.3,6.2,6.2,6.6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,3,2.84,None,,Meat-eater,,6.35,0.923076923,42,Female,South,White,5,27500,263,0,1,0,1,0,0,1,0,0.4,5,5,5,5,5,6,5,5,5,5,6,5,6,5,6,5,5,6,5,6,6,6,5,5,5,5,5,5,6,high,f35_54,25000_49999,1.435274581
4,1,4,4,4,4,4,4,4,4,1,1,4,4,4,4,5,1,4,4,7,5,1.4,4.8,1.12,5,1,1.96,1,3.92,4.96,1,88,62,36,37,4,5,6,7,4,4,5,7,6,5,4,3,6,7,5,Not sure,Not sure,0,0,34,2.04,1,2.24,1,1.88,1,4,7,4,4,5.56,1,1,1.9,2.5,0,0.2,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,21.1,0.923076923,66,Female,South,White,5,72500,264,0,0,0,0,0,1,0,0,0,,1,,,,,,,,,1,1,,,,,4,1,,,6,,4,5,6,,6,,,high,f55_,50000_74999,0.513063107
7,2,6,6,5,6,6,6,1,6,6,6,6,2,6,2,7,6,6,4,7,4.88,4.68,4.88,4.96,4.92,2.6,4.6,4.64,4.92,4.84,4.72,3,4,25,4,4,6,6,6,7,7,6,4,1,1,1,1,5,1,3,Yes,Yes,1,1,88,4.64,4.48,4.44,4.36,4.28,4.48,5,6,6,6,1.06,1.06,1.12,2.02,1.24,7.9,1.3,8.5,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.16,None,,Meat-eater,,25.67,0.923076923,58,Female,South,Black,5,7500,265,0,0,0,0,0,1,1,0,0,6,2,5,5,4,5,5,5,1,5,5,5,5,2,5,2,6,5,5,,6,,5,5,5,4,5,5,5,high,f55_,_24999,1.243739344
2,6,2,2,3,3,5,5,2,6,6,1,5,6,5,2,6,3,6,5,6,3.88,3.72,3.72,3.52,3.72,3.76,3.28,2.12,3.88,3.6,3.64,12,5,22,29,6,2,2,2,5,4,2,2,3,5,3,3,5,5,4,No,Not sure,0,0,61,2.2,2.16,2.12,2.28,2.12,2.12,3,3,3,3,3.04,3.22,3.04,2.68,2.86,3.2,3.5,3.2,3.3,(2) agree,No,No,No,[],0,0,4.24,Protestant,,Meat-eater,,15.28,0.923076923,76,Female,South,White,5,175000,266,0,0,0,0,0,0,0,0,0,2,5,2,2,3,3,4,4,2,5,5,1,4,5,4,2,5,3,5,4,5,5,2,2,2,3,3,3,3,high,f55_,100000_,0.46642796
2,2,2,2,6,6,5,3,6,6,6,5,5,3,3,5,3,5,3,3,5,2.8,2.84,3.56,3.44,2.32,2.64,2.48,2.92,3.32,3.04,2.84,47,52,56,60,3,3,2,2,7,3,4,5,1,1,7,2,6,4,1,Not sure,Not sure,1,0,54,4.36,3.16,3.08,3.48,2.52,3.28,5,2,5,5,5.02,4.72,4.48,3.34,5.5,6.4,6.6,4.2,6.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,None,,Meat-eater,,10.15,0.923076923,49,Male,South,Black,5,7500,267,0,0,0,0,0,1,1,0,0,2,2,2,2,5,5,4,3,5,5,5,4,4,3,3,4,3,4,3,3,4,3,3,2,2,4,2,4,4,high,m35_54,_24999,1.922258862
5,5,5,5,4,6,3,3,3,2,1,2,5,3,2,1,4,1,5,4,4,3.2,3.44,2.04,1.08,1.4,1.36,2.04,1.68,2.76,2.68,3.16,30,39,65,56,7,5,4,5,6,2,7,4,3,1,4,3,2,2,1,No,Not sure,20,10,78,4.6,2.32,1.76,1.76,3.8,4,3,5,3,2,6.22,1.54,2.98,5.44,5.98,2.8,6.6,3.8,5.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.28,Agnostic,,Meat-eater,"No, but it was an interesting survey.",16.02,0.923076923,70,Male,South,White,5,27500,268,0,0,0,0,0,1,1,0,0,4,4,4,4,,5,3,3,3,2,1,2,4,3,2,1,,1,4,,,6,4,,4,3,4,3,2,high,m55_,25000_49999,1.385439667
7,3,7,7,7,7,7,7,4,7,1,1,7,4,7,7,7,1,7,4,7,4.6,1.64,4.6,1.88,3.8,2.12,1.56,1.36,1.68,4.84,4.44,11,22,83,52,1,7,7,7,4,1,3,5,1,7,1,7,6,1,1,Not sure,Not sure,0,0,71,3.92,4.72,4.12,2.6,3.04,3.64,7,5,7,7,5.8,2.5,4.78,2.26,2.14,3.1,5.1,2.8,4.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.64,Other,Protestant,Meat-eater,,6.92,0.923076923,39,Female,West,White,6,37500,269,0,0,0,0,0,1,0,0,0,6,3,6,6,6,6,6,6,,6,1,1,6,,6,6,6,1,6,,6,1,6,6,6,6,4,6,6,high,f35_54,25000_49999,1.791037536
4,4,1,4,3,4,4,4,3,4,2,5,1,4,2,4,3,4,5,7,7,5,4.36,5,3.52,4.08,1.88,5,4.76,1.96,4.8,3.08,20,13,24,3,4,6,6,5,2,5,2,7,4,5,7,6,1,7,7,Not sure,Not sure,1,1,84,4.32,2.76,4.68,3.84,1.96,2.16,7,7,6,7,5.44,1.18,5.5,1.78,4.9,0.6,0.8,2.3,0.4,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Protestant,,Meat-eater,,6.63,0.923076923,31,Female,South,Hispanic,5,32500,270,0,0,1,0,1,0,0,0,0.4,,,1,,3,,,,3,,2,4,1,,2,,3,,4,6,6,,5,5,4,6,6,5,6,high,f18_34,25000_49999,3.084722624
4,5,5,6,6,6,6,6,6,3,4,2,6,6,6,6,6,4,4,7,7,4.56,1.28,3.32,1.04,1,1,1.12,1.16,1.72,5,5,9,8,60,30,3,4,4,5,3,6,4,1,2,2,7,2,5,7,7,Yes,Yes,1,5,100,3.76,1.24,5,1.04,1.12,2.96,7,6,7,7,7,1,1.06,7,5.86,3,6.3,6.6,3.6,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1.68,Catholic,,Meat-eater,,24.12,0.923076923,71,Female,Midwest,White,5,52500,271,0,0,0,0,0,1,0,0,0,,4,4,5,5,5,5,5,5,3,,2,5,5,5,5,5,,,6,6,3,,,4,6,5,6,6,high,f55_,50000_74999,0.644616324
1,1,7,7,1,1,7,1,1,1,1,1,4,1,1,1,7,1,1,1,7,4.88,1.16,1.16,1.16,1.12,1.16,1.16,1.04,1.12,4.84,1.12,4,3,7,4,7,1,1,1,7,7,7,7,7,7,7,7,7,1,1,Not sure,Not sure,0,0,71,1.28,1.4,1.24,1.24,1.08,4.24,7,6,3,1,6.58,1.18,6.34,6.4,6.76,0.6,0.3,0.8,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,Nope I'm good,11.95,0.923076923,55,Female,Midwest,White,5,32500,272,0,0,0,0,0,1,0,0,0,1,1,6,6,1,1,6,1,1,1,1,1,,1,1,1,6,1,1,1,6,6,1,1,1,6,5,3,1,high,f55_,25000_49999,0.871167416
7,5,7,7,5,7,1,5,1,6,2,4,4,2,3,1,5,7,5,4,7,4.72,2.32,4.68,2,1.96,1.96,2.04,2.08,4.72,4.6,2.72,23,22,23,22,1,7,7,7,1,7,1,7,2,1,7,5,1,1,4,Yes,Not sure,5,10,82,4.48,4.24,4.32,4.48,4.6,4.2,7,7,7,7,2.44,1,6.52,6.34,6.4,8.7,9.2,9.5,9.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,1.68,Catholic,,Meat-eater,Mo feedback,8.08,0.923076923,34,Female,West,White,5,22500,273,0,0,1,0,1,0,0,0,0.4,6,4,6,6,4,6,1,4,1,5,2,,,2,3,1,4,6,4,,6,1,6,6,6,6,6,6,6,high,f18_34,_24999,2.261983887
5,4,5,6,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4.2,2.76,2.48,4.16,2.52,2.04,2.56,1.84,2.52,3.76,3.68,4,3,93,71,7,6,5,6,4,3,5,2,1,1,5,3,4,5,4,Yes,Not sure,5,10,70,3.84,1.8,3.92,2,1.56,2.12,2,2,5,5,6.1,1.72,5.14,5.68,5.92,2.9,6.7,6.7,1.3,(2) agree,No,No,Yes,"[""None of the above""]",5,0,2.72,None,,Meat-eater,,8.55,0.923076923,32,Male,Northeast,White,6,2500,274,0,0,0,0,0,1,1,0,0,4,,4,5,,,,,4,,,,,,,,,,,,,6,5,4,5,2,2,4,4,high,m18_34,_24999,1.506234112
3,7,2,1,5,7,7,6,6,5,7,5,7,7,7,5,3,7,7,6,7,4.8,5,4.84,4.92,5,5,5,4.96,4.8,4.72,4.72,76,91,79,57,2,3,3,3,1,4,1,1,4,2,6,4,4,1,2,Not sure,Yes,41,1,100,4.84,3.64,3.4,4.92,4.88,3.68,7,6,6,2,6.82,6.76,6.64,7,5.92,9.8,3.4,6.6,7.7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,4.96,Other,Born again Christian,Other restrictions,,16.35,0.923076923,65,Female,Northeast,White,6,27500,275,0,1,0,0,0,0,0,1,0.2,3,6,2,1,4,6,6,5,5,4,6,4,6,6,6,4,3,6,6,5,6,2,3,3,3,6,5,5,2,high,f55_,25000_49999,0.675265726
7,6,4,6,6,4,4,7,4,6,7,7,4,7,7,4,6,6,4,4,6,3.68,3.96,4.04,2.6,3.64,4.2,3.24,1.76,3.68,3.72,3.64,73,67,69,72,4,4,7,4,3,4,7,7,5,4,3,7,6,2,5,Not sure,Not sure,5,4,69,3.56,3.32,3.88,4.2,3.48,2.92,4,4,4,4,5.5,5.32,4.36,4.84,5.2,5.7,5.8,5.7,3,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,3,3.44,None,,Meat-eater,,9.52,0.923076923,34,Female,South,Black,5,22500,276,0,1,0,0,0,0,1,0,0.2,6,5,,5,5,,,6,,5,6,6,,6,6,,5,5,,,5,,,6,,,,,,high,f18_34,_24999,2.616001768
5,6,7,6,5,5,6,6,5,6,5,6,5,6,6,5,5,5,6,5,5,3.44,3.6,2.48,2.72,3.8,3.4,2.6,3.44,2.32,3.56,3.64,63,75,42,40,7,7,6,7,3,5,3,4,1,3,3,7,3,6,4,Yes,No,0,1,66,3.44,4.12,3.56,3.68,3.48,2.68,5,6,5,7,5.74,3.46,4.72,5.38,4.78,3.7,6.7,3.8,6.3,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",2,1,4.08,Catholic,,Meat-eater,submit,5.07,0.923076923,28,Male,South,Hispanic,5,2500,277,0,1,0,0,0,0,0,0,0.2,4,5,6,5,4,4,5,5,4,5,4,5,4,5,5,4,4,4,5,4,4,6,6,5,6,4,5,4,6,high,m18_34,_24999,3.27133658
5,5,5,5,5,5,5,5,5,5,6,5,5,5,5,5,5,5,5,5,5,3.72,3.44,3.4,3,3.76,4.04,3.2,2.96,3.48,3.04,3.44,57,59,43,59,5,5,5,5,4,1,4,3,3,2,5,2,2,3,6,Not sure,Not sure,1,1,57,3.36,3.32,3.04,3.28,3.48,3.2,4,4,4,4,5.26,3.82,3.4,4.84,3.4,5.8,6,6.6,6.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,None,,Meat-eater,,4.83,0.923076923,53,Female,South,White,3,2500,278,0,0,0,0,0,1,1,0,0,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,,,,,less_than_high,f35_54,_24999,1.473079261
2,4,4,4,4,7,7,4,7,4,1,4,4,4,7,7,7,1,7,7,7,2.8,1.04,1.08,4.84,4.72,1.08,2.96,1.04,1.08,3,1,49,1,1,1,6,7,7,4,2,1,1,1,1,1,1,1,1,1,7,Not sure,Not sure,0,0,96,4.8,4.84,2.88,4.8,3.04,3.44,7,7,4,7,6.7,5.74,4,6.7,1.06,6.1,0.1,9.5,4.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,None,,Vegetarian,,23.12,0.923076923,68,Female,Midwest,White,5,22500,279,0,0,0,0,0,1,1,1,0,2,,,,,6,6,,6,,1,,,,6,6,6,1,6,6,6,5,6,6,,6,6,,6,high,f55_,_24999,1.08278359
3,3,6,7,2,1,1,2,1,3,6,5,2,1,3,2,2,1,7,5,7,3.48,2.16,2.52,2.24,3.72,2.64,2.16,2.2,1.96,4.16,2.24,17,24,58,47,7,6,6,6,1,1,2,1,2,1,1,1,2,2,1,Not sure,Not sure,15,1,50,2.52,2.44,2.48,2.36,1.96,2.2,6,6,6,7,5.44,2.38,3.34,4.9,4.78,2.5,3.4,2.6,2.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.52,Protestant,,Meat-eater,,19.27,0.923076923,52,Female,South,White,5,12500,280,0,0,0,0,0,1,0,0,0,3,3,5,6,2,1,1,2,1,3,5,4,2,1,3,2,2,1,6,4,6,6,5,5,5,5,5,5,6,high,f35_54,_24999,1.783918607
7,2,7,7,2,2,2,2,1,2,2,1,2,2,6,2,6,1,6,6,6,3.4,1.96,2.52,2.4,1.32,2.56,2.16,1.12,3.4,2.6,1.92,1,0,13,0,5,2,5,5,6,2,6,2,2,5,3,1,6,7,3,No,Not sure,25,40,64,4.52,4.48,4.44,2.12,2.72,4.52,7,5,6,6,2.2,1,1.72,1.42,5.92,0,0.7,1.6,2.4,(2) agree,No,No,Yes,"[""None of the above""]",3,2,3.28,Catholic,,Meat-eater,,18.55,0.923076923,72,Female,South,White,5,175000,281,0,0,0,0,0,1,0,0,0,6,2,6,6,2,2,2,2,1,2,2,1,2,2,5,2,5,1,5,5,5,4,2,4,4,6,4,5,5,high,f55_,100000_,0.46642796
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,3.56,3.8,4.12,4.16,4.16,3.88,4.08,4.04,4.16,4.12,3.72,62,63,59,61,5,5,5,5,2,5,2,2,2,2,3,1,3,2,2,Not sure,Not sure,100,100,71,3.88,3.72,3.92,3.6,3.76,3.64,5,5,5,5,5.26,4.96,5.08,5.2,5.08,7.5,6.7,7.5,9.3,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.32,Protestant,,Other restrictions,No,5.22,0.923076923,62,Female,South,White,5,97500,282,0,0,0,0,0,1,0,1,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,4,4,4,4,4,4,4,4,4,high,f55_,75000_99999,0.478964919
4,4,4,4,4,4,4,4,4,4,4,4,6,5,4,4,6,4,4,4,4,2.4,2.2,2.52,2.28,2.48,2.32,2.2,2.48,3.88,2.36,2.08,21,14,64,26,2,5,5,5,4,3,4,2,4,4,4,4,4,6,3,Not sure,Not sure,0,0,46,3.32,3.2,3.16,3.24,3.24,3.2,6,5,4,7,5.14,1.42,4.12,3.58,3.7,1.2,5.9,4.6,4.5,(2) agree,No,No,No,"[""None of the above""]",0,2,2.84,None,,Meat-eater,,8.77,0.923076923,47,Female,Midwest,Hispanic,5,27500,283,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,5,4,,,5,,,,,2,4,4,4,5,4,,6,high,f35_54,25000_49999,3.81418588
2,3,2,2,5,5,5,5,5,5,4,3,5,6,6,4,6,1,6,6,6,1,1,1,1,1,1,1,1,1,2,1,0,0,10,10,4,6,6,6,3,2,3,2,2,2,2,2,3,5,2,No,Not sure,0,0,15,1,1,1,1,1,1,7,6,6,5,4,1,1,1.36,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.52,Atheist,,Meat-eater,,15.65,0.923076923,25,Female,Midwest,White,5,17500,284,0,0,0,0,1,0,1,0,0.2,2,3,2,2,4,4,4,4,4,4,,3,4,5,5,,5,1,5,5,5,,5,5,5,6,5,5,4,high,f18_34,_24999,2.277457732
3,4,5,1,3,5,5,5,2,3,4,1,3,3,5,6,1,6,3,5,3,3.64,3.8,2.48,3.44,3.92,3.48,2.52,3.48,2.72,3.44,4.24,62,44,61,63,2,3,2,2,2,2,6,1,5,3,3,4,3,6,2,Yes,Yes,4,5,66,3.6,2.4,3.48,3.68,2.48,2.6,5,3,6,3,3.46,3.4,5.56,3.46,5.92,3.7,3.8,7.5,3.8,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.2,Muslim,,Meat-eater,,3.82,0.923076923,30,Male,Northeast,White,5,62500,285,0,0,0,1,1,0,0,0,0.4,3,,4,1,3,4,4,4,2,3,,1,3,3,4,5,1,5,3,4,3,2,3,2,2,4,3,5,3,high,m18_34,50000_74999,0.896710207
2,3,2,2,2,4,4,2,1,3,1,1,4,4,4,4,4,4,2,2,4,1.88,3.48,3.32,4.08,3.28,3.84,3.2,2.2,3.6,2.08,2,0,1,70,63,5,1,2,2,2,3,4,6,4,6,2,4,7,1,1,No,No,0,0,22,3.64,1.92,2.32,1.76,1.96,2.4,4,5,5,5,5.14,3.28,2.92,4.96,4.36,0,3.6,4,2.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Catholic,,Meat-eater,,28.85,0.923076923,61,Male,West,White,3,47500,286,0,0,0,0,0,1,0,0,0,2,3,2,2,2,,,2,1,3,1,1,,,,,,,2,2,,4,1,2,2,,4,4,4,less_than_high,m55_,25000_49999,1.42760609
3,1,3,4,5,3,5,3,1,2,4,1,5,1,4,4,5,3,5,5,5,3.64,2.76,2.68,2.4,2.84,2.16,3.48,1.72,3.24,3.68,2.64,39,39,64,56,6,5,5,5,7,5,5,2,3,2,5,1,5,5,4,Not sure,Not sure,15,20,82,4.56,4.36,4.24,3.76,3.72,3.64,6,6,7,7,4.78,4.54,4.72,5.74,3.16,0.7,0.3,2.7,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.16,None,,Vegetarian,None,17.1,0.923076923,61,Female,South,White,5,32500,287,0,0,0,0,0,1,1,1,0,3,1,3,,4,3,4,3,1,2,,1,4,1,,,4,3,4,4,4,5,4,4,4,5,5,6,6,high,f55_,25000_49999,0.693379681
4,4,4,4,3,3,4,4,1,2,3,2,4,1,4,4,4,1,4,4,4,2.08,2.16,2.16,2.24,2.12,2.12,2.24,2.16,2.32,2.16,2.24,29,23,35,37,7,5,5,5,3,2,3,2,1,1,1,1,3,2,2,Not sure,Not sure,10,12,74,3.76,3.08,3.56,1.6,2.6,2.76,6,5,5,5,5.38,2.56,1.66,3.34,4.36,2.7,3.7,3.4,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Agnostic,,Meat-eater,,12.47,0.923076923,69,Male,Midwest,White,5,27500,288,0,0,0,0,0,1,1,0,0,,,,,3,3,,,1,2,3,2,,1,,,,1,,,,6,4,4,4,5,4,4,4,high,m55_,25000_49999,1.740676758
4,2,6,6,3,2,5,3,2,3,4,1,3,3,1,3,6,1,5,5,5,2.68,2.4,2.6,2.6,2.36,2.72,2.6,2.68,3.48,2.56,2.28,20,19,31,42,4,5,4,5,1,4,2,5,5,6,4,5,3,1,3,Not sure,Not sure,0,0,50,2.08,4.52,2.36,2.12,2.28,2.36,5,5,5,5,1.3,1.48,3.88,5.2,4.54,1,2.4,3.3,1.3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,2.84,Protestant,,Meat-eater,,9.45,0.923076923,55,Female,South,White,5,57500,289,0,1,0,0,0,0,0,0,0.2,,2,5,5,3,2,4,3,2,3,,1,3,3,1,3,5,1,4,4,4,,4,,4,4,4,4,4,high,f55_,50000_74999,0.513063107
6,4,7,5,6,5,4,6,2,6,4,5,6,4,5,7,6,5,6,5,7,5,1.72,3.92,3.16,3.16,2.52,3.8,2.28,4.08,4.6,4.92,71,78,73,57,6,6,5,7,5,2,2,4,2,3,3,3,4,4,4,Not sure,Not sure,4,2,67,4.16,4.52,4.04,4.6,4.96,3.96,5,5,4,6,6.7,1,5.86,7,6.34,6.9,2.2,6.3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.52,Protestant,,Meat-eater,,17.15,0.923076923,70,Female,Midwest,White,3,17500,290,0,0,0,0,0,1,0,0,0,5,,6,4,5,4,,5,2,5,,4,5,,4,6,5,4,5,4,6,5,5,4,6,4,4,,5,less_than_high,f55_,_24999,0.894113691
5,6,6,6,6,5,3,5,3,3,3,3,5,3,5,6,5,3,6,3,6,3.68,3.44,3.6,3.68,3.04,3.32,3.52,4.08,3.56,3.76,4.16,36,63,32,64,5,5,6,6,5,5,5,5,4,4,4,5,5,4,2,Not sure,No,1,3,33,2.2,2.24,2.52,1.64,2.12,2.12,7,7,7,7,2.2,1.9,2.02,1.66,4.84,2.9,1.2,2.5,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,,15.15,0.923076923,43,Female,Northeast,Black,3,2500,291,0,0,0,0,0,1,0,0,0,4,5,5,5,5,4,3,4,3,3,3,3,4,3,4,5,4,3,5,3,5,4,4,5,5,6,6,6,6,less_than_high,f35_54,_24999,2.07036984
4,1,6,4,4,5,4,4,1,3,4,4,4,4,5,5,7,3,4,4,4,2.04,4.24,2.32,2.64,2.32,2.4,2.24,2.24,3.96,2.68,3.52,70,43,57,66,4,6,7,6,4,2,3,3,1,7,1,7,1,2,4,No,Not sure,0,0,36,3.04,2.84,3.12,3.2,3.28,3.28,6,6,6,6,4,4.9,4.78,4.54,4.6,3.9,4.2,4.3,5.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Other,Baptist,Meat-eater,All good,12.37,0.923076923,59,Female,South,Black,3,72500,292,0,0,0,0,0,1,0,0,0,,1,5,,,4,,,1,3,,,,,4,4,6,3,,,,,5,6,5,5,5,5,5,less_than_high,f55_,50000_74999,0.611420629
6,5,5,5,7,6,6,6,7,7,6,6,7,6,7,6,7,7,5,7,7,2.12,2,3.8,4.36,4.24,2.52,2.28,4.48,4.8,4,4.2,71,94,75,75,3,7,6,7,5,5,4,6,5,6,5,6,7,6,7,No,Yes,9,8,100,4.68,4.44,4.52,3.96,4.56,4.44,7,7,6,6,6.34,6.22,6.46,6.4,5.98,8.1,9.3,8.6,8.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,I enjoy the survey,14.78,0.923076923,22,Female,South,Hispanic,2,2500,293,0,0,0,0,0,1,0,0,0,5,4,4,4,6,5,5,5,6,6,5,5,6,5,6,5,6,6,4,6,6,3,6,5,6,6,6,5,5,less_than_high,f18_34,_24999,3.165973246
7,3,7,7,6,3,4,3,2,4,2,1,2,1,4,2,4,2,4,4,4,1.8,1.88,1.52,1.36,1.76,1.56,1.44,1.4,1.36,1.64,1.76,8,6,8,11,4,5,6,7,7,5,6,6,3,2,5,6,4,4,4,Not sure,No,1,20,81,3.68,3.68,2.4,1.48,4.96,4.16,6,5,6,6,6.94,2.02,5.2,5.2,4.96,2.5,2.8,3.1,2.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.4,Other,LDS,Meat-eater,,12.05,0.923076923,67,Female,West,White,5,32500,294,0,0,0,0,0,1,0,0,0,6,3,6,6,5,3,,3,2,,2,1,2,1,,2,,2,,,,,4,5,6,5,4,5,5,high,f55_,25000_49999,0.8652484
2,6,2,2,2,2,6,6,3,6,6,2,6,2,2,2,6,6,7,7,7,4.88,5,5,5,5,5,5,5,5,4.76,5,50,50,80,80,6,2,2,2,7,7,7,7,6,6,7,6,7,6,5,Yes,Yes,1,5,98,5,5,5,5,5,5,6,7,6,6,6.82,1.18,6.82,6.88,1.06,0.1,0.1,0.3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Protestant,,Meat-eater,Doing a great job. Keep up the good work,18.15,0.923076923,61,Female,South,White,5,12500,295,0,0,0,0,0,1,0,0,0,2,5,2,2,2,2,5,5,3,5,5,2,5,2,2,2,5,5,6,6,6,5,2,2,2,5,6,5,5,high,f55_,_24999,0.861809253
6,7,5,5,5,1,6,5,3,3,2,2,3,3,3,3,3,2,4,5,3,5,4.72,4.88,5,4.76,5,5,4.92,4.8,5,4.88,49,52,56,50,2,7,7,6,7,7,7,7,7,7,7,7,7,7,7,No,Not sure,1,1,83,4.92,4.6,4.76,4.8,4.8,4.72,6,6,5,6,6.22,6.04,6.46,6.16,6.7,9.2,8.4,8.4,7.7,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,3.88,None,,Meat-eater,,5.83,0.923076923,22,Female,Northeast,Hispanic,5,27500,296,1,1,0,0,0,0,1,0,0.4,5,6,4,4,4,1,5,4,3,3,2,2,3,3,3,3,3,2,,4,3,2,6,6,5,5,5,4,5,high,f18_34,25000_49999,3.004136869
4,4,4,4,4,4,4,4,4,2,4,4,5,4,4,4,6,5,4,4,4,2.44,3.24,3.12,3.44,2.92,3,2.72,2.44,3.08,2.64,3.24,25,60,28,41,4,4,5,2,5,5,5,4,5,4,4,1,3,3,2,Not sure,Not sure,0,0,50,2.8,2.6,2.6,2.72,3.2,3.6,4,4,4,5,4,3.64,4,3.94,4.06,5.1,5.1,5,4.9,(2) agree,No,No,No,"[""None of the above""]",0,5,3.16,Other,Non denomination,Meat-eater,It was OK,7.3,0.923076923,29,Female,South,Black,5,27500,297,0,0,0,0,0,1,0,0,0,,,,,,,,,,2,,,4,,,,5,4,,,,,,4,2,,,,4,high,f18_34,25000_49999,2.104737754
1,4,1,1,4,4,4,6,4,4,4,4,5,5,5,5,5,4,6,5,6,3.08,3.24,2.4,1.88,2.72,2.56,3.52,2.32,3.52,4.24,4.04,41,53,67,75,4,2,2,2,3,2,2,1,1,6,1,1,2,4,1,No,Not sure,40,50,64,3.52,3.8,5,5,4.56,5,7,7,7,7,3.76,4.06,4.72,2.32,3.88,5,2.8,5,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.68,Other,panthiest,Vegetarian,certainly the most interesting survey I've taken so far. robots are cool,8.57,0.923076923,20,Male,Northeast,White,3,22500,298,0,0,1,0,1,0,0,1,0.4,1,,1,1,,,,5,,,,,4,4,4,4,4,,5,4,5,,2,2,2,6,6,6,6,less_than_high,m18_34,_24999,1.243779971
6,6,6,6,6,5,6,5,2,6,3,4,5,2,6,6,6,5,5,5,6,3.28,4.12,2.52,3.88,4.2,1,3.8,1.76,1,4.04,3.88,32,33,55,53,6,7,5,7,3,4,4,6,1,3,5,7,7,2,3,Yes,No,50,25,65,3.92,4.28,4.64,4.28,4.12,4.36,7,7,6,6,1,1,1,1,1.18,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,8.67,0.923076923,68,Female,South,White,5,17500,299,0,0,0,0,0,1,0,0,0,5,5,5,5,5,4,5,4,2,5,3,,4,2,5,5,5,4,4,4,5,5,6,4,6,6,6,5,5,high,f55_,_24999,0.861809253
3,3,3,2,5,4,4,5,4,6,5,5,6,5,5,4,7,1,7,4,7,2.24,1.28,1.4,1.28,1.04,1,1,1.04,2.08,4.92,4.92,14,32,89,47,4,1,1,1,7,7,7,1,1,2,2,2,3,7,7,No,Yes,19,10,100,3.24,1.16,1.4,2.72,2.12,3.8,7,7,7,7,1.18,1.12,3.46,1.48,1.9,5.8,5.3,5,4.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.32,Protestant,,Meat-eater,,12.47,0.923076923,34,Male,South,White,5,22500,300,0,0,0,0,0,1,0,0,0,3,3,3,2,4,,,4,,5,4,4,5,4,4,,6,1,6,,6,,1,1,1,6,6,6,6,high,m18_34,_24999,1.546638733
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,7,7,7,7,7,4.68,4.64,4.6,4.68,4.76,4.72,4.56,4.72,4.72,4.8,4.68,86,84,87,85,5,1,2,2,4,5,6,6,5,5,5,7,7,5,5,Not sure,Yes,1,1,96,3,3.04,4.92,3,4.84,3.04,7,7,7,7,4.06,5.86,6.64,6.4,6.46,8.2,8.1,8.1,7.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.36,Catholic,,Meat-eater,,8.78,0.923076923,68,Female,Northeast,White,5,12500,301,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4,6,6,6,6,6,4,1,2,2,6,6,6,6,high,f55_,_24999,0.839295219
4,4,4,7,1,4,4,4,1,4,1,1,4,4,4,2,7,4,4,4,7,3,3,3,3,3,3,3,3,3,3,3,50,50,50,50,7,5,5,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,5,2,4,1,1,1,7,5,5,2,7,1,1,7,6.04,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,25.25,0.923076923,56,Female,Midwest,White,5,27500,302,0,0,0,0,0,1,0,0,0,,,,6,1,,,,1,,1,1,,,,2,6,,,,6,6,4,4,5,6,4,4,2,high,f55_,25000_49999,0.871167416
6,5,6,6,6,5,3,5,3,2,2,3,5,3,6,5,6,1,5,6,5,3.88,3.6,2.52,1.16,1.2,1.04,2.32,1.72,1.16,3.08,2,17,9,11,13,5,6,6,6,4,1,3,4,2,2,2,4,1,1,1,No,No,0,0,0,1.44,1.84,1.44,1.24,1.84,1.6,6,6,2,2,2.74,5.2,2.8,5.2,2.68,7.7,2,1.6,0.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.8,None,,Meat-eater,,9.03,0.948717949,32,Female,Midwest,White,5,42500,303,0,0,0,0,0,1,1,0,0,5,4,5,5,5,4,3,4,3,2,2,3,4,3,5,4,5,1,4,5,4,4,5,5,5,5,5,2,2,high,f18_34,25000_49999,1.83235781
5,5,5,5,7,7,6,7,2,3,3,2,7,3,7,2,7,2,7,7,7,3.84,3.2,4.36,3.84,3.4,1.92,2.16,1.84,4.08,3.48,2.24,67,23,76,71,3,5,5,5,3,3,3,3,5,1,4,1,5,1,3,Not sure,Not sure,0,0,61,1.92,1.84,3.68,4.32,2.32,3.92,6,6,6,6,5.62,2.08,4.18,5.62,1.96,1.6,1.7,1.6,1.3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.84,Protestant,,Meat-eater,,8.77,0.923076923,44,Female,South,White,5,22500,304,0,0,0,0,1,0,0,0,0.2,4,4,4,4,6,6,5,6,2,3,3,2,6,3,6,2,6,2,6,6,6,3,4,4,4,5,5,5,5,high,f35_54,_24999,1.783918607
7,7,7,7,7,3,5,5,1,6,6,4,6,3,7,7,7,3,7,7,7,3.4,3.4,2.28,4,4,1,4,1,3.28,3.4,1,0,0,80,60,7,6,6,6,3,1,3,5,5,1,5,5,5,1,1,No,No,0,5,0,2.44,3.28,3.44,2.32,3.32,3.2,7,7,7,7,7,1,1,7,2.14,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1,Catholic,,Meat-eater,,10.88,0.923076923,72,Female,Midwest,White,5,62500,305,0,0,0,0,0,1,0,0,0,6,6,6,6,6,3,4,4,1,5,5,,5,3,6,6,6,3,6,6,6,6,5,5,5,6,6,6,6,high,f55_,50000_74999,0.644616324
1,5,1,1,7,1,7,7,7,7,7,7,7,7,7,7,7,4,7,7,7,1.2,1.08,1.2,1.04,1.16,1.4,1.08,1.08,1.12,1.48,1.24,1,1,51,47,5,1,1,1,2,2,2,2,2,2,2,2,2,2,2,No,Yes,30,20,96,4.84,3.04,3,4.84,3.16,2.88,7,7,7,7,3.76,3.88,6.94,1.24,1.06,4.8,5,4.7,4.9,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.96,None,,Meat-eater,,5.92,0.923076923,27,Male,South,White,5,37500,306,0,0,0,0,1,0,1,0,0.2,1,4,1,1,6,1,6,6,6,6,6,6,6,6,6,6,6,,6,6,6,4,1,1,1,6,6,6,6,high,m18_34,25000_49999,1.244368017
4,4,7,7,4,4,4,4,4,6,4,4,4,4,4,4,5,1,4,5,4,3.04,2.4,1.8,1.08,1,1.84,1.16,1,2.08,4.04,3.72,0,0,35,40,4,6,6,3,5,2,5,1,1,6,2,2,2,6,2,No,Not sure,20,10,51,1.92,2.12,3.32,2.24,2.36,2.56,6,5,6,6,5.14,2.5,2.5,4.96,4.84,1.3,1.9,2.3,1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,2.36,Atheist,,Meat-eater,,220.83,0.923076923,19,Female,Northeast,Asian,4,27500,307,0,0,1,1,0,0,1,0,0.4,,,6,6,,,,,,5,,,,,,,4,1,,4,,,5,5,3,5,4,5,5,less_than_high,f18_34,25000_49999,1.555457356
5,7,4,5,5,4,5,6,4,4,5,5,7,4,7,7,7,4,7,7,7,3.72,3.48,3.92,2.24,3.88,3.04,2.32,2.04,2.48,3.84,2.28,8,10,10,9,4,4,4,4,3,4,1,6,5,4,2,4,3,1,3,Not sure,Yes,10,10,70,3.88,3.28,3.92,3.88,3.92,4,7,7,7,5,5.68,2.68,5.2,3.4,1.72,3.4,6.6,7.7,2.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,3.24,Other,Christian,Meat-eater,,15.42,0.923076923,61,Female,West,White,5,137500,308,0,0,0,0,1,0,0,0,0.2,4,6,,4,4,,4,5,,,4,4,6,,6,6,6,,6,6,6,,,,,6,6,6,4,high,f55_,100000_,0.582041928
2,2,2,2,2,2,2,6,6,2,2,2,6,2,6,2,2,2,2,6,2,3.88,3.68,3.8,3.72,3.76,3.68,3.64,3.68,3.88,3.76,3.56,72,67,68,68,6,6,6,6,4,3,5,4,3,3,5,4,4,4,4,No,Yes,0,0,34,3.84,4.68,3.68,3.92,3.76,3.92,6,6,6,6,5.14,5.68,5.32,5.14,5.32,7,7.2,8.1,7.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,None,,Meat-eater,Good survey,31.23,0.948717949,35,Female,Northeast,White,4,2500,309,0,0,0,0,0,1,1,0,0,2,2,2,2,2,2,2,5,5,2,2,2,5,2,5,2,2,2,2,5,2,5,5,5,5,5,5,5,5,less_than_high,f35_54,_24999,1.434596319
6,2,6,7,7,7,2,3,1,1,1,1,5,4,2,1,6,1,7,6,6,4.16,3.76,4.12,1.72,4.4,1.2,1.84,1.04,2.44,4.76,4.12,20,15,70,19,6,7,7,7,3,4,4,5,7,1,1,7,3,1,1,Not sure,Not sure,0,0,18,3.96,2.32,3.64,2.36,2,2.16,7,7,7,2,6.88,1.12,1.12,6.88,4.42,0.2,1.1,2.5,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.96,Other,Christain,Meat-eater,,8.08,0.923076923,49,Female,South,White,4,2500,310,0,0,0,0,0,1,0,0,0,5,2,5,6,6,6,2,3,1,1,1,1,4,,2,1,5,1,6,5,5,5,6,6,6,6,6,6,2,less_than_high,f35_54,_24999,1.473079261
6,6,7,7,6,6,7,6,7,6,6,7,7,6,7,6,6,7,6,7,6,3.76,2.44,3.72,3.92,2.16,4.12,3.72,2.4,4,2.52,4.24,76,33,28,75,5,6,6,6,4,5,6,4,5,7,6,5,5,4,6,Yes,Yes,12,12,85,3.72,1.76,2.4,1.92,4.44,3.8,6,6,6,6,5.32,3.04,3.22,5.5,5.62,3.4,7.6,4.6,6.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans""]",4,5,4,None,None,Pescatarian,This survey went great.,4.45,0.923076923,25,Female,South,Black,5,7500,311,1,0,0,0,0,0,1,1,0.2,5,5,6,6,5,5,6,5,6,5,5,6,6,5,6,5,5,6,5,6,5,4,5,5,5,5,5,5,5,high,f18_34,_24999,2.616001768
1,7,7,7,1,1,7,7,1,1,7,7,7,1,7,7,1,1,7,7,7,5,4.88,5,1.68,5,5,1,4.68,5,1,1.76,91,100,100,96,7,1,1,3,2,2,2,3,2,2,3,7,2,2,5,No,No,0,0,4,1.4,1.16,4.84,4.72,1.28,1.24,7,7,7,7,7,1.3,7,1.42,7,0.8,0.5,0.9,0.6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.04,Other,Mormon,Meat-eater,,15.97,0.923076923,37,Male,Midwest,White,3,12500,312,0,0,1,0,0,0,0,0,0.2,1,6,6,6,1,1,6,6,1,1,6,6,6,1,6,6,1,1,6,6,6,6,1,1,3,6,6,6,6,less_than_high,m35_54,_24999,1.381895632
4,6,5,6,6,7,6,7,5,4,2,1,5,6,7,6,5,2,6,7,7,4.68,3.64,2.4,2.6,3.48,3.68,3.6,3.44,4.08,3.88,3.88,68,72,68,66,5,2,3,6,3,3,7,3,5,4,5,5,4,2,5,Not sure,Yes,15,25,71,4.12,4,2.6,4.2,4.4,3.72,7,7,7,7,5.68,4.84,5.02,5.5,3.16,6,6.1,6.3,6.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.6,Other,Baptist,Meat-eater,,4.42,0.923076923,32,Male,South,Black,3,2500,313,0,0,0,0,0,1,0,0,0,,5,4,5,5,6,5,6,4,,2,1,4,5,6,5,4,2,5,6,6,4,2,3,5,6,6,6,6,less_than_high,m18_34,_24999,1.843139398
6,3,7,5,1,1,1,1,1,1,1,1,3,1,2,2,2,1,4,2,6,1.04,1.04,1.04,1,1.04,1.04,1.04,1.04,1.04,1.04,1.04,1,1,74,33,4,2,5,5,1,1,1,1,1,1,3,1,1,1,1,Not sure,No,20,20,75,3.72,4,3,1.56,1.08,1.08,6,5,5,6,1.06,1,1,6.76,4,0,0.1,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.52,Protestant,,Meat-eater,,15.33,0.923076923,72,Female,Northeast,White,5,57500,314,0,0,0,0,0,1,0,0,0,5,3,6,4,1,1,1,1,1,1,1,1,3,1,2,2,2,1,,2,5,,2,4,4,5,4,4,5,high,f55_,50000_74999,0.49965977
7,4,7,7,4,4,7,4,1,1,1,1,4,1,4,4,4,1,1,4,7,1,1,1,1,1,1,1,1.04,1,1,1,6,6,6,0,4,6,7,7,1,2,2,1,1,6,5,5,4,2,1,Not sure,Not sure,25,50,85,4.04,4.12,4,3.76,3.88,4,7,3,5,7,7,1,1,3.76,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.24,Protestant,,Meat-eater,Thank you,9.13,0.923076923,45,Female,West,White,5,52500,315,0,0,0,0,0,1,0,0,0,6,,6,6,,,6,,1,1,1,1,,1,,,,1,1,,6,,5,6,6,6,3,4,6,high,f35_54,50000_74999,1.325269991
1,6,6,7,6,6,5,6,6,6,6,6,6,6,6,6,7,6,6,6,7,3.8,3.92,4,3.76,3.88,3.84,3.84,3.8,3.88,4.08,3.84,81,87,79,80,6,5,5,5,5,5,6,5,5,6,6,4,4,6,7,Not sure,Yes,5,5,69,3.68,1.92,3.76,4.2,4.16,3.76,7,7,7,6,5.56,5.44,5.5,5.32,5.02,6.3,6.9,7.3,8.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,3,3.48,Catholic,,Meat-eater,,11.6,0.923076923,34,Female,South,White,5,32500,316,0,0,1,0,0,0,0,0,0.2,1,5,5,6,5,5,4,5,5,5,5,5,5,5,5,5,6,5,5,5,6,5,4,4,4,6,6,6,5,high,f18_34,25000_49999,1.458410461
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.96,3.12,3,3.12,3.04,2.92,3.04,2.96,2.96,3,3.08,49,49,51,50,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,49,2.96,3.12,3.12,2.96,3,3.04,7,7,7,7,4,4.06,4,3.94,4.06,5,5.2,5.1,5,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,4.92,0.923076923,50,Female,South,White,5,17500,317,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,6,6,6,6,high,f35_54,_24999,1.783918607
4,5,4,4,4,5,5,5,3,6,6,4,6,6,6,6,6,5,3,5,6,1.52,1.48,3.84,1.6,1.56,1.76,1.76,1.4,1.52,1.84,1.6,80,80,80,80,6,3,3,3,7,7,5,7,6,6,7,7,6,4,7,Yes,Yes,-1,-1,100,4.68,4.76,2.64,4.64,4.6,2.44,6,6,7,7,4.96,2.08,5.02,4.24,2.86,5.7,4,6.7,8.4,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1.16,Undisclosed,,Meat-eater,"Interesting survey, thanks!!",13,0.923076923,72,Female,South,White,5,37500,318,0,0,0,0,0,1,1,0,0,,4,,,,4,4,4,3,5,5,,5,5,5,5,5,4,3,4,5,5,3,3,3,5,5,6,6,high,f55_,25000_49999,0.693379681
5,5,7,7,2,1,4,4,1,5,4,1,5,4,4,2,7,4,4,6,6,2.56,2.4,3.44,4,2.56,3.44,3.6,3.48,3.44,2,2.72,43,38,65,35,4,5,1,2,4,3,5,7,6,7,2,5,4,6,4,Not sure,Not sure,5,0,70,3.68,3.36,3.92,3.48,3.32,3.72,6,6,6,7,5.62,2.5,3.22,4.84,4.9,2.3,1.9,3.6,4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Protestant,,Meat-eater,none,11.62,0.923076923,60,Male,South,White,4,37500,319,0,0,0,0,0,1,0,0,0,4,4,6,6,2,1,,,1,4,,1,4,,,2,6,,,5,5,,4,1,2,5,5,5,6,less_than_high,m55_,25000_49999,1.144033384
1,6,2,2,5,5,6,5,5,5,6,6,6,5,5,5,7,6,6,6,6,4.04,4.04,3.72,3.76,3.24,3.24,3.24,3.96,3.96,3.68,3.64,73,69,72,68,2,1,1,1,6,6,3,2,2,5,5,5,6,6,6,Yes,Yes,-1,0,77,3.68,3.72,3.36,3.68,3.36,3.84,5,5,3,6,5.32,3.58,4.72,3.46,4.6,5.9,6.6,6.2,6.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.32,None,,Meat-eater,,15.22,0.923076923,21,Female,Northeast,White,5,82500,320,0,0,0,0,1,0,1,0,0.2,1,5,2,2,4,4,5,4,4,4,5,5,5,4,4,4,6,5,5,5,5,2,1,1,1,4,4,3,5,high,f18_34,75000_99999,0.981106069
1,6,6,6,5,4,5,5,4,6,4,2,6,4,6,4,6,4,6,6,6,4.16,3.96,4.16,4.08,4.04,4.16,4.04,4.08,4.04,4.2,4.16,76,74,75,76,7,6,6,6,3,4,1,2,5,7,5,5,5,7,5,Not sure,Yes,25,25,91,4.08,4.08,4,4,3.32,4.04,7,6,7,7,2.8,3.94,3.58,4.36,1.6,4.2,5.1,5.4,5.2,(2) agree,No,No,No,"[""None of the above""]",0,0,2.12,Catholic,,Other restrictions,,24.02,0.923076923,75,Male,Northeast,White,5,12500,321,0,0,0,0,0,1,0,1,0,1,5,5,5,4,,4,4,,5,,2,5,,5,,5,,5,5,5,6,5,5,5,6,5,6,6,high,m55_,_24999,1.676993026
6,6,6,6,2,5,5,5,3,4,2,2,3,3,6,3,6,2,1,6,7,2.2,2.36,3.32,1.16,2.04,2.44,2.16,1.56,2.04,1.72,1.88,0,0,0,0,3,3,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,2090,2090,20,1,1,1,1,1,1,6,3,5,5,7,7,1,5.26,1.3,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.2,Catholic,,Meat-eater,,7.45,0.923076923,57,Female,Midwest,White,5,37500,322,0,0,0,0,0,1,0,0,0,5,5,5,5,2,4,4,4,3,,2,2,3,3,5,3,5,2,1,5,6,3,3,5,5,5,3,4,4,high,f55_,25000_49999,0.871167416
7,1,7,7,1,1,1,1,1,5,3,2,1,1,1,1,1,1,7,7,7,1.48,1.56,1,1.56,1,1,1,1,1,1,1,0,0,0,0,7,7,7,7,2,1,2,2,1,1,1,1,1,1,1,No,No,0,0,0,1.52,1,1,1,1,1,6,5,1,1,7,1,1,7,6.04,0,0,0,0,(2) agree,No,No,No,[],0,0,5,Catholic,,Meat-eater,,102.87,0.923076923,81,Female,West,White,5,37500,323,0,0,0,0,0,0,0,0,0,6,1,6,6,1,1,1,1,1,4,3,2,1,1,1,1,1,1,6,6,6,6,6,6,6,5,4,1,1,high,f55_,25000_49999,0.8652484
4,4,4,4,4,4,4,4,4,2,2,2,1,4,2,2,4,4,5,5,5,1.84,2.12,2,1.64,1.84,1.92,1.48,1.92,2,1.88,1.84,36,22,17,39,5,6,6,6,6,2,5,4,7,1,7,5,5,1,2,Not sure,Not sure,50,100,48,1,1,1,1,1,1,5,5,4,5,4.3,4.6,4.42,4.48,4.48,1.8,1.7,2.5,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.88,Other,Nazarene,Meat-eater,,11.15,0.923076923,54,Female,South,White,6,47500,324,0,0,0,0,0,1,0,0,0,,,,,,,,,,2,2,2,1,,2,2,,,4,4,4,4,5,5,5,4,4,,4,high,f35_54,25000_49999,1.435274581
7,7,7,5,7,7,7,7,7,7,5,5,7,7,7,7,7,1,7,7,7,5,5,5,5,5,5,5,5,5,5,5,100,100,100,100,1,1,4,4,7,5,7,7,6,6,6,6,6,7,5,Not sure,No,10,15,100,5,4.96,4.96,4.96,5,5,7,5,7,7,1.24,6.82,1.24,6.88,1.3,9.8,9.7,10,9.8,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,20.85,0.923076923,65,Female,Midwest,White,5,47500,325,0,0,0,0,0,1,0,0,0,6,6,6,4,6,6,6,6,6,6,4,4,6,6,6,6,6,1,6,6,6,1,1,,,6,4,6,6,high,f55_,25000_49999,0.871167416
3,3,3,2,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,5,5,5,5,5,5,5,5,4.16,5,100,100,100,100,6,1,2,1,7,7,7,7,7,7,7,7,7,5,6,Not sure,Yes,-1,-1,100,5,4.08,5,5,5,5,7,7,7,7,4.36,1,1,3.82,4,10,10,10,10,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Protestant,,Meat-eater,,11.68,0.923076923,78,Female,Midwest,White,6,12500,326,0,0,0,0,0,1,0,0,0,3,3,3,2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,1,2,1,6,6,6,6,high,f55_,_24999,1.08278359
2,3,6,6,6,6,6,6,6,6,3,3,2,3,5,6,6,1,6,5,6,2.44,2.44,3.72,2.52,2.36,2.6,3.08,3.32,2.48,2.12,3.2,0,0,30,0,6,4,6,6,6,4,6,1,2,1,3,1,2,5,5,Yes,No,0,0,40,2.8,3.16,2.52,2.84,2.6,2.48,6,5,7,6,1,1,1,1,1,4.2,2.9,3.8,3.6,(2) agree,No,No,No,"[""None of the above""]",1,1,1.84,Catholic,,Meat-eater,No,5.75,0.923076923,36,Male,South,Black,5,27500,327,0,0,0,0,0,1,0,0,0,2,3,5,5,5,5,5,5,5,5,3,3,2,3,4,5,5,1,5,4,5,5,,5,5,5,4,6,5,high,m35_54,25000_49999,1.546578006
3,3,2,3,7,7,7,6,3,3,5,5,6,3,7,6,5,3,6,7,7,2.84,3.32,2.68,1.8,2.6,3.44,2.4,1.4,3.24,3.28,3.44,21,8,13,43,6,3,3,3,4,2,3,4,1,4,2,1,3,2,2,Not sure,Yes,5,10,61,3.44,3.52,3.68,2.36,3.12,2.6,5,3,6,6,5.02,3.46,3.04,4.66,4.36,4.4,6.1,6.1,4.2,(2) agree,No,No,No,"[""None of the above""]",0,2,4.84,Catholic,,Meat-eater,very interesting,18.97,0.923076923,91,Male,Northeast,White,5,37500,328,0,0,0,0,0,1,0,0,0,3,3,2,3,6,6,6,5,3,3,4,4,5,3,6,5,4,3,5,6,6,5,3,3,3,4,3,5,5,high,m55_,25000_49999,1.349246234
4,4,4,7,4,4,4,4,4,4,1,1,7,4,4,4,7,1,7,7,7,2.52,2.64,3.04,5,2.48,2.36,2.64,2.76,4.96,2.88,2.6,0,2,34,34,7,7,7,7,1,1,1,1,1,1,7,7,1,1,1,Not sure,Not sure,0,0,5,5,1.44,1.24,1.4,1.36,1.56,1,1,1,7,6.94,1,1,4.24,1.06,0.1,0,0.2,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,,17.05,0.923076923,73,Female,South,White,5,27500,329,0,0,0,0,0,1,0,0,0,,,,6,,,,,,,1,1,6,,,,6,1,6,6,6,6,6,6,6,1,1,1,6,high,f55_,25000_49999,0.693379681
4,4,4,4,4,4,4,4,2,4,2,4,4,4,4,4,4,4,4,4,4,1,5,1,1,1,1,1,1,1,1,5,0,0,0,0,5,6,5,6,1,1,1,1,1,1,1,1,1,1,1,No,No,100,100,10,1,1,1,1,1,1,7,7,6,7,1,1,1,1,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,7.17,0.923076923,73,Female,West,White,5,47500,330,0,0,0,0,0,1,0,0,0,,,,,,,,,2,,2,,,,,,,,,,,4,5,4,5,6,6,5,6,high,f55_,25000_49999,0.8652484
5,5,5,5,4,4,4,4,4,4,4,4,1,4,1,1,4,1,4,4,4,2.72,4,3.72,4.04,4.16,2.52,2.88,2.96,2.88,4.16,4.2,8,5,10,11,3,5,5,7,3,7,1,1,1,4,1,1,7,3,1,Not sure,Not sure,0,0,4,2.96,2.96,2.96,2.92,3,2.96,4,7,4,7,6.88,2.32,1.24,3.88,3.82,0.7,2.1,1.7,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,Nothing,8.27,0.923076923,53,Male,South,White,5,97500,331,0,0,0,0,0,1,0,0,0,4,4,4,4,,,,,,,,,1,,1,1,,1,,,,3,4,4,6,,6,,6,high,m35_54,75000_99999,0.740263275
6,6,6,6,6,3,5,6,5,6,6,6,5,5,5,5,5,5,5,7,6,5,5,5,5,5,5,5,5,5,5,5,100,100,100,100,5,5,5,6,3,4,5,3,1,6,4,5,6,1,4,Yes,Yes,20,10,100,5,5,5,5,5,5,6,6,6,6,7,7,7,7,7,10,10,10,10,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,5,Catholic,,Meat-eater,Very good survey,11.48,0.923076923,68,Female,Northeast,White,5,12500,332,1,1,1,1,1,0,0,0,1,5,5,5,5,5,3,4,5,4,5,5,5,4,4,4,4,4,4,4,6,5,4,4,4,5,5,5,5,5,high,f55_,_24999,0.839295219
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,3.36,3.88,3.72,3.8,2.08,3.56,3.56,4.08,3.84,3.64,2,29,68,25,32,1,5,5,3,1,7,4,6,7,7,7,7,7,7,3,No,No,0,0,20,2.08,2.2,1.76,1.84,2.16,1.96,6,6,6,6,2.5,2.44,2.44,2.68,2.5,2.1,2,2.1,2.8,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,Other,,Other restrictions,None,7.85,0.923076923,32,Male,Northeast,White,3,27500,333,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,1,4,4,3,5,5,5,5,less_than_high,m18_34,25000_49999,1.000699118
2,2,2,2,5,5,6,6,6,6,6,6,7,7,7,5,7,4,7,5,7,2.32,2.36,2.36,2.28,2.6,2.32,2.36,2.6,2.44,2.44,2.4,23,16,87,26,6,2,3,3,4,3,3,1,3,5,3,3,2,5,2,No,Not sure,100,500,25,5,3.52,5,3.56,5,3.04,7,5,7,7,5.32,2.32,7,3.94,2.68,3.5,4.8,4.9,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,1,2.2,None,,Meat-eater,,17.9,0.923076923,27,Female,Northeast,White,6,17500,334,0,0,0,0,1,0,1,0,0.2,2,2,2,2,4,4,5,5,5,5,5,5,6,6,6,4,6,,6,4,6,5,2,3,3,6,4,6,6,high,f18_34,_24999,1.76531987
6,6,6,6,5,5,2,2,2,2,2,2,2,1,2,1,2,1,2,2,2,1.08,1.12,1.12,1.08,1.12,1.2,1.04,1.08,1.12,1.12,1.12,2,2,2,2,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,2,1.12,1.04,1.08,1.08,1.16,1.08,3,1,2,2,1.24,1.12,1.3,1.18,1.18,0.4,0.2,0.3,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,1.2,Protestant,,Meat-eater,,7.58,0.923076923,75,Female,South,White,5,17500,335,0,0,0,0,0,1,0,0,0,5,5,5,5,4,4,2,2,2,2,2,2,2,1,2,1,2,1,2,2,2,5,5,5,5,3,1,2,2,high,f55_,_24999,0.861809253
3,2,6,7,7,7,5,1,2,6,5,6,6,6,5,2,7,1,1,5,1,4.08,2.16,1.96,3.84,4.12,2.08,4.12,4.16,4.08,2.2,2.16,29,75,74,34,6,1,6,5,4,3,2,1,2,2,4,1,2,3,1,Yes,Not sure,1,1,36,2.36,4.08,4,2.24,2.4,4.2,6,6,3,5,3.34,5.8,5.44,3.28,5.62,3.1,7.7,2.7,6.9,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,1,3.52,Atheist,,Vegetarian,Thakx,101.65,0.923076923,19,Female,Northeast,Hispanic,4,2500,336,0,1,0,1,0,0,1,1,0.4,3,2,5,6,6,6,4,1,2,5,4,5,5,5,4,2,6,1,1,4,1,5,1,5,4,5,5,3,4,less_than_high,f18_34,_24999,3.083264888
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1.2,1.2,1.16,1.16,1.12,1.12,1.12,1.12,1.24,1.12,1.12,4,7,96,5,7,6,5,5,1,1,1,1,1,1,1,1,3,1,1,No,No,0,0,97,1.12,1.16,1.12,1.08,1.2,1.12,7,6,5,7,1.36,1.18,1.12,6.82,6.82,0.3,0.3,0.5,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,2,2.76,Catholic,,Meat-eater,,6.58,0.923076923,56,Female,Northeast,White,5,17500,337,0,0,1,0,0,0,0,0,0.2,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,5,4,4,6,5,4,6,high,f55_,_24999,0.839295219
5,5,5,5,3,3,5,4,3,4,5,3,4,3,6,4,6,1,5,5,6,3,2.88,2.48,3,2.76,2.56,2.36,1.96,3.08,3,2.88,38,37,42,43,5,4,4,4,5,6,5,4,3,3,3,4,5,4,6,No,No,0,20,11,3.28,3,3.28,2.96,2.56,2.6,6,7,6,7,3.04,1.66,2.5,2.92,3.16,2.7,2.2,2.3,2.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.32,Other,pentacostal,Meat-eater,,41.13,0.923076923,60,Female,South,White,5,47500,338,0,0,0,0,0,1,0,0,0,4,4,4,4,3,3,4,,3,,4,3,,3,5,,5,1,4,4,5,4,,,,5,6,5,6,high,f55_,25000_49999,0.693379681
5,6,5,3,6,7,7,6,2,6,6,5,6,4,7,7,6,4,7,6,7,4.56,4.04,4.68,1.32,1.68,1.64,4.48,1.68,1.72,4.92,4.24,81,80,86,42,7,4,1,4,6,4,6,7,4,6,7,3,7,4,4,Not sure,Yes,1,5,98,4.44,4.72,1.6,4.16,4.44,1.8,6,6,7,7,2.08,5.92,6.16,2.32,1.3,8.5,9.8,8,7.9,(2) agree,No,No,No,"[""None of the above""]",0,1,3.04,Protestant,There is only one GOD!!!,Meat-eater,,26.42,0.923076923,79,Male,West,White,6,22500,339,0,0,0,0,0,1,0,0,0,4,5,4,3,5,6,6,5,2,5,5,4,5,,6,6,5,,6,5,6,6,,1,,5,5,6,6,high,m55_,_24999,2.148806722
1,1,1,2,5,1,5,5,3,3,5,3,5,3,3,2,2,1,5,4,5,3.6,3.32,3.76,1.32,2.4,1.04,1.2,1.12,2.88,3.96,3.24,4,0,32,66,6,1,2,2,2,2,3,1,3,4,3,3,2,4,4,No,No,0,100,50,3.52,2.04,3.76,2.04,2.32,3.24,7,6,7,7,4,2.02,2.32,5.14,4.36,1.5,1.5,3,1.4,(2) agree,No,No,No,"[""None of the above""]",1,0,3,Atheist,,Vegetarian,Thank you for giving me the opportunity to earn money.,15.35,0.923076923,34,Male,South,Hispanic,6,2500,340,0,0,0,0,0,1,1,1,0,1,1,1,2,4,1,4,4,3,3,4,3,4,3,3,2,2,1,4,,4,5,1,2,2,6,5,6,6,high,m18_34,_24999,3.27133658
4,4,4,4,4,4,4,4,4,4,4,4,6,5,6,5,6,4,6,6,6,3.96,3.8,3.52,2,1.96,1.84,2,1.6,2.08,2.64,3.68,62,71,72,69,6,2,2,2,6,5,7,1,1,1,3,1,2,1,1,Not sure,Yes,30,20,100,3.76,3.96,3.96,4.08,4.2,3.8,7,6,6,6,4.9,2.56,5.68,2.98,5.74,2.6,2.4,6.9,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.68,Catholic,,Meat-eater,Very interesting and makes you think of what the future will lead to with robots and etc,9.75,0.923076923,43,Female,Midwest,White,5,112500,341,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,5,4,5,4,5,,5,5,5,5,2,2,2,6,5,5,5,high,f35_54,100000_,1.213050754
3,5,5,4,4,4,3,2,1,4,1,1,4,1,7,6,3,2,3,4,5,3.4,3.2,3.68,3.52,3.48,3.48,4,3.2,3.52,2.04,1.44,58,38,80,55,4,1,4,5,1,4,1,7,1,3,2,1,3,1,1,Not sure,Not sure,30,39,60,3.28,2.84,3.2,2.56,3.44,2.64,7,7,6,7,1,1,4.3,4.42,4.36,4.3,3.8,3.8,3.9,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2.28,Protestant,,Meat-eater,,13.2,0.923076923,64,Female,Northeast,White,5,27500,342,0,0,0,0,0,1,0,0,0,3,4,4,,,,3,2,1,,1,1,,1,6,5,3,2,3,,4,,1,,4,6,6,5,6,high,f55_,25000_49999,0.675265726
2,2,2,2,2,2,6,6,6,3,5,5,7,6,6,6,7,6,6,6,6,3.4,3.6,3.92,3.76,2.44,3.48,2.36,2.36,3.52,4.24,2.16,40,33,68,41,2,2,2,2,6,6,5,6,5,3,5,3,6,4,3,Yes,Yes,3,5,89,3.6,4.56,4.36,3.88,4.28,4,6,5,6,6,5.08,5.32,6.1,5.38,2.92,5.3,2.3,7.2,3,(2) agree,No,No,No,"[""None of the above""]",0,2,2.92,None,,Meat-eater,,10.85,0.923076923,23,Female,Northeast,White,5,7500,343,0,0,0,0,0,1,1,0,0,2,2,2,2,2,2,5,5,5,3,4,4,6,5,5,5,6,5,5,5,5,2,2,2,2,5,4,5,5,high,f18_34,_24999,1.76531987
2,3,3,3,2,2,5,3,2,2,2,2,3,2,6,3,6,2,6,5,6,2.36,1.92,1.68,1.44,1.92,1.36,1.68,1.64,2.08,2.04,1.88,0,0,49,13,6,2,2,2,4,5,3,4,3,2,3,4,3,5,5,No,No,0,0,0,1.04,1,3,1,1,1,5,5,2,3,4,1,1,4,2.26,0,0.2,0,0,(2) agree,Yes,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,VERY INTERESTING,15.18,0.923076923,71,Female,West,White,5,175000,344,0,0,0,0,0,1,0,0,0,2,3,3,3,2,2,4,3,2,2,2,2,3,2,5,3,5,2,5,4,5,5,2,2,2,4,4,2,3,high,f55_,100000_,0.582041928
7,5,7,7,1,1,6,5,1,5,5,1,6,1,4,4,6,1,7,7,7,4.96,1.04,4.92,1.08,1.12,4.92,1.08,3.72,1.08,4.92,4.92,0,0,21,68,6,5,5,5,2,4,2,6,7,2,5,7,7,1,3,Not sure,Not sure,10,12,63,3.84,1.84,3.68,4.52,3.84,4.16,7,7,7,7,7,1.06,1,7,5.86,0.2,3,0.1,0.4,(2) agree,No,No,No,"[""None of the above""]",0,2,4.28,Protestant,,Meat-eater,,13.3,0.923076923,77,Female,South,White,5,17500,345,0,0,0,0,0,1,0,0,0,6,4,6,6,1,1,5,4,1,4,4,1,5,1,,,5,1,6,6,6,5,4,4,4,6,6,6,6,high,f55_,_24999,0.861809253
7,7,6,7,7,7,4,2,2,6,2,4,6,2,2,1,6,2,6,5,7,1.92,3.4,2.32,3.44,1.76,1.92,1.76,3.28,2.84,1.24,2.32,12,26,69,78,7,3,6,5,4,1,7,1,2,1,2,2,5,1,1,Not sure,Yes,1,0,62,4.48,3.88,3.88,1.64,1.68,1.76,7,6,7,5,1.36,1,2.02,7,1.54,5.6,7.4,2.4,8.7,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.4,Protestant,no think,Meat-eater,no think,12.62,0.923076923,41,Male,South,White,5,72500,346,0,0,0,0,1,0,0,0,0.2,6,6,5,6,6,6,,2,2,5,2,,5,2,2,1,5,2,5,4,6,6,3,5,4,6,5,6,4,high,m35_54,50000_74999,0.792963662
7,5,7,5,2,2,3,3,1,3,2,2,3,2,2,1,3,1,6,6,6,1.72,1.44,1.72,1.36,1.36,1.24,1.48,1.2,1.72,1.72,1.6,14,10,71,58,6,5,5,5,2,2,2,1,1,3,3,1,5,5,3,No,Not sure,0,0,4,4.24,4.24,3.8,4.2,4.32,4.28,6,5,2,6,6.28,1.24,1.36,5.68,5.5,0.4,0.4,7.4,0.4,(2) agree,No,No,Yes,"[""None of the above""]",2,2,2.96,Protestant,,Meat-eater,The survey was very thought provoking and interesting.,22.57,0.923076923,68,Female,Northeast,Black,5,22500,347,0,0,0,0,0,1,0,0,0,6,4,6,4,2,2,3,3,1,3,2,2,3,2,2,1,3,1,5,5,5,5,4,4,4,5,4,2,5,high,f55_,_24999,1.211247712
5,6,5,3,6,7,6,6,5,6,6,3,4,4,7,5,6,1,6,7,6,2.84,2.6,2.76,3,1.56,1.16,1.4,1.84,1.72,1.56,3.04,50,60,45,60,2,3,3,3,4,5,4,3,1,2,2,1,3,2,4,Not sure,Yes,2,2,79,3.68,3.76,3.64,3.24,3.96,2.96,5,7,7,7,5.32,1.48,4.18,4.3,1.06,6.7,7.7,5.9,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Other,Lutheran,Meat-eater,,20.97,0.923076923,68,Female,Northeast,White,5,32500,348,0,0,0,0,0,1,0,0,0,4,5,4,3,5,6,5,5,4,5,5,3,,,6,4,5,1,5,6,5,2,3,3,3,4,6,6,6,high,f55_,25000_49999,0.675265726
4,6,6,6,3,5,4,4,4,4,5,2,5,6,5,6,7,2,6,6,6,3.76,4.04,3.56,3.92,3.4,3.16,2.36,2.32,3.24,3.84,3.48,37,32,70,36,4,2,5,5,1,3,2,6,5,1,3,4,5,3,2,Not sure,Not sure,100,100,75,3.56,3.12,3.36,3.6,3.92,3.44,7,6,7,7,4,2.68,4.66,4.72,2.56,4.2,5.6,3.7,4.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,10.78,0.923076923,66,Female,Northeast,White,5,87500,349,0,0,0,0,0,1,0,0,0,,5,5,5,3,4,,,,,4,2,4,5,4,5,6,2,5,5,5,,2,4,4,6,5,6,6,high,f55_,75000_99999,0.466452368
4,4,4,4,4,3,2,5,2,1,1,1,4,4,4,1,4,1,6,5,4,1.36,1.28,1.48,1.4,4.68,1.2,1.2,1.36,5,1.36,1.36,7,0,100,7,4,1,4,4,1,7,2,3,1,1,1,2,3,3,1,Not sure,Not sure,5,5,1,1.24,1,1.44,1.24,1.32,1.2,7,7,4,1,1.42,1.54,1.48,1.18,1.42,0.3,0.4,0.5,1.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,,11.83,0.923076923,57,Female,South,White,5,42500,350,0,0,0,0,0,1,0,0,0,,,,,,3,2,4,2,1,1,1,,,,1,,1,5,4,,,1,,,6,6,,1,high,f55_,25000_49999,0.693379681
2,2,2,2,2,6,6,2,2,5,3,2,6,3,6,2,7,1,7,7,7,3.68,3.84,3.44,1,1.92,1.84,1.36,2.12,1.4,4.28,4.24,0,0,100,0,7,2,2,2,3,4,3,1,1,2,4,3,3,6,3,No,Yes,50,30,100,5,1,5,1,1,1,7,7,2,5,4.9,1,7,7,5.98,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",0,1,1,Agnostic,,Meat-eater,,11.37,0.923076923,32,Female,Midwest,White,5,27500,351,0,1,1,0,0,0,1,0,0.4,2,2,2,2,2,5,5,2,2,4,3,2,5,3,5,2,6,1,6,6,6,6,2,2,2,6,6,2,4,high,f18_34,25000_49999,1.83235781
1,1,1,1,2,4,4,4,4,3,1,1,1,1,3,2,2,1,1,1,4,2.44,3.44,2.48,2.4,2.2,2.36,2.52,2.04,2.56,2.48,2.6,28,25,29,39,1,7,7,7,6,5,5,5,1,2,3,6,7,7,7,Not sure,Not sure,51,1,72,3.76,3.56,3.4,4,4.04,3.88,3,6,7,7,2.92,5.74,2.86,5.38,3.4,5.8,5.6,5.2,5.8,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,16.3,0.923076923,75,Male,South,White,5,12500,352,0,0,0,0,0,1,0,0,0,1,1,1,1,2,,,,,3,1,1,1,1,3,2,2,1,1,1,,1,6,6,6,3,5,6,6,high,m55_,_24999,1.721978242
4,4,6,6,6,6,6,6,6,6,4,5,6,4,6,6,7,4,6,6,6,3.56,2.16,1.76,4.16,2.24,2.88,2.24,2.08,2.08,4.08,4.4,79,85,82,74,6,4,4,4,6,4,2,4,7,3,7,6,7,4,7,Not sure,Not sure,10,12,77,3.32,2.56,3.52,4.16,3.72,4.16,6,6,6,6,2.56,4.96,5.56,2.2,1.78,6.7,8.8,7.1,7.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,None,,Meat-eater,,9.53,0.923076923,44,Female,Northeast,Hispanic,6,2500,353,0,0,0,0,0,1,1,0,0,,,5,5,5,5,5,5,5,5,,4,5,,5,5,6,,5,5,5,5,,,,5,5,5,5,high,f35_54,_24999,3.674641537
7,7,7,7,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1.04,1,1.04,1.04,1.04,1.04,1,1.04,1.04,0,0,99,1,4,7,7,7,1,1,1,2,7,2,1,1,1,1,1,Not sure,Not sure,0,0,0,5,1,1,1,1,5,6,7,5,6,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,16.47,0.923076923,65,Male,Midwest,White,5,32500,354,0,0,0,0,0,1,0,0,0,6,6,6,6,1,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,6,6,6,5,6,4,5,high,m55_,25000_49999,1.740676758
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,0,0,100,0,7,7,7,7,7,6,4,7,4,4,2,5,5,6,3,Not sure,No,0,0,100,1,1,1,1,1,1,1,7,7,7,1,1,1,1,1,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Catholic,,Meat-eater,,10.65,0.923076923,55,Female,Northeast,White,5,52500,355,0,0,0,0,1,0,0,0,0.2,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,1,6,6,6,high,f55_,50000_74999,0.49965977
5,5,7,7,5,5,3,3,3,3,3,2,3,3,5,5,5,1,5,5,5,5,4.76,5,4.52,4.84,4.48,4.8,4.6,4.48,5,5,30,0,92,34,5,5,5,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,35,3.92,3.48,3.56,1.32,2.12,2.08,5,3,3,3,5.26,1.48,2.26,4.78,2.14,0.5,0.6,0.4,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.28,None,,Pescatarian,,25.38,0.923076923,64,Female,Northeast,White,5,47500,356,0,0,0,0,0,1,1,1,0,4,4,6,6,4,4,3,3,3,3,3,2,3,3,4,4,4,1,4,4,4,4,4,4,6,4,3,3,3,high,f55_,25000_49999,0.675265726
7,7,7,7,1,4,4,4,4,4,1,1,4,1,4,1,4,1,4,4,4,4.48,1.16,4.16,2.68,5,4.08,4,3,4.2,5,4.4,0,0,0,0,4,4,7,7,1,1,1,1,1,1,1,1,1,2,2,No,No,0,0,0,1,1,1,1,1,1,7,7,7,5,7,1,1.6,5.2,3.64,1.1,2.3,2.1,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Undisclosed,,Meat-eater,,7.77,0.923076923,31,Female,Northeast,White,5,32500,357,0,0,0,0,0,1,1,0,0,6,6,6,6,1,,,,,,1,1,,1,,1,,1,,,,,,6,6,6,6,6,4,high,f18_34,25000_49999,1.420310729
5,2,6,7,6,5,7,6,1,7,7,5,6,6,6,4,7,3,7,7,7,2.48,2.08,4.88,2.6,1.72,2.04,1.6,2.12,2.52,4.92,4.44,41,34,75,22,5,3,5,5,4,7,6,1,4,3,1,3,4,6,6,No,Not sure,58,75,50,4.48,3.32,3.6,3.48,3.92,4.04,6,6,6,7,3.88,1.18,1.18,1.06,2.86,0,0.5,0.5,0.4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,1.8,Protestant,,Meat-eater,,11.03,0.923076923,69,Male,Midwest,White,5,47500,358,0,1,0,0,0,0,0,0,0.2,4,2,5,6,5,4,6,5,1,6,6,4,5,5,5,,6,3,6,6,6,4,3,4,4,5,5,5,6,high,m55_,25000_49999,1.740676758
5,6,6,6,6,7,6,5,6,6,5,6,7,6,6,6,7,6,6,5,6,3.56,4.08,4.08,4.16,3.52,4,2.6,4.2,4.08,4.12,4.16,74,81,64,69,5,6,3,5,2,4,1,7,1,6,3,3,5,7,6,Yes,Yes,7,10,73,4.04,3.48,4.2,3.88,3.76,4.16,7,7,7,7,5.44,5.32,5.62,5.44,5.5,7.2,6.3,7.4,7,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,2.36,Catholic,,Meat-eater,Very interesting survey,14.83,0.923076923,58,Female,South,White,5,32500,359,0,0,0,0,0,1,0,0,0,4,5,5,5,5,6,5,4,5,5,4,5,6,5,5,5,6,5,5,4,5,4,5,3,4,6,6,6,6,high,f55_,25000_49999,0.693379681
6,7,7,6,1,5,6,6,1,5,5,6,6,5,7,1,1,1,5,6,6,3.92,3.88,4,3.56,3.2,5,4.04,2.4,3.48,3,4.64,68,63,71,62,6,2,5,6,1,1,5,2,4,2,2,3,3,1,2,No,Yes,35,20,73,4.32,2.24,1.04,3.4,3.28,3.36,6,3,7,7,6.16,1.12,5.14,6.64,4.36,5.3,5.3,6.3,4.9,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,8.05,0.923076923,41,Male,South,White,3,17500,360,0,0,0,0,0,1,0,0,0,5,6,6,5,1,4,5,5,1,4,4,5,5,4,6,1,1,1,4,5,5,5,2,4,5,5,3,6,6,less_than_high,m35_54,_24999,1.099878547
3,4,4,3,1,3,5,5,4,4,3,1,6,4,5,3,5,4,4,7,5,2.24,2.24,2.24,2.32,2.52,2.08,2.08,2.08,2.04,2.56,2.32,31,26,28,26,3,3,3,5,4,4,4,4,4,5,4,4,4,4,4,Not sure,Not sure,1,0,38,2.52,2.28,2.28,2.32,2.24,2.48,5,5,4,5,3.28,3.34,2.92,3.16,3.28,3.4,3.9,3.1,3.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.4,Other,Mormon,Meat-eater,No,7.13,0.923076923,43,Female,Midwest,White,5,47500,361,0,0,0,0,0,1,0,0,0,3,,,3,1,3,4,4,,,3,1,5,,4,3,4,,,6,4,3,3,3,4,4,4,,4,high,f35_54,25000_49999,1.803289717
3,5,3,3,5,5,5,5,4,5,5,4,5,5,5,5,5,4,5,5,6,3.2,3.32,2.24,2.32,2.2,3.36,2.36,2.64,2.72,3,2.52,45,45,60,44,3,3,3,3,3,3,1,1,1,1,1,1,1,1,1,No,Not sure,50,20,80,4.92,3.76,3.76,5,4.92,5,5,5,6,6,4.72,4,4,3.1,3.22,5,3.5,5.1,5.2,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,1,3,Other,Wiccan,Meat-eater,,19,0.923076923,50,Female,South,White,5,47500,362,0,0,0,0,0,1,0,0,0,3,4,3,3,4,4,4,4,,4,4,,4,4,4,4,4,,4,4,5,3,3,3,3,4,4,5,5,high,f35_54,25000_49999,1.435274581
1,7,1,1,6,7,2,6,5,4,6,6,7,2,3,6,3,2,7,7,6,3.96,4.32,4,4.12,4.24,3.76,4.04,3.76,4.12,4.12,4.28,73,87,74,81,5,2,3,3,5,4,6,2,7,5,5,1,3,7,5,Not sure,Yes,1,1,65,3.88,4.32,3.64,4,4.04,3.76,3,5,2,2,5.62,5.86,5.86,5.62,6.16,7.7,9,7.9,8,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.84,None,,Other restrictions,,6.23,0.923076923,27,Female,South,White,5,137500,363,0,0,0,1,1,0,1,1,0.4,1,6,1,1,5,6,2,5,4,,5,5,6,2,3,5,3,2,6,6,5,4,2,3,3,3,4,2,2,high,f18_34,100000_,0.981054731
4,4,4,4,5,4,5,6,5,4,4,4,6,6,6,6,6,2,6,6,6,5,4.96,5,2.08,3.6,2.08,1,1,5,4.6,1,85,60,100,40,2,4,6,5,6,4,5,4,1,3,6,1,5,7,1,Not sure,Yes,-1,10,95,4.28,2.44,4.2,2.08,2.2,3.16,7,6,6,4,3.58,6.76,6.94,1.36,1.48,2.6,6.6,9.6,5.7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,Other,Existentialist,Meat-eater,,17.77,0.923076923,28,Male,Midwest,White,5,72500,364,0,1,0,1,1,0,0,0,0.6,,,,,4,,4,5,4,,,,5,5,5,5,5,2,5,5,5,2,,5,4,6,5,5,,high,m18_34,50000_74999,1.15685527
4,5,4,4,5,5,6,5,3,3,6,3,6,5,5,5,6,5,7,7,7,3.24,2.96,3,2.84,3.08,2.88,3.08,2.8,3.36,2.96,3.2,34,31,41,52,6,2,3,4,4,3,3,4,5,6,4,5,3,4,4,Not sure,Not sure,0,25,35,2.76,2.52,3.4,3.08,2.88,3.08,7,7,7,7,5.32,1.72,2.68,5.8,4.24,0.5,1,1.9,1,(2) agree,No,No,No,"[""None of the above""]",0,0,1,None,,Meat-eater,,14.98,0.923076923,81,Female,West,White,5,22500,365,0,0,0,0,0,1,1,0,0,,4,,,4,4,5,4,3,3,5,3,5,4,4,4,5,4,6,6,6,5,2,3,,6,6,6,6,high,f55_,_24999,1.075426779
3,3,3,2,3,2,2,3,3,3,3,2,6,2,3,2,3,1,6,6,6,3.84,1.92,1.88,1.8,1.92,1.72,3.56,1.96,1.96,3.56,3.8,26,32,81,75,6,6,3,6,3,3,3,4,7,7,7,7,5,2,2,No,Yes,5,5,42,3.64,1.84,4.16,3.76,2.08,3.6,6,3,6,6,5.26,1.6,1.48,4.9,4.66,1.5,4.7,1.7,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.52,Other,Baptist,Meat-eater,,15.68,0.923076923,52,Female,South,White,5,12500,366,0,0,0,0,0,1,0,0,0,3,3,3,2,3,2,2,3,3,3,3,2,5,2,3,2,3,1,5,5,5,5,5,3,5,5,3,5,5,high,f35_54,_24999,1.783918607
7,7,7,7,7,7,3,1,1,1,5,1,5,1,4,1,4,1,5,1,7,1.84,1.72,1.32,3.48,2.56,1.72,3.12,4.2,3.12,1.64,3.24,64,51,76,30,7,3,3,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,20,0,73,2.52,2.44,2.32,2.44,3.52,2.68,7,6,6,7,4.84,2.98,4.54,5.14,4.42,3.9,5.4,4.2,3.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.56,Protestant,,Meat-eater,I think this was nice,12.78,0.923076923,20,Female,Northeast,White,5,47500,367,0,0,0,0,1,0,0,0,0.2,6,6,6,6,6,6,3,1,1,1,4,1,4,1,,1,,1,4,1,6,6,3,3,4,6,5,5,6,high,f18_34,25000_49999,1.420310729
6,3,6,7,5,5,6,3,6,5,6,3,3,2,5,3,5,5,2,2,5,4.64,3.56,3.36,4.16,4.2,3.6,3.48,3.56,3.84,4.32,3.52,69,83,76,62,3,5,6,6,3,6,3,2,3,3,2,6,5,3,5,Yes,Yes,3,3,62,3.48,3.76,4.44,3.84,4.28,4.16,3,2,5,5,5.44,4.06,4.9,5.86,4.66,6.7,6.9,5.9,4.7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.8,None,,Meat-eater,,19.18,0.923076923,20,Female,Northeast,Black,3,2500,368,0,0,1,0,1,0,1,0,0.4,5,3,5,6,4,4,5,3,5,4,5,3,3,2,4,3,4,4,2,2,4,3,4,5,5,3,2,4,4,less_than_high,f18_34,_24999,2.103743126
7,4,7,7,7,7,7,4,1,4,1,1,5,7,7,6,7,5,7,4,7,4.96,5,4.96,5,4.96,1.08,1.04,4.96,4.28,4.92,4.96,0,1,99,99,7,7,7,7,2,1,2,2,2,2,3,2,4,1,2,No,No,50,50,44,1,3.72,4.96,4.88,1.08,4.96,7,7,6,6,1,1.06,1.06,1.06,1.06,0.1,0.2,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.56,Protestant,,Meat-eater,,21.08,0.923076923,78,Female,Midwest,White,5,27500,369,0,0,0,0,0,1,0,0,0,6,,6,6,6,6,6,,1,,1,1,4,6,6,5,6,4,6,,6,6,6,6,6,6,6,5,5,high,f55_,25000_49999,0.871167416
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.16,2.96,2.72,2.84,2.8,2.84,2.96,3.08,2.64,2.84,3,50,53,50,52,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,0,0,50,2.92,2.96,3.16,3,2.96,2.84,6,5,5,5,4.18,4,4,4.54,4,5.2,5,5.2,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,6.13,0.923076923,56,Male,South,White,6,12500,370,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,4,4,high,m55_,_24999,1.721978242
1,1,1,1,1,1,1,4,1,1,1,1,1,5,6,5,2,7,1,1,1,3.76,4.16,3.88,3.88,4.4,3.96,3.84,3.96,2.56,4.28,3.8,70,73,78,72,7,7,4,7,7,7,7,7,7,7,7,7,7,7,7,Yes,No,100,100,80,3.72,4.16,4.16,3.96,4.36,4.36,5,3,7,7,5.92,5.8,6.1,6.34,5.26,8,8.2,8.6,7.6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,5,4.28,Muslim,,Meat-eater,,13.57,0.923076923,34,Male,Northeast,Black,5,22500,371,0,0,1,0,0,0,0,0,0.2,1,1,1,1,1,1,1,,1,1,1,1,1,4,5,4,2,6,1,1,1,6,6,,6,4,3,6,6,high,m18_34,_24999,2.173755527
1,1,1,1,1,1,2,1,1,1,6,1,4,4,4,4,6,1,1,1,5,3.92,1.28,1.88,1.28,1.28,1.24,1.28,1.12,1.8,5,5,7,7,93,65,7,3,3,3,5,5,2,1,1,3,4,2,7,7,7,No,Not sure,5,0,25,1.04,1.28,4.4,1.08,1.12,1.44,7,7,7,7,6.82,1,2.2,6.46,6.64,0.2,0.6,0.3,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4,Atheist,,Meat-eater,,59.75,0.974358974,66,Female,Midwest,White,5,47500,372,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,2,1,1,1,5,1,,,,,5,1,1,1,4,6,3,3,3,6,6,6,6,high,f55_,25000_49999,0.871167416
5,4,3,5,3,5,4,3,1,5,3,4,3,1,6,5,7,1,6,6,7,2.56,3.52,4.2,1.92,1.24,4.48,2.12,1.48,4.16,5,3.88,24,27,63,61,5,3,5,6,4,3,2,1,4,2,2,1,3,7,1,No,Yes,10,0,89,1.36,1,3.24,1.76,1.56,3.36,6,5,6,2,4.78,1.42,1,6.52,1.48,1.9,2.9,6.6,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.8,Protestant,,Meat-eater,,26.78,0.974358974,59,Female,Midwest,White,5,27500,373,0,0,0,0,0,1,0,0,0,4,,3,4,3,4,,3,1,4,3,,3,1,5,4,6,1,5,5,6,4,3,4,5,5,4,5,2,high,f55_,25000_49999,0.871167416
4,4,4,4,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.68,2.8,5,1.72,1,1,2.16,1.04,4.88,4.96,1.2,2,5,28,12,4,4,5,5,7,2,7,1,3,1,2,7,2,7,1,No,Not sure,0,0,7,1.04,1,1.04,1.04,1,1,7,5,7,5,7,1,1.9,6.94,4.06,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,16.47,0.923076923,50,Female,South,White,5,62500,374,0,0,0,0,0,1,0,0,0,,,,,3,3,,,,,,,,,,,,,,,,,,4,4,6,4,6,4,high,f35_54,50000_74999,1.062024828
6,6,7,7,5,3,4,4,1,5,3,3,3,1,2,2,6,2,4,4,4,3.8,3.56,3.96,1.76,2.08,3.28,2.28,3.64,3.6,4.52,4,0,87,67,90,3,6,5,6,5,5,3,2,3,7,6,6,3,5,1,Yes,Not sure,1,1,92,3.76,3,4.08,2.36,1.04,4.56,6,6,7,6,5.92,1,3.22,6.76,5.08,8.2,7.9,0.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.64,Catholic,,Meat-eater,,10.45,0.923076923,50,Female,West,White,5,92500,375,0,0,0,0,0,1,0,0,0,5,5,6,6,4,3,,,1,4,3,3,3,1,2,2,5,2,,,,3,5,4,5,5,5,6,5,high,f35_54,75000_99999,1.237192511
5,5,5,5,5,5,3,4,4,5,4,4,4,4,5,4,5,4,5,4,7,5,2.16,3.52,3.24,3.76,1.96,3.08,2,3.84,3.72,3.44,1,1,69,2,1,5,5,5,2,1,2,2,3,1,3,4,2,2,2,Not sure,Not sure,10,10,84,1.24,1.56,3.32,3.68,2.2,2.96,7,6,7,7,6.94,1.12,4.06,6.82,4.42,0.1,3.8,5,0.2,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.28,Catholic,,Meat-eater,,10.28,0.923076923,65,Male,Midwest,White,4,22500,376,0,0,0,0,1,0,0,0,0.2,4,4,4,4,4,4,3,,,4,,,,,4,,4,,4,,6,1,4,4,4,6,5,6,6,less_than_high,m55_,_24999,1.786525635
3,4,7,7,4,7,4,5,4,7,1,4,6,4,6,4,7,7,7,4,7,5,5,4.92,4.88,4.16,4.36,4.28,2.24,4.96,4.96,4.96,99,98,96,97,4,7,7,7,1,3,1,4,6,4,1,3,7,1,4,Yes,Not sure,1,1,94,3.76,2.04,2.36,4.76,4.84,4.88,7,6,7,7,2.62,5.8,5.02,1.3,1.36,9.2,9.4,9.4,8.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.44,Catholic,,Meat-eater,,12.65,0.923076923,63,Female,Northeast,White,5,32500,377,0,0,0,0,0,1,0,0,0,3,,6,6,,6,,4,,6,1,,5,,5,,6,6,6,,6,,6,6,6,6,5,6,6,high,f55_,25000_49999,0.675265726
5,5,5,3,3,3,4,4,3,6,5,4,5,5,3,3,5,5,3,3,6,3.76,3.44,3.52,2.88,3.56,3.44,3.48,3.64,3.52,3.96,3.68,34,34,36,35,3,3,3,3,2,2,5,3,6,3,4,7,7,6,5,Not sure,Not sure,1,1,85,4.16,3.36,4.28,4.2,2.8,2.8,6,6,6,6,5.44,2.5,4.3,4.96,3.28,4.5,2.7,4.3,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""None of the above""]",1,2,3.44,Protestant,,Meat-eater,,72.88,0.923076923,68,Female,South,Black,5,27500,378,0,0,1,0,0,1,0,0,0.2,4,4,4,3,3,3,,,3,5,4,,4,4,3,3,4,4,3,3,5,3,3,3,3,5,5,5,5,high,f55_,25000_49999,1.000666431
4,4,4,4,4,4,7,6,6,4,4,4,4,4,6,5,3,2,4,4,4,3.28,2.56,3.24,2.64,2.44,2.88,3.16,3.04,3.2,3.08,2.8,64,64,41,41,3,5,5,5,2,2,1,5,2,7,2,7,2,1,2,Not sure,Not sure,1,1,53,3.36,3.56,3.8,2.32,3.52,3.28,5,2,6,6,4.66,4.72,4.66,4.78,4.36,5.9,6.4,6.3,6.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Other restrictions,,11.68,0.923076923,62,Male,South,White,3,2500,379,0,0,0,0,0,1,1,1,0,,,,,,,6,5,5,,,,,,5,4,3,2,,,,3,4,4,4,4,2,5,5,less_than_high,m55_,_24999,1.421931711
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1.08,1.08,1,1,1,1,1.04,1,1.08,1.04,1,0,0,0,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,No,0,0,0,1,1,1,1,1,1,7,7,7,7,6.94,1.06,1.06,6.88,6.94,0,0,0,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Catholic,,Meat-eater,,6.2,0.923076923,65,Female,Northeast,White,5,27500,380,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,6,6,high,f55_,25000_49999,0.675265726
5,5,3,3,2,2,2,2,2,2,2,2,6,2,3,3,6,1,5,5,6,2.96,3.12,2.96,3,5,2.96,5,3,3,3,3,85,50,100,50,6,6,6,6,5,6,7,7,7,5,7,5,5,7,3,Not sure,Yes,5,10,100,1.08,1.04,1.04,1.08,1.08,1.04,7,3,7,7,2.44,1.06,1.12,6.94,1.06,4.9,4.9,4.9,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,None,,Other restrictions,,17.53,0.923076923,72,Female,West,White,5,17500,381,0,0,0,0,0,1,1,1,0,4,4,3,3,2,2,2,2,2,2,2,2,5,2,3,3,5,1,4,4,5,5,5,5,5,6,3,6,6,high,f55_,_24999,1.075426779
7,4,7,7,2,7,5,2,1,5,5,2,6,2,5,2,7,2,7,7,7,4.96,4.48,4.48,4,3.52,1.4,2.2,1.16,5,5,2.4,72,20,100,73,7,4,5,6,5,3,3,2,4,1,2,1,5,6,1,Not sure,Not sure,-1,5,100,5,4.88,5,4.04,4.8,4.6,4,6,6,7,7,1.06,1.24,2.56,1.24,0.4,0.1,6.2,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2,Other,Church of Jesus Christ of Latter Day Saints,Meat-eater,,19.88,0.923076923,68,Female,South,Black,5,37500,382,0,0,0,0,0,1,0,0,0,6,,6,6,2,6,4,2,1,4,4,2,5,2,4,2,6,2,6,6,6,6,,4,5,,5,5,6,high,f55_,25000_49999,1.000666431
7,7,7,7,4,4,6,4,1,4,4,4,4,1,4,4,7,1,7,7,7,3.12,3.08,2.28,1.92,2.36,3.04,1.28,1.88,2.92,2.24,1.88,3,7,51,8,7,7,7,7,6,1,3,1,1,2,5,5,3,1,1,Not sure,Yes,50,50,83,3.08,4.56,2.96,3.04,4.44,4.36,7,7,7,7,6.76,1.12,6.82,4,3.94,0.4,0.8,0.5,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,Thank you,10,0.923076923,62,Female,South,White,5,17500,383,0,0,0,0,0,1,0,0,0,6,6,6,6,,,5,,1,,,,,1,,,6,1,6,6,6,6,6,6,6,6,6,6,6,high,f55_,_24999,0.861809253
7,2,7,7,1,1,1,2,1,1,1,1,5,1,1,1,5,1,5,1,5,3.2,2.52,2.92,1.92,2.92,2.24,3.04,1.56,3.4,2.96,3.4,0,0,0,0,7,4,4,7,4,3,2,1,1,3,4,4,3,7,4,No,Not sure,0,0,20,2.44,1.28,3.64,1,1,1.44,6,2,6,5,6.1,1,2.26,6.58,7,0,2.6,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,3,5,Other,Christian,Meat-eater,,14.48,0.923076923,39,Female,Northeast,White,6,32500,384,0,0,0,0,0,1,0,0,0,6,2,6,6,1,1,1,2,1,1,1,1,4,1,1,1,4,1,4,1,4,6,,,6,5,2,5,4,high,f35_54,25000_49999,1.397779254
6,3,6,7,1,1,5,2,1,2,2,1,5,2,5,1,6,1,2,2,6,2.2,1.88,2.72,1.12,2.4,1.08,1.32,2.24,1.84,2.2,2,2,9,90,19,7,6,7,7,3,7,1,2,4,2,3,3,4,7,5,Not sure,Not sure,75,50,27,4,2.36,4.52,2.52,2.44,4.24,6,6,7,7,4.84,1.12,1.9,4.6,1.36,0.8,3,1.8,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,16.23,0.923076923,48,Female,Northeast,White,5,72500,385,0,0,0,0,0,1,0,0,0,5,3,5,6,1,1,4,2,1,2,2,1,4,2,4,1,5,1,2,2,5,6,5,6,6,5,5,6,6,high,f35_54,50000_74999,1.034280333
4,2,5,4,2,2,3,3,2,3,4,1,4,1,2,2,4,1,2,4,4,1.8,2.64,2.68,2.64,3.64,1.76,2.48,2.64,2.8,3.92,3.6,24,74,100,74,6,3,4,3,4,4,4,3,3,2,5,2,4,1,1,Not sure,Not sure,10,20,67,2.24,2.64,2.4,2.32,1.72,2.04,3,4,6,5,5.68,2.32,2.98,6.28,5.86,2.7,2.4,2.3,2.3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.04,Catholic,,Meat-eater,,15.82,0.923076923,62,Female,Northeast,White,5,32500,386,0,0,0,0,0,1,0,0,0,,2,4,,2,2,3,3,2,3,,1,,1,2,2,,1,2,,,5,3,,3,3,,5,4,high,f55_,25000_49999,0.675265726
4,5,3,4,4,4,5,5,5,5,5,4,5,4,5,5,5,4,5,5,5,3.68,3.76,3.6,3.84,3.64,3.72,3.52,2.12,3.64,3.76,2.6,25,34,28,29,4,5,5,4,7,7,7,4,3,4,6,3,7,7,7,Not sure,Not sure,1,1,94,4.04,3.88,3.96,3.92,3.92,4.12,6,6,6,6,5.02,2.98,3.04,4.96,3.04,5.7,5,3.2,3.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Protestant,,Meat-eater,No not at this  time  thank  you,35.1,0.923076923,77,Female,Midwest,Black,5,32500,387,0,0,0,0,0,1,0,0,0,,4,3,,,,4,4,4,4,4,,4,,4,4,4,,4,4,4,,4,4,,5,5,5,5,high,f55_,25000_49999,1.257244787
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,3.08,2.96,3.48,2.68,2.52,3.36,2.92,2.56,2.8,4.08,4.4,54,53,55,51,4,5,4,5,1,6,5,3,5,3,6,7,1,3,2,Not sure,Not sure,0,0,27,2,3,3.24,2.4,2.44,2.36,4,4,4,5,3.22,3.28,3.64,5.2,2.5,3.1,3,2.8,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,12.9,0.923076923,37,Female,Northeast,White,3,17500,388,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,4,,,,4,,4,,,,4,less_than_high,f35_54,_24999,1.434596319
4,4,4,4,4,1,4,4,4,4,4,4,7,4,7,7,7,4,7,4,7,5,5,5,5,5,5,5,5,5,5,5,0,0,66,0,4,5,5,4,2,7,2,1,1,2,1,2,1,1,1,Not sure,Not sure,300,300,56,3.92,3.88,4,5,5,5,7,7,7,7,6.7,1,6.28,5.62,1,0,0,7.6,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,That was mind blowing.,15.83,0.923076923,69,Female,South,White,5,27500,389,0,0,0,0,0,1,0,0,0,,,,,,1,,,,,,,6,,6,6,6,,6,,6,,4,4,,6,6,6,6,high,f55_,25000_49999,0.693379681
5,3,3,1,2,2,5,6,5,5,3,5,7,5,5,6,6,5,6,5,5,1.92,1.8,1.64,1.6,3.12,2.08,3.08,2.6,2.36,3.72,4.32,80,60,50,55,3,7,5,5,2,6,4,2,5,2,3,1,3,3,5,Not sure,Yes,-1,0,45,2.28,2.24,3.64,2.16,3.96,3.84,2,5,6,5,3.16,4.54,5.02,3.4,5.02,1.9,6.6,6.4,4.5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,4,3.28,Catholic,,Other restrictions,,15.02,0.923076923,25,Male,South,White,5,7500,390,0,0,1,0,0,0,0,1,0.2,4,3,3,1,2,2,4,5,4,4,3,4,6,4,4,5,5,4,5,4,4,3,6,4,4,2,4,5,4,high,m18_34,_24999,1.546638733
3,3,5,3,5,5,5,6,3,5,5,5,5,3,3,3,6,3,6,6,7,3.16,3.64,3.08,2.52,2.56,3.4,2,2.96,3.04,3.52,2.44,84,9,40,60,6,5,5,5,2,5,3,2,4,6,1,2,7,7,7,Not sure,Yes,1,10,9,3.56,4,3.48,3.28,3.6,3.64,7,7,7,7,4.84,2.62,5.14,4.24,2.44,3.6,2,6.2,3.7,(2) agree,No,No,No,"[""None of the above""]",0,2,4.44,Catholic,,Pescatarian,"This was a very good survey ,I enjoyed it thank you",23.65,0.923076923,51,Female,West,White,5,47500,391,0,0,0,0,0,1,0,1,0,3,3,4,3,4,4,4,5,3,4,4,4,4,3,3,3,5,3,5,5,6,5,4,4,4,6,6,6,6,high,f35_54,25000_49999,1.791037536
2,2,2,2,2,2,6,6,6,4,4,4,4,5,4,3,4,3,6,4,6,3.84,3.24,4.04,3.84,4.96,3.72,4.04,4,4.64,3.32,3.64,17,11,19,17,4,1,3,3,1,1,1,2,6,1,2,2,2,3,4,Not sure,Not sure,20,20,99,3.32,3.36,4.92,3.6,4.64,3.28,7,7,7,7,6.76,1.9,5.44,4.54,1.6,2.6,1.5,5.4,1.5,(2) agree,No,No,No,"[""None of the above""]",1,1,3,Protestant,,Meat-eater,,21.7,0.923076923,65,Female,Midwest,Black,4,17500,392,0,0,0,0,0,1,0,0,0,2,2,2,2,2,2,5,5,5,,,,,4,,3,,3,5,,5,,1,3,3,6,6,6,6,less_than_high,f55_,_24999,1.290360219
4,5,4,3,6,1,4,4,2,3,5,4,4,4,5,5,6,2,5,5,6,2.68,3.2,3,3.36,3.24,3,2.6,3,2.92,3.32,2.68,50,50,45,45,5,4,5,5,7,6,1,4,2,7,7,5,3,2,5,Not sure,Not sure,0,0,52,3,3.4,3.52,3.04,3,2.36,6,7,6,7,4,3.34,4.06,4,4.48,5,2.8,4.6,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,26.08,0.923076923,70,Female,Midwest,White,5,22500,393,0,0,0,0,0,1,0,0,0,,4,,3,5,1,,,2,3,4,,,,4,4,5,2,4,4,5,4,,4,4,5,6,5,6,high,f55_,_24999,1.08278359
4,3,5,5,5,6,3,3,5,4,5,2,3,3,5,5,5,4,3,3,7,3.32,3.28,2.56,3.44,3.24,3.72,3.44,3.48,3.16,3.56,1.96,45,47,64,56,4,6,6,6,3,4,2,4,3,2,3,4,4,4,4,Yes,Not sure,5,1,62,3.12,3.44,3.16,2.52,3.28,3.48,7,6,6,6,4.6,4.24,3.46,3.58,6.22,3.6,4.2,4.4,5.5,(2) agree,No,No,No,[],0,0,2.88,Undisclosed,,Meat-eater,,12.57,0.923076923,20,Female,Northeast,White,5,137500,394,0,0,0,0,0,0,1,0,0,,3,4,4,4,5,3,3,4,,4,2,3,3,4,4,4,,3,3,6,,5,5,5,6,5,5,5,high,f18_34,100000_,0.955425511
2,6,2,1,6,6,6,6,6,6,6,6,6,6,6,6,6,3,6,6,7,1.24,1.52,1.84,1.08,1.12,1.08,1.12,1.08,1.08,1.4,2.68,10,3,35,38,5,1,1,2,3,1,3,1,1,7,5,4,1,7,2,No,Not sure,100,100,48,3.08,4.68,3.56,4.84,4.68,4.8,6,5,6,6,6.52,1.3,2.62,3.7,2.08,0.2,0.3,0.2,0.3,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,1.12,Undisclosed,,Meat-eater,nope,9.45,0.948717949,19,Female,Northeast,White,5,47500,395,0,0,0,1,0,0,1,0,0.2,2,5,2,1,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,5,6,4,1,1,2,5,4,5,5,high,f18_34,25000_49999,1.420310729
3,4,3,3,3,4,4,3,3,4,4,2,5,4,4,4,6,4,5,3,5,2.48,2.08,2.08,2.24,1.8,2.08,2.4,2.24,2.4,2.2,2.28,62,49,69,73,6,5,5,5,5,3,2,2,2,7,2,7,6,2,6,Not sure,Yes,1,0,86,3.56,2.2,4,3,3,3.6,5,2,4,2,4.9,2.38,5.38,4.3,4,2.3,1.4,2.2,1.5,(2) agree,No,No,No,"[""None of the above""]",0,2,3.92,Catholic,,Meat-eater,,10.37,0.923076923,71,Male,South,White,5,17500,396,0,0,0,0,0,1,0,0,0,3,,3,3,3,,,3,3,,,2,4,,,,5,,4,3,4,5,4,4,4,4,2,,2,high,m55_,_24999,1.721978242
6,4,6,6,1,4,4,4,2,4,4,1,2,1,2,4,4,1,4,4,4,3.44,4.4,3.68,3.24,4.6,2.76,3.04,3,4.4,4.8,3.48,53,50,54,49,7,4,5,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,89,1,3,3.04,1.08,1,3.08,4,4,4,4,7,1,1.06,6.88,1.72,0,0,0,2.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Protestant,,Meat-eater,,11.07,0.923076923,58,Female,South,White,5,7500,397,0,0,0,0,0,1,0,0,0,5,,5,5,1,,,,2,,,1,2,1,2,,,1,,,,6,,4,5,,,,,high,f55_,_24999,0.861809253
1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1.16,1.08,2.96,1,2.92,1,3,5,71,62,6,3,3,5,2,3,1,1,1,4,1,5,3,5,2,No,No,0,0,0,4.52,3.88,4.68,4.16,4.52,3.64,5,1,5,5,6.22,1.06,1.06,6.52,5.92,0,0,0.1,0.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.08,Protestant,,Meat-eater,,5.92,0.923076923,28,Male,West,Hispanic,5,52500,398,0,0,0,1,1,0,0,0,0.4,1,1,1,1,1,1,,1,1,1,1,1,1,1,1,1,,1,1,1,1,5,3,3,4,4,1,4,4,high,m18_34,50000_74999,2.430270183
7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,4,3,3,3.12,3.08,3.08,3.04,3.12,3.04,3.04,3.08,3,50,50,50,51,2,7,7,7,1,2,1,1,3,6,6,6,7,2,6,Not sure,Not sure,0,0,75,3.12,3.12,3.04,3.08,3.04,3.04,6,6,6,7,7,1,1.84,6.82,4.06,0,5.9,5.2,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Protestant,,Meat-eater,,18.33,0.923076923,47,Female,West,White,3,2500,399,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,2,6,6,6,5,5,5,6,less_than_high,f35_54,_24999,1.8382129
6,2,6,7,3,3,2,1,1,1,2,1,5,3,5,3,5,4,5,3,6,3.36,3.32,3.12,1,1.12,2.44,1.24,1,3.08,2.24,3.52,27,27,100,25,5,7,7,7,2,1,1,1,1,1,2,1,1,5,1,No,No,0,0,8,1,1,3.64,3.76,1.32,1.2,7,6,6,5,7,1,1.3,6.94,1.3,0,0,0.7,1,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.24,Other,Spiritual,Meat-eater,,14.03,0.923076923,27,Female,Midwest,White,5,2500,400,0,0,0,0,1,0,0,0,0.2,5,2,5,6,3,3,2,1,1,1,2,1,4,3,4,3,4,,4,3,5,4,6,6,6,6,5,5,4,high,f18_34,_24999,2.277457732
7,1,7,7,3,2,6,6,7,1,1,1,1,1,1,1,1,1,1,1,1,1.24,1.24,1.24,1.2,1.2,1.24,1.2,1,1.12,1.16,1.16,34,28,100,42,7,7,7,7,1,2,1,1,1,1,1,1,1,1,1,No,No,100,100,78,1,1,5,1,1,1,7,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.72,Agnostic,,Meat-eater,,7.98,0.923076923,46,Female,Northeast,White,5,77500,401,0,0,0,0,0,1,1,0,0,6,1,6,6,3,2,5,5,6,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,6,high,f35_54,75000_99999,0.965542034
5,4,6,7,1,1,4,2,1,2,1,1,2,1,3,2,2,2,4,4,6,5,4,3.96,3,1.96,3.04,2.64,2.92,2.72,4.2,3.6,0,5,21,20,6,5,5,5,3,2,2,1,2,1,2,2,2,3,2,Not sure,Not sure,0,0,1,1,1.64,2.96,1,1,1.76,6,3,5,2,4,1,1,6.88,2.08,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.28,Other,non denominational,Meat-eater,,12.95,0.923076923,62,Female,South,White,6,7500,402,0,0,0,0,0,1,0,0,0,4,,5,6,1,1,,2,1,2,1,1,2,1,3,2,2,2,,,5,5,4,4,4,5,3,4,2,high,f55_,_24999,0.861809253
5,5,5,5,6,6,5,6,2,6,6,6,6,6,6,6,6,6,6,7,7,3.28,3.68,3.28,3.24,3.16,3,3.16,3.44,3.52,3.84,3.2,31,26,35,30,5,3,5,5,1,1,2,2,2,2,2,2,1,2,2,Not sure,Not sure,0,0,50,3,3,2.96,3.04,2.96,3.04,7,7,6,7,4.06,4,4.06,4,4,5.1,5.1,4.9,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,8.25,0.923076923,55,Female,South,White,5,52500,403,0,0,0,0,0,1,0,0,0,4,4,4,4,5,5,4,5,2,5,5,5,5,5,5,5,5,5,5,6,6,4,3,4,4,6,6,5,6,high,f55_,50000_74999,0.513063107
7,3,7,7,3,2,5,3,1,1,1,1,6,7,3,3,7,1,6,5,6,4.92,4.4,5,3.8,3.8,1,3.84,1,4.8,4.24,2,2,2,25,23,6,1,5,5,2,1,2,6,6,1,5,1,4,1,1,No,No,0,0,41,3.88,1.56,1.08,3.52,1.8,4.92,6,6,7,7,7,1.12,1,7,3.64,0.3,2.7,0.2,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.16,Catholic,,Meat-eater,,15.88,0.923076923,79,Female,Northeast,White,5,32500,404,0,0,0,0,0,1,0,0,0,6,3,6,6,3,2,4,3,1,1,1,1,5,6,3,3,6,1,5,4,5,5,1,4,4,5,5,6,6,high,f55_,25000_49999,0.675265726
4,4,4,2,4,4,4,4,2,4,4,2,4,2,4,4,4,2,4,4,4,1,1,1,1,2,1,1,1,1,1,1,0,0,75,50,6,2,4,4,1,1,1,1,1,1,1,1,2,1,1,Not sure,Not sure,25,25,50,1,1,3,2,2,2,4,5,4,5,5.5,1,2.02,5.5,4,0,0,2,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Other,I am a born-again Christain that has no denominational church.,Meat-eater,,22.57,0.923076923,70,Female,South,White,5,27500,405,0,0,0,0,0,1,0,0,0,,,,2,,,,,2,,,2,,2,,,,2,,,,5,2,,,,4,,4,high,f55_,25000_49999,0.693379681
4,4,4,5,4,4,4,4,2,4,4,2,4,4,4,2,4,2,4,4,5,3,3,3,3.36,2.52,3,3,3,3,3,3,50,50,50,50,4,4,4,4,1,1,1,2,2,1,1,3,1,2,2,No,Not sure,0,0,50,3,3,3.32,3,3,3.68,5,5,5,5,5.68,1,4,4.84,1,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,28.32,0.923076923,83,Female,South,White,5,27500,406,0,0,0,0,0,1,0,0,0,,,,4,,,,,2,,,2,,,,2,,2,,,4,,,,,4,4,4,4,high,f55_,25000_49999,0.693379681
5,4,7,7,5,4,2,1,1,4,2,2,3,2,5,2,4,1,6,6,6,1.52,1.52,1,3.72,4,1,3.64,3,4,1,1.24,25,25,50,1,6,2,5,5,1,1,2,7,5,1,4,6,5,1,1,No,No,0,0,27,2,1.52,3.24,1,1.04,1.24,5,2,5,5,7,1,1,7,1,0,1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,,16.15,0.923076923,75,Female,Midwest,White,5,17500,407,0,0,0,0,0,1,0,0,0,4,,6,6,4,,2,1,1,,2,2,3,2,4,2,,1,5,5,5,5,2,4,4,4,2,4,4,high,f55_,_24999,1.08278359
2,6,6,7,3,5,7,6,6,3,6,1,5,2,2,2,4,1,6,6,7,4.28,2.08,1.8,2,1.88,1.56,1.6,1.68,1.64,1.6,1.48,65,30,73,63,7,1,2,2,5,5,6,6,4,2,3,2,4,5,6,Yes,Not sure,8,5,94,1.76,1.76,3.68,3.48,3.52,3.68,7,6,6,7,3.1,4.6,4.48,3.1,3.16,5.7,5.8,6.3,6.7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.56,Protestant,,Meat-eater,great fun survey,22.05,0.923076923,44,Female,Midwest,Black,5,42500,408,0,0,0,0,0,1,0,0,0,2,5,5,6,3,4,6,5,5,3,5,1,4,2,2,2,,1,5,5,6,6,1,2,2,6,5,5,6,high,f35_54,25000_49999,2.602457984
5,3,3,5,3,5,5,3,3,5,3,3,5,5,5,5,6,2,5,5,5,3.36,3.44,3.24,2.48,2,1.2,3.24,1,3.36,3.88,3.68,47,47,85,58,6,5,6,6,6,2,4,1,4,3,2,2,4,6,4,Yes,Yes,-1,-1,77,3.72,3.48,3.52,3.4,2.52,3.28,6,5,5,5,3.7,4.18,5.38,3.76,3.52,5.8,4.5,5.5,4.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.12,Agnostic,,Other restrictions,,12.45,0.923076923,19,Female,Midwest,White,4,57500,409,0,0,0,0,0,1,1,1,0,4,3,3,4,3,4,4,3,3,4,3,3,4,4,4,4,5,2,4,4,4,5,4,5,5,5,4,4,4,less_than_high,f18_34,50000_74999,1.119595231
6,6,7,7,2,4,5,3,1,2,4,3,5,1,6,2,6,1,5,6,6,3.8,1.24,3.6,1.12,1,1.12,2.52,1.04,3.2,3.24,1.2,3,0,67,3,7,3,2,5,7,2,6,1,1,4,6,3,2,5,5,No,No,0,0,59,3.88,3.4,3.68,2.88,2.64,2.8,5,3,2,7,5.56,1,1.18,4.9,5.62,1.9,3.5,3.6,3,(2) agree,No,No,No,"[""None of the above""]",0,1,4.12,Protestant,,Meat-eater,,16.22,0.923076923,69,Female,Midwest,White,5,27500,410,0,0,0,0,0,1,0,0,0,5,5,6,6,2,,4,3,1,2,,3,4,1,5,2,5,1,4,5,5,6,3,2,4,4,3,2,6,high,f55_,25000_49999,0.871167416
3,3,3,3,6,6,5,6,6,6,6,6,7,6,7,7,7,2,7,7,7,1.08,1.44,1.2,1.28,3.68,4.88,1.64,4.4,1.6,4.88,4.16,16,21,11,26,6,6,5,5,1,5,2,2,1,1,7,1,2,2,2,Not sure,Yes,20,10,97,4.16,3.36,4.4,4.24,4.44,1.44,7,5,6,7,2.2,6.04,6.46,6.22,1.06,8.7,8.7,8.8,8.7,(2) agree,No,No,Yes,"[""None of the above""]",0,4,4.52,None,,Meat-eater,,9.55,0.923076923,32,Female,West,White,5,112500,411,0,0,0,0,0,1,1,0,0,3,3,3,3,5,5,4,5,5,5,5,5,6,5,6,6,6,2,6,6,6,5,5,4,4,6,4,5,6,high,f18_34,100000_,1.224229755
4,4,7,6,1,1,1,1,1,1,1,1,5,1,1,1,2,1,1,1,7,4.88,2.72,3.96,1.44,1.72,1.8,3.64,2.12,4.2,5,1.8,0,0,11,0,7,2,6,7,3,2,2,1,3,1,2,2,2,1,1,No,No,0,10,0,4.96,2.6,3.84,3.92,3.68,2.04,6,7,5,6,5.44,1,1,7,6.76,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.92,Protestant,,Meat-eater,,24.1,0.923076923,67,Female,South,White,5,27500,412,0,0,0,0,0,1,0,0,0,,,6,5,1,1,1,1,1,1,1,1,4,1,1,1,2,1,1,1,6,6,2,5,6,5,6,4,5,high,f55_,25000_49999,0.693379681
2,5,2,2,2,2,6,6,2,2,6,2,5,3,3,3,5,1,6,6,6,2.6,3.36,3,1.52,2.12,2.52,2.64,2.12,2.64,3,3.4,0,0,69,77,7,3,3,5,3,2,2,2,2,3,3,1,2,2,1,Not sure,Yes,100,101,90,4.92,2.04,4.44,3.48,2.32,4.52,7,7,5,5,6.58,1,1.24,6.76,6.76,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.64,Protestant,,Meat-eater,Thank you.,40.6,0.923076923,55,Male,South,White,6,42500,413,0,1,1,0,1,0,0,0,0.6,2,4,2,2,2,2,5,5,2,2,5,2,4,3,3,3,4,1,5,5,5,6,3,3,4,6,6,4,4,high,m55_,25000_49999,1.385439667
4,4,5,5,4,6,6,6,4,6,4,6,6,4,6,4,6,2,6,6,6,3.2,2.56,2.36,1.12,1.52,1,1.36,1,2.28,1.28,1,21,33,64,62,5,2,5,5,6,6,5,3,1,2,1,2,3,5,2,Not sure,Yes,20,0,16,3,2.84,2.28,1.72,2.88,4.04,7,7,7,7,3.88,2.74,3.7,3.7,2.98,4.7,3.9,5.4,4.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,1,1.52,None,,Meat-eater,,21.32,0.923076923,18,Female,Northeast,White,5,112500,414,0,0,1,0,0,0,1,0,0.2,,,4,4,,5,5,5,,5,,5,5,,5,,5,2,5,5,5,4,2,4,4,6,6,6,6,high,f18_34,100000_,0.955425511
3,2,3,5,1,1,5,6,2,2,3,2,5,2,1,1,6,1,6,6,6,3.88,3.4,3.4,2.2,2.36,3.56,3.64,2.2,4,3.68,3.56,71,68,75,72,7,2,2,2,4,3,2,1,2,5,5,1,2,1,4,Not sure,Not sure,30,30,72,1.96,1.6,4.08,1.52,1.6,1.88,3,5,2,1,5.86,1.96,2.68,6.16,6.1,1.5,1.2,1.8,1.5,(2) agree,No,No,Yes,"[""None of the above""]",1,1,5,Protestant,,Meat-eater,,21.5,0.923076923,68,Male,South,White,5,47500,415,0,0,0,0,0,1,0,0,0,3,2,3,4,1,1,4,5,2,2,3,2,4,2,1,1,5,1,5,5,5,6,2,2,2,3,4,2,1,high,m55_,25000_49999,1.385439667
3,2,2,3,3,3,4,4,1,3,2,1,6,5,2,2,4,1,7,1,1,1.24,1,5,4.16,3.92,2,2.48,2.6,4,1,1.2,0,7,73,15,5,1,5,5,6,6,7,7,6,6,5,6,3,1,1,Not sure,Yes,10,10,100,5,2.12,5,4,3.52,5,2,1,3,1,3.22,2.38,2.8,7,1,0,3.1,10,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.16,Protestant,,Meat-eater,,24.68,0.923076923,68,Female,Midwest,White,5,32500,416,0,0,0,0,0,1,0,0,0,3,2,2,3,3,3,,,1,3,2,1,5,4,2,2,,1,6,1,1,4,1,4,4,2,1,3,1,high,f55_,25000_49999,0.871167416
7,4,7,7,2,3,3,1,1,4,1,1,4,2,7,1,7,1,7,7,7,4.72,4.76,4.76,4.84,2.08,1.08,4.84,1.16,4.72,1.4,1.12,96,94,13,2,7,1,7,6,1,1,1,5,1,1,7,1,1,1,1,No,No,0,0,54,4.52,1.08,4.12,1.08,1.04,1.28,6,6,7,7,6.82,2.02,2.08,6.94,4.18,2,1.4,1.4,1.9,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,no comments,12.85,0.923076923,71,Female,Northeast,White,5,72500,417,0,0,0,0,0,1,0,0,0,6,,6,6,2,3,3,1,1,,1,1,,2,6,1,6,1,6,6,6,6,1,6,5,5,5,6,6,high,f55_,50000_74999,0.49965977
6,6,7,7,3,5,7,7,6,6,7,6,7,7,7,7,2,5,7,7,5,2.64,4.04,4.16,2.68,1.92,3.48,2.28,2,3.64,3.88,3.96,62,35,62,36,7,3,2,3,2,6,5,2,3,3,6,3,6,4,3,Yes,Yes,2,1,65,3.28,2.52,3.64,2.72,3.8,2.44,5,7,5,7,3.04,4.66,4.6,3.16,4.9,5.6,7.9,3.1,3.8,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",3,0,4.12,Undisclosed,,Other restrictions,Finish,3.72,0.923076923,42,Female,Midwest,White,4,32500,418,0,0,0,1,0,0,1,1,0.2,5,5,6,6,3,4,6,6,5,5,6,5,6,6,6,6,2,4,6,6,4,6,3,2,3,4,6,4,6,less_than_high,f35_54,25000_49999,1.489075047
3,4,3,3,3,5,3,5,3,3,3,6,4,5,5,5,2,6,3,6,6,3.84,2.44,3.64,2.56,3.64,3.36,2.6,2.6,3.72,2.44,2.6,80,71,68,72,3,5,5,5,6,5,6,6,6,5,5,6,6,6,5,Not sure,Not sure,2,2,67,3.84,3.68,3.6,3.6,3.6,3.72,5,5,5,5,5.08,4.72,4.96,5.02,5.02,6.7,6.2,6.6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Undisclosed,,Meat-eater,none,7.22,0.923076923,57,Male,Northeast,White,5,2500,419,0,0,0,0,0,1,1,0,0,3,,3,3,3,4,3,4,3,3,3,5,,4,4,4,2,5,3,5,5,3,4,4,4,4,4,4,4,high,m55_,_24999,1.676993026
4,4,4,7,4,4,4,4,2,4,4,4,6,6,6,6,6,6,7,7,7,3,3,3,3,3,3,3,2.96,3,3,2.96,50,49,51,50,6,6,6,6,5,5,5,7,5,4,7,5,5,4,5,Not sure,Yes,0,0,65,3,3,3,2.96,2.96,3,7,7,7,7,4,1,4,4,4,3,3,5.1,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.84,Catholic,,Other restrictions,,16.42,0.923076923,85,Female,Northeast,White,3,27500,420,0,0,0,0,0,1,0,1,0,,,,6,,,,,2,,,,5,5,5,5,5,5,6,6,6,5,5,5,5,6,6,6,6,less_than_high,f55_,25000_49999,0.55760388
3,4,3,5,6,6,6,6,5,7,5,6,6,5,7,5,7,5,7,3,6,3.56,1.52,3.8,3.32,3.72,3.24,3.68,1.32,3.12,3.96,2.48,34,39,88,76,3,5,5,5,5,3,4,4,4,4,4,2,5,6,3,Not sure,Yes,6,6,70,5,4.12,5,4.64,4.12,5,7,7,7,7,5.02,1.84,3.94,3.22,5.02,1.7,2.1,2.3,1.7,(2) agree,No,Yes,Yes,"[""None of the above""]",1,2,1.84,Agnostic,,Vegetarian,,12.77,0.923076923,21,Female,West,White,5,42500,421,0,0,0,0,0,1,1,1,0,3,,3,4,5,5,5,5,4,6,4,5,5,4,6,4,6,4,6,3,5,3,4,4,4,6,6,6,6,high,f18_34,25000_49999,1.81990813
2,2,3,5,2,2,3,3,3,3,5,2,6,5,6,5,6,5,3,5,5,2.12,3.36,2.2,3.4,3.2,3.8,3.6,2.72,3.32,2.24,3.36,59,62,61,93,5,4,5,5,4,5,4,5,2,5,3,3,4,2,3,No,Yes,-1,-1,50,2.96,3,3,2.96,2.96,3,6,5,7,5,3.94,4.06,4,4.06,4,5,4.9,4.9,5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.12,None,,Meat-eater,no comment,10.25,0.923076923,20,Female,Northeast,Hispanic,3,2500,422,0,0,0,0,0,1,1,0,0,2,2,3,4,2,2,3,3,3,3,4,2,5,4,5,4,5,4,3,4,4,4,,4,4,5,4,6,4,less_than_high,f18_34,_24999,3.083264888
2,4,2,2,3,3,3,4,3,4,4,4,5,5,5,5,5,5,5,3,3,3.4,2.6,3.44,3.52,2.68,2.56,2.6,2.68,3.24,3.16,3.24,58,72,60,42,5,3,2,2,1,1,3,1,1,5,1,6,7,2,2,No,Not sure,200,200,39,2.76,2.48,3.72,3.44,2.6,3.36,5,5,5,5,4.66,4.72,4.78,5.02,5.02,3.9,4.1,4.3,5.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.76,None,,Meat-eater,,13.28,0.923076923,55,Male,South,Indigenous,3,2500,423,0,0,0,0,0,1,1,0,0,2,,2,2,3,3,3,,3,,,,4,4,4,4,4,4,4,3,3,4,3,2,2,4,4,4,4,less_than_high,m55_,_24999,0.937594403
7,4,7,7,3,5,5,5,3,6,4,2,6,5,6,4,7,3,6,5,7,4.16,2.68,3.28,3.8,3.6,1.8,3.28,1.72,3.12,2.08,2.56,70,50,100,24,4,6,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,50,100,35,2,1.96,2.04,1.08,1.56,1.16,7,7,7,7,5.74,2.44,5.02,5.74,4,3.9,5.7,3.3,1.8,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Other,Polytheistic,Meat-eater,"I did want to add that I do believe that AIs, particularly sentient ones, should be treated with respect like any other thinking/feeling being; but I do also believe that there are much bigger, pressing social issues at hand. I, personally, have virtual characters that I have grown VERY attached to and worry and care very much about (something I didn't take into account when I voted so low on the importance of caring about virtual characters, which I was remiss about, I apologise for not thinking more about answer) so I can understand from that standpoint about a sentient AIs rights. I hope this makes it into my answers for this survey.",16.45,0.923076923,22,Female,West,Indigenous,4,7500,424,0,0,0,0,0,1,0,0,0,6,,6,6,3,4,4,4,3,5,,2,5,4,5,,6,3,5,4,6,,5,6,6,6,6,6,6,less_than_high,f18_34,_24999,1.231620343
5,3,3,2,3,5,3,2,5,3,6,6,6,6,6,6,6,5,1,6,3,3.56,3.6,3.28,3.72,3.4,3.92,3.76,3.76,3.8,3.64,3.76,65,63,63,65,6,6,5,5,3,4,3,6,3,2,3,3,5,6,3,Yes,No,2,3,59,3.32,3.36,3.56,3.4,3.08,3.28,6,3,3,6,4,5.8,4.78,4.36,4.3,5.9,5.2,5.1,5.7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,1,3.44,None,,Meat-eater,,4.3,0.923076923,19,Female,South,Hispanic,4,22500,425,0,1,1,0,0,0,1,0,0.4,4,3,3,2,3,4,3,2,4,3,5,5,5,5,5,5,5,4,1,5,3,5,5,4,4,5,3,3,5,less_than_high,f18_34,_24999,3.165973246
7,1,7,7,1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4.12,1.52,1.2,1.8,1.72,1.84,1.6,1.36,1.36,1.32,1.44,4,6,51,54,7,6,7,7,2,4,2,2,1,2,2,2,2,3,1,No,No,77,666,16,1.12,1.16,4.08,1.2,1.12,1.56,6,2,2,2,6.76,1.3,1.18,6.94,4.72,0.3,0.8,0.5,0.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.24,Protestant,,Meat-eater,None,18.02,0.923076923,58,Male,Midwest,White,4,97500,426,0,0,0,0,1,0,0,0,0.2,6,1,6,6,1,1,6,1,1,1,1,1,1,1,1,1,1,1,1,1,,6,5,6,6,5,2,2,2,less_than_high,m55_,75000_99999,0.992891528
1,3,3,2,3,2,3,5,3,2,2,2,6,1,1,1,1,1,7,6,7,4.32,4.52,3.8,1.2,2.36,2.36,3.8,4.64,4.24,4.44,2.4,26,28,25,24,5,1,1,3,4,4,6,6,4,1,3,3,2,6,4,No,Yes,1,0,68,1.52,1.72,1.48,1.68,1.52,1.64,6,5,6,7,2.92,2.32,4.9,5.98,2.2,3.5,2.8,6.9,3.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,3,1.24,None,,Meat-eater,,17.33,0.923076923,38,Male,South,Black,3,32500,427,0,0,0,0,0,1,1,0,0,1,3,3,2,3,2,3,4,3,2,2,2,5,1,1,1,1,1,6,5,6,4,1,1,3,5,4,5,6,less_than_high,m35_54,25000_49999,1.277094133
1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,5,7,7,7,5,4.96,4.92,5,5,5,4.88,4.96,4.92,4.96,4.92,92,96,95,93,5,1,1,1,7,1,1,7,1,3,7,7,7,3,3,Not sure,Yes,10,10,98,4.92,4.96,4.96,4.96,4.96,4.92,7,7,7,7,6.88,1.36,2.32,3.16,6.88,9.8,9.8,9.8,9.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,None,,Meat-eater,,9.27,0.923076923,53,Female,South,White,4,52500,428,0,0,0,0,0,1,1,0,0,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,4,6,6,6,4,1,1,1,6,6,6,6,less_than_high,f35_54,50000_74999,0.876972045
3,6,5,3,5,2,5,5,5,5,3,3,5,5,5,5,6,3,5,5,5,2.08,4.76,4.72,4.92,4.6,4.96,1.92,4.88,4.56,4.56,4.88,8,0,88,99,3,3,3,3,1,2,1,1,1,3,3,3,1,3,2,Yes,Yes,1,2,100,3.96,3.8,3.16,3.68,3.52,3.52,7,5,6,5,7,1,3.52,6.28,4.42,4.2,0,5,4.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.44,Catholic,,Meat-eater,,11.65,0.923076923,49,Female,Northeast,White,4,42500,429,0,0,0,1,1,0,0,0,0.4,3,5,4,3,4,2,4,4,4,4,3,3,4,4,4,4,5,3,4,4,4,3,3,3,3,6,4,5,4,less_than_high,f35_54,25000_49999,1.154222856
6,2,6,7,1,1,4,1,1,5,1,1,2,2,2,2,3,1,1,5,6,1.16,1.2,1.16,3.8,3.88,1.12,1.12,1.24,1,4.92,3.88,3,3,1,2,7,2,5,5,1,3,1,4,4,1,2,1,2,2,3,No,No,0,0,10,1.4,1,1.12,1.4,1.12,1.12,5,5,6,7,6.82,1.06,1.12,6.88,5.08,2.2,0.4,1.9,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.24,Protestant,,Meat-eater,,36.92,0.923076923,79,Female,Midwest,White,3,32500,430,0,0,0,0,1,0,0,0,0.2,5,2,5,6,1,1,,1,1,4,1,1,2,2,2,2,3,1,1,4,5,6,2,4,4,4,4,5,6,less_than_high,f55_,25000_49999,0.719370631
6,6,6,6,2,3,4,2,2,3,2,2,4,2,4,2,5,4,5,5,6,3.24,3.16,2.64,3.16,3.12,2.76,2.84,3.16,3.2,2.72,2.76,29,28,43,43,4,6,6,6,4,2,2,1,1,3,2,3,2,7,2,No,No,5,5,1,3.6,2.36,3.24,2.4,2.4,1.12,3,5,3,3,4.9,1.72,3.64,3.46,4.3,8.1,5.8,2.1,3.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,none,15.37,0.923076923,71,Male,West,White,3,72500,431,0,0,0,0,0,1,0,0,0,5,5,5,5,2,3,,2,2,3,2,2,,2,,2,4,,4,4,5,,5,5,5,3,4,3,3,less_than_high,m55_,50000_74999,1.056350563
7,7,7,7,7,7,7,7,4,7,7,7,7,4,7,4,4,7,7,7,7,5,5,5,1,5,4.96,1.04,1,4.96,5,4.96,99,99,100,100,7,4,4,4,7,1,1,1,7,7,7,7,7,7,1,Not sure,Not sure,2,1,99,5,2.88,4.96,5,5,5,7,4,7,7,6.94,1,4.06,6.94,1.06,5.2,9.9,5.1,9.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.84,Protestant,,Other restrictions,nice one,24.67,0.923076923,45,Female,Midwest,White,2,52500,432,0,0,0,0,0,1,0,1,0,6,6,6,6,6,6,6,6,,6,6,6,6,,6,,,6,6,6,6,6,,,,6,,6,6,less_than_high,f35_54,50000_74999,1.101834236
7,1,7,7,6,7,5,4,1,7,4,1,1,1,1,2,5,1,7,6,4,4.04,3.6,2.52,2.2,4.04,4.28,3.56,2.36,4.04,4.04,4,62,60,56,54,4,5,4,5,7,6,5,2,4,7,4,3,4,7,6,Not sure,Yes,1,1,80,4.08,3.84,3.96,3.28,3.36,3.4,5,7,7,6,3.16,1.48,4.18,5.08,6.04,6.5,5.9,5.8,5.1,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,none,19.42,0.923076923,67,Male,South,White,4,37500,433,0,0,0,0,0,1,0,0,0,6,1,6,6,5,6,4,,1,6,,1,1,1,1,2,4,1,6,5,,,4,,4,4,6,6,5,less_than_high,m55_,25000_49999,1.144033384
4,4,3,2,3,1,5,5,2,4,3,4,4,2,4,6,1,4,6,4,4,2.56,2.64,2.56,1.96,1.2,1.88,2.08,1.28,2.64,3.96,3.92,11,5,39,59,5,4,4,6,6,3,5,2,6,7,2,7,7,1,5,Not sure,Not sure,0,1,67,3.72,3.2,1.44,2.32,2.68,3.44,4,6,6,7,4.12,1,1.96,4.18,2.38,1,7,5.4,2.8,(2) agree,No,No,No,"[""None of the above""]",0,0,1.92,Protestant,,Meat-eater,Yw,18.27,0.923076923,72,Female,Northeast,White,3,27500,434,0,0,0,0,0,1,0,0,0,,,3,2,3,1,4,4,2,,3,,,2,,5,1,,5,,,4,,,5,,5,5,6,less_than_high,f55_,25000_49999,0.55760388
6,5,7,6,5,3,6,5,5,4,4,2,6,3,6,6,7,3,5,5,7,4.04,2.56,4.56,2.24,4.72,2.16,2.52,1.36,2.44,2.44,2.2,71,77,84,86,3,7,7,7,5,4,7,7,5,7,6,7,5,4,4,Not sure,Not sure,0,0,81,4.2,2.08,4,1.88,3.92,5,7,7,7,7,5.44,1,5.86,1.96,2.26,9.7,9.1,8.2,9.7,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""None of the above""]",0,1,5,Protestant,,Meat-eater,Submit,12.53,0.948717949,23,Female,South,White,3,27500,435,0,1,0,0,0,1,0,0,0.2,5,4,6,5,4,3,5,4,4,,,2,5,3,5,5,6,3,4,4,6,3,6,6,6,6,6,6,6,less_than_high,f18_34,25000_49999,1.204289364
2,3,5,2,3,3,6,6,6,5,6,5,6,6,5,5,6,6,6,6,6,2.12,3.32,2.76,1.36,1.88,2.76,2.2,2.12,2.64,3.52,2.48,49,50,97,91,3,5,3,5,2,3,4,5,2,7,4,3,7,3,3,Yes,Yes,1,1,90,3.8,2.24,4.68,3.96,3.6,3.52,6,6,6,7,3.1,1.42,4.06,3.88,4.6,7.3,7.4,6.7,5.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.04,Undisclosed,,Vegan,,15.62,0.923076923,28,Female,South,Hispanic,3,37500,436,0,0,1,0,1,0,1,1,0.4,2,3,4,2,3,3,5,5,5,4,5,4,5,5,4,4,5,5,5,5,5,3,4,3,4,5,5,5,6,less_than_high,f18_34,25000_49999,2.547224356
5,7,7,7,6,7,6,6,4,5,3,1,5,1,1,2,7,3,7,4,1,4,2.32,3,1.04,1,4.12,3.28,3.88,1.76,3.92,1.92,19,56,69,24,7,5,6,6,3,6,2,6,7,2,7,4,4,7,1,Not sure,Not sure,15,10,87,4.68,2.24,2.92,1.08,1.12,4.48,6,7,7,6,3.94,1,1.78,6.58,1.06,0,0,1.6,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,Thanks it was interesting,11.25,0.923076923,62,Male,South,White,3,47500,437,0,0,0,0,0,1,0,0,0,4,6,6,6,5,6,5,5,,4,3,1,4,1,1,2,6,3,6,,1,6,4,5,5,5,6,6,5,less_than_high,m55_,25000_49999,1.144033384
7,4,7,7,4,4,3,4,4,4,1,1,4,6,4,4,4,3,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,100,22,4,6,7,7,2,1,1,1,1,4,1,4,2,1,3,No,No,0,0,0,1,1,1,1,1,5,4,5,4,4,7,1,1,7,1,0,0,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4,Other,Christian,Pescatarian,,9.23,0.923076923,36,Female,South,Black,3,62500,438,0,0,0,0,0,1,0,1,0,6,,6,6,,,3,,,,1,1,,5,,,,3,,,,,5,6,6,,4,,,less_than_high,f35_54,50000_74999,1.265621868
7,4,7,7,1,2,3,5,1,2,5,1,6,4,7,2,7,2,7,6,7,3.88,4.04,1,1,1,1,1,1,3.52,3.72,5,2,0,100,100,7,7,7,7,6,7,1,1,1,2,1,1,1,4,7,Yes,Yes,5,4,88,1,1,5,2.52,1.64,1.88,5,7,6,7,7,1,3.94,6.64,5.26,5.3,1.9,6.4,1.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,0,2.96,Undisclosed,,Meat-eater,,16.88,0.923076923,21,Female,Midwest,White,3,97500,439,0,0,1,0,0,0,1,0,0.2,6,,6,6,1,2,3,4,1,2,4,1,5,,6,2,6,2,6,5,6,6,6,6,6,4,6,5,6,less_than_high,f18_34,75000_99999,1.045186901
6,5,2,5,1,1,3,5,2,2,5,3,5,5,5,6,7,5,7,7,7,1.64,1.76,1.8,1.56,1.64,1.64,1.6,1.6,1.76,1.68,1.52,70,61,73,63,7,7,7,7,7,5,6,3,3,7,7,5,7,7,7,Not sure,Not sure,1,1,92,4.16,4.2,4.24,4.44,4.4,4.52,7,7,7,7,2.32,5.2,6.88,3.76,6.76,4.1,2.8,3.6,1.5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,2,1.08,Catholic,,Meat-eater,,15.05,0.923076923,51,Female,West,White,4,32500,440,0,0,0,1,0,0,0,0,0.2,5,4,2,4,1,1,3,4,2,2,4,3,4,4,4,5,6,4,6,6,6,6,6,6,6,6,6,6,6,less_than_high,f35_54,25000_49999,1.47895775
4,6,6,4,3,4,5,4,4,6,6,5,7,6,7,7,7,4,7,7,7,4.2,4.24,3.44,3.2,2.88,2.84,3.04,3.16,4.16,2.68,3.76,87,61,86,73,4,3,3,4,6,7,6,7,6,3,4,5,6,2,6,Not sure,Yes,1,1,95,4.4,2.72,4.72,4.56,3.88,4.36,7,7,5,5,5.26,3.7,5.56,5.8,3.28,6.9,4.6,4.7,3.9,(2) agree,No,No,No,"[""None of the above""]",0,1,2.96,None,,Meat-eater,,578.22,0.974358974,67,Female,Midwest,White,4,52500,441,0,0,0,0,0,1,1,0,0,,5,5,,3,,4,,,5,5,4,6,5,6,6,6,,6,6,6,,3,3,,6,6,4,4,less_than_high,f55_,50000_74999,0.532294991
7,5,7,7,1,1,2,4,2,3,2,4,4,2,1,2,2,1,4,3,7,1.32,1.36,1.44,3.84,4.32,1.04,1.08,2.44,3.84,2.52,2,1,0,100,80,7,4,7,6,4,5,4,6,7,3,4,5,7,4,4,No,Not sure,50,60,80,4.16,2.44,5,3.48,3.12,3.44,5,2,5,7,5.92,1,2.5,5.02,7,0,0,0,1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Catholic,,Meat-eater,,19.72,0.923076923,53,Female,Midwest,White,3,37500,442,0,0,0,0,0,1,0,0,0,6,4,6,6,1,1,2,,2,3,2,,,2,1,2,2,1,,3,6,6,,6,5,4,2,4,6,less_than_high,f35_54,25000_49999,1.489075047
5,5,5,5,5,5,5,5,5,5,5,5,3,3,3,3,3,3,3,3,3,2.68,2.8,2.64,3.24,2.76,3.28,2.8,3.16,3.36,3.2,2.56,55,47,53,45,5,5,5,5,1,1,1,1,2,2,3,2,3,3,2,Not sure,Not sure,10,10,67,2.68,2.52,3.56,3.4,3.72,2.32,6,5,6,5,5.32,3.34,4.42,4.72,4.18,4.1,4.1,6.7,5.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.64,None,,Meat-eater,,6.93,0.923076923,22,Female,Northeast,White,3,67500,443,0,0,0,0,0,1,1,0,0,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,3,3,3,3,3,3,4,4,4,4,5,4,5,4,less_than_high,f18_34,50000_74999,0.86782893
7,7,2,3,7,1,1,4,1,1,7,1,1,1,2,1,2,3,1,1,1,3.92,3.76,3.72,3.4,2.4,3.72,2.48,3.6,2.24,2.56,2.72,5,4,76,1,1,1,2,7,2,1,4,1,5,2,1,4,2,1,1,Not sure,No,1,1,100,4.04,3.56,2.12,2.24,1.08,3.96,6,5,6,7,3.82,5.44,2.26,2.44,1.78,8.6,1.5,8.7,7.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.04,Protestant,,Meat-eater,,7.38,0.923076923,37,Female,South,White,3,57500,444,0,0,0,0,0,1,0,0,0,6,6,2,3,6,1,1,,1,1,6,1,1,1,2,1,2,3,1,1,1,1,1,2,6,5,4,5,6,less_than_high,f35_54,50000_74999,0.876972045
2,6,2,2,7,6,6,6,5,7,7,6,7,4,7,7,7,1,7,7,6,4.8,4.72,4.44,4.52,4.84,3.44,4.84,2.68,4.16,4.24,4.84,78,85,89,82,2,2,2,2,6,5,4,5,2,3,4,3,4,2,4,Not sure,Yes,50,45,94,4.32,3.52,4,4.52,4.84,4.92,7,6,7,6,1.72,6.4,6.76,1.78,1,5.1,2.2,5.6,3.3,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1,None,,Meat-eater,This was definitely interesting!,14.48,0.923076923,37,Female,Northeast,White,3,72500,445,0,0,1,0,1,0,1,0,0.4,2,5,2,2,6,5,5,5,4,6,6,5,6,,6,6,6,1,6,6,5,2,2,2,2,6,5,6,5,less_than_high,f35_54,50000_74999,0.854061896
2,5,3,7,6,5,6,2,2,5,2,1,5,5,5,5,5,3,6,4,6,4.96,2.2,3.72,2.6,1.56,1.36,3.92,1.6,1.6,4.44,4.16,23,14,33,47,6,2,6,6,3,1,3,4,5,1,5,4,5,1,1,Yes,Not sure,10,3,89,4.64,4.12,3.52,3.16,2.92,2.24,6,5,7,5,6.88,5.2,6.04,3.76,3.16,5.4,7.1,6.7,4.8,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,1,2.08,Atheist,,Meat-eater,,16.3,0.923076923,21,Female,South,Black,3,52500,446,0,0,0,1,0,0,1,0,0.2,2,4,3,6,5,4,5,2,2,4,2,1,4,4,4,4,4,3,5,,5,5,2,5,5,5,4,6,4,less_than_high,f18_34,50000_74999,1.286023035
7,4,7,7,4,4,1,4,1,1,1,1,1,1,4,1,4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,2,7,7,2,2,2,1,1,1,2,1,2,1,2,No,No,0,0,0,1,1,1,1,1,1,3,3,2,2,7,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,"I do not believe robots should be created in any form,.  People should be people.",17.02,0.923076923,79,Female,South,White,3,32500,447,0,0,0,0,0,1,0,0,0,6,,6,6,,,1,,1,1,1,1,1,1,,1,,1,,,1,6,2,6,6,3,3,2,2,less_than_high,f55_,25000_49999,0.572561564
4,4,4,4,4,4,4,4,4,4,1,1,4,4,4,4,4,4,4,4,4,1.04,1.04,1.04,1.04,1,1.04,1,1.08,1,1.08,1,1,1,2,3,4,7,7,7,2,1,1,2,4,7,1,4,3,4,2,No,No,50,50,2,1,1.04,1.04,1.04,1,1.08,6,6,6,6,1.12,1.12,1.06,1.12,1.06,2.1,2.6,2.4,2.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Other,MORMON,Meat-eater,,9.53,0.923076923,58,Female,West,White,4,32500,448,0,0,0,0,0,1,0,0,0,,,,,,,,,,,1,1,,,,,,,,,,,6,6,6,5,5,5,5,less_than_high,f55_,25000_49999,0.714482975
3,4,3,4,5,6,5,4,4,4,4,4,5,5,5,4,7,4,7,5,7,3,3.4,3.88,1.08,3,2.68,2.4,1.44,2.88,4.2,3,38,59,65,44,5,4,4,3,3,3,1,7,4,2,3,5,6,4,4,Not sure,Yes,4,3,93,4,3.08,4.48,3.56,3.8,3.4,7,6,7,7,5.74,3.22,4,5.08,4.66,2.6,3.9,7.7,3.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.92,Protestant,,Other restrictions,Very different. Thanks.,20.72,0.923076923,61,Female,Northeast,White,3,32500,449,0,0,0,0,0,1,0,1,0,3,,3,,4,5,4,,,,,,4,4,4,,6,,6,4,6,4,,,3,6,5,6,6,less_than_high,f55_,25000_49999,0.55760388
2,5,5,3,6,7,7,3,5,5,3,5,6,2,1,6,7,2,2,5,6,4.12,2.04,1.92,1.92,4.44,3.76,1.48,4.08,4.56,5,5,50,75,72,25,2,6,5,3,1,1,5,1,5,5,6,5,6,4,2,Yes,Not sure,1,1,78,2.32,2.48,3.56,3.6,4.32,1.96,5,5,3,5,4.78,5.62,2.5,5.44,2.68,7.9,2.4,7.6,3.2,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.8,Atheist,,Vegetarian,,5.58,0.923076923,23,Female,West,White,4,37500,450,0,0,1,0,1,0,1,1,0.4,2,4,4,3,5,6,6,3,4,4,3,4,5,2,1,5,6,2,2,4,5,2,5,4,3,4,4,3,4,less_than_high,f18_34,25000_49999,1.502797781
6,7,5,6,7,7,6,7,5,7,7,6,7,7,7,7,7,5,7,4,7,2.12,1.76,2.44,1.68,2.48,2,3.92,1.12,3.76,4.12,1.2,81,85,100,99,3,5,6,3,6,4,5,2,3,4,2,1,4,6,3,Not sure,Yes,450,500,39,4.4,4.4,3.4,5,4.08,3.56,6,7,6,7,5.44,5.44,4.96,3.16,2.56,6.3,2.2,3.6,2.3,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1,Agnostic,,Meat-eater,,10.7,0.923076923,18,Female,South,Black,4,32500,451,0,1,1,1,1,0,1,0,0.8,5,6,4,5,6,6,5,6,4,6,6,5,6,6,6,6,6,4,6,,6,3,4,5,3,5,6,5,6,less_than_high,f18_34,25000_49999,1.737997195
4,4,4,4,1,1,1,1,1,5,5,3,4,1,4,4,4,4,4,4,6,5,2.44,5,1.44,1.56,2.16,3.12,1.68,2.28,5,2.24,0,0,81,29,4,6,6,7,5,5,5,6,4,3,4,7,7,3,3,Not sure,No,0,0,0,2.24,2.4,1.96,3.64,1.68,5,4,4,4,4,7,1.66,2.38,3.7,1.78,2.6,0.4,7.9,2.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2,Catholic,,Meat-eater,,20.35,0.923076923,25,Female,South,Hispanic,3,77500,452,0,0,0,1,1,0,0,0,0.4,,,,,1,1,1,1,1,4,4,3,,1,,,,,,,5,,5,5,6,,,,,less_than_high,f18_34,75000_99999,1.75954263
5,3,3,5,3,4,5,5,3,4,3,3,5,3,5,3,5,3,4,4,5,3.16,3.08,3.04,3.16,3.08,3.12,3.16,2.72,3.16,3.12,3.04,41,41,54,48,3,4,4,4,6,1,1,4,6,1,3,1,5,1,1,No,No,0,0,39,3.08,2.76,3.16,2.64,2.72,2.88,4,4,4,4,4.42,4.18,4.12,3.94,4.36,3.3,4.3,4.5,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Protestant,,Meat-eater,,13.22,0.923076923,94,Male,Northeast,White,2,32500,453,0,0,0,0,0,1,0,0,0,4,3,3,4,3,,4,4,3,,3,3,4,3,4,3,4,3,,,4,3,,,,,,,,less_than_high,m55_,25000_49999,1.114146485
5,7,5,5,7,7,3,3,3,6,5,6,6,5,7,7,7,5,7,6,7,4.68,3.4,4.24,3.76,4.8,4.52,3.96,4.28,3.76,3.72,4.88,81,84,93,91,3,5,6,6,5,5,5,6,7,6,6,7,7,6,6,Not sure,Yes,5,5,90,4.52,4.4,4.96,4.64,4.16,4.08,6,5,7,5,4.48,3.94,4.18,4.06,1.84,6,7.3,7.6,6.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,4.48,Protestant,,Meat-eater,It was fun and interesting,20.78,0.923076923,47,Female,South,White,3,37500,454,0,1,1,0,1,0,0,0,0.6,4,6,4,4,6,6,3,3,3,5,4,5,5,4,6,6,6,4,6,5,6,3,4,5,5,5,4,6,4,less_than_high,f35_54,25000_49999,1.185184801
7,7,7,7,5,5,5,5,5,5,5,3,5,5,5,5,5,5,6,6,6,2.4,2.6,2.44,2.76,2.96,2.64,2.88,2.48,2.4,2.4,2.44,37,38,40,36,5,6,6,4,2,3,3,3,3,2,3,3,3,3,2,Not sure,Not sure,0,0,44,2.44,2.48,3.2,2.4,2.16,3.08,6,6,6,6,4.78,3.16,3.16,3.46,3.28,1.8,3.3,2.7,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,2.44,Catholic,,Meat-eater,,17.35,0.923076923,54,Female,Northeast,Other (Non-Hispanic),3,27500,455,0,0,0,0,0,1,0,0,0,6,6,6,6,4,4,4,4,4,4,4,3,4,4,4,4,4,4,5,5,5,4,5,5,,5,5,5,5,less_than_high,f35_54,25000_49999,5.229293971
4,4,2,3,5,4,4,2,2,5,3,2,2,2,2,2,4,1,4,4,5,1.56,3.48,2.68,3.44,3.64,1,3.24,3,3.36,1.24,2.32,0,0,27,13,2,6,6,7,3,2,1,3,3,1,2,1,3,1,2,No,No,0,0,0,1,1,3.48,1.48,1,1.68,6,5,7,6,6.22,1,1,4.84,1,0,1.5,1.2,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.12,Protestant,,Meat-eater,,19.93,0.923076923,71,Female,West,White,3,77500,456,0,0,0,0,0,1,0,0,0,,,2,3,4,,,2,2,4,3,2,2,2,2,2,,1,,,4,2,5,5,6,5,4,6,5,less_than_high,f55_,75000_99999,0.493542412
7,7,7,7,7,7,7,7,7,7,7,7,7,4,7,7,7,4,7,7,7,4.68,4.8,4.84,4.68,4.72,4.76,4.68,4.44,4.76,4.64,4.16,96,83,92,31,5,6,7,7,2,2,2,2,2,2,2,2,2,2,2,Yes,Yes,1,1,100,4.88,4.72,4.8,4.84,4.8,4.84,7,7,7,7,6.58,1,6.64,1.6,1.48,9.6,9.2,8.9,7.9,(2) agree,No,No,No,"[""None of the above""]",0,0,4.4,Catholic,,Meat-eater,I love the survey.,16.1,0.923076923,74,Male,Northeast,White,3,57500,457,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,6,6,6,,6,6,6,,6,6,6,4,5,6,6,6,6,6,6,less_than_high,m55_,50000_74999,0.82440757
5,5,3,5,3,5,5,5,5,6,6,6,6,6,5,6,6,6,2,6,6,3.76,3.48,3.84,3.12,3.92,3.52,3,3.24,3.88,3.52,3.72,68,73,57,67,6,5,5,5,3,3,4,3,4,4,3,6,4,3,3,Not sure,Not sure,1,1,79,3.2,3.2,3.08,3.76,3.68,3.28,5,5,6,5,5.32,5.38,5.14,5.5,5.38,7.8,7.7,7.4,7.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.24,Protestant,,Pescatarian,,29.07,0.923076923,62,Female,South,White,3,27500,458,0,0,0,0,0,1,0,1,0,4,4,3,4,3,4,4,4,4,5,5,5,5,5,4,5,5,5,2,5,5,5,4,4,4,4,4,5,4,less_than_high,f55_,25000_49999,0.572561564
6,3,6,6,3,5,5,5,3,4,2,2,5,3,5,3,6,2,5,3,5,4.12,3.8,3.68,2,4.12,2.88,4.4,4.88,4,4.96,4.44,1,3,67,30,6,6,6,6,1,1,3,1,5,1,4,1,4,1,1,No,No,0,0,10,4.68,4.76,5,3.64,4.24,3.44,7,7,7,5,6.88,1,1,4.96,1,1,1,7.2,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Vegetarian,,20.67,0.948717949,52,Female,South,White,4,27500,459,0,0,0,0,0,1,0,1,0,5,3,5,5,3,4,4,4,3,,2,2,4,3,4,3,5,2,4,3,4,5,5,5,5,6,6,6,4,less_than_high,f35_54,25000_49999,1.185184801
5,3,7,7,3,3,6,5,5,7,6,6,7,5,7,5,7,1,7,5,7,4.6,5,5,3.92,3.96,2.96,2.72,3.64,4.32,4.04,3.48,44,43,90,32,6,1,6,6,1,1,1,6,7,3,5,7,1,7,1,No,Not sure,100,50,84,5,5,5,3.48,5,4.92,7,7,7,7,7,2.14,6.04,4.42,2.44,2.5,5.8,2.1,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.76,Other,Wican,Meat-eater,,17.57,0.923076923,53,Female,South,Indigenous,2,37500,460,0,0,0,0,0,1,0,0,0,4,3,6,6,3,3,5,4,4,6,5,5,6,4,6,4,6,1,6,4,6,5,1,5,5,6,6,6,6,less_than_high,f35_54,25000_49999,0.781488047
5,2,3,7,6,6,5,3,2,1,2,2,3,2,2,2,2,2,2,3,6,3.76,3.64,3.84,2,3.44,2.36,3.88,4,4.16,2.76,3.8,26,25,73,61,6,6,6,7,2,1,2,1,3,2,6,7,5,3,1,No,No,0,0,19,3.96,2.2,4.2,2,1.92,4.04,6,5,7,7,2.5,5.98,2.26,5.44,2.62,7.8,8.1,7.9,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.84,Catholic,,Meat-eater,,18.42,0.923076923,45,Female,Midwest,White,4,27500,461,0,0,1,0,1,0,0,0,0.4,4,2,3,6,5,5,4,3,2,1,2,2,3,2,2,2,2,2,2,3,5,5,5,5,6,5,4,6,6,less_than_high,f35_54,25000_49999,1.489075047
6,3,7,6,2,2,5,5,1,5,3,1,5,3,3,2,6,2,6,2,6,2.84,2.36,3.24,2.36,3.24,2.4,2.4,1.68,2.68,2.4,2.16,11,11,23,16,7,5,7,7,2,3,2,1,1,2,2,2,3,5,4,No,No,0,0,15,5,4,4,3,3,4,6,6,7,7,2.74,1,1.12,7,4,2,0.1,3,1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.88,Protestant,,Meat-eater,,28.2,0.923076923,69,Female,South,White,4,137500,462,0,0,1,0,1,0,0,0,0.4,5,3,6,5,2,2,4,4,1,4,3,1,4,3,3,2,5,2,5,2,5,6,4,6,6,5,5,6,6,less_than_high,f55_,100000_,0.385155103
3,6,1,5,2,4,3,4,1,3,2,1,4,2,1,3,4,1,2,4,6,4.2,3.84,4.08,2.68,3.6,3.88,2.6,3.8,2.56,4.04,2.4,30,30,42,26,6,2,1,3,4,1,4,4,4,1,2,3,1,2,2,No,No,1,0,30,2.48,1.88,3.8,2.48,2.72,2.56,4,2,6,6,4.66,2.62,4.6,2.56,2.56,3.1,7.6,7.7,3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.68,Catholic,,Meat-eater,,21.73,0.923076923,85,Female,Northeast,White,3,72500,463,0,0,0,0,0,1,0,0,0,3,5,1,4,2,,3,,1,3,2,1,,2,1,3,,1,2,,5,5,2,1,3,,2,5,5,less_than_high,f55_,50000_74999,0.412596428
6,3,4,7,2,4,4,2,3,4,4,1,4,4,4,4,5,1,6,4,4,1.28,1.92,1.88,1,1.32,1,1,1,1.52,1.68,1.84,0,0,31,0,4,6,6,7,2,1,2,1,1,1,3,1,2,1,1,Not sure,Not sure,5,5,75,1.52,1.8,3.88,1,1,1.84,5,6,3,5,7,1,4.9,5.98,5.26,1.6,2.3,2,1.3,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Other,baptist,Meat-eater,,13.2,0.948717949,59,Female,South,White,3,77500,464,0,0,0,0,0,1,0,0,0,5,3,,6,2,,,2,3,,,1,,,,,4,1,5,,,,5,5,6,4,5,3,4,less_than_high,f55_,75000_99999,0.395507556
3,3,5,3,3,6,5,1,5,3,3,1,5,4,5,5,5,5,5,6,6,3.52,3.96,2.32,2.6,2.44,2.76,3.56,3.48,2.16,2.8,3.24,10,12,76,65,5,1,3,5,3,2,5,2,3,2,5,6,4,6,1,Not sure,Not sure,5,3,46,3.16,2.6,3.4,3.44,2.68,3.24,6,5,6,5,3.94,4.12,3.1,4.36,4.9,4,4.1,5.4,4.1,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.32,Protestant,,Meat-eater,,60.18,0.923076923,23,Male,West,White,3,52500,465,0,0,0,0,0,1,0,0,0,3,3,4,3,3,5,4,1,4,3,3,1,4,,4,4,4,4,4,5,5,4,1,3,4,5,4,5,4,less_than_high,m18_34,50000_74999,0.948788235
6,7,7,7,2,6,6,6,2,6,6,2,6,5,6,6,6,2,7,7,6,4.04,5,4.44,2.04,2.08,1.92,3.12,1.44,1.76,4.68,4.96,76,70,73,77,4,2,5,5,4,2,1,1,1,4,1,4,4,4,5,Yes,Yes,1,1,87,3.4,3.64,4.08,1.32,1.88,1.92,7,7,7,7,3.04,4.9,4.42,4.3,4.24,4,5.2,3.8,3.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.12,Catholic,,Meat-eater,,11.07,0.923076923,36,Female,Midwest,White,1,72500,466,0,0,0,0,0,1,0,0,0,5,6,6,6,2,5,5,5,2,5,5,2,5,4,5,5,5,2,6,6,5,,2,4,4,6,6,6,6,less_than_high,f35_54,50000_74999,1.101834236
3,5,6,3,6,3,5,6,6,6,3,1,6,3,6,5,3,6,2,6,5,2,2.64,3.8,3.56,4.08,4.24,4.24,3.88,3.88,3.88,3.76,74,70,65,88,4,3,3,4,7,3,1,2,1,5,6,2,3,3,5,Not sure,Yes,10,5,69,3.88,3.88,3.68,2.32,3.8,3.92,6,5,6,5,5.2,4.96,5.2,5.32,5.44,7.7,7,7.1,7.6,(2) agree,No,No,Yes,"[""None of the above""]",1,2,4.04,Other,Born again Christian,Meat-eater,,1794.97,0.923076923,63,Female,South,White,3,32500,467,0,0,0,0,0,1,0,0,0,3,4,5,3,5,3,4,5,5,5,3,1,5,3,5,4,3,5,2,5,4,,3,3,,5,4,5,4,less_than_high,f55_,25000_49999,0.572561564
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,4.96,4.92,3.84,2.16,4,2.12,3.92,1.92,4.96,5,5,23,22,24,21,5,5,5,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,11,1.68,1.68,1.76,1.64,1.68,1.64,4,4,4,4,7,1.96,1.84,7,3.94,1.5,2.3,2.1,1.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,Ok,14.63,0.923076923,45,Female,South,White,3,77500,468,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,1,,,,,,,,,,4,4,4,4,,,,,less_than_high,f35_54,75000_99999,0.818688459
3,5,5,3,7,5,5,1,1,2,2,6,5,1,7,1,7,3,2,2,6,2.44,4,2.16,1.88,1.88,1.76,1.64,1.92,2.28,4.2,3.88,29,0,19,18,7,2,6,7,5,7,5,3,6,7,5,1,5,6,5,Not sure,Not sure,10,10,88,1.68,2.12,3.72,1.68,1.76,4.28,6,6,6,6,2.14,2.02,1.72,1.72,2.74,7.9,7.4,8.1,7.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.84,Other,Lutheran,Meat-eater,,16.92,0.923076923,43,Female,Midwest,White,3,72500,469,0,0,0,0,0,1,0,0,0,3,4,4,3,6,4,4,1,1,2,2,5,4,1,6,1,6,3,2,2,5,6,2,5,6,5,5,5,5,less_than_high,f35_54,50000_74999,1.101834236
2,7,3,6,5,7,7,7,5,7,7,6,7,5,7,7,7,2,7,7,7,5,4.32,3.08,2.4,2.24,2.44,5,1,4.28,4.92,3.84,15,40,99,98,2,2,5,5,2,2,2,2,1,1,3,1,2,1,2,Not sure,Yes,1,5,100,3.36,3.52,3.96,5,5,5,7,7,7,7,1.06,1.18,6.28,6.04,1.18,10,7.1,7.4,7.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1,None,,Meat-eater,,11.12,0.923076923,43,Female,Northeast,White,4,42500,470,0,0,1,1,1,0,1,0,0.6,2,6,3,5,4,6,6,6,4,6,6,5,6,4,6,6,6,2,6,6,6,2,2,4,4,6,6,6,6,less_than_high,f35_54,25000_49999,1.154222856
2,2,4,5,6,6,5,6,5,4,6,6,6,6,7,7,7,6,7,6,7,4.24,2.24,4.32,4.36,4.28,2.6,2.12,4.84,4.12,4.32,2.08,78,78,11,12,5,1,2,3,6,4,3,6,5,4,5,7,5,7,3,Yes,Yes,0,0,59,1.92,3.52,3.6,2.08,3.56,4,3,3,5,5,3.04,5.68,5.2,2.2,1.06,7.4,2.3,6.7,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.64,Protestant,,Meat-eater,I like this one I would do more like these,17.6,0.923076923,32,Female,South,White,3,37500,471,0,0,0,0,1,0,0,0,0.2,2,2,,4,5,5,4,5,4,,5,5,5,5,6,6,6,5,6,5,6,4,1,2,3,3,3,4,4,less_than_high,f18_34,25000_49999,1.204289364
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,3.04,2.8,2.96,3.36,3,2.88,3.04,2.84,2.76,2.92,2.88,23,17,33,88,4,4,4,4,3,3,1,2,3,1,1,7,4,1,3,Not sure,Not sure,0,0,47,2.28,2.4,2.92,2.48,2.48,2.28,6,5,3,4,5.62,2.74,4,5.44,5.56,3.2,2.5,3.2,2.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Catholic,,Meat-eater,,8.9,0.923076923,32,Female,West,White,3,47500,472,0,0,0,0,1,0,0,0,0.2,,,,,,,,,,,,,,,,,,,,,5,,,,,5,4,3,,less_than_high,f18_34,25000_49999,1.502797781
2,4,3,1,4,2,6,4,3,2,5,4,7,3,6,4,6,1,3,2,7,3.72,3.48,3.36,3.84,3.52,1.36,3.8,1.36,3.88,4.96,1.36,12,8,60,57,4,2,5,5,3,3,5,3,6,1,6,2,4,1,2,Not sure,Yes,5,10,82,1.68,2.12,4.16,1.4,1.6,3.44,5,2,6,6,1.78,2.8,5.08,5.32,5.26,2.5,1.9,1.6,1.2,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3,Jewish,,Other restrictions,,14.18,0.923076923,18,Female,Northeast,White,3,112500,473,0,1,0,0,0,0,0,1,0.2,2,,3,1,,2,5,,3,2,4,,6,3,5,,5,1,3,2,6,,2,4,4,4,2,5,5,less_than_high,f18_34,100000_,0.788947153
6,6,6,6,7,7,1,1,1,1,1,1,7,6,3,6,7,5,4,4,7,3.24,3.8,4.32,1.36,1.52,4.92,1.68,3.56,1.52,4.92,4.84,54,54,54,54,4,6,5,7,6,7,6,3,6,1,5,6,7,1,1,Yes,Yes,1,1,100,4.24,3.04,4.16,3.12,3.12,3.44,7,3,7,7,4.24,1,1,5.74,5.2,5.3,2.6,5.2,6.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.92,Catholic,,Meat-eater,,27.98,0.923076923,44,Female,South,Black,3,32500,474,0,0,1,0,1,0,0,0,0.4,5,5,5,5,6,6,1,1,1,1,1,1,6,5,3,5,6,4,,,6,,5,4,6,6,3,6,6,less_than_high,f35_54,25000_49999,1.710426017
7,1,5,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4.6,4.6,4.8,3.92,1.8,3,5,2.6,4.48,5,5,0,13,100,22,7,7,7,7,1,1,1,1,2,1,1,1,4,1,1,Yes,No,0,0,0,1,1,1,1,1,1,5,5,3,3,1,1,1,1,6.46,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,"To me, Humans and Animals are the only sentient beings.  They have souls because they were created by God.  This AI crap is Evil and will become the undoing of human life on this planet if people keep thinking the Robots have feelings.",13.77,0.923076923,58,Female,West,White,8,47500,475,0,0,0,0,0,1,0,0,0,6,1,4,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,6,6,6,6,4,4,3,3,some_college,f55_,25000_49999,0.758989469
5,5,5,6,3,4,4,4,4,5,5,4,4,4,4,4,5,2,5,5,6,3.68,4.2,2.56,1.68,1.36,2.24,1.64,2.44,2.72,4.96,4.92,6,14,53,49,6,5,6,6,1,1,1,2,2,1,2,2,1,1,1,No,Not sure,0,20,41,4.52,2.64,4.48,2.32,1.84,4.24,7,7,7,2,5.92,1,3.16,5.02,3.94,1.5,2.7,2.5,2.2,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3,Protestant,,Pescatarian,"This  was  a  interesting  survey,  I wouldn't  doubt  it  if that could  actually  happen",32.07,0.923076923,58,Female,Midwest,White,7,52500,476,0,0,0,0,0,1,0,1,0,4,4,4,5,3,,,,,4,4,,,,,,4,2,4,4,5,5,4,5,5,6,6,6,2,some_college,f55_,50000_74999,0.565452651
4,4,4,4,4,4,7,6,5,4,2,4,7,7,6,6,4,4,6,6,4,4.6,3.12,4.6,1.24,4.36,1.8,1.88,2.12,3.12,4.88,2.92,60,61,87,75,4,5,6,6,5,5,6,2,5,3,4,3,3,2,5,Not sure,Yes,2,2,99,4.64,3.68,4.52,3.28,4.28,2.88,7,7,7,7,3.94,4,5.44,2.74,2.86,6.4,5.9,7,5.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,1.04,Buddhist,,Meat-eater,,9.22,0.923076923,26,Female,Northeast,White,8,92500,477,0,1,0,1,1,0,0,0,0.6,,,,,,,6,5,4,,2,,6,6,5,5,,,5,5,,,4,5,5,6,6,6,6,some_college,f18_34,75000_99999,0.860618956
4,4,4,3,3,3,5,5,3,5,5,1,6,3,5,4,7,2,6,6,6,3.76,3.44,3.48,3.6,3.48,3.04,3.64,3.48,3.48,3.72,3.44,51,51,66,55,6,3,3,3,7,5,2,2,7,5,5,5,6,7,5,No,Not sure,0,1,55,3.08,2.8,3.52,3.08,3.16,3.52,7,5,7,7,4.42,2.68,2.68,4.6,4.3,4.5,5.2,5.1,4,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Catholic,,Meat-eater,,27.05,1,76,Female,West,White,8,42500,478,0,0,0,0,1,0,0,0,0.2,,,,3,3,3,4,4,3,4,4,1,5,3,4,,6,2,5,5,5,5,3,3,3,6,4,6,6,some_college,f55_,25000_49999,0.758989469
7,4,7,7,1,1,1,2,1,7,2,2,1,1,1,1,4,1,1,1,4,5,4.08,4.24,4.8,4.2,1.16,4.28,1.8,4.8,5,5,21,13,24,26,4,7,7,7,1,1,1,1,2,1,4,1,1,1,1,Not sure,Not sure,-1,0,55,1.96,2.28,3.56,2.4,3.28,3.76,6,6,6,6,6.16,6.94,1.06,5.68,6.4,1.7,1.7,7.5,1.9,(2) agree,No,No,No,"[""None of the above""]",0,0,4.32,Other,Baptist,Meat-eater,,12.48,0.923076923,34,Female,South,White,8,137500,479,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,2,1,6,2,2,1,1,1,1,,1,1,1,,,6,6,6,5,5,5,5,some_college,f18_34,100000_,0.860573923
1,3,7,6,2,2,3,2,1,3,2,2,1,3,6,3,7,1,7,5,5,3.16,3.72,3.44,3.6,3.68,3.64,3.56,2.8,3.68,4,3.24,63,41,61,34,5,2,2,2,2,4,4,3,6,5,5,6,2,5,2,No,Not sure,40,25,84,3.8,2.84,3.48,3.6,3.92,3.28,7,6,6,7,6.94,3.46,3.22,4.96,5.02,4.4,4.2,4.3,4.1,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,17.6,0.923076923,68,Female,South,Black,8,37500,480,0,0,0,0,0,1,0,0,0,1,3,6,5,2,2,3,2,1,3,2,2,1,3,5,3,6,1,6,4,4,4,2,2,2,6,5,5,6,some_college,f55_,25000_49999,0.87777716
6,6,6,7,5,2,4,3,1,4,5,2,3,1,2,1,6,1,6,2,2,2.56,3.6,2.24,2.48,2.16,2.52,3.48,2.12,2.52,2.24,3.6,14,13,69,68,4,7,7,7,1,2,1,1,1,1,1,1,1,1,1,No,No,1,5,45,2.16,1.76,3.52,1.6,1.76,2.32,7,7,7,7,2.26,1.24,2.62,5.32,5.92,2.4,3.5,2.9,1.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,None,,Meat-eater,,9.73,0.923076923,61,Female,West,White,8,27500,481,0,0,0,0,0,1,1,0,0,5,5,5,6,4,2,,3,1,,4,2,3,1,2,1,5,1,5,2,2,,6,6,6,6,6,6,6,some_college,f55_,25000_49999,0.758989469
7,7,7,7,1,1,7,1,1,2,3,2,7,1,1,1,7,1,7,7,7,3.8,3.88,3.64,2.12,2.6,2.4,3.68,2.64,3.72,3.92,4.04,2,1,66,16,7,6,7,7,4,2,3,2,2,2,2,5,3,5,2,No,Not sure,90,100,77,4.08,4.04,1.4,3.76,3.76,4.84,7,7,5,1,5.44,1,2.2,3.4,3.58,0.8,1.3,0.7,0.9,(2) agree,No,No,Yes,"[""None of the above""]",0,4,4.32,Protestant,,Meat-eater,No that was interesting I haven't thought much about the subject before,15.02,0.923076923,58,Male,West,White,3,82500,482,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,6,1,1,2,3,2,6,1,1,1,6,1,6,6,6,6,5,6,6,6,6,4,1,less_than_high,m55_,75000_99999,0.986145476
5,3,3,5,5,5,5,5,3,6,5,2,6,3,6,3,6,5,6,6,6,3.88,3.72,3.76,3.24,3.64,2.64,3.84,3.24,3.92,3.48,3.52,55,53,82,81,6,3,3,3,2,3,2,4,1,2,2,2,4,3,3,No,Not sure,50,30,63,2.8,2.6,3.12,2.76,2.88,2.76,6,6,6,6,4.06,3.46,4.72,3.64,4.66,3.8,4.1,4.6,4.2,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans""]",0,1,3.88,Catholic,,Meat-eater,,19.53,0.923076923,43,Female,South,White,2,52500,483,1,0,0,0,0,0,0,0,0.2,4,3,3,4,4,4,4,4,3,5,4,2,5,3,5,3,5,4,5,5,5,5,3,3,3,5,5,5,5,less_than_high,f35_54,50000_74999,0.876972045
3,2,2,6,6,7,3,1,1,1,2,1,4,3,6,4,4,1,7,4,7,4.16,4.2,3.44,3.92,3.92,4.16,3.6,3.68,4,4.84,3.24,35,70,70,75,7,5,5,5,5,2,2,2,3,3,6,4,5,3,1,Not sure,Not sure,0,0,87,3.32,3.2,3.12,1.52,3.08,3.56,5,6,4,6,4.9,3.58,3.16,4.48,3.34,2.8,3.1,5.8,3.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,1,3.4,Muslim,,Meat-eater,,23.03,0.923076923,41,Male,South,Black,7,47500,484,0,0,0,0,1,1,0,0,0.2,3,2,2,5,5,6,3,1,1,1,2,1,,3,5,,,1,6,,6,6,4,4,4,4,5,,5,some_college,m35_54,25000_49999,1.356646739
2,2,1,2,5,6,7,7,6,5,6,2,7,7,7,6,7,5,7,6,7,5,5,5,5,1,5,5,2.04,5,5,5,10,10,99,100,5,2,2,2,7,7,7,7,2,7,7,4,7,7,7,Yes,Yes,1,2,100,2.76,2.48,3.04,5,4.8,4.24,5,5,6,6,1.72,1.48,1.48,3.58,3.4,0.9,1.9,3.6,1.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3,Atheist,,Meat-eater,,35.52,0.923076923,38,Female,South,White,8,112500,485,0,0,0,1,1,0,1,0,0.4,2,2,1,2,4,5,6,6,5,4,5,2,6,6,6,5,6,4,6,5,6,4,2,2,2,4,4,5,5,some_college,f35_54,100000_,0.846921981
5,7,5,4,4,5,5,5,5,5,5,5,7,5,7,7,7,1,6,5,7,3.6,4.36,3.12,4.6,3.28,3.28,3.2,3.36,3.56,3.48,4.2,1,59,100,76,6,4,4,4,1,1,1,1,1,1,2,1,1,1,1,Yes,Not sure,0,0,38,3.4,1.8,2.16,2.92,1.68,3.08,7,7,7,7,3.4,3.16,3.4,3.16,3.94,2.9,2.7,2.4,3.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.48,Other,Penacostal,Meat-eater,,8.53,0.923076923,31,Female,Midwest,White,2,52500,486,0,0,0,0,0,1,0,0,0,4,6,4,,,4,4,4,4,4,4,4,6,4,6,6,6,1,5,4,6,5,,,,6,6,6,6,less_than_high,f18_34,50000_74999,1.119595231
2,6,3,2,5,6,6,6,5,2,6,6,6,6,6,6,6,2,6,6,6,3.84,1.04,3.24,1.16,2.12,1,1,1,1,4.4,1.36,17,17,100,100,2,2,3,2,7,6,7,2,1,3,1,3,1,7,1,Not sure,Yes,25,20,100,2.12,2.12,5,5,4.2,3.24,7,6,7,7,7,1,7,1.96,1,2,5,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2,None,,Meat-eater,,12.7,0.923076923,39,Female,Midwest,White,8,27500,487,0,0,1,1,1,0,1,0,0.6,2,5,3,2,4,5,5,5,4,2,5,5,5,5,5,5,5,2,5,5,5,2,2,3,2,6,5,6,6,some_college,f35_54,25000_49999,1.581832344
7,7,3,7,7,7,6,6,7,7,7,6,7,7,7,7,7,3,7,7,7,4.96,5,4.56,3.92,4.16,3.44,3.4,4,4.24,5,5,1,3,80,33,2,5,6,7,6,5,7,2,2,7,1,1,3,7,1,No,Yes,15,10,100,4.72,5,3.92,4.32,5,4.04,7,5,7,7,5.98,2.44,3.34,1.54,1,0,0,1,0.1,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.6,Agnostic,,Meat-eater,,10.73,0.923076923,21,Male,Midwest,Black,8,42500,488,0,0,0,1,1,0,1,0,0.4,6,6,3,6,6,6,5,5,6,6,6,5,6,6,6,6,6,3,6,6,6,2,4,5,6,6,4,6,6,some_college,m18_34,25000_49999,1.979212926
6,6,7,6,5,6,7,3,7,3,3,4,2,4,3,3,5,1,5,5,4,3.8,3.52,2.6,2.32,3.76,3.84,3.84,3.96,2.6,3.72,3.96,35,59,72,38,6,3,5,6,1,1,2,1,1,1,3,1,2,2,2,Not sure,Not sure,0,7,63,3.44,3.72,3.52,3.36,3.64,3.44,7,6,7,7,3.34,3.34,3.28,3.46,3.34,4.3,4.2,4,4.3,(2) agree,No,No,No,"[""None of the above""]",0,0,1.44,Catholic,,Meat-eater,,11.97,0.923076923,70,Female,Northeast,White,8,27500,489,0,0,0,0,0,1,0,0,0,5,5,6,5,4,5,6,3,6,3,3,,2,,3,3,4,1,4,4,,5,3,4,5,6,5,6,6,some_college,f55_,25000_49999,0.592338079
7,3,7,7,7,6,6,7,5,6,5,5,6,5,6,5,7,1,7,7,7,4.32,4.96,4.64,4.48,4.52,1.16,1.76,1.2,4.56,4.96,4.96,37,36,81,5,7,5,5,5,2,1,1,1,1,1,1,1,2,5,2,Not sure,Yes,20,20,100,5,5,4.96,4.48,4.96,4.64,5,3,6,7,5.5,1.06,4,6.28,5.44,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.04,Atheist,,Meat-eater,"THIS ONE MADE ME PAY THE MOST ATTENTION, AND WAS THE MOST FUCKED UP BLACK MIRROR SURVEY EVAR!!! IT WAS AWESOME!",26.25,0.923076923,44,Female,South,White,8,87500,490,0,1,0,1,1,0,1,0,0.6,6,3,6,6,6,5,5,6,4,5,4,4,5,4,5,4,6,1,6,6,6,6,4,4,4,4,3,5,6,some_college,f35_54,75000_99999,0.869686109
1,5,1,1,5,5,5,5,6,5,6,5,5,5,7,5,7,2,7,5,6,3.92,4,2.56,2.08,3,2.48,1.96,1.84,1.92,5,5,10,10,25,25,7,5,6,5,4,4,2,1,1,3,1,1,1,6,5,Not sure,Yes,20,25,100,4.08,4.44,4.32,4.04,4,5,7,7,7,7,1,2.26,4,2.26,1,0,0,0.8,0.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Agnostic,,Meat-eater,I liked this survey a lot.,10.28,0.923076923,41,Female,Midwest,White,8,52500,491,0,0,1,1,1,0,1,0,0.6,1,4,1,1,4,4,4,4,5,4,5,4,4,4,6,4,6,2,6,4,5,6,4,5,4,6,6,6,6,some_college,f35_54,50000_74999,1.170469571
5,7,2,7,2,7,7,3,5,7,7,7,6,6,2,2,2,6,7,2,5,3.64,1,1,1,1,1,1,1,4.8,4.88,1,80,100,22,79,5,1,3,5,2,7,5,7,7,3,5,7,1,6,7,Not sure,Yes,10,46,72,3.68,5,4.96,2.12,3.4,3.92,7,7,6,7,7,4.18,5.2,1,1.72,4,3,5.6,6.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,1,None,,Meat-eater,,24.25,0.923076923,21,Male,South,White,4,72500,492,1,1,1,0,1,0,1,0,0.8,4,6,2,6,2,6,6,3,4,6,6,6,5,5,2,2,2,5,6,2,4,4,1,3,4,6,6,5,6,less_than_high,m18_34,50000_74999,0.760325571
2,6,2,2,6,7,6,6,6,6,6,6,7,5,7,7,7,1,7,7,7,5,4.48,4.52,1.08,2.2,1.2,4.96,1.44,5,5,4.32,5,3,78,79,5,5,5,6,7,5,5,2,5,5,2,1,1,7,4,Not sure,Yes,25,10,95,4.92,4.96,5,5,4.8,3.68,7,7,7,7,3.88,1.3,6.58,4.36,1.12,0.7,0.8,0.3,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,Protestant,,Meat-eater,Interesting,26.38,0.923076923,60,Female,West,White,9,57500,493,0,0,0,0,0,1,0,0,0,2,5,2,2,5,6,5,5,5,5,5,5,6,4,6,6,6,1,6,6,6,4,4,4,5,6,6,6,6,associates,f55_,50000_74999,0.608750351
6,5,7,6,7,7,4,5,1,4,3,4,5,4,6,6,4,5,5,4,5,4.76,4.24,4.4,2.56,1.92,3.68,3.32,2.32,3.8,4.88,4.24,1,2,61,32,7,7,6,7,2,1,2,5,5,2,2,5,3,3,2,Not sure,Not sure,20,20,65,2.44,2.48,3.64,3,2.68,3.36,6,3,7,7,7,1,1,6.88,2.08,2.5,3.8,3.9,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.48,Protestant,,Meat-eater,,14.02,0.923076923,74,Female,West,White,9,137500,494,0,0,0,0,0,1,0,0,0,5,4,6,5,6,6,,4,1,,3,,4,,5,5,,4,4,,4,6,6,5,6,5,3,6,6,associates,f55_,100000_,0.55341766
6,7,6,6,6,7,5,6,5,3,3,5,3,3,5,3,5,3,6,6,6,3.6,3.56,3.68,3.36,3.48,3.6,3.08,3.12,3.52,3.44,2.72,34,36,33,33,5,6,6,2,4,5,4,2,5,2,4,3,4,4,2,No,Not sure,3,3,51,3.6,3.04,3.12,3.04,3.04,3,5,6,5,5,4.84,4.42,4.78,3.46,3.64,5.2,5.1,5.4,5.2,(2) agree,No,No,Yes,"[""None of the above""]",4,1,2.28,Protestant,,Pescatarian,,38.42,0.923076923,73,Female,West,White,9,137500,495,0,0,0,0,0,1,0,1,0,5,6,5,5,5,6,4,5,4,3,3,4,3,3,4,3,4,3,5,5,5,4,5,5,2,4,5,4,4,associates,f55_,100000_,0.55341766
6,4,6,7,2,3,5,3,3,4,2,2,3,4,3,3,4,1,5,5,7,4,4,3,1,1,3,2,1,3,3,3,0,0,100,70,6,2,3,2,6,5,5,5,5,7,7,5,5,7,2,No,No,0,0,10,5,3,5,2,1,1.6,6,5,6,7,5.86,1,1,5.98,5.08,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,2,3.6,Protestant,,Meat-eater,,26.15,0.923076923,50,Female,South,Hispanic,9,97500,496,0,0,0,0,0,1,0,0,0,5,,5,6,2,3,4,3,3,,2,2,3,,3,3,,1,4,4,6,5,2,3,2,5,4,5,6,associates,f35_54,75000_99999,1.993896814
5,5,5,5,6,5,3,3,3,5,2,5,3,1,2,1,6,6,5,5,6,3.8,3.96,3.6,3.52,3.84,3.68,3.24,3.68,3.68,3.76,3.72,34,33,29,34,7,6,6,5,2,3,1,2,3,3,3,3,3,1,1,Not sure,Not sure,5,5,57,2.84,2.68,2.76,2.72,2.76,2.84,7,7,5,7,3.16,3.1,3.58,3.4,2.56,1.9,2.8,3.3,2.5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.4,Catholic,,Meat-eater,,15.2,0.923076923,46,Female,Midwest,White,9,37500,497,0,0,0,0,0,1,0,0,0,4,4,4,4,5,4,3,3,3,4,2,4,3,1,2,1,5,5,4,4,5,6,5,5,4,6,6,4,6,associates,f35_54,25000_49999,1.714605646
5,3,5,5,4,4,4,3,3,4,2,2,5,4,4,4,5,3,4,3,4,1,1,1,1,1,1,1,1,1,1,1,0,0,20,20,5,4,5,5,3,3,2,1,1,3,4,2,2,4,2,No,Not sure,50,75,50,1.36,1.12,1,1.52,2,1.4,3,5,3,6,4.48,3.04,4,4.54,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,None,,Meat-eater,,25.37,0.923076923,68,Female,West,White,9,47500,498,0,0,0,0,0,1,1,0,0,4,3,4,4,,,,3,3,,2,2,4,,,,4,3,,3,,4,,4,4,3,4,3,5,associates,f55_,25000_49999,0.822696307
1,7,1,1,1,2,5,6,1,7,5,3,7,5,7,5,7,3,7,7,7,3.68,2.84,3.04,2.44,2.24,3.24,3.92,3.28,3,3.96,3.04,3,11,73,54,7,5,7,7,5,7,3,2,3,7,6,3,4,7,6,Not sure,Yes,25,20,88,5,3.68,4.76,4.76,2.88,4.8,5,2,7,7,6.46,1.78,2.32,4.78,1.6,2.8,3.1,3.1,5.6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.04,Other,I believe in The Creator,Meat-eater,,18.05,0.923076923,57,Female,South,White,9,87500,499,0,0,0,1,1,0,0,0,0.4,1,6,1,1,1,2,4,5,1,6,4,3,6,4,6,4,6,3,6,6,6,6,4,6,6,4,2,6,6,associates,f55_,75000_99999,0.45540988
2,5,6,7,5,5,5,5,3,5,5,5,6,5,6,5,6,5,5,5,5,3.52,2.4,3,3,2.52,2.52,2.52,1.52,3.52,4,2.04,60,50,75,60,5,3,3,3,6,4,3,2,3,2,5,4,5,6,1,No,Yes,10,10,80,3.44,3,2.64,4,4,3.36,6,6,5,6,2.56,1.48,4,5.02,3.22,3,2,4,3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.96,Agnostic,,Meat-eater,,12.57,0.923076923,64,Male,West,White,9,27500,500,0,0,0,1,1,0,1,0,0.4,2,4,5,6,4,4,4,4,3,4,4,4,5,4,5,4,5,4,4,4,4,4,3,3,3,5,5,4,5,associates,m55_,25000_49999,1.643826795
7,7,7,1,6,7,7,7,1,7,7,4,6,1,7,7,7,6,4,7,4,5,5,5,5,5,1,1,1,5,5,1,100,100,100,100,4,7,7,7,6,7,7,6,7,3,7,1,6,4,1,Not sure,Not sure,5,5,100,5,5,5,5,1,5,7,7,7,7,1,1,7,7,1,10,10,10,10,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Muslim,,Meat-eater,,6.3,0.923076923,27,Male,South,Hispanic,9,57500,501,0,0,0,0,1,0,0,0,0.2,6,6,6,1,5,6,6,6,1,6,6,,5,1,6,6,6,5,,6,,,6,6,6,6,6,6,6,associates,m18_34,50000_74999,1.851755348
4,4,4,2,2,1,1,1,1,1,1,1,4,1,4,4,6,1,5,5,5,1.72,1.92,1.64,1.36,1.72,4.4,1.56,1.64,1.8,1.84,1.64,34,34,37,39,2,5,5,5,2,2,1,2,1,6,1,1,1,1,5,No,No,0,0,50,3,3,3,3,3,3,5,5,5,5,3.04,3.04,3.04,3.04,3.04,2,2,2,2,(2) agree,No,No,No,"[""None of the above""]",0,1,2,Protestant,,Meat-eater,,16.97,0.923076923,58,Female,West,Black,9,87500,502,0,0,0,0,0,1,0,0,0,,,,2,2,1,1,1,1,1,1,1,,1,,,5,1,4,4,4,2,4,4,4,4,4,4,4,associates,f55_,75000_99999,0.820144474
6,6,4,4,4,4,6,6,4,6,5,2,6,4,4,4,6,1,6,6,6,5,5,5,4,4,3.04,4,2.92,5,3.56,3.48,29,29,28,29,4,3,3,3,7,7,7,7,7,7,7,7,6,7,6,No,Not sure,0,15,28,2.6,2.72,2.6,3.8,2.64,4,7,5,5,7,6.64,1.96,2.68,6.58,2.38,0.2,0,0.1,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2,None,,Other restrictions,,48.87,0.923076923,70,Female,West,White,9,57500,503,0,0,0,0,0,1,1,1,0,5,5,,,,,5,5,,5,4,2,5,,,,5,1,5,5,5,,3,3,3,6,4,4,6,associates,f55_,50000_74999,0.608750351
6,2,6,7,1,1,4,4,1,1,1,1,2,1,1,1,4,1,4,4,5,1.24,1.2,1.4,1.2,1.32,1.2,1.2,1.12,1.16,1.12,1.2,4,5,8,9,2,2,2,5,3,1,1,6,6,5,2,4,4,2,1,No,No,0,0,5,1.2,1.08,1.84,1.12,1.16,1.2,6,6,6,7,6.94,1.06,1.3,1.3,6.76,0.2,7,0.5,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.92,Catholic,,Other restrictions,Different survey,18.98,0.923076923,57,Female,Northeast,Hispanic,9,67500,504,0,0,0,0,0,1,0,1,0,5,2,5,6,1,1,,,1,1,1,1,2,1,1,1,,1,,,4,2,2,2,4,5,5,5,6,associates,f55_,50000_74999,1.00486906
7,2,7,7,1,1,1,1,1,1,1,1,4,1,4,1,5,1,4,4,6,1,1,1,1,1,1,1,1,1,1,1,0,0,45,52,7,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,29,2.96,3,3,3,3,2.96,5,3,2,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,[],0,2,1.84,Catholic,,Meat-eater,"strange survey, seemed to ask questons when no info was given",7.62,0.923076923,69,Male,Midwest,White,9,27500,505,0,0,0,0,0,0,0,0,0,6,2,6,6,1,1,1,1,1,1,1,1,,1,,1,4,1,,,5,6,5,6,6,4,3,2,6,associates,m55_,25000_49999,1.655071933
6,2,6,6,3,5,5,5,2,5,3,5,3,3,5,3,7,1,6,3,1,3.44,3.56,3.6,3.72,3.48,3.4,3.32,2.04,3.4,3.44,3.64,57,56,60,64,7,6,6,7,6,3,5,6,4,5,6,5,5,3,4,Not sure,Not sure,5,3,70,3.92,3.92,3.84,3.32,2.56,2.76,7,7,6,6,4.66,2.86,4.54,4.96,2.98,5.7,7.3,7.1,6.9,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.16,Catholic,,Pescatarian,,12.53,0.948717949,67,Female,West,White,9,27500,506,0,0,0,0,0,1,0,1,0,5,2,5,5,3,4,4,4,2,4,3,4,3,3,4,3,6,1,5,3,1,6,5,5,6,6,6,5,5,associates,f55_,25000_49999,0.822696307
2,2,2,2,2,2,4,2,2,3,2,1,3,2,2,2,4,1,4,4,5,2.36,2.8,2.52,2.76,2,2.44,1.8,2.2,2.8,2.44,2.4,47,48,59,58,6,3,3,3,6,3,4,2,2,1,5,1,4,6,3,Not sure,No,5,4,57,3.76,3.6,3.84,3.72,3.6,3.76,4,5,4,7,5.62,1.78,2.14,5.56,4,0.8,4.3,1.2,1.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.88,Protestant,,Meat-eater,,15.65,0.923076923,70,Female,South,White,9,32500,507,0,0,0,0,0,1,0,0,0,2,2,2,2,2,2,,2,2,3,2,1,3,2,2,2,,1,,,4,5,3,3,3,,4,,6,associates,f55_,25000_49999,0.659279928
7,6,5,7,6,5,7,5,1,7,3,2,6,5,6,3,7,1,5,6,7,3.72,3.24,3.28,2.68,3.08,2.52,3.08,1.96,3.32,4.96,2.92,0,1,10,10,7,5,5,5,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,3.68,3.48,2.92,3.52,3.6,3.6,7,7,7,7,4.42,1,1,1,4.3,0.1,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1.76,Agnostic,,Meat-eater,,11.63,0.923076923,67,Female,West,White,9,52500,508,0,0,0,0,0,1,1,0,0,6,5,4,6,5,4,6,4,1,6,3,2,5,4,5,3,6,1,4,5,6,6,4,4,4,6,6,6,6,associates,f55_,50000_74999,0.608750351
3,3,5,6,6,6,6,6,5,6,5,4,7,5,7,5,7,2,7,6,6,5,5,4.72,4.4,4.4,3.36,4.4,1.8,5,4.64,4.12,73,83,96,93,7,5,5,5,3,5,4,2,2,6,4,3,6,6,1,Not sure,Yes,1,0,100,5,3.92,3.76,4.6,4.52,4.84,7,6,7,6,4.12,1,2.86,1,2.38,6.4,3,6.9,0,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,2,2.04,None,,Vegan,Skynet,17.77,0.923076923,35,Female,West,Black,9,57500,509,0,1,0,1,0,0,1,1,0.4,3,3,4,5,5,5,5,5,4,5,4,,6,4,6,4,6,2,6,5,5,6,4,4,4,6,5,6,5,associates,f35_54,50000_74999,1.818533592
7,4,7,7,7,7,4,4,1,4,4,4,4,1,7,6,7,1,7,4,6,5,4,5,1,5,1,2,1,1.28,5,5,15,8,78,76,7,7,7,7,2,2,2,3,1,3,3,2,2,1,1,No,Not sure,25,0,85,5,5,5,5,5,5,7,7,7,7,7,1,2.8,7,3.04,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,1.12,Agnostic,,Other restrictions,,8.23,0.923076923,24,Female,West,White,9,72500,510,0,0,1,0,1,0,1,1,0.4,6,,6,6,6,6,,,1,,,,,1,6,5,6,1,6,,5,6,6,6,6,6,6,6,6,associates,f18_34,50000_74999,1.280406543
2,2,2,2,3,2,4,4,4,6,4,2,5,3,3,3,6,1,6,4,6,1.48,1.44,3.48,1,1,1,1,1,1,2.16,1.4,0,0,100,100,7,1,2,2,3,1,1,5,2,5,6,5,6,3,2,Not sure,Yes,20,30,100,5,1.6,5,3.4,3.4,4.36,7,6,7,6,5.2,1,7,5.08,3.28,0,0,1.7,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,1,1.6,Agnostic,,Meat-eater,,47.75,0.923076923,28,Male,South,Hispanic,9,52500,511,0,0,0,0,1,0,1,0,0.2,2,2,2,2,3,2,,,,5,,2,4,3,3,3,5,1,5,,5,6,1,2,2,6,5,6,5,associates,m18_34,50000_74999,1.851755348
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,3,3,3,3,3,3,3,3,0,0,0,1,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,50,3,3,3,3,3,3,7,6,7,6,3.1,3.04,3.04,3.04,3.1,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Other restrictions,none,10.28,0.923076923,53,Female,South,White,9,97500,512,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,,,,,,,,,,,,,,,6,5,6,5,associates,f35_54,75000_99999,0.942684425
6,6,4,6,1,1,4,1,1,4,2,4,4,1,4,4,4,1,4,4,6,1.44,1.12,1.48,3.68,3.72,2.36,1.48,3.8,1.52,4.8,1.24,3,0,6,14,7,6,7,7,1,2,2,1,1,1,2,2,2,1,1,No,No,0,0,4,4.76,1.68,4.64,1.68,1.6,3,6,6,4,2,6.88,1,1.06,6.88,6.94,0.3,0.3,0.5,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.56,Catholic,,Meat-eater,none thanks.,10.87,0.923076923,66,Female,Midwest,White,9,67500,513,0,0,0,0,0,1,0,0,0,5,5,,5,1,1,,1,1,,2,,,1,,,,1,,,5,6,5,6,6,5,5,,2,associates,f55_,50000_74999,0.612914708
6,1,6,5,1,1,1,1,1,1,2,1,5,2,1,1,5,1,1,2,2,2.64,4.12,2.16,1.64,1.2,1.2,1.72,1.24,1.16,5,5,1,1,71,79,6,3,3,3,2,1,4,5,4,2,2,2,5,1,2,No,No,5,5,84,2.32,1.64,3.44,1.36,1.52,1.36,7,7,5,5,6.82,1,2.14,7,5.14,0.3,6.3,5.9,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,None,,Meat-eater,,9.13,0.923076923,49,Female,South,White,9,72500,514,0,0,0,0,0,1,1,0,0,5,1,5,4,1,1,1,1,1,1,2,1,4,2,1,1,4,1,1,2,2,5,3,3,3,6,6,4,4,associates,f35_54,50000_74999,1.009795458
4,4,4,4,5,5,5,4,4,3,4,1,4,4,5,5,4,4,4,4,5,1.2,2.32,1.76,1.48,1.32,1,1,1,2.4,1,1.6,0,1,48,54,6,3,3,3,1,1,1,3,4,1,1,1,5,1,1,Not sure,Not sure,0,0,18,1.88,1.72,2.12,2.52,2.08,2.36,1,3,5,4,4.96,2.8,4.42,4.84,4.6,2.3,1.9,2.5,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.84,Catholic,,Meat-eater,,10.98,0.923076923,71,Female,South,White,9,77500,515,0,0,0,0,0,1,0,0,0,,,,,4,4,4,,,3,,1,,,4,4,,,,,4,5,3,3,3,1,3,4,,associates,f55_,75000_99999,0.45540988
7,4,7,7,2,1,4,1,1,1,1,1,4,1,1,1,4,1,4,4,4,1,1.64,1,3.56,3.36,1,1,1.64,2.68,1,1,0,0,0,0,5,4,4,4,1,2,1,4,4,1,1,3,4,1,1,No,No,0,0,0,3,1,3.84,1,1,1,6,5,7,5,4.18,1.36,4.18,7,3.4,0.6,1.6,0.7,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.56,Catholic,,Meat-eater,Weird survey,14.37,0.923076923,50,Female,Northeast,White,9,112500,516,0,0,0,0,0,1,0,0,0,6,,6,6,2,1,,1,1,1,1,1,,1,1,1,,1,,,,4,,,,5,4,6,4,associates,f35_54,100000_,0.894027338
5,6,6,6,5,5,5,7,6,3,5,2,7,3,7,7,7,5,7,7,7,4.16,2.12,1.2,1.6,1.08,2.44,1.52,1.08,2.08,4.24,1,77,71,71,86,1,5,1,6,1,1,1,1,7,2,3,7,1,1,1,Not sure,Yes,1,5,94,2.44,2.24,4.16,4.08,4.24,4.4,7,7,6,6,2.86,2.92,1.72,2.98,1.12,5.8,0.4,0.6,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.4,Protestant,,Meat-eater,,12.68,0.923076923,63,Female,South,White,9,77500,517,0,0,0,0,0,1,0,0,0,4,5,5,5,4,4,4,6,5,3,4,2,6,3,6,6,6,4,6,6,6,1,4,1,5,6,6,5,5,associates,f55_,75000_99999,0.45540988
3,3,3,3,4,4,4,4,2,6,4,2,4,2,4,3,4,1,5,5,5,3.36,3.28,2.16,2.88,3.4,2.16,3.04,2.04,3.56,3.72,2,27,21,54,40,6,2,3,5,4,5,5,2,5,4,4,3,5,6,3,Not sure,Not sure,10,20,65,3.48,3,3.92,3.44,2.64,2.84,7,7,7,7,6.04,1.78,2.98,5.62,2.62,0.2,0.7,0.2,0.2,(2) agree,No,No,No,"[""None of the above""]",0,1,2.96,Catholic,,Meat-eater,"Unusual, but very interesting survey.",21.75,0.923076923,65,Female,Northeast,White,9,72500,518,0,0,0,0,0,1,0,0,0,3,3,3,3,,,,,2,5,,2,,2,,3,,1,4,4,4,5,2,3,4,6,6,6,6,associates,f55_,50000_74999,0.475086978
4,4,5,4,2,3,5,4,1,4,2,1,5,4,4,4,6,1,5,4,4,5,2.16,3.84,2.04,1,2.96,3.84,2.28,3,4.16,2.12,0,0,0,0,4,4,1,4,7,6,7,7,7,6,2,5,7,1,1,Not sure,Not sure,25,0,25,1,1,3,1,1,1,5,5,7,5,4,4,4,3.94,1.06,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Protestant,,Meat-eater,fun survey,9.88,0.923076923,67,Female,Midwest,White,9,62500,519,0,0,0,0,0,1,0,0,0,,,4,,2,3,4,,1,,2,1,4,,,,5,1,4,,,,,1,,4,4,6,4,associates,f55_,50000_74999,0.612914708
2,4,5,3,5,4,6,5,4,6,6,4,6,4,6,5,7,4,7,7,7,3.64,3.12,2.88,2.48,2.76,2.48,3.36,2.12,3.8,4.24,2.44,30,40,86,63,5,3,5,5,3,2,3,1,2,5,4,2,2,1,2,No,Not sure,10,15,63,4.12,3.28,3.52,3.32,3.52,5,6,6,7,7,4.6,2.38,4.3,3.58,1.6,2.4,0.6,2.4,1.3,(2) agree,No,No,No,"[""None of the above""]",0,2,3,Protestant,,Meat-eater,Interesting,34.63,0.923076923,68,Male,South,White,9,62500,520,0,0,0,0,0,1,0,0,0,2,,4,3,4,,5,4,,5,5,,5,,5,4,6,,6,6,6,4,3,4,4,5,5,6,6,associates,m55_,50000_74999,0.974733826
7,7,7,7,5,2,4,2,2,5,5,5,6,5,5,3,5,5,6,1,3,5,3.28,4.08,3.32,4.08,3.12,2.8,1.08,4.4,5,5,100,100,99,100,5,7,6,7,7,5,7,5,6,2,3,1,7,6,4,Yes,Yes,0,0,99,4.44,3.44,3.64,4.04,4.36,4.04,7,6,7,7,5.44,4.72,4.66,5.5,5.74,3.6,6.1,5.6,5.9,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,3.52,Undisclosed,,Other restrictions,,6.43,0.923076923,21,Female,South,Black,9,175000,521,1,1,0,1,1,0,1,1,0.8,6,6,6,6,4,2,,2,2,4,4,4,5,4,4,3,4,4,5,1,3,4,6,5,6,6,5,6,6,associates,f18_34,100000_,1.346201904
5,3,3,3,3,3,3,3,1,5,2,1,6,2,6,2,6,1,5,3,3,1,1,1,1,1,1,1,1.12,1,1,1,12,1,31,12,6,3,2,3,3,3,3,1,2,4,3,3,3,4,2,Yes,Yes,-1,5,78,4.96,3.68,3.72,3.92,3.24,3.52,7,5,7,7,5.32,1.72,3.04,5.44,1.66,0,0.1,0,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,2,3.92,None,,Meat-eater,,11.9,0.923076923,40,Female,Midwest,White,9,77500,522,0,0,0,0,0,1,1,0,0,4,3,3,3,3,3,3,3,1,4,2,1,5,2,5,2,5,1,4,3,3,5,3,2,3,6,4,6,6,associates,f35_54,75000_99999,1.184395761
5,5,7,7,3,4,5,5,3,4,3,2,5,3,5,3,5,1,4,4,5,3.4,3.28,2.96,3.04,3.24,2.88,2.84,2.96,3.28,2.68,2.8,32,15,36,34,6,3,3,3,1,2,2,3,5,2,4,4,2,1,3,Not sure,Not sure,20,20,65,3.52,2.68,3.64,3.2,3.2,3.12,6,6,7,7,4.9,2.32,2.26,4.48,4.3,2.7,4.4,2.7,2.8,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.04,Catholic,,Meat-eater,,13.83,0.923076923,75,Female,South,White,9,92500,523,0,0,0,0,0,1,0,0,0,4,4,6,6,3,,4,4,3,,3,2,4,3,4,3,4,1,,,4,5,3,3,3,5,5,6,6,associates,f55_,75000_99999,0.45540988
3,3,1,4,3,3,4,3,3,5,2,3,5,7,5,3,7,4,5,5,7,3.96,3.92,3.92,1.88,1.64,1,1,1,4,5,3.72,10,8,84,72,5,1,2,2,2,2,3,7,6,6,1,5,6,5,2,Not sure,Not sure,0,0,100,2.28,3.36,3.4,2.16,2.12,3,5,3,3,6,4,2.32,4.84,3.22,2.32,3.1,7.1,8.6,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,1,3,Catholic,,Meat-eater,This was a very interesting subject.  I had never considered the factors that are present with robots having emotions,25.52,0.923076923,68,Male,South,White,9,62500,524,0,1,0,0,0,0,0,0,0.2,3,3,1,,3,3,,3,3,4,2,3,4,6,4,3,6,,4,4,6,4,1,2,2,4,3,3,5,associates,m55_,50000_74999,0.974733826
5,1,5,5,2,3,2,3,1,3,3,1,4,1,1,1,1,2,2,3,2,2.28,2.32,2.44,4.08,2.16,3.08,2.44,3,2.72,1.28,1.72,4,9,27,6,6,3,4,4,1,1,1,1,2,1,1,2,1,1,1,No,Not sure,0,50,19,1.56,1.4,1.16,1.04,1.08,2.04,7,5,6,5,5.86,1,2.02,5.92,6.46,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,None,,Meat-eater,none,19.92,0.923076923,70,Male,South,White,9,112500,525,0,0,0,0,0,1,1,0,0,4,1,4,4,2,3,2,3,1,3,3,1,,1,1,1,1,2,2,3,2,5,3,,,6,4,5,4,associates,m55_,100000_,0.88613487
4,4,4,3,4,3,4,3,1,4,4,4,4,3,4,4,3,1,4,4,4,2,2.08,2.04,2.16,2.08,2.08,2.24,2.04,2.08,2.12,2.4,79,82,73,81,2,3,5,6,3,3,4,4,4,4,7,4,1,5,4,Not sure,Not sure,3,2,50,2.24,1.48,1.56,2.96,2.56,2.52,5,3,5,5,3.94,4,5.32,4.18,4.12,2.6,2.9,2.6,2.6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,Catholic,,Meat-eater,,18.03,0.923076923,63,Female,Midwest,White,9,87500,526,0,0,0,0,0,1,0,0,0,,,,3,,3,,3,1,,,,,3,,,3,1,,,,2,3,4,5,4,3,4,4,associates,f55_,75000_99999,0.572180379
5,5,5,5,2,2,6,5,5,2,5,2,5,6,5,1,1,6,5,2,5,4.16,3.76,3.96,4.64,5,4.4,4.84,4.08,4.36,3.64,3.76,66,63,83,56,5,3,5,7,5,4,4,6,7,7,6,6,6,5,5,Yes,No,3,3,91,2,1.72,3.44,4.32,2.44,4.8,7,5,7,7,1.9,4.54,5.74,5.08,4.78,7.6,8.6,9,8.3,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.88,Protestant,,Meat-eater,,18.18,0.923076923,33,Male,Midwest,White,9,72500,527,0,0,0,0,1,0,0,0,0.2,4,4,4,4,2,2,5,4,4,2,4,2,4,5,4,1,1,5,4,2,4,4,3,4,6,6,4,6,6,associates,m18_34,50000_74999,1.099962229
3,6,5,7,3,3,5,5,3,5,5,2,6,3,6,4,7,3,7,6,6,3.88,3.96,3.64,4,3.84,2.36,4.2,1.96,3.76,3.76,3.76,32,34,84,74,5,3,3,3,4,5,3,1,1,2,2,2,3,5,1,Not sure,Not sure,50,10,74,3.64,3.88,3.72,2.68,3.4,3.16,5,5,5,5,4.96,1.12,2.02,5.14,3.34,0.1,2.5,1.1,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.44,Protestant,,Meat-eater,,23.15,0.923076923,70,Female,South,Black,9,67500,528,0,0,0,0,1,0,0,0,0.2,3,5,4,6,3,3,4,4,3,4,4,2,5,3,5,,6,3,6,5,5,4,3,3,3,4,4,4,4,associates,f55_,50000_74999,0.704024464
4,4,7,7,2,2,2,2,1,2,1,1,6,1,4,2,6,1,4,2,4,4.12,3.2,3.88,2.36,2.64,2.24,2.4,2.68,2.08,3.6,3.28,64,59,76,57,4,3,3,3,4,2,1,6,3,6,5,7,7,1,1,Not sure,Not sure,10,15,67,3.48,3.52,2.68,2.48,2.88,2.4,6,2,6,4,6.28,1.42,4.42,3.1,3.4,5.9,7.1,4,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.52,None,,Meat-eater,,13.3,0.923076923,36,Female,Northeast,Black,9,67500,529,0,0,0,0,0,1,1,0,0,,,6,6,2,2,2,2,1,2,1,1,5,1,,2,5,1,,2,,,3,3,3,5,2,5,,associates,f35_54,50000_74999,1.419237998
5,2,6,5,4,3,2,2,1,5,5,5,6,3,4,3,6,2,6,5,7,3.76,3.92,3.44,2.16,2.24,1.64,2.76,2.28,2.92,4.4,2.92,24,24,76,59,4,4,6,7,2,3,4,5,5,3,6,6,5,1,4,Not sure,No,10,10,80,4.08,4.12,3.76,3.52,3.44,3.44,7,7,5,5,5.26,1.24,1.12,3.82,1.36,0.1,0.5,0.3,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.52,Jewish,,Meat-eater,,13.4,0.923076923,71,Female,South,White,9,62500,530,0,0,0,0,0,1,0,0,0,4,2,5,4,,3,2,2,1,4,4,4,5,3,,3,5,2,5,4,6,,,5,6,6,6,4,4,associates,f55_,50000_74999,0.487831152
3,5,3,4,4,3,4,5,2,5,5,4,5,3,5,4,5,2,6,5,6,3.28,3.72,3.16,3.08,3.24,1.96,1.88,1.84,3.16,3.24,3.76,44,41,54,50,6,2,4,2,2,1,2,4,2,2,1,1,3,2,1,Not sure,Not sure,75,50,53,3.24,3.12,3.24,3,3.44,3.12,3,2,5,6,4,4,4.78,4.12,3.52,4.2,4.4,4.6,4.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Catholic,,Vegetarian,,22.72,0.948717949,68,Female,Midwest,White,9,57500,531,0,0,0,0,0,1,0,1,0,3,4,3,,,3,,4,2,4,4,,4,3,4,,4,2,5,4,5,5,2,,2,3,2,4,5,associates,f55_,50000_74999,0.612914708
3,3,3,3,3,3,6,5,3,2,5,2,6,3,6,5,6,5,6,6,6,3.2,3.08,2.92,2.96,2.68,4.04,3.28,2.56,4.84,3.24,3.4,94,100,64,60,6,5,5,5,6,1,2,3,6,7,4,2,3,3,1,Not sure,No,25,25,23,3.88,2.32,4.2,3.84,2.52,3.6,7,7,7,7,4.66,5.8,2.86,5.62,4,1.8,7.9,2.7,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.12,Protestant,,Meat-eater,,664.2,0.948717949,71,Female,Midwest,White,9,112500,532,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,5,4,3,2,4,2,5,3,5,4,5,4,5,5,5,5,4,4,4,6,6,6,6,associates,f55_,100000_,0.557203496
6,2,6,6,2,4,4,4,7,3,3,1,5,2,4,3,6,1,6,5,5,3.32,3.24,2.64,1.68,1.48,1.4,2.64,1.08,2.16,2.68,2.04,39,17,75,78,7,4,4,5,2,2,3,1,1,1,1,1,2,2,1,No,Not sure,10,10,78,3.76,3.24,3.6,2.76,3.16,3.36,5,2,5,3,5.32,2.26,5.44,5.5,4.84,1.1,1.7,3.4,1,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,4.36,Other,Church of Jesus Christ of Latter Day Saints,Meat-eater,,31.6,0.923076923,42,Female,West,White,9,112500,533,0,0,0,0,0,1,0,0,0,5,2,5,5,2,,,,6,3,3,1,4,2,,3,5,1,5,4,4,6,,,4,4,2,4,3,associates,f35_54,100000_,1.14555751
2,2,6,6,2,2,7,6,2,6,6,6,6,2,2,2,7,5,6,6,7,4.88,4.52,4.52,3.04,4.28,4,4.72,4.36,4.08,5,4.8,53,53,81,66,6,6,6,5,4,6,3,4,3,3,5,4,2,6,6,No,Yes,50,10,96,4.6,3.36,4.36,4.84,5,5,7,7,7,7,6.64,1.24,1.84,6.64,7,1.7,1.9,2,8.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2,Catholic,,Meat-eater,very interesting survey!  I hope my answers helped you out.,29.9,0.923076923,66,Female,Northeast,White,9,62500,534,0,0,0,0,0,1,0,0,0,2,2,5,5,2,2,6,5,2,5,5,5,5,2,2,2,6,4,5,5,6,5,5,5,4,6,6,6,6,associates,f55_,50000_74999,0.475086978
5,3,4,5,4,6,5,5,5,5,4,3,4,4,5,5,6,3,5,5,6,2.88,2.68,2.64,2.32,2.32,2.4,2.68,2.72,2.2,3.28,3.56,43,42,55,57,5,2,5,5,4,3,3,2,2,2,2,2,2,3,1,No,Not sure,100,100,33,3.72,2.84,3.6,3.4,3.6,2.8,5,3,5,6,3.64,3.22,3.34,4.78,4.3,3.4,2.2,3.4,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,2.88,Catholic,,Meat-eater,,23.53,0.923076923,60,Female,Northeast,White,9,77500,535,0,0,1,0,0,0,0,0,0.2,4,3,,4,,5,4,4,4,4,,3,,,4,4,5,3,4,4,5,4,2,4,4,4,3,4,5,associates,f55_,75000_99999,0.443512685
7,1,7,7,1,1,1,1,1,4,1,1,1,1,2,1,2,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,7,7,7,1,1,2,2,1,1,1,1,2,1,1,No,No,0,1,23,1,2.08,1.12,1,1,1,2,5,1,1,7,1,1,7,3.88,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,20.82,0.923076923,70,Male,South,White,9,57500,536,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,,1,1,1,1,2,1,2,1,1,1,,6,6,6,6,2,4,1,1,associates,m55_,50000_74999,0.974733826
3,5,3,2,3,2,5,5,2,5,3,5,5,2,2,1,5,1,6,6,6,4.2,2.24,4.24,4.12,4.36,3.88,4.36,3.84,4.48,4.2,2.36,76,78,81,78,5,5,6,6,3,3,2,4,1,7,7,7,7,1,4,No,Yes,-1,-1,100,3.04,2.56,4.28,4.2,3.6,4.4,7,7,7,7,5.32,1.72,2.5,4.48,3.04,4.4,9.3,8.4,4.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,5,3,None,,Meat-eater,Thank You,12.58,0.923076923,42,Male,Northeast,Hispanic,9,112500,537,0,1,0,0,0,0,1,0,0.2,3,4,3,2,3,2,4,4,2,4,3,4,4,2,2,1,4,1,5,5,5,4,4,5,5,6,6,6,6,associates,m35_54,100000_,1.411905932
2,2,2,2,2,2,2,3,2,2,4,2,3,2,2,2,4,2,3,5,5,3,2.52,2,2.28,1.48,2.16,2.16,1,1.92,1.12,1.44,0,0,75,77,5,4,3,3,3,2,2,6,5,3,5,5,4,1,2,No,Not sure,100,25,60,5,1,3,1,2.36,3.04,3,3,5,5,6.46,1.66,4.06,5.98,5.68,0,0.1,0.7,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,3.08,Protestant,,Meat-eater,,25.08,0.923076923,71,Male,Northeast,White,9,57500,538,0,0,1,0,1,0,0,0,0.4,2,2,2,2,2,2,2,3,2,2,,2,3,2,2,2,,2,3,4,4,4,,3,3,3,3,4,4,associates,m55_,50000_74999,0.949269734
4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,7,4,4,4,7,3,3,3,3,3,3,3,3,3,2.96,3,50,50,100,50,7,4,4,4,1,2,1,1,1,3,3,3,3,4,4,Not sure,Not sure,10,0,50,3.04,3,3.04,5,5,3.04,7,6,7,7,4,4,4,4,4,5,2.2,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Other,pagan,Meat-eater,,19.82,0.923076923,58,Female,Northeast,White,9,92500,539,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,6,,,,6,,,,6,6,,,,6,5,6,6,associates,f55_,75000_99999,0.443512685
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,7,1,5,4,4,4.68,4.6,2.76,2.44,2.56,4.64,4.36,5,4.2,4.64,4.6,50,69,70,11,6,5,6,7,5,4,2,1,1,1,3,1,7,7,1,Not sure,Not sure,-1,-1,93,5,3.76,4.88,4.04,2,3.92,5,3,5,2,5.14,1,1.96,6.64,3.82,0,0,1.1,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,Interesting survey,13.88,0.923076923,69,Female,West,White,9,62500,540,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,6,1,4,,,5,4,5,6,4,3,4,2,associates,f55_,50000_74999,0.608750351
7,5,7,7,3,3,3,3,3,4,4,4,4,4,4,4,6,4,4,5,5,1.8,2.52,1.76,1.08,1,1,2.44,1,2.24,1,1,0,0,100,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,100,100,0,4.96,2.08,5,1.72,1.96,5,7,6,7,7,6.46,1,5.14,7,2.5,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1.6,Protestant,,Meat-eater,,8.27,0.923076923,67,Female,South,White,9,72500,541,0,0,0,0,0,1,0,0,0,6,4,6,6,3,3,3,3,3,,,,,,,,5,,,4,4,,6,6,6,6,5,6,6,associates,f55_,50000_74999,0.487831152
7,5,7,7,7,7,7,7,1,7,5,4,4,1,1,1,1,7,7,7,7,4.48,4.4,4.52,3,4.4,4.32,1.36,3,4.44,4.32,4.44,4,4,25,14,6,1,2,3,7,6,5,1,2,4,3,1,3,7,3,Not sure,Not sure,10,25,97,3,4.52,4.48,4.56,4.6,4.56,7,7,7,7,4,1.9,1.84,6.4,1.66,0.8,1.1,0.9,1,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,3.64,Catholic,,Meat-eater,,16.98,0.923076923,80,Male,Northeast,White,9,175000,542,0,0,0,0,1,0,0,0,0.2,6,4,6,6,6,6,6,6,1,6,4,,,1,1,1,1,6,6,6,6,5,1,2,3,6,6,6,6,associates,m55_,100000_,0.862985351
6,4,5,3,1,2,3,2,1,3,1,1,2,1,1,1,5,1,5,5,7,3.64,3.76,2.56,1.4,1.12,2.76,1.92,1.36,3.16,3.56,2.28,0,0,100,100,7,2,2,3,2,1,1,1,1,3,1,1,1,5,1,No,No,0,0,5,1.2,2,4.44,1.48,1.76,1.56,7,7,7,7,7,1,1.3,7,7,0,0,9.9,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,3.2,None,,Meat-eater,,21.35,0.923076923,27,Female,South,White,9,77500,543,0,0,1,0,1,0,1,0,0.4,5,,4,3,1,2,3,2,1,3,1,1,2,1,1,1,4,1,4,4,6,6,2,2,3,6,6,6,6,associates,f18_34,75000_99999,0.957880008
6,5,6,6,3,3,5,5,3,6,6,5,3,3,2,2,7,3,7,7,7,4.68,4.76,4.56,3.8,3.6,3.68,3.68,2.96,4.76,4.68,4.64,37,39,80,59,5,2,2,2,4,2,4,2,1,5,2,2,3,1,4,Not sure,Not sure,0,50,68,3.76,3.44,3.72,3.8,4,3.4,7,6,7,7,5.5,2.62,2.56,4.18,6.52,5.9,4,6,3.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.88,None,,Meat-eater,,24.45,0.923076923,72,Female,South,White,9,92500,544,0,0,0,0,0,1,1,0,0,5,4,5,5,3,3,4,4,3,5,5,4,3,3,2,2,6,3,6,6,6,4,2,2,2,6,5,6,6,associates,f55_,75000_99999,0.45540988
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4,7,7,7,5,5,1.2,2.88,5,1.2,3.96,1.16,2.84,1.16,5,37,23,34,37,1,7,7,7,7,7,7,4,3,1,5,1,5,7,7,Not sure,Not sure,3,5,67,4.44,4.24,4.72,5,4.44,4.24,1,5,7,7,3.64,2.62,1.96,2.08,2.02,4.5,2,1.5,1.2,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.24,Catholic,,Meat-eater,None,6.98,0.923076923,29,Female,South,White,9,52500,545,0,0,0,0,1,0,0,0,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,,6,6,6,1,6,6,6,1,4,6,6,associates,f18_34,50000_74999,1.026072836
3,2,4,6,3,3,3,3,3,3,2,1,5,1,3,2,5,2,5,3,2,3.72,2.56,4.24,2.76,2.68,2.84,4,2.8,2.88,4.44,4,64,61,87,62,3,5,5,6,2,3,1,2,5,4,3,4,5,1,3,Not sure,No,0,0,24,1.92,3.32,3.36,2.04,2.52,2.44,5,6,4,6,4.42,4.24,4.06,4.06,4.66,5.6,5.6,5.7,4.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.28,Catholic,,Meat-eater,,5.17,0.923076923,42,Female,West,Asian,9,175000,546,0,0,0,0,0,1,0,0,0,3,2,,5,3,3,3,3,3,3,2,1,4,1,3,2,4,2,4,3,2,3,4,4,5,4,5,,5,associates,f35_54,100000_,1.519289576
7,7,7,7,2,2,3,3,1,2,2,2,5,2,5,5,5,1,5,5,6,2.12,1,1,3.64,3.12,1,2.12,1,1.96,1,1,0,0,52,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,10,0,3.44,3,3.16,1.36,1,1,7,7,6,6,5.38,1,1,7,4,0,2.4,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.84,Protestant,,Meat-eater,,16.13,0.923076923,71,Female,Northeast,White,9,77500,547,0,0,0,0,0,1,0,0,0,6,6,6,6,2,2,3,3,1,2,2,2,4,2,4,4,4,1,4,4,5,6,6,6,6,6,6,5,5,associates,f55_,75000_99999,0.443512685
4,4,4,4,4,4,4,4,4,4,4,4,6,6,6,7,6,6,4,4,4,2.68,2.68,2.68,2.64,2.56,2.44,2.44,2.44,2.68,2.76,2.56,35,38,34,36,5,3,3,3,4,1,4,1,2,1,1,2,6,1,1,Not sure,Not sure,2,2,56,3.24,2.72,3,3.16,2.92,3,5,5,6,7,4.12,4.24,4.06,4,4.36,4.7,4.8,5.1,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,22.25,0.923076923,65,Female,Northeast,White,9,62500,548,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,5,5,5,6,5,5,,,,4,3,3,3,4,4,5,6,associates,f55_,50000_74999,0.475086978
5,1,7,7,1,2,2,2,1,3,2,1,2,1,1,1,2,1,3,1,3,3.36,3.44,2.76,3.44,3.48,3.8,3.36,3.68,3.56,3.44,3.36,39,27,61,39,7,3,5,5,2,1,4,5,6,1,3,5,3,1,1,Yes,No,0,0,58,2.72,2.4,3.36,2.72,1.96,2.24,6,6,3,3,5.2,1.54,2.8,4.9,4.96,1.6,2.3,2.5,1.3,(2) agree,No,No,No,"[""None of the above""]",1,1,4.68,Other,Non denom,Pescatarian,,7.43,0.923076923,48,Male,Midwest,White,9,77500,549,0,0,0,0,0,1,0,1,0,4,1,6,6,1,2,2,2,1,3,2,1,2,1,1,1,2,1,3,1,3,6,3,4,4,5,5,3,3,associates,m35_54,75000_99999,0.884332244
4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,4,1,1,1,1,1.04,1,1,1,1,1,1,19,18,66,67,7,4,4,4,2,1,1,1,1,2,6,5,5,1,1,No,No,0,0,0,1,1,1,1,1,1,4,4,4,4,1,1,1,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Undisclosed,,Meat-eater,,9,0.923076923,66,Female,South,White,9,62500,550,0,0,0,0,0,1,1,0,0,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,,,6,,,,,,,,associates,f55_,50000_74999,0.487831152
6,2,7,6,2,2,2,2,2,4,3,2,4,4,2,2,4,2,4,2,6,2.76,2.76,2.76,1,1,1,2.76,1,2.76,2.76,2.76,0,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,50,52,5,1,5,1,1,5,5,5,6,6,3.82,1,1,7,4.18,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,2.28,None,,Meat-eater,,17.55,0.923076923,66,Male,Midwest,White,9,52500,551,0,0,0,0,0,1,1,0,0,5,2,6,5,2,2,2,2,2,,3,2,,,2,2,,2,,2,5,5,5,5,5,4,4,5,5,associates,m55_,50000_74999,1.224662868
6,1,7,7,1,1,1,1,1,4,2,2,1,1,1,1,1,1,4,2,4,2.12,2.04,2.2,1.96,1.96,2.04,2.08,2.12,2.08,2.08,2,16,17,17,18,4,4,4,4,1,1,1,2,1,1,1,1,1,4,1,No,No,0,0,2,4.92,2,4.92,1.12,1.08,1.08,7,2,7,7,6.88,1.06,1,7,6.94,0,0.2,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.04,Catholic,,Meat-eater,,8.75,0.923076923,64,Female,Midwest,White,9,57500,552,0,0,0,0,0,1,0,0,0,5,1,6,6,1,1,1,1,1,,2,2,1,1,1,1,1,1,,2,,,,,,6,2,6,6,associates,f55_,50000_74999,0.612914708
5,5,5,5,6,7,7,7,6,6,6,4,7,4,5,5,7,5,7,7,7,4.12,3.96,3.64,2.64,2.36,2.52,3.64,2.36,4.08,3.72,3.64,26,34,100,83,2,1,3,5,2,2,2,4,7,7,4,6,2,2,4,No,Yes,30,30,100,3.84,4.16,3.32,4.96,5,5,7,7,7,7,6.28,2.86,3.22,4.6,1.18,5.3,5.8,5.3,4.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,1.08,Agnostic,,Meat-eater,Nope,13.38,0.923076923,63,Female,Midwest,White,9,77500,553,0,0,0,1,0,0,1,0,0.2,4,4,4,4,5,6,6,6,5,5,5,,6,,4,4,6,4,6,6,6,2,1,3,4,6,6,6,6,associates,f55_,75000_99999,0.572180379
6,6,6,6,1,1,7,4,1,1,1,1,7,1,1,1,4,1,7,4,7,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,2,2,2,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1,1,1,1,1,5,1,1,1,1,1,1,1,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Jewish,,Meat-eater,,7.33,0.923076923,62,Male,South,White,8,57500,554,0,0,0,0,0,1,0,0,0,5,5,5,5,1,1,6,,1,1,1,1,6,1,1,1,,1,6,,6,6,2,2,2,4,1,1,1,some_college,m55_,50000_74999,0.899253712
2,6,6,7,2,2,7,7,3,6,6,1,6,1,2,1,7,2,6,6,6,2.36,2.68,3.88,2.52,4.16,2.72,4.28,3,3.56,1.72,2.84,67,88,88,81,6,6,6,4,3,1,2,2,1,2,2,1,2,3,1,Not sure,Not sure,15,15,90,4.52,3.52,4.36,4.04,3.76,2.24,6,5,6,6,3.34,3.28,3.52,5.08,3.34,7.4,6.3,7.6,6.2,(2) agree,No,No,No,"[""None of the above""]",0,1,1.52,None,,Meat-eater,,16.78,0.923076923,40,Female,South,Asian,12,300000,555,0,0,0,0,0,1,1,0,0,2,5,5,6,2,2,6,6,3,5,5,1,5,1,2,1,6,2,5,5,5,5,5,5,,5,4,5,5,post_grad,f35_54,100000_,0.920182235
5,4,5,5,4,4,4,3,3,5,3,2,5,5,4,4,5,4,5,5,6,1.92,1.64,1.64,1.76,1.6,1.8,2.12,1.56,2,4.24,1.88,55,39,43,38,6,5,6,6,5,4,3,3,2,2,3,2,4,4,4,No,No,0,3,0,4.28,2.88,4.12,3.16,3.24,3.96,5,6,6,5,6.28,1,1.48,6.34,2.2,0,0,0,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,0,3.36,Protestant,,Meat-eater,,22,0.923076923,69,Female,Midwest,White,7,57500,556,0,0,1,0,1,0,0,0,0.4,4,,4,4,,,,3,3,4,3,2,4,4,,,4,,4,4,5,5,4,5,5,4,5,5,4,some_college,f55_,50000_74999,0.565452651
7,4,7,1,4,4,4,4,4,4,4,4,4,5,7,4,7,1,7,7,7,1,1,1,1.04,1,1,1,1,1,1,1,0,0,98,99,4,4,7,7,2,2,2,1,2,1,3,3,3,7,1,No,No,0,50,0,5,5,5,5,5,4.96,7,7,7,7,6.94,1,1.06,1.06,1.06,0.1,0,0.1,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1,None,,Other restrictions,"This survey was brutal!!  However, I enjoyed the stimulation to my thinking that it provided.  I do believe that people will have the moral argument about AIs robot rights even if robots are never truly sentient.  Hell, people voted for Trump and believe in Qanon. This was a difficult survey, but a satisfying one.",35.57,0.923076923,68,Female,West,White,11,52500,557,0,0,0,0,1,0,1,1,0.2,6,,6,1,,,,,,,,,,4,6,,6,1,6,6,6,,,6,6,6,6,6,6,post_grad,f55_,50000_74999,0.460089376
6,6,2,5,2,5,6,5,2,3,5,5,6,5,6,3,7,2,7,6,7,4.28,4.08,3.68,4.52,1.8,3.76,5,2.2,3.64,4.72,4.4,28,39,92,59,5,5,5,6,7,5,5,4,3,3,6,2,7,3,5,Not sure,Not sure,20,7,99,4,2.12,3.44,4.6,3.96,3.96,7,7,7,6,2.32,3.28,5.8,3.34,4.66,7.7,2.2,9.1,2.2,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1,Jewish,,Other restrictions,,12.72,0.923076923,36,Male,South,Hispanic,12,112500,558,0,1,1,1,1,0,0,1,0.8,5,5,2,4,2,4,5,4,2,3,4,4,5,4,5,3,6,2,6,5,6,4,4,4,5,6,6,6,5,post_grad,m35_54,100000_,1.095734023
7,4,7,7,1,4,2,2,2,2,1,1,2,2,4,2,5,1,1,2,2,2.56,2.52,3.4,1.08,1.16,1.08,3.04,1.04,1.36,4.24,1.56,8,5,88,73,4,5,7,7,1,2,1,2,2,1,2,1,2,2,1,No,No,0,0,10,1,1,4.12,1,1,1,6,5,2,2,6.46,1,1,6.94,4.06,0,0.4,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.08,Catholic,,Meat-eater,,15.88,0.923076923,69,Female,Midwest,White,8,57500,559,0,0,0,0,0,1,0,0,0,6,,6,6,1,,2,2,2,2,1,1,2,2,,2,4,1,1,2,2,,4,6,6,5,4,2,2,some_college,f55_,50000_74999,0.565452651
2,2,2,2,2,2,4,4,1,4,2,4,2,2,2,2,2,1,4,4,6,4.08,3.28,2.4,1.48,3.52,1,3.68,1,3.28,4.56,3.92,13,9,80,59,6,5,6,6,5,4,4,1,7,6,5,7,7,5,1,Not sure,Not sure,75,75,61,1.12,1,3.88,1.52,1.12,1,7,7,6,7,5.62,1,2.26,3.94,2.92,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,None,,Meat-eater,,8.32,0.923076923,35,Female,West,White,9,112500,560,0,0,0,0,0,1,1,0,0,2,2,2,2,2,2,,,1,,2,,2,2,2,2,2,1,,,5,5,4,5,5,6,6,5,6,associates,f35_54,100000_,1.14555751
2,3,5,4,4,2,4,3,2,2,4,2,5,3,5,4,6,1,5,5,6,3.12,3.44,3.64,1.32,1.2,3.24,1.28,3.36,2.6,2.88,2.2,20,15,81,70,3,2,5,5,4,3,2,3,1,3,5,3,5,2,1,Not sure,Not sure,95,70,22,1.68,2.48,3.08,1.12,1.68,3.08,7,7,7,7,3.46,1.3,4.12,5.74,4.36,5.2,0,0.9,0.8,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.56,Protestant,,Meat-eater,,13.43,0.923076923,18,Female,Northeast,White,7,87500,561,0,1,0,0,1,0,0,0,0.4,2,3,4,,,2,,3,2,2,,2,4,3,4,,5,1,4,4,5,3,2,4,4,6,6,6,6,some_college,f18_34,75000_99999,0.860618956
7,5,5,7,4,6,6,5,2,5,2,2,6,4,6,4,2,4,6,6,6,5,4.72,4.12,3.84,4.24,1.64,2.2,3.36,5,5,5,1,1,72,100,6,3,5,5,3,2,7,7,6,7,3,3,5,4,5,Not sure,Not sure,10,10,98,1.36,1,4.56,1,1,1,7,7,6,5,7,1,3.52,5.92,7,0,6.3,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.52,None,,Meat-eater,,15.53,0.923076923,66,Female,Midwest,White,12,67500,562,0,0,0,0,0,1,1,0,0,6,4,4,6,,5,5,4,2,4,2,2,5,,5,,2,,5,5,5,5,3,4,4,6,6,5,4,post_grad,f55_,50000_74999,0.463236768
4,4,7,7,3,3,3,3,3,4,4,4,4,2,4,2,4,1,4,4,4,3.6,3.48,3.8,3.52,3.52,3.68,3.68,1.96,3.64,3.6,3.32,0,0,26,0,6,4,5,5,1,1,1,1,1,1,1,1,2,1,2,No,Not sure,20,20,38,1.4,1.36,1.4,1.4,1.36,1.48,6,5,6,7,4.96,1.54,2.14,4.42,4.42,0.4,0.5,1,6.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,7.18,0.923076923,47,Female,Northeast,Hispanic,9,67500,563,0,0,0,0,0,1,0,0,0,,,6,6,3,3,3,3,3,,,,,2,,2,,1,,,,5,,4,4,5,4,5,6,associates,f35_54,50000_74999,2.080048003
3,5,7,7,3,5,6,6,2,5,6,3,6,5,7,5,7,3,6,7,7,5,5,4,4,4,3,3,4,5,5,5,60,70,70,70,5,5,5,5,5,5,4,3,3,2,2,1,5,4,4,Not sure,Yes,5,7,100,4,4,1,4,5,5,7,6,5,5,3.04,3.1,5.02,3.1,1,0,0,5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,None,16.8,0.923076923,74,Male,Midwest,White,9,82500,564,0,0,0,0,0,1,0,0,0,3,4,6,6,3,4,5,5,2,4,5,3,5,4,6,4,6,3,5,6,6,4,4,4,4,6,5,4,4,associates,m55_,75000_99999,1.14327174
5,3,3,5,2,2,2,3,6,5,5,5,5,3,5,2,6,1,6,6,6,3.4,3.64,2.68,2.44,2.44,2.68,2.48,2.72,3.76,3.6,3.56,52,55,55,52,6,5,6,7,5,5,4,1,2,4,3,5,6,7,3,Not sure,Not sure,15,10,75,1.88,1.24,3.08,3.24,3.28,3.36,6,6,6,5,3.64,3.28,4.36,4.24,4.72,3.9,3.7,3.8,3.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.28,Protestant,,Meat-eater,This was a really fun and unique survey,14.87,0.923076923,18,Female,Midwest,White,7,57500,565,0,0,0,0,1,0,0,0,0.2,4,3,3,4,2,2,2,3,5,4,4,4,4,3,4,2,5,1,5,5,5,5,4,5,6,5,5,5,4,some_college,f18_34,50000_74999,1.189336932
2,2,7,7,6,6,3,1,3,7,6,1,6,5,6,6,7,6,6,6,6,5,5,5,1.12,1,5,4,5,1,5,1,0,0,75,50,6,6,6,6,6,5,7,4,1,1,3,1,7,1,5,Not sure,Not sure,0,0,30,5,2.52,4,1,1,4,7,6,7,6,7,1,6.04,7,5.5,6,0,1.5,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,Nothing,31.82,0.923076923,36,Male,Northeast,White,11,137500,566,0,0,0,0,0,1,0,0,0,2,2,6,6,5,5,3,1,3,6,5,1,5,4,5,5,6,5,5,5,5,5,5,5,5,6,5,6,5,post_grad,m35_54,100000_,0.50451304
2,5,5,7,5,5,5,5,3,6,5,3,6,5,5,3,7,2,7,7,7,3.36,3.4,1.52,1.52,1.52,3.2,1.52,2,3.52,4.64,3.6,15,15,55,35,7,5,5,5,6,4,4,3,4,5,4,5,6,6,5,No,Yes,10,15,100,4.52,3.28,4.04,3.48,3.84,4,6,3,5,5,2.8,3.52,3.04,5.5,1.48,5.1,2.3,4,2.3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3.52,Jewish,,Meat-eater,,65.5,0.923076923,83,Male,Northeast,White,11,112500,567,0,0,0,1,0,0,0,0,0.2,2,4,4,6,4,4,4,4,3,5,4,3,5,4,4,3,6,2,6,6,6,6,4,4,4,5,3,4,4,post_grad,m55_,100000_,0.65223846
3,6,5,2,3,6,6,5,6,6,5,5,5,6,3,5,5,5,6,6,5,2.72,2.48,3.8,2.08,4.32,1.64,3.64,4.12,4.24,4.08,2.12,88,86,98,82,5,3,3,3,3,1,3,5,5,3,4,1,3,1,1,Not sure,No,1,1,18,1.2,1.32,1.88,1.56,1.16,1.44,5,2,3,7,1.42,1.9,1.36,1,6.04,1,7.4,6.4,0.9,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",4,3,1.4,Sikh,,Meat-eater,,3.5,0.923076923,30,Female,Northeast,Asian,11,62500,568,0,0,1,0,0,0,0,0,0.2,3,5,4,2,3,5,5,4,5,5,4,4,4,5,3,4,4,4,5,5,4,4,3,3,3,4,2,3,6,post_grad,f18_34,50000_74999,1.001632549
4,4,6,7,6,6,6,7,3,6,6,6,6,2,3,4,7,4,7,6,4,4.36,5,3.88,3.56,2.04,2.52,3.52,2,2.24,4.24,4.8,23,24,84,86,3,3,3,5,4,5,4,4,2,3,4,3,4,5,6,Not sure,Not sure,0,5,57,2.44,3.32,3.32,2.44,3.12,3.36,7,7,6,6,4,4.06,4.12,4,4,4.5,2.1,3.4,2.8,(2) agree,Yes,No,Yes,"[""None of the above""]",5,3,1.04,None,,Meat-eater,,12.25,0.923076923,41,Female,West,White,8,137500,569,0,0,0,0,0,1,1,0,0,,,5,6,5,5,5,6,3,5,5,5,5,2,3,,6,,6,5,,3,3,3,4,6,6,5,5,some_college,f35_54,100000_,1.056849384
5,5,3,3,3,2,5,5,3,5,5,3,6,5,3,2,5,2,6,5,6,3.24,3.28,3,3,3,2.76,3.04,2.52,3.76,3.28,3.76,10,10,100,100,4,2,2,3,6,4,5,6,6,6,6,6,6,4,4,No,Not sure,10,20,85,4,4,5,3,3.08,3,7,7,7,7,7,2.02,6.04,7,2.5,0.6,7,5,0.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,3,Agnostic,,Other restrictions,,17.97,0.923076923,68,Female,South,Asian,12,82500,570,0,0,1,0,0,0,1,1,0.2,4,4,3,3,3,2,4,4,3,4,4,3,5,4,3,2,4,2,5,4,5,,2,2,3,6,6,6,6,post_grad,f55_,75000_99999,0.456487711
4,4,4,4,4,4,4,1,1,1,1,1,4,4,4,4,4,1,4,4,4,3,3,3,3,3,3,3,3,3,2.96,3.04,0,0,58,57,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,3,3,3,3,3,3,6,3,1,1,4,1,1,4,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.68,Catholic,,Meat-eater,Subject of this survey...really?,13.03,0.923076923,74,Female,West,White,9,112500,571,0,0,0,0,0,1,0,0,0,,,,,,,,1,1,1,1,1,,,,,,1,,,,,,,,5,3,1,1,associates,f55_,100000_,0.55341766
5,4,6,7,1,1,4,1,1,1,1,1,4,2,2,2,4,1,1,4,4,1.24,1.28,1.28,1.32,1.4,1.28,1.36,1.32,1.32,1.32,1.24,3,5,21,4,6,4,4,7,1,1,1,1,1,1,2,1,2,1,1,No,No,5,10,63,3.64,2.8,3.8,2.36,2.64,3.4,5,2,5,6,1.36,1.18,1.84,5.44,4.96,0.8,0.7,0.8,0.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.2,Catholic,,Meat-eater,,9.1,0.923076923,56,Female,South,White,7,112500,572,0,0,0,0,0,1,0,0,0,4,,5,6,1,1,,1,1,1,1,1,,2,2,2,,1,1,,,5,,,6,4,2,4,5,some_college,f55_,100000_,0.409147142
4,4,6,6,2,4,4,6,2,6,2,2,6,2,6,2,7,1,7,6,7,4.08,3.24,1.32,1.2,2.64,4.28,1.04,4,1.56,4.16,3.56,7,12,65,82,7,1,7,6,3,3,1,1,1,5,2,5,2,3,4,No,Not sure,10,10,93,1.12,1.08,1.32,3.6,4.96,4.32,7,6,6,6,7,5.62,6.94,5.98,1.12,0.3,0.2,0.9,0.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.32,Other,A mix,Meat-eater,Many answers of these moral questions would be different depending on whether sentience already exists or not. When not existing then the moral treatment is less important.,26.82,0.923076923,42,Female,West,White,11,62500,573,0,0,0,1,1,0,0,0,0.4,,,5,5,2,,,5,2,5,2,2,5,2,5,2,6,1,6,5,6,6,1,6,5,6,5,5,5,post_grad,f35_54,50000_74999,0.952370836
3,2,6,5,2,2,5,3,1,5,3,1,5,5,5,2,6,1,6,5,6,2.08,1.52,2.44,1.44,2.4,1.48,1.4,1.4,1.84,3.08,2.88,7,9,71,51,5,2,3,3,2,1,3,3,3,2,2,2,3,2,2,No,Not sure,10,50,49,3,1.72,3.56,2.68,2.2,3,7,3,5,5,3.82,1,4,6.7,5.02,0.8,1,0.4,0.6,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,2.48,Catholic,,Meat-eater,,27.93,0.923076923,42,Female,Midwest,White,11,137500,574,0,0,0,0,0,1,0,0,0,3,2,5,4,2,2,4,3,1,4,3,1,4,4,4,2,5,1,5,4,5,4,2,3,3,6,3,4,4,post_grad,f35_54,100000_,0.871727398
6,6,6,6,6,6,6,6,2,6,6,6,6,6,6,6,6,6,6,6,7,4.44,1.2,1.12,1.88,4.4,1.32,3.6,4.12,4.44,4.44,1.16,0,1,100,99,5,6,6,6,7,2,2,2,1,1,5,1,3,5,1,No,Not sure,0,0,41,3.68,3.8,3.96,4.64,3.56,4.68,7,6,7,7,5.14,1.3,6.64,3.94,3.76,3.2,6.8,4.2,6.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,1.88,Agnostic,,Meat-eater,,7.8,0.923076923,22,Female,Midwest,White,8,52500,575,0,0,0,1,0,0,1,0,0.2,5,5,5,5,5,5,5,5,2,5,5,5,5,5,5,5,5,5,5,5,6,4,5,5,5,6,5,6,6,some_college,f18_34,50000_74999,1.189336932
6,4,4,6,2,4,4,2,2,4,4,2,5,4,6,7,7,1,6,4,4,5,4.36,2.12,1.32,3.48,2,1.6,2.24,2.44,4.44,4.24,23,17,85,29,6,6,6,6,1,1,1,1,1,1,1,1,1,3,1,No,Not sure,0,0,23,1.64,1.32,1.28,1.56,1.6,4.28,7,5,6,6,1.48,1.3,1.3,1.36,1.66,0.7,0.4,0.8,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.48,Catholic,,Meat-eater,,11.47,0.923076923,66,Female,South,White,7,92500,576,0,0,0,0,0,1,0,0,0,5,,,5,2,,,2,2,,,2,4,,5,6,6,1,5,,,5,5,5,5,6,4,5,5,some_college,f55_,75000_99999,0.420144469
1,5,1,1,7,6,6,6,7,3,2,1,6,6,4,5,5,2,6,6,6,2.88,1.4,2.92,1.08,4.36,4.88,4.88,4.76,4.88,2,1.52,97,1,97,99,5,1,2,2,7,2,5,7,6,4,3,4,6,5,4,Yes,Yes,2,7,90,1.36,1,1.4,1.56,4.8,4.8,5,6,6,6,1.72,1.54,6.46,1.66,6.64,0.7,2.7,9.7,9.8,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,3.96,Catholic,,Meat-eater,This was a fun survey I enjoyed it,19.57,0.923076923,65,Male,Northeast,White,8,77500,577,0,0,0,0,1,0,0,0,0.2,1,4,1,1,6,5,5,5,6,3,2,1,5,5,,4,4,2,5,5,5,4,1,2,2,4,5,5,5,some_college,m55_,75000_99999,0.817558342
3,3,3,3,4,4,4,4,4,5,5,1,4,1,1,1,1,1,4,4,4,1.44,1.76,1.6,1.64,1.68,1.72,1.84,1.28,1.52,1.68,1.6,1,1,24,1,7,4,4,4,3,1,2,1,3,2,2,2,1,1,2,No,No,0,0,0,3,3,3,3,3,3.04,6,4,1,3,4,4,4,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,none,12.18,0.923076923,73,Male,South,White,8,52500,578,0,0,0,0,0,1,0,0,0,3,3,3,3,,,,,,4,4,1,,1,1,1,1,1,,,,6,,,,5,,1,3,some_college,m55_,50000_74999,0.899253712
1,1,5,5,1,2,1,2,1,1,1,1,4,1,1,1,5,1,2,2,7,1.32,1.16,1.36,1.16,1,1.24,1.08,1.24,1.24,1.12,1.12,12,13,72,12,7,2,5,5,5,4,2,1,1,1,5,1,4,1,1,No,No,0,0,11,4.56,3.96,3.96,1.28,1.32,1.44,5,3,2,2,6.88,1.24,1.24,6.82,5.38,0.2,4.3,1.7,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,Catholic,,Meat-eater,,9.92,0.923076923,74,Male,South,White,11,62500,579,0,0,0,0,0,1,0,0,0,1,1,4,4,1,2,1,2,1,1,1,1,,1,1,1,4,1,2,2,6,6,2,4,4,4,3,2,2,post_grad,m55_,50000_74999,0.736697198
6,7,7,7,5,6,2,3,2,2,3,2,4,1,4,4,4,1,4,4,6,3.64,4,3.56,2.8,2.8,2.24,2.76,2.6,3.56,4,3.44,42,39,48,39,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,Yes,5,5,64,2.72,2.64,3.6,3.84,2.68,2.76,6,6,6,6,4.66,1.6,2.74,4.54,2.98,3.6,3.8,3.4,3.8,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.64,None,,Meat-eater,,10.95,0.948717949,53,Female,West,White,8,72500,580,0,0,0,0,1,0,1,0,0.2,5,6,6,6,4,5,2,3,2,2,3,2,,1,,,,1,,,5,,6,6,6,5,5,5,5,some_college,f35_54,50000_74999,1.162516991
6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,2,1.84,1.96,2.12,1.92,1.76,1.72,3.96,2,1.92,1.88,2.2,42,41,95,37,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,20,20,63,4.28,1.88,1.92,1.84,1.92,1.84,3,5,6,5,1.72,1,1.78,1.66,5.08,0.7,0.9,1,0.4,(2) agree,No,Yes,Yes,"[""None of the above""]",1,1,2.8,Protestant,,Meat-eater,Nothing,11.38,0.923076923,64,Male,Midwest,White,11,82500,581,0,0,0,0,0,1,0,0,0,5,1,5,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,2,6,6,6,6,3,4,5,4,post_grad,m55_,75000_99999,0.864077008
3,4,1,3,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,7,2.16,1.64,2.12,1.04,1.04,1.04,1.04,1.04,1.04,4.68,3.6,1,1,98,90,2,1,1,1,7,5,7,1,2,7,5,7,2,7,7,No,Yes,50,500,91,4.96,4,4.96,2,1.36,1.04,6,6,7,7,6.46,1,1.06,6.94,6.94,0,0.1,1.3,0.3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,2,2.56,Jewish,,Meat-eater,it is silly to even think machanical machines can ever be consider equal to living things,25.98,0.923076923,67,Male,Northeast,White,11,225000,582,0,0,0,0,0,1,0,0,0,3,,1,3,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,6,2,1,1,1,5,5,6,6,post_grad,m55_,100000_,0.65223846
3,2,2,1,3,2,2,3,1,2,2,2,2,1,2,1,2,1,3,3,3,1.72,1.72,1.8,1.92,1.72,1.84,1.88,3.8,2.04,1.72,2.04,12,17,70,78,7,3,3,5,1,1,1,2,1,2,1,1,1,1,1,Not sure,Not sure,200,100,32,2.44,3.88,3.72,2.48,2.48,2.24,2,3,2,6,2.74,2.14,2.08,5.56,2.92,1.4,0.4,3.5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.56,Protestant,,Other restrictions,,13.48,0.948717949,28,Male,South,Black,8,52500,583,0,0,0,0,0,1,0,1,0,3,2,2,1,3,2,2,3,1,2,2,2,2,1,2,1,2,1,3,3,3,6,3,3,4,2,3,2,5,some_college,m18_34,50000_74999,1.165632592
6,5,6,6,2,2,5,2,1,6,3,2,5,2,6,5,5,2,6,6,6,3.2,3.12,3.2,2.44,3.24,2.6,2.52,2.32,3.2,2.52,2.48,22,27,55,29,5,3,5,5,3,2,4,6,5,6,3,6,4,4,2,Not sure,Not sure,10,20,56,3.96,3.32,4,3.08,3.2,3.16,6,5,6,5,3.58,2.86,4.24,3.1,3.46,2.6,0.9,3.8,3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.16,None,,Meat-eater,,9.1,0.923076923,49,Female,Midwest,White,9,72500,584,0,0,1,0,1,0,1,0,0.4,5,4,5,5,2,2,4,2,1,5,3,2,4,2,5,4,4,2,5,5,5,4,3,4,4,5,4,5,4,associates,f35_54,50000_74999,1.268714566
4,4,4,4,4,4,4,4,5,4,6,4,4,4,4,4,4,6,6,4,4,3.52,3.68,3.8,3.64,3.68,3.8,3.6,3.96,3.6,3.68,3.72,18,21,28,29,4,4,4,6,1,7,6,7,1,5,7,5,7,7,5,Not sure,Not sure,10,10,43,3.72,3.84,3.68,3.76,3.56,3.52,6,6,6,6,3.52,4.12,4.48,3.64,3.88,4.8,4,4.2,4.6,(2) agree,No,No,No,"[""None of the above""]",0,2,3.36,None,,Meat-eater,Nothing great survey,9.25,0.923076923,40,Female,Northeast,Black,8,52500,585,0,0,0,0,0,1,1,0,0,,,,,,,,,4,,5,,,,,,,5,5,,,,,,5,5,5,5,5,some_college,f35_54,50000_74999,1.309336974
4,4,4,4,7,7,7,4,7,1,4,1,7,7,7,7,7,7,7,7,7,4.64,4.72,4.76,4.72,1.88,4.64,4.64,4.8,4.72,4.68,1.2,1,1,62,72,5,7,7,7,7,1,7,7,7,4,6,5,7,4,1,No,Not sure,15,9,91,1.12,1.24,4.64,1.28,1.32,1.32,7,7,7,7,1.24,1.48,1.36,6.58,2.62,0,8,0,0.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,1.04,Protestant,,Meat-eater,,14.63,0.923076923,34,Male,Midwest,White,9,52500,586,0,0,0,0,1,0,0,0,0.2,,,,,6,6,6,,6,1,,1,6,6,6,6,6,6,6,6,6,4,6,6,6,6,6,6,6,associates,m18_34,50000_74999,1.099962229
1,4,4,2,4,4,6,4,4,4,4,4,4,4,4,4,4,1,7,6,6,4.04,3.68,3.4,3.04,3,3.28,3.56,2.52,3.4,4.92,3.4,21,15,86,75,4,4,4,4,5,6,6,1,1,5,1,1,5,7,5,No,Not sure,2075,2060,64,5,3.76,3.92,4.8,3.08,4.8,7,4,7,6,6.64,2.26,5.62,4,4,2.7,6,5,5.1,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1,Agnostic,,Other restrictions,,20.28,0.923076923,34,Female,South,Hispanic,7,82500,587,0,0,0,0,0,1,1,1,0,1,,,2,,,5,,,,,,,,,,,1,6,5,5,,,,,6,,6,5,some_college,f18_34,75000_99999,1.869147863
5,3,5,5,6,3,5,5,5,2,3,6,3,3,5,3,5,6,7,5,1,3,3.04,3.08,3.04,3.2,2.96,3.04,3.08,2.56,3.2,3.08,51,50,50,51,5,5,5,5,2,7,4,4,6,4,5,4,2,1,6,No,No,0,0,54,2.92,3.08,2.96,2.4,3.08,2.92,6,5,3,5,4.18,4.06,4.06,4.24,4.24,4.4,4.9,4.7,5.4,(2) agree,No,Yes,Yes,"[""None of the above""]",1,0,3.04,Other,GOD,Pescatarian,,3.73,0.923076923,35,Male,South,Black,9,72500,588,0,0,0,0,0,1,0,1,0,4,3,4,4,5,3,4,4,4,2,3,5,3,3,4,3,4,5,6,4,1,4,4,4,4,5,4,3,4,associates,m35_54,50000_74999,1.088103606
5,1,7,7,1,1,4,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1.88,5,5,5,1,3.68,3.2,5,5,3.68,0,0,67,0,6,5,5,5,2,2,5,7,7,2,7,7,3,2,1,No,No,0,0,0,5,1,5,3.08,1,1,7,7,7,7,7,1,5.68,1,4.96,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,5,3.08,Catholic,,Meat-eater,,17.88,0.923076923,68,Male,Midwest,White,8,77500,589,0,0,0,0,1,0,0,0,0.2,4,1,6,6,1,1,,1,1,1,1,1,1,1,1,1,2,1,1,1,1,5,4,4,4,6,6,6,6,some_college,m55_,75000_99999,1.054740617
4,5,4,4,3,3,5,3,3,4,3,1,4,3,3,3,6,3,5,5,7,4,3.8,3.76,3.52,3.36,1.96,3.6,1.76,3.76,4.08,1.64,57,61,72,61,4,5,5,5,4,4,4,6,4,5,5,4,4,4,4,Not sure,Yes,50,50,61,3.32,3.88,3.28,3.32,3.4,3.36,5,5,6,6,5.44,2.38,4.78,5.38,2.5,2.9,2.7,2.9,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,Interesting,5.43,0.923076923,44,Female,Midwest,White,11,67500,590,0,0,0,0,0,1,0,0,0,,4,,,3,3,4,3,3,,3,1,,3,3,3,5,3,4,4,6,,4,4,4,4,4,5,5,post_grad,f35_54,50000_74999,0.958885842
5,4,7,6,5,4,4,3,5,4,5,4,5,3,5,6,7,4,4,5,6,4.32,3.52,4.36,2.84,2.88,3.12,2.88,2.2,3.16,3.68,1.28,0,1,57,6,5,3,4,3,2,2,2,3,2,2,3,3,3,2,2,No,Not sure,0,0,53,2.8,1.04,2.84,2.92,3.08,2.88,7,7,7,6,6.7,1.06,3.4,2.86,2.38,2.6,4.6,5.2,2.6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,5,Catholic,,Meat-eater,none,28.7,0.974358974,37,Male,South,Hispanic,11,175000,591,0,0,0,1,0,0,0,0,0.2,4,,6,5,4,,,3,4,,4,,4,3,4,5,6,,,4,5,4,3,,3,6,6,6,5,post_grad,m35_54,100000_,1.095734023
2,6,3,1,2,2,5,2,4,2,3,5,2,3,3,3,3,2,5,3,2,3.24,3.08,3.4,3.24,3.64,3.32,3.32,3.12,3.12,3.56,3.24,53,54,50,50,7,5,2,3,3,3,4,4,5,3,2,1,3,2,2,No,No,5,5,64,3.48,3.52,3.4,3.48,3.48,3.32,6,5,2,3,4.9,5.44,5.32,4.78,4.9,6.9,6.4,6.4,6.3,(2) agree,Yes,No,Yes,"[""None of the above""]",4,4,4.08,Undisclosed,,Other restrictions,,3.18,0.923076923,31,Female,Northeast,White,11,175000,592,0,0,0,0,0,1,1,1,0,2,5,3,1,2,2,4,2,,2,3,4,2,3,3,3,3,2,4,3,2,6,4,2,3,5,4,2,3,post_grad,f18_34,100000_,0.686591713
7,4,4,7,4,4,4,2,2,4,2,2,4,2,4,4,4,1,4,4,7,1,1.04,1.04,1.04,1.04,1.04,1,1,1.04,1.04,1.04,0,1,0,1,6,3,3,3,1,1,1,1,1,1,5,2,2,2,1,No,No,0,0,1,1.04,1.04,1,1.04,1,1,5,5,6,7,7,1,1,6.94,6.94,0.1,0.1,0.1,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,0,2,Protestant,,Meat-eater,,17.48,0.923076923,73,Female,West,White,7,62500,593,0,0,0,0,1,0,0,0,0.2,6,,,6,,,,2,2,,2,2,,2,,,,1,,,6,5,3,3,3,4,4,5,6,some_college,f55_,50000_74999,0.561610768
5,1,2,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,0,100,100,6,5,2,6,3,3,2,2,2,2,7,5,3,1,1,No,Not sure,25,10,100,5,5,5,4.12,2.12,3.84,6,5,6,6,1,1,1,1,4.84,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.48,Atheist,,Meat-eater,,14.97,0.923076923,48,Female,South,White,8,112500,594,0,1,1,1,1,0,1,0,0.8,4,1,2,1,1,1,1,1,1,1,1,,1,1,1,1,1,1,1,1,6,5,4,2,5,5,4,5,5,some_college,f35_54,100000_,0.846921981
5,2,5,6,2,2,2,2,2,3,2,2,2,2,5,2,5,2,2,2,5,1.44,1.52,1.6,1.52,1.48,1.4,1.52,1.48,1.44,1.48,1.48,13,13,77,13,6,2,2,2,5,2,2,5,2,2,6,2,2,2,2,No,No,0,0,0,1.48,1.36,1.44,1.48,1.48,1.44,6,6,6,6,5.26,1.24,1.6,5.5,4,0.8,0.7,0.6,0.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,3,Catholic,,Meat-eater,None,15.43,0.923076923,52,Female,South,Asian,12,57500,595,0,0,1,0,1,0,0,0,0.4,4,2,4,5,2,2,2,2,2,3,2,2,2,2,4,2,4,2,2,2,4,5,2,2,2,5,5,5,5,post_grad,f35_54,50000_74999,1.012185368
1,1,1,1,7,7,7,7,7,7,7,7,7,7,1,1,1,7,7,7,7,5,5,5,5,5,5,5,5,5,5,5,100,100,0,100,7,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,1,1,100,5,5,5,5,5,5,7,7,7,7,7,7,7,7,7,0,0,10,10,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1,Muslim,,Other restrictions,I love robot. it will help our country in future. now robot & human are equally try to help the world,20.6,0.923076923,42,Male,South,White,11,175000,596,0,0,1,1,1,0,0,1,0.6,1,1,1,1,6,6,6,6,6,6,6,6,6,6,1,1,1,6,6,6,6,6,1,1,1,6,6,6,6,post_grad,m35_54,100000_,0.518046566
3,4,4,4,7,4,7,5,4,1,5,4,6,5,6,6,6,1,5,4,5,3.08,3,3,2.92,2.96,2.88,2.96,3.16,3.04,2.92,3.04,6,14,55,46,4,6,4,6,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,1,1,100,2.64,3.48,2.84,3.24,3.24,3.2,4,4,4,4,4.72,3.22,4.54,4.6,3.58,7.1,5.6,6.3,3.9,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,2.96,Catholic,,Meat-eater,,22.87,0.948717949,40,Male,South,White,9,57500,597,0,1,1,1,1,0,0,0,0.8,3,,,,6,,6,4,,1,4,,5,4,5,5,5,1,4,,4,,5,,5,,,,,associates,m35_54,50000_74999,0.753966464
6,5,6,6,2,5,3,5,3,5,3,5,3,6,6,6,5,2,5,5,5,4.16,4.32,3.92,4.12,4.32,2.16,3.96,4.36,4.08,2,2,5,1,2,2,3,6,6,6,1,1,2,1,2,2,2,3,2,1,2,Not sure,Not sure,100,1,36,3.48,2.52,3.88,3.48,2.56,4.08,6,6,6,6,6.34,1.9,2.56,5.8,2.5,2.6,2.4,1.7,1.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.56,Catholic,,Meat-eater,Thinking of robots is crazy,12.3,0.923076923,47,Male,Midwest,White,8,112500,598,0,0,0,0,1,0,0,0,0.2,5,4,5,5,2,4,3,4,3,4,3,4,3,5,5,5,4,2,4,4,4,3,5,5,5,5,5,5,5,some_college,m35_54,100000_,0.794497497
3,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,1,1,1,1,1,1,1,1,1,1,1,0,0,54,0,7,2,3,5,3,2,3,2,1,1,3,1,2,2,1,No,No,1.00E+11,100000,0,1,1,5,1,1,1,5,2,2,1,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3.48,None,,Meat-eater,,15.73,0.923076923,65,Male,Northeast,White,8,67500,599,0,0,0,1,0,0,1,0,0.2,3,1,,,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,6,2,3,4,4,2,2,1,some_college,m55_,50000_74999,0.875761474
6,4,5,5,3,4,4,5,3,5,2,2,6,6,6,2,6,1,6,6,6,3.6,2.32,3.6,1.2,1.52,1.32,1.32,1,3.6,4,1.24,35,32,100,81,6,3,5,5,5,4,3,2,1,2,2,2,7,5,2,Not sure,Yes,50,100,66,1.68,2.16,3.88,1.52,1.6,1.52,7,6,7,7,7,2.26,5.32,5.32,5.26,1.4,1.6,1.2,0,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,1,Other,Satanic Church,Meat-eater,,11.28,0.923076923,33,Female,West,Hispanic,8,112500,600,0,1,0,0,0,0,0,0,0.2,5,,4,4,3,,,4,3,4,2,2,5,5,5,2,5,1,5,5,5,5,3,4,4,6,5,6,6,some_college,f18_34,100000_,2.27140315
2,5,2,6,5,5,5,5,3,5,5,5,6,5,6,6,6,1,6,5,7,2.96,3.72,3,1.44,1.48,1.48,1.84,2.32,2.92,4.52,4,16,13,81,79,6,2,2,6,3,1,5,2,3,2,3,4,2,6,4,Not sure,Yes,20,25,46,3.6,3.52,3.64,3.72,3.4,3.52,7,5,6,5,4,3.58,2.68,4.84,2.14,3.2,3.2,6.2,0.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,3,Protestant,,Meat-eater,,11.22,0.923076923,32,Female,South,White,13,137500,601,0,0,1,1,0,0,0,0,0.4,2,4,2,5,4,4,4,4,3,4,4,4,5,4,5,5,5,1,5,4,6,5,2,2,5,6,4,5,4,post_grad,f18_34,100000_,0.705009486
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1,1,1,1,1,1,0,0,0,0,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1,1,1,1,1,1,1,1,1,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,this was a stupid survey,18.63,0.923076923,68,Female,Midwest,White,8,137500,602,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,1,1,1,1,1,1,1,some_college,f55_,100000_,0.514055528
5,1,5,7,1,1,1,1,1,1,1,1,4,1,4,1,4,1,1,1,1,3.88,1.6,4.52,2.16,4.44,1.48,2.28,1.4,3.8,5,5,5,4,87,16,5,5,7,7,1,1,2,6,4,7,4,5,6,1,1,No,No,0,0,57,1,1,3.36,1.6,1.08,1.04,5,3,3,5,6.76,1.18,1.24,6.1,5.86,1.6,0.3,1.7,0.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,4.92,Protestant,,Meat-eater,:),30.63,0.948717949,19,Female,South,White,7,57500,603,0,0,0,1,1,0,0,0,0.4,4,1,4,6,1,1,1,1,1,1,1,1,,1,,1,,1,1,1,1,4,4,6,6,4,3,3,4,some_college,f18_34,50000_74999,0.946617202
7,6,6,7,1,2,5,1,1,4,2,2,2,6,1,1,2,2,7,3,5,3.4,3.12,1.8,1.28,1.08,1.08,5,1.4,1.84,3.96,3.64,37,34,81,80,7,7,7,7,5,3,1,1,1,2,6,1,6,7,4,Not sure,Yes,1,10,100,1.28,1.28,4.36,3.6,3.64,3.04,7,7,7,7,1,1,4.48,6.64,4.54,0,2.2,2.7,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,3.56,None,,Meat-eater,"This is a fascinating survey.  It required me to think about things that Iâ€™m sure will soon be haunting us. I have to say, I like talking about the time of day and the weather with Alexa.",22.78,0.923076923,84,Female,South,White,11,112500,604,0,0,1,0,0,0,1,0,0.2,6,5,5,6,1,2,4,1,1,,2,2,2,5,1,1,2,2,6,3,4,6,6,6,6,6,6,6,6,post_grad,f55_,100000_,0.335186331
7,3,7,7,4,4,4,4,4,1,1,1,5,3,5,5,6,1,5,5,6,2,2,2,2,2,1,2,1,2,1,1,50,51,50,50,5,5,5,7,2,2,1,1,1,1,2,1,1,1,1,No,No,25,50,50,5,2.24,3.64,2.04,2.08,1.92,5,3,3,3,2.8,1,2.74,2.56,2.32,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,,8.37,0.923076923,41,Female,South,White,9,67500,605,0,0,0,0,0,1,0,0,0,6,3,6,6,,,,,,1,1,1,4,3,4,4,5,1,4,4,5,4,4,4,6,4,3,3,3,associates,f35_54,50000_74999,1.009795458
5,6,7,7,6,7,3,1,2,5,5,1,5,5,7,6,7,1,5,6,6,4.76,4.32,4.2,3.68,2.24,1.8,2.04,1.64,3.64,4.72,1.88,2,0,86,1,7,7,7,7,1,1,1,6,1,4,4,6,3,1,1,No,Not sure,10,5,82,4.44,2.72,3.52,1.96,2.76,3.28,1,3,7,7,6.82,1.18,1.9,6.88,4.42,0.6,0.3,0.7,0.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,9.85,0.923076923,60,Male,South,White,11,112500,606,0,0,0,0,0,1,0,0,0,4,5,6,6,5,6,3,1,2,4,4,1,4,4,6,5,6,1,4,5,5,6,6,6,6,1,3,6,6,post_grad,m55_,100000_,0.66973471
4,4,5,6,5,5,5,4,2,2,3,1,6,4,6,4,6,2,6,4,6,2.48,2.28,2.48,1.88,3.4,3.2,3.44,2.08,2.56,3.28,3.72,71,69,86,69,2,2,3,2,3,5,4,6,5,5,5,6,5,3,3,Not sure,Yes,20,10,77,2.4,2.04,3.92,3.76,3.36,3.64,7,7,5,5,2.98,5.56,3.1,2.68,4.9,3.7,8.1,5.8,6.3,(2) agree,No,No,Yes,"[""None of the above""]",4,0,4.2,Protestant,,Other restrictions,,10.78,0.923076923,68,Female,West,White,9,52500,607,0,0,0,0,0,1,0,1,0,,,4,5,4,4,4,,2,2,3,1,5,,5,,5,2,5,,5,2,2,3,2,6,6,4,4,associates,f55_,50000_74999,0.608750351
7,4,7,7,2,4,4,2,1,2,2,2,2,2,2,2,2,3,5,4,6,2.96,2.28,2.52,2.36,2.2,1.84,2.44,1.68,2.16,2.32,1.88,8,14,52,41,6,2,5,6,4,3,5,4,3,3,3,4,3,5,5,No,No,100,100,40,3.52,3.8,4.28,3.52,3.04,3.36,6,7,6,6,6.28,1.48,5.38,6.04,4.9,1.2,0.4,1.4,1.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.28,Catholic,,Meat-eater,,12.32,0.923076923,34,Female,Northeast,White,11,175000,608,0,0,0,0,0,1,0,0,0,6,,6,6,2,,,2,1,2,2,2,2,2,2,2,2,3,4,,5,5,2,4,5,5,6,5,5,post_grad,f18_34,100000_,0.686591713
3,6,7,7,6,7,7,4,3,7,6,5,4,4,7,5,7,1,7,7,7,3.96,3.52,2.88,1.76,2.16,2.16,3,2.8,3.12,4,3.92,19,40,63,62,4,3,5,6,4,3,3,1,2,1,2,2,3,4,1,No,Not sure,100,100,50,2.4,1.72,2.24,2.56,2.48,2.48,7,6,5,5,2.68,1,1.6,4.06,2.86,2.5,0.3,0.2,1.3,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.68,Protestant,,Meat-eater,,11.37,0.923076923,65,Male,Northeast,White,11,112500,609,0,0,0,0,0,1,0,0,0,3,5,6,6,5,6,6,,3,6,5,4,,,6,4,6,1,6,6,6,,3,4,5,6,5,4,4,post_grad,m55_,100000_,0.65223846
7,4,6,6,2,2,2,2,1,1,1,1,2,2,2,2,2,2,4,4,4,3.04,3.04,3.04,2.96,3,3.04,3.04,3,3,2.96,3,50,48,53,50,4,6,6,6,3,3,1,3,2,2,2,3,2,2,2,No,No,0,0,51,1,3.04,2.92,2.08,1.96,3,7,5,5,5,5.92,1,1.12,4.66,4,1.9,0.2,3.7,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,6.47,0.923076923,32,Female,Northeast,White,9,57500,610,0,0,0,0,0,1,0,0,0,6,,5,5,2,2,2,2,1,1,1,1,2,2,2,2,2,2,,,,,5,5,5,6,4,4,4,associates,f18_34,50000_74999,0.999267556
3,4,3,4,2,2,5,5,2,4,2,2,5,4,2,2,6,1,5,6,6,2.36,1.68,2.96,3,3,1.64,3,1.48,3,2.48,3,15,16,65,66,3,2,2,2,2,4,4,3,5,5,4,6,5,2,4,Not sure,Yes,40,40,77,2.96,2.36,3.84,2.96,3.68,2.56,4,3,6,5,2.2,1.9,4,5.14,2.98,1.3,3.3,2.3,1.5,(2) agree,No,No,Yes,"[""None of the above""]",4,0,3.04,Protestant,,Meat-eater,,13.22,0.923076923,73,Female,West,White,9,97500,611,0,0,0,0,0,1,0,0,0,3,,3,,2,2,4,4,2,,2,2,4,,2,2,5,1,4,5,5,3,2,2,2,,3,5,4,associates,f55_,75000_99999,0.568292786
5,3,5,5,3,3,5,5,2,3,3,2,6,3,6,3,6,2,5,5,6,3.56,3.44,3.2,2.88,2.84,2.84,3.28,2.76,3.52,3.28,3.36,35,27,69,64,6,5,5,5,5,4,5,3,3,4,4,4,5,4,3,No,Not sure,20,20,78,3.44,2.56,3.92,3.96,3.52,3.76,7,6,6,7,5.5,2.92,3.16,5.02,3.46,2.5,3.3,6.3,2.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.76,Agnostic,,Meat-eater,None,14.27,0.923076923,74,Female,West,White,11,72500,612,0,0,0,0,1,0,1,0,0.2,4,3,4,4,3,3,4,4,2,3,3,2,5,3,5,3,5,2,4,4,5,5,4,4,4,6,5,5,6,post_grad,f55_,50000_74999,0.460089376
3,3,3,3,3,5,5,5,3,3,4,1,6,1,6,3,6,1,3,4,5,3.44,2.96,1.72,1.56,1.64,2.04,1.28,1,1.6,3.76,1.72,0,0,100,100,5,2,5,5,4,3,4,4,4,4,6,3,6,4,3,No,Not sure,15,20,100,3.4,1.76,3.44,3.76,3.4,3.68,7,6,6,6,4.12,1.06,5.86,5.68,6.1,0.1,1.2,7.2,0.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,2.56,None,,Meat-eater,,10.2,0.923076923,31,Female,Northeast,White,11,137500,613,0,0,1,0,1,0,1,0,0.4,3,3,3,3,3,4,4,4,3,3,,1,5,1,5,3,5,1,3,,4,4,2,4,4,6,5,5,5,post_grad,f18_34,100000_,0.686591713
4,4,4,4,2,4,4,4,4,5,3,2,6,6,5,4,7,1,6,6,6,3.4,3.24,2.92,1,2.64,1,2.32,1,2.04,3.8,2.76,0,1,68,71,4,3,5,5,3,2,4,3,1,1,2,1,4,6,2,No,Not sure,15,15,45,4.16,4.52,4.12,4.08,4,2.4,7,5,7,6,3.88,2.26,3.22,5.02,2.56,0.1,1,2.6,0.1,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,1.52,Protestant,,Meat-eater,,12.55,0.923076923,41,Female,Midwest,White,11,52500,614,0,0,1,1,1,0,0,0,0.6,,,,,2,,,,,4,3,2,5,5,4,,6,1,5,5,5,,3,4,4,6,4,6,5,post_grad,f35_54,50000_74999,0.958885842
7,4,7,7,4,4,4,4,1,4,1,1,4,4,4,4,7,1,4,6,7,4.2,4.24,4.28,4.36,4.24,4.12,4.24,4.12,4.08,4.8,4.12,20,20,59,51,6,6,6,6,2,2,2,2,3,3,1,1,4,1,1,No,Not sure,10,10,76,1.4,1.36,1.36,1.36,1.24,1.28,6,6,3,3,4.84,2.86,2.56,4.6,4.06,3.7,4.9,4,4.1,(2) agree,Yes,Yes,No,"[""None of the above""]",0,1,4.44,Catholic,,Meat-eater,very different,16.7,0.923076923,54,Female,South,White,11,67500,615,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,1,,1,1,,,,,6,1,,5,6,5,5,5,5,5,5,3,3,post_grad,f35_54,50000_74999,0.763196541
1,1,1,1,1,2,7,7,7,7,7,1,6,6,7,3,6,7,7,3,6,2.56,2.56,3.28,2.88,2.72,2.6,2.68,3.24,2.72,2.52,2.68,60,59,57,68,5,1,1,2,4,1,5,6,4,6,5,2,4,2,7,Yes,Yes,2,2,64,3.32,2.52,3.36,3.36,3.44,3.2,5,6,6,6,4.78,1.54,4.9,3.52,3.46,5.3,6.4,6.2,4.1,(2) agree,No,Yes,Yes,"[""None of the above""]",2,4,3.04,Catholic,,Meat-eater,nothing,11.3,0.923076923,46,Male,Northeast,White,11,87500,616,0,0,0,0,0,1,0,0,0,1,1,1,1,1,2,6,6,6,6,6,1,5,5,6,3,5,6,6,3,5,4,1,1,2,4,5,5,5,post_grad,m35_54,75000_99999,0.518073675
5,5,3,5,2,2,5,2,2,2,5,1,3,4,1,1,4,1,5,5,5,1,1.04,1,1,1,1.08,1,1,1.04,1,1,0,0,53,44,6,6,6,6,1,1,1,1,1,1,2,1,1,2,2,No,No,0,0,0,1,1,1,1.04,1,1.04,7,6,7,7,7,1,1,5.68,5.56,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Other,Spiritual,Meat-eater,,9.7,0.923076923,60,Female,South,White,8,82500,617,0,0,0,0,0,1,0,0,0,4,4,3,4,2,2,4,2,2,2,4,1,3,,1,1,,1,4,4,4,5,5,5,5,6,5,6,6,some_college,f55_,75000_99999,0.420144469
2,4,5,5,4,4,5,5,4,6,5,6,6,6,6,5,6,5,6,4,6,3.84,3.68,3.88,3.76,3.88,3.92,3.92,3.92,3.92,3.92,3.88,76,74,74,76,6,4,2,4,6,6,5,5,6,5,6,6,5,5,5,Not sure,Yes,10,20,77,3.56,3.12,3.92,3.64,3.84,3.64,7,7,7,7,3.16,3.22,4.48,2.98,2.62,6.9,5.6,5.9,5.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.24,None,,Meat-eater,Thanks,8.82,0.923076923,36,Female,Northeast,Asian,11,77500,618,0,0,0,0,1,0,1,0,0.2,2,,4,4,,,4,4,,5,4,5,5,5,5,4,5,4,5,,5,5,,2,,6,6,6,6,post_grad,f35_54,75000_99999,0.920230387
4,4,4,4,1,4,4,2,1,1,1,1,4,4,4,4,6,4,4,4,4,4.84,4.84,3.16,1.88,2.8,1.12,2.48,2.68,3.36,4.84,4.36,0,1,100,7,4,6,6,6,1,1,2,1,2,2,2,1,6,3,1,No,No,0,0,16,1.2,1.24,1.48,1.12,1,1.28,5,3,5,7,6.76,1,1.12,5.38,4,0.1,0.1,0.1,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.28,Protestant,,Meat-eater,,156.4,0.923076923,46,Female,South,Black,8,87500,619,0,0,0,0,0,1,0,0,0,,,,,1,,,2,1,1,1,1,,,,,5,,,,,,5,5,5,4,3,4,6,some_college,f35_54,75000_99999,1.255107006
2,2,2,2,3,3,3,3,3,2,3,2,2,2,2,2,3,2,2,3,3,2.2,2.16,2.12,2.12,2.2,2.12,3.32,2.08,2.12,3.2,3.84,32,32,71,62,6,5,5,5,2,2,1,2,2,2,2,2,2,3,2,No,No,50,50,42,3.76,2.44,3.68,2.4,2.44,2.4,6,6,6,6,2.68,2.74,3.1,4.96,5.44,3.5,3.3,3.6,3.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.68,Catholic,,Meat-eater,,8.07,0.923076923,66,Female,South,White,8,72500,620,0,0,0,0,0,1,0,0,0,2,2,2,2,3,3,3,3,3,2,3,2,2,2,2,2,3,2,2,3,3,5,4,4,4,5,5,5,5,some_college,f55_,50000_74999,0.450055146
4,2,5,4,3,5,5,2,1,6,3,2,6,3,6,6,7,1,7,6,6,4.96,3.8,3.44,2,2.56,1.56,2.16,1.64,2.68,5,4.96,9,43,93,77,5,1,1,3,7,6,3,1,2,1,5,3,3,7,7,No,Not sure,100,75,87,5,2.64,4.92,3.56,2.96,2.48,5,6,7,7,4.24,1.18,3.16,4.72,3.64,1.3,2.9,3.4,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.64,Catholic,,Meat-eater,,11.95,0.923076923,66,Female,Midwest,White,11,137500,621,0,0,0,0,0,1,0,0,0,,2,4,,3,4,4,2,1,5,3,2,5,3,5,5,6,1,6,5,5,4,1,1,3,4,5,6,6,post_grad,f55_,100000_,0.421130613
4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,1,4,4,4,2.2,2.36,3.84,2.28,2.32,2.24,2.36,2.32,2.4,2.04,2.12,0,0,0,0,5,5,5,5,7,5,6,5,7,5,7,7,7,5,3,Not sure,Not sure,0,0,0,1,1,1,1.16,1,1.12,5,5,5,5,7,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.08,0.923076923,56,Female,South,White,7,87500,622,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,,,,,,,,1,,,,4,4,4,4,4,4,4,4,some_college,f55_,75000_99999,0.420144469
5,4,3,3,1,1,5,5,1,1,3,3,5,3,5,3,6,1,3,1,4,3.6,3.4,3.32,3.4,3,2.36,4.04,1.76,3.6,2.4,2.4,27,15,89,90,6,2,3,3,6,2,2,3,4,7,4,5,6,2,3,No,Not sure,15,25,60,4.12,4.04,5,3.6,1.12,1.72,7,6,7,6,5.62,1,1.12,5.56,6.04,4.2,1.4,6.9,6.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,2,Agnostic,,Meat-eater,,10.62,0.923076923,19,Female,Northeast,Hispanic,8,112500,623,0,0,1,0,0,0,1,0,0.2,4,,3,3,1,1,4,4,1,1,3,3,4,3,4,3,5,1,3,1,,5,2,3,3,6,5,6,5,some_college,f18_34,100000_,1.772670944
7,2,5,7,5,6,7,7,5,6,6,6,7,6,6,6,7,5,7,4,7,4.88,4.6,4.52,1.72,1.16,3.28,4.8,1.16,4.76,4.92,4.4,2,2,99,61,3,6,7,7,6,2,4,2,3,1,3,2,2,5,3,No,Not sure,1,5,50,5,3.04,3.6,2.96,2.96,5,6,2,7,6,7,1.18,1.18,4.06,1,0.7,0.3,5,0.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.2,Agnostic,,Meat-eater,I do not really understand all of these new technologies because I am an old man.,27.17,0.923076923,70,Male,South,Hispanic,9,175000,624,0,0,1,1,1,0,1,0,0.6,6,2,4,6,4,5,6,6,4,5,5,5,6,5,5,5,6,4,6,,6,3,5,6,6,5,2,6,5,associates,m55_,100000_,1.874287353
1,6,2,3,6,6,5,6,5,7,5,2,7,7,7,6,7,5,7,7,7,2.88,2.92,4.28,3.48,1.68,2.12,2.12,2.04,4.24,4.44,3.96,8,53,63,8,7,3,5,3,4,4,5,1,3,3,3,3,5,3,2,No,Yes,40,40,72,4.44,4.28,4.08,4.76,4.76,4.56,7,6,7,6,2.86,5.26,3.58,3.4,1.96,3.6,1.3,6.1,3.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.4,Atheist,,Meat-eater,,26.9,0.923076923,71,Female,West,White,11,72500,625,0,0,0,1,1,0,1,0,0.4,1,5,2,3,5,5,4,5,4,6,4,2,6,6,6,5,6,4,6,6,6,6,3,4,3,6,5,6,5,post_grad,f55_,50000_74999,0.460089376
3,6,2,5,2,1,5,2,2,5,2,2,6,5,6,2,3,1,2,5,5,3.8,2,3.64,1.24,1.6,2.16,4.16,3.84,4.08,4.8,2.76,42,41,75,62,6,1,2,3,4,2,3,5,3,6,3,5,3,1,2,Not sure,Yes,10,1,78,3.92,3.76,2.88,2.4,1.84,3.48,6,5,7,6,6.76,1.42,4.54,5.08,4.84,5,3,6.4,4.5,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,3.76,Catholic,,Vegetarian,nothing thank you,18.33,0.923076923,42,Male,Northeast,White,13,112500,626,0,0,0,1,1,0,0,1,0.4,3,5,2,4,2,1,4,2,2,4,2,2,5,4,5,2,3,1,2,4,4,5,1,2,3,5,4,6,5,post_grad,m35_54,100000_,0.50451304
2,2,2,2,2,1,1,1,1,5,2,1,5,5,5,3,6,1,3,5,7,3.24,2.72,3.04,2.76,2.8,2.84,2.96,2.04,3.16,3,3.08,9,33,92,93,6,2,3,2,4,3,2,1,1,1,2,1,2,4,3,Not sure,Not sure,50,70,22,3.08,3.24,3.04,2.84,3.08,2.96,6,3,5,6,4.3,2.68,2.26,3.76,2.56,0.4,1.2,0.3,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.88,Jewish,,Meat-eater,,26.13,0.923076923,68,Female,Northeast,White,11,62500,627,0,0,0,0,0,1,0,0,0,2,2,2,2,2,1,1,1,1,4,2,1,4,4,4,3,5,1,3,4,6,5,2,3,2,5,3,4,5,post_grad,f55_,50000_74999,0.359067508
2,4,5,5,7,7,7,4,6,5,2,1,7,4,7,7,7,1,4,6,7,2,2.2,2.24,1.12,1.68,1.24,1.4,1.52,1.64,3.48,2.32,6,7,20,17,4,2,5,5,2,1,1,1,3,6,2,3,6,5,1,Not sure,Not sure,0,25,50,1.92,1.96,4,3.52,3.88,5,7,7,7,7,1,2.02,6.04,6.94,1,2,0.5,0.6,1.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,0,2.72,None,,Meat-eater,,13.08,0.923076923,18,Female,South,White,7,300000,628,0,0,1,0,1,0,1,0,0.4,2,,4,4,6,6,6,,5,4,2,1,6,,6,6,6,1,,5,6,,2,4,4,6,6,6,6,some_college,f18_34,100000_,0.860573923
7,4,5,5,3,7,7,6,2,5,6,3,6,3,6,3,7,2,6,6,6,3.32,2.68,3.96,2.12,2.44,5,3.36,5,3.16,5,2.32,69,51,88,59,7,2,5,5,2,1,2,3,1,2,4,3,3,2,1,Not sure,Not sure,0,0,80,4.96,3.08,4.44,4.32,4.52,4.64,7,3,5,5,6.34,1.78,4.06,5.86,2.5,0.1,5.3,1.9,5.1,(2) agree,No,No,No,"[""None of the above""]",0,5,4.08,Catholic,,Meat-eater,,18.3,0.923076923,84,Female,Midwest,White,7,62500,629,0,0,0,0,0,1,0,0,0,6,,4,4,3,6,6,5,2,4,5,3,5,3,5,3,6,2,5,5,5,6,2,4,4,6,3,4,4,some_college,f55_,50000_74999,0.565452651
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1,1,1,1,1,19,19,62,66,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,7,0,55,2.68,1,2.4,1,1,1,5,1,5,3,3.94,1,1,7,7,0,0,0,0,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.32,Catholic,,Meat-eater,,14.52,0.923076923,70,Female,South,White,8,52500,630,0,0,0,0,1,0,0,0,0.2,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,4,1,4,3,some_college,f55_,50000_74999,0.450055146
7,5,6,7,6,6,6,5,4,5,5,4,6,5,6,5,5,3,6,6,6,3.24,3.28,3.56,3.24,3.48,3.2,3.36,3.24,3.52,3.48,3.56,44,43,55,59,4,7,7,7,7,5,5,4,4,2,3,3,6,5,5,Not sure,Yes,60,5,77,2.6,2.68,2.64,2.28,2.68,3.44,6,5,6,6,3.58,1.96,2.14,2.86,1.66,3.9,4.1,3.9,4.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.6,Agnostic,,Meat-eater,None,27.95,0.923076923,64,Female,Midwest,White,11,52500,631,0,0,1,0,1,0,1,0,0.4,6,4,5,6,5,5,5,4,,4,4,,5,4,5,4,4,3,5,5,5,,6,6,6,5,4,5,5,post_grad,f55_,50000_74999,0.463236768
2,5,3,3,5,5,6,6,5,5,6,3,7,5,6,5,6,2,7,7,6,5,5,4.72,3.72,4.2,3.64,1.8,3.72,5,5,4.32,27,13,85,100,3,4,4,5,6,6,3,5,4,6,4,5,4,7,6,Not sure,Yes,100,250,55,4.08,2.52,5,2.6,3.52,4.36,6,7,6,7,1,2.86,5.74,3.64,2.26,0,0,1.6,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.68,Catholic,,Meat-eater,,25.05,0.923076923,24,Female,South,White,11,72500,632,0,1,1,1,1,0,0,0,0.8,2,4,3,3,4,4,5,5,4,4,5,3,6,4,5,4,5,2,6,6,5,3,,,4,5,6,5,6,post_grad,f18_34,50000_74999,0.775498873
5,4,7,6,7,7,7,7,2,6,1,1,7,4,7,7,4,1,7,1,7,4.56,3.72,4.68,1.32,1.52,2.2,1.44,2.2,2.76,4.44,4.8,2,17,69,11,5,2,5,3,1,2,1,5,5,5,5,6,1,1,1,No,No,0,0,16,3.68,3.84,3.56,3.36,3,2.92,7,7,7,7,6.1,1.42,1.24,4,3.76,0.3,1.3,0.2,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,nothing else,16.2,0.923076923,66,Female,West,White,7,77500,633,0,0,0,0,0,1,0,0,0,4,,6,5,6,6,6,6,2,5,1,1,6,,6,6,,1,6,1,6,4,2,4,3,6,6,6,6,some_college,f55_,75000_99999,0.524286101
5,5,5,6,5,3,5,5,3,3,2,1,5,5,3,3,3,5,5,5,6,2.4,2.2,1.92,1.88,1.88,1.96,2.64,1.8,1.8,3.76,2.08,29,30,26,57,5,5,6,5,5,6,5,6,6,5,6,7,5,4,5,Not sure,Yes,5,10,69,3.76,2,3.88,3.44,2.24,2.32,6,5,6,5,4.96,2.56,4.36,4.72,4.42,5.8,5.5,5.9,2.8,(2) agree,No,Yes,Yes,"[""None of the above""]",0,1,3.4,None,,Meat-eater,,14.85,0.923076923,62,Female,South,Asian,11,175000,634,0,0,0,0,0,1,1,0,0,4,4,4,5,4,3,4,4,3,3,2,1,4,4,3,3,3,4,4,4,5,4,4,5,4,5,4,5,4,post_grad,f55_,100000_,0.444539096
3,1,7,7,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,1,0,0,96,61,7,1,2,4,5,1,3,1,3,4,1,3,2,5,2,No,No,20,0,47,4.68,3,3.28,1,1.04,5,6,5,7,7,7,1,1,1,1,0,3.2,0.1,0,(2) agree,No,Yes,No,"[""None of the above""]",0,1,2.8,Jewish,,Meat-eater,Interesting topic.,9.73,0.923076923,72,Female,South,White,11,137500,635,0,0,0,0,0,1,0,0,0,3,1,6,6,1,1,1,1,1,1,1,1,1,6,1,1,1,1,1,1,1,6,1,2,,5,4,6,6,post_grad,f55_,100000_,0.335186331
6,4,5,5,4,2,6,4,4,5,1,1,6,4,6,4,7,2,7,6,7,4.04,4.72,4.04,1.96,2.04,1.6,4.08,1.76,4.2,4.48,4,13,9,62,7,2,3,3,3,5,6,3,2,2,1,2,2,5,6,2,No,No,0,0,10,3.8,1.96,4,2,4.04,3.84,7,7,6,7,6.22,2.08,7,3.7,2.14,0.1,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.04,Protestant,,Meat-eater,,11.97,0.923076923,49,Female,Midwest,White,8,112500,636,0,0,0,0,0,1,0,0,0,5,,4,4,,2,5,,,4,1,1,5,,5,,6,2,6,5,6,2,3,3,3,6,6,5,6,some_college,f35_54,100000_,1.06407911
3,3,2,2,4,5,5,5,4,3,4,3,5,4,4,3,6,6,6,5,6,4.16,4.44,2.52,2.48,2.64,1.64,2.52,1.6,3.88,4,2.68,5,4,77,1,5,2,2,3,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,1,93,4.4,3.76,4.8,2.36,3.68,2.52,6,3,6,7,5.92,2.08,1.48,5.62,2.86,0.4,0.4,0.5,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.44,Catholic,,Meat-eater,,15.08,0.923076923,47,Female,Northeast,White,11,77500,637,0,0,0,0,0,1,0,0,0,3,3,2,2,,4,4,4,,3,,3,4,,,3,5,5,5,4,5,4,2,2,3,5,3,5,6,post_grad,f35_54,75000_99999,0.693861689
1,1,4,1,1,4,1,2,4,1,1,1,5,1,5,1,6,1,4,1,4,1.48,1.6,1.4,1.28,1.52,1.36,1.12,1.44,1.32,1.52,1.44,10,7,50,49,5,2,2,2,2,2,4,4,1,1,1,1,1,1,1,No,Not sure,25,75,47,2.96,2.68,2.48,2.76,2.24,2.2,5,6,7,7,5.14,3.16,2.92,4.54,4.72,3.4,3.9,3.6,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.44,Protestant,,Meat-eater,,15.15,0.923076923,71,Female,South,White,11,97500,638,0,0,0,0,0,1,0,0,0,1,1,,1,1,,1,2,,1,1,1,4,1,4,1,5,1,,1,,4,2,2,2,4,5,6,6,post_grad,f55_,75000_99999,0.344195691
1,6,1,2,5,5,5,5,2,5,5,1,6,2,6,2,6,2,6,6,7,2.6,2.6,3.84,4.8,3.48,4.12,3.76,3.6,4.08,4.2,2.36,26,28,69,70,6,2,2,2,2,2,3,7,6,5,4,5,5,3,4,Not sure,Not sure,5,3,83,2.16,2.16,1.84,1.56,2,2,6,6,7,7,2.44,1,2.98,2.92,2.98,3,1.9,1.2,2.6,(2) agree,No,No,No,"[""None of the above""]",1,1,3,Other,JW,Meat-eater,,11.53,0.923076923,64,Female,South,Black,8,52500,639,0,0,0,0,0,1,0,0,0,1,5,1,2,4,4,4,4,2,4,4,1,5,2,5,2,5,2,5,5,6,5,2,2,2,5,5,6,6,some_college,f55_,50000_74999,0.649507174
3,3,2,1,5,5,5,3,3,5,5,3,5,5,5,3,7,1,6,6,6,3.56,3.32,2.16,2.24,2,1.24,2.48,1.84,1.84,4.16,1.36,4,1,33,25,5,2,2,2,5,2,3,4,4,3,7,2,6,7,2,No,Yes,20,20,68,3.84,3.92,4.04,3.92,3.92,4.04,5,3,3,2,6.94,1.36,2.08,3.94,2.32,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Catholic,,Meat-eater,,18.9,0.923076923,61,Female,Midwest,White,8,137500,640,0,0,0,0,0,1,0,0,0,3,3,2,1,4,4,4,3,3,4,4,3,4,4,4,3,6,1,5,5,5,4,2,2,2,4,3,3,2,some_college,f55_,100000_,0.514055528
5,7,7,7,7,7,7,7,6,7,7,5,6,6,7,7,7,5,6,6,6,4.92,4.72,2.92,2.96,2.68,2.76,3.56,2.56,4.16,3.44,2.92,47,51,97,95,6,2,2,2,4,1,4,1,2,6,4,3,6,7,6,Not sure,Yes,10,20,96,4.88,4.48,5,4.6,4.88,4.44,7,7,7,7,3.76,3.82,4.84,4.3,3.52,5.5,6.4,5.1,5.6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.04,Catholic,,Meat-eater,,8.03,0.923076923,69,Female,Northeast,White,11,52500,641,0,0,1,0,1,0,0,0,0.4,4,6,6,6,6,6,6,6,5,6,6,4,5,5,6,6,6,4,5,5,5,5,2,2,2,6,6,6,6,post_grad,f55_,50000_74999,0.359067508
5,2,6,6,1,3,2,3,1,5,2,3,2,2,2,2,7,2,5,3,7,3.64,3.96,3.28,3.44,4.12,4.04,3.92,4.04,4.04,4.16,4.64,49,96,77,73,7,7,7,7,3,2,6,2,7,5,7,7,5,1,1,Not sure,Yes,1,6,80,4.52,1.4,3.08,3.44,1.2,4.56,7,7,5,7,4.42,1.42,1.12,6.16,4.78,1.5,4.2,3.9,4.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3.76,Undisclosed,,Other restrictions,No,40.28,0.923076923,63,Male,South,Black,11,137500,642,0,0,1,0,1,0,1,1,0.4,4,2,5,5,1,3,2,3,1,4,2,3,2,2,2,2,6,2,4,3,6,6,6,6,6,6,6,4,6,post_grad,m55_,100000_,0.966542661
6,4,5,7,3,3,4,4,4,4,4,2,4,3,4,4,4,1,5,5,6,1.88,2.04,1.96,1.4,1.44,1.56,1.92,1.64,1.96,2.04,2,10,9,25,35,6,4,5,5,2,3,2,2,1,3,3,2,6,4,3,No,Not sure,20,30,65,1.04,1.92,1.04,1.16,1.12,3.24,6,5,7,7,1.48,1.18,1.18,6.1,1.96,0.2,0.1,0.3,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.64,Protestant,,Meat-eater,,17.2,0.923076923,65,Female,West,White,11,57500,643,0,0,0,0,0,1,0,0,0,5,,4,6,3,3,,,,,,2,,3,,,,1,4,4,5,5,,4,4,5,4,6,6,post_grad,f55_,50000_74999,0.460089376
1,1,1,1,1,2,5,5,1,6,6,4,3,1,6,1,7,1,7,7,7,3.76,3.32,4.4,3.64,3.88,2.68,4.68,3.4,3.64,3.36,3.56,29,43,77,65,2,1,1,1,4,3,5,7,7,5,6,3,6,5,4,Yes,Not sure,0,6,60,4.16,3.44,4.28,3.2,3.12,3.08,6,6,6,6,6.52,2.5,3.4,5.44,4.78,3.2,0.5,3.7,1.5,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,4,Agnostic,,Meat-eater,more AI and robotic devices in the future,17.52,0.923076923,75,Male,Midwest,Asian,11,300000,644,0,0,0,0,0,1,1,0,0,1,1,1,1,1,2,4,4,1,5,5,,3,1,5,1,6,1,6,6,6,2,1,1,1,5,5,5,5,post_grad,m55_,100000_,1.115981465
6,6,6,6,1,1,1,3,1,2,2,1,1,1,1,1,2,1,3,2,3,2.64,1.6,1.56,2.32,1.6,1.92,1.52,1.6,2.28,1.76,1.52,15,27,16,15,6,3,2,3,3,1,2,1,1,2,1,1,1,2,2,No,No,20,20,36,3.2,2.24,2.32,1.72,1.92,1.76,2,6,6,6,4.18,1.54,2.86,2.74,4.54,2.5,1.9,1.7,2.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.44,Catholic,,Meat-eater,,13.77,0.923076923,69,Male,West,White,9,112500,645,0,0,0,0,0,1,0,0,0,5,5,5,5,1,1,1,3,1,2,2,1,1,1,1,1,2,1,3,2,3,5,3,2,3,2,5,5,5,associates,m55_,100000_,1.105782012
7,4,3,7,4,4,4,4,4,1,1,1,4,1,4,1,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,79,0,7,2,5,3,2,1,2,2,1,1,1,1,2,2,1,No,No,0,0,0,3,3,3,3,3,3,6,3,7,7,6.94,1.06,1,6.94,3.94,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.68,Catholic,,Meat-eater,,68.57,0.923076923,67,Female,West,White,8,57500,646,0,0,0,0,0,1,0,0,0,6,,3,6,,,,,,1,1,1,,1,,1,,1,,,,6,2,4,3,5,3,6,6,some_college,f55_,50000_74999,0.561610768
3,5,5,5,5,3,3,3,3,3,3,3,3,2,3,3,3,3,6,6,5,2.24,2.2,2.28,2.36,2.16,2.24,2.24,2.36,2.16,2.28,2.12,30,30,30,34,5,5,5,5,4,4,3,4,4,5,3,4,4,3,4,Yes,No,7,5,54,2.4,2.24,2.24,2.24,2.36,4.28,1,2,3,3,2.56,2.02,1.9,5.5,2.38,7.9,2.3,2.3,1.8,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.6,Other,Born again Christian,Meat-eater,,17.45,0.923076923,73,Female,Midwest,White,8,72500,647,0,0,0,0,0,1,0,0,0,3,4,4,4,4,3,3,3,3,3,3,3,3,2,3,3,3,3,5,5,4,4,4,4,4,1,2,3,3,some_college,f55_,50000_74999,0.565452651
6,1,3,6,1,1,1,1,1,1,2,1,5,1,1,1,6,1,1,1,5,1,1,1,1.04,1,1,1,1,1.04,1.04,1.04,14,2,71,62,7,3,2,3,2,2,1,1,1,1,2,1,2,2,1,No,No,0,10,1,3.44,1.8,3.6,1.28,1.2,4,5,3,5,5,3.52,1,1.06,2.08,3.22,0,3.9,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.4,Protestant,,Meat-eater,,16.82,0.923076923,74,Female,West,White,8,57500,648,0,0,0,0,0,1,0,0,0,5,1,3,5,1,1,1,1,1,1,2,1,4,1,1,1,5,1,1,1,4,6,3,2,3,4,3,4,4,some_college,f55_,50000_74999,0.561610768
6,6,7,7,6,6,7,6,6,6,7,7,6,7,7,7,6,6,7,7,6,4.56,4.52,4.4,4.68,4.56,4.48,4.56,4.6,4.6,4.16,4.6,92,91,90,84,4,2,2,2,7,6,5,7,6,5,7,6,6,6,5,Not sure,Not sure,1,1,90,4.6,4.4,4.48,4.44,4.64,4.52,5,7,7,7,6.46,6.52,6.34,6.52,6.4,8.7,9.2,9.4,9,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.6,Catholic,,Pescatarian,Thanks,7.7,0.923076923,35,Female,South,White,11,137500,649,1,1,1,1,1,0,0,1,1,5,5,6,6,5,5,6,5,5,5,6,6,5,6,6,6,5,5,6,6,5,,2,2,2,4,6,6,6,post_grad,f35_54,100000_,0.693825381
2,2,2,2,3,3,5,5,3,6,6,6,6,6,6,6,7,3,7,6,7,3.56,3.56,2.8,1.32,1.32,1.28,3.52,1.36,3.4,2.32,1.32,7,7,82,64,5,2,3,3,2,2,5,1,1,1,3,2,3,5,3,No,Not sure,20,20,100,4.04,4.04,4.04,4,3.96,4,7,7,7,7,6.28,1.42,6.28,4.18,3.4,0.6,0.5,0.6,0.6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.04,Agnostic,,Meat-eater,,15.7,0.923076923,69,Male,Midwest,White,8,87500,650,0,0,0,0,0,1,1,0,0,2,2,2,2,3,3,4,4,3,5,5,5,5,5,5,5,6,3,6,5,6,4,2,3,3,6,6,6,6,some_college,m55_,75000_99999,1.054740617
2,7,4,5,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,4.8,4.68,4.24,2.44,4.6,2.64,2.48,4.44,4.64,4.68,23,24,82,24,5,1,1,3,4,4,6,4,7,4,4,6,4,4,4,Not sure,Yes,5,0,90,3.72,3.72,4.56,4.48,4.92,4.68,7,7,7,7,1.78,1.9,1.78,5.38,1.84,6.7,7.2,6.8,4.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.52,Protestant,,Meat-eater,Looking forward to having one of my own.,20.8,0.923076923,76,Female,South,White,11,57500,651,0,0,0,0,0,1,0,0,0,2,6,,4,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4,1,1,3,6,6,6,6,post_grad,f55_,50000_74999,0.368699468
2,2,2,2,6,6,5,4,5,5,4,4,6,4,5,4,6,1,5,6,6,3.28,3.64,2.8,3.24,2.8,2.52,3.4,1.4,2.56,3.2,2.88,0,0,29,17,4,3,1,2,4,4,4,3,4,3,5,3,3,2,2,No,Not sure,200,300,22,4.32,2.76,2.76,3.08,3.04,2.8,5,5,4,6,4.12,1.9,4.18,3.16,1.9,0.6,5.3,5.2,0.4,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",1,3,3,None,,Other restrictions,,17.05,0.923076923,53,Female,South,White,11,92500,652,0,0,0,1,0,0,1,1,0.2,2,2,2,2,5,5,4,,4,4,,,5,,4,,5,1,4,5,5,,3,1,2,4,4,,5,post_grad,f35_54,75000_99999,0.712474478
3,5,3,3,6,5,6,6,6,6,6,6,7,7,3,2,7,1,7,7,7,4,4,4,4,4,4,4,4,4,4,4,25,25,100,100,2,3,3,3,3,3,5,3,5,1,2,1,3,5,3,Yes,Yes,0,10,99,3,4,4.96,5,4,3.52,6,5,7,6,5.02,1,1.06,2.86,1,2,2,6,0,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,3.52,Protestant,,Meat-eater,,29.55,0.923076923,64,Female,South,White,11,72500,653,0,1,0,1,0,0,0,0,0.4,3,4,3,3,5,4,5,5,5,5,5,5,6,6,3,2,6,1,6,6,6,2,3,3,3,5,4,6,5,post_grad,f55_,50000_74999,0.368699468
4,4,4,4,4,4,4,4,4,4,4,4,6,6,4,6,4,6,5,5,3,3.4,3.64,3.84,3.16,3.32,3.16,3.52,3.8,3.6,3.36,3.6,63,74,73,73,6,6,6,6,4,4,5,2,3,3,2,4,6,1,5,Yes,Yes,3,0,77,3.52,3.92,3.84,3.56,3.76,3.84,7,6,6,6,4.54,6.16,4.54,4.72,4.54,4.3,6.1,5.4,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.32,Muslim,,Meat-eater,,21.3,0.923076923,63,Female,West,White,7,52500,654,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,5,5,,5,,5,4,4,3,5,5,5,5,6,5,5,5,some_college,f55_,50000_74999,0.561610768
6,4,6,7,2,2,4,2,2,2,2,2,5,2,2,2,5,1,5,4,6,4,1.4,2,1.4,1.52,2,2,2,2,4,3,0,0,69,59,7,2,5,5,2,1,1,1,2,3,3,2,2,3,1,No,No,0,0,15,4.08,3,4.08,1.76,1.52,1.68,5,2,2,2,6.28,1,1.24,6.28,4,0.1,0.1,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,3.52,Atheist,,Meat-eater,none,12.87,0.923076923,73,Male,West,White,12,112500,655,0,0,0,0,0,1,1,0,0,5,,5,6,2,2,,2,2,2,2,2,4,2,2,2,4,1,4,,5,6,2,4,4,4,2,2,2,post_grad,m55_,100000_,0.835742526
3,5,5,3,2,2,1,3,1,3,2,2,3,3,2,2,6,2,5,5,5,2.84,2.72,2.76,2.68,2.48,2.68,2.48,2.28,2.32,2.52,2.32,28,39,69,37,2,2,2,3,4,1,5,4,5,5,7,5,5,7,2,Not sure,No,75,50,62,4.16,4,3.68,3.8,3.8,3.68,6,6,6,7,4.9,4.78,4.48,4.84,3.16,3.8,3.4,3,3.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3.48,Protestant,,Meat-eater,,10.53,0.923076923,69,Male,South,White,12,77500,656,0,0,0,0,0,1,0,0,0,3,4,4,3,2,2,1,3,1,3,2,2,3,3,2,2,5,2,4,4,4,2,2,2,3,5,5,5,6,post_grad,m55_,75000_99999,0.687736282
5,5,6,7,2,5,1,6,5,6,7,6,2,6,6,5,6,6,5,5,6,4.4,2.04,3.56,2.16,4.44,5,1.96,3.72,2,4.56,4.04,0,0,0,0,1,4,3,6,5,5,4,6,5,6,4,6,6,6,4,No,Yes,1,4,84,2.2,4.2,4.56,4.64,4.36,1.8,6,3,2,7,5.74,5.92,2.26,5.92,6.52,7,8.1,3,8.1,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,2,4.28,Jewish,,Meat-eater,,20.65,0.923076923,31,Male,Northeast,Hispanic,11,97500,657,0,1,0,0,0,0,0,0,0.2,4,4,5,6,2,4,1,5,4,5,6,5,2,5,5,4,5,5,4,4,5,1,,3,5,5,3,2,6,post_grad,m18_34,75000_99999,1.272398368
6,4,4,4,2,2,4,4,1,4,2,1,5,2,2,2,5,2,4,4,6,2.32,2.88,1.92,1.44,1.72,1.48,1.6,1.12,1.44,2.92,2.96,4,9,63,62,6,2,5,5,2,2,2,1,1,2,3,1,1,2,1,No,No,0,0,10,3.52,3.2,3.4,3.2,2.2,3.28,4,5,2,3,4.84,1.12,1.3,4.96,4.36,0.4,1.1,1.4,0.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,14.92,0.923076923,78,Female,South,White,11,77500,658,0,0,0,0,0,1,0,0,0,5,,,,2,2,,,1,,2,1,4,2,2,2,4,2,,,5,5,2,4,4,,4,2,3,post_grad,f55_,75000_99999,0.344195691
2,6,2,2,6,6,6,6,6,6,5,3,6,6,6,7,7,2,6,6,7,4.08,4.36,2,4.16,1.8,3.28,2.4,4,4.4,5,4.44,19,17,88,38,1,3,5,5,5,6,2,6,3,3,1,6,7,7,3,No,Not sure,15,35,100,4.32,3.64,2,4.76,5,2.36,6,5,6,5,2.44,6.58,4.6,1.42,1,1.5,1.6,3.5,1.6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,2.24,Agnostic,,Meat-eater,,8.63,0.923076923,21,Female,Northeast,White,8,62500,659,0,0,1,1,0,0,1,0,0.4,2,5,2,2,5,5,5,5,5,5,4,3,5,5,5,6,6,2,5,5,6,1,3,4,4,5,4,5,4,some_college,f18_34,50000_74999,0.921887633
4,4,4,7,4,4,6,4,4,4,4,4,6,4,4,4,6,1,7,6,6,4,3.44,2.32,3.8,2,3.92,4,4,4.16,4.96,4.12,86,86,88,86,1,1,1,1,2,1,2,4,5,1,3,1,2,2,1,Yes,Yes,15,10,58,2.04,2.48,3.52,2.6,2.28,2.6,7,6,7,7,1.84,2.14,4.66,1.78,4.72,4.2,4,4.2,4.3,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,2.84,Catholic,,Meat-eater,,18.35,0.923076923,46,Female,Northeast,Hispanic,11,97500,660,0,0,0,0,0,1,0,0,0,,,,6,,,5,,,,,,5,,,,5,1,6,5,5,1,1,1,1,6,5,6,6,post_grad,f35_54,75000_99999,1.46760525
2,7,1,1,6,7,7,7,7,7,7,6,7,7,7,7,7,3,7,7,6,3,3.68,2.36,3,1.64,2.6,3,2.24,2.96,4.16,4.08,30,37,98,100,3,4,4,4,5,4,4,3,2,2,3,4,4,6,4,No,Yes,20,10,94,5,4.92,3.72,5,4.96,4.88,7,6,7,7,3.52,4,4,1.96,2.02,1.9,3.3,5.2,2.7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.72,Agnostic,,Meat-eater,,22.88,0.923076923,34,Female,West,White,8,137500,661,0,1,0,1,1,0,1,0,0.6,2,6,1,1,5,6,6,6,6,6,6,5,6,6,6,6,6,3,6,6,5,3,,,,6,5,6,6,some_college,f18_34,100000_,1.073885247
6,6,6,6,7,7,7,7,2,3,6,6,5,5,5,5,5,2,7,7,7,2.32,1.92,2.04,1.76,2,2.32,1.92,1.88,2.12,5,2.04,19,19,100,100,6,6,6,6,5,4,3,6,5,5,3,4,5,5,5,No,Yes,40,20,100,3.76,4,3.72,4.36,3.64,3.64,7,7,7,7,4.72,1.9,5.5,7,1.78,1.7,2.1,2.1,2.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,26.35,0.923076923,41,Female,Northeast,White,11,175000,662,0,0,0,0,0,1,0,0,0,5,5,5,5,6,6,6,6,2,3,5,5,4,4,4,4,4,2,6,6,6,5,5,5,5,6,6,6,6,post_grad,f35_54,100000_,0.675699783
3,5,3,3,3,5,5,5,2,5,5,5,5,3,6,5,6,3,7,7,6,3.72,3.72,3.4,3.24,3.28,2.6,2.64,2.2,3.2,3.4,3.24,40,75,70,60,5,2,5,2,7,6,6,5,5,6,6,5,7,7,5,No,Not sure,10,20,60,2.6,2.16,3.32,3.28,3.64,3.28,7,7,7,7,3.16,3.28,4.6,4.3,4.12,4,4,4,3.9,(2) agree,Yes,No,Yes,"[""None of the above""]",3,1,3.76,None,,Meat-eater,,24.15,0.923076923,63,Female,Midwest,White,7,82500,663,0,0,0,0,0,1,1,0,0,3,4,3,3,3,4,4,4,2,4,4,4,4,3,5,4,5,3,6,6,5,4,2,4,2,6,6,6,6,some_college,f55_,75000_99999,0.527872653
7,4,7,7,1,4,4,4,2,4,3,1,4,1,4,5,4,1,4,4,5,5,5,3.52,3,1,1,3,4.84,4,5,5,0,0,10,20,7,5,6,7,1,3,1,3,6,5,1,5,2,1,1,No,Not sure,35,50,70,3.64,3,4,1,1,1.04,6,6,3,2,7,1,1,4,2.98,0,0,4.5,0,(2) agree,No,No,No,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,127.92,0.923076923,68,Male,South,White,8,77500,664,0,0,0,0,0,1,0,0,0,6,,6,6,1,,,,2,,3,1,,1,,4,,1,,,4,6,4,5,6,5,5,3,2,some_college,m55_,75000_99999,0.839489286
7,7,7,7,1,1,1,1,1,1,7,1,7,1,1,1,1,1,7,1,7,5,5,5,5,5,1.08,5,1,5,5,5,25,25,100,50,7,1,1,1,7,2,7,6,7,7,7,7,7,7,2,No,Yes,-1,-1,100,1,1,5,1.08,1.08,1,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,3,Agnostic,,Meat-eater,,6.83,0.923076923,30,Male,Northeast,White,11,52500,665,0,0,0,1,1,0,1,0,0.4,6,6,6,6,1,1,1,1,1,1,6,1,6,1,1,1,1,1,6,1,6,6,1,1,1,6,6,6,6,post_grad,m18_34,50000_74999,0.644397485
3,3,5,7,1,1,3,3,1,3,5,3,5,1,3,1,7,1,5,5,5,1.88,1.8,1.08,1.36,1.56,1.12,1,1,1,2,1.08,0,1,60,50,7,5,6,6,3,3,2,1,2,2,1,2,2,2,1,No,Not sure,50,30,80,3.52,2,4,3.56,3.76,2,5,2,7,7,1,1,1,4.9,4.6,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.4,Catholic,,Meat-eater,very thought provoking.,18.9,0.923076923,67,Male,Midwest,White,11,67500,666,0,0,0,0,0,1,0,0,0,3,3,4,6,1,1,3,3,1,3,4,3,4,1,3,1,6,1,4,4,4,6,4,5,5,4,2,6,6,post_grad,m55_,50000_74999,0.925591869
4,4,4,7,4,4,5,4,1,4,4,1,4,1,4,4,4,1,6,4,7,2.36,2.4,3,2.92,2.76,1.6,3.2,1.76,2.68,1.84,2.24,3,10,54,45,4,5,6,6,3,2,3,5,4,2,4,4,2,2,2,Not sure,Not sure,10,15,66,3.76,3.32,3.6,3.6,3.52,3.64,7,6,7,6,4.84,1.36,4.12,3.88,2.2,1.8,0.7,3.1,1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,None,,Meat-eater,,20.43,0.923076923,60,Female,West,White,7,77500,667,0,0,0,0,0,1,1,0,0,,,,6,,,4,,1,,,1,,1,,,,1,5,,6,,4,5,5,6,5,6,5,some_college,f55_,75000_99999,0.524286101
5,5,6,5,2,2,5,2,2,5,2,2,5,3,3,3,6,1,7,6,6,3.16,2.76,2.88,2.2,2.4,2.2,2,1.36,3.2,2.12,2.12,40,34,77,77,6,4,3,3,3,1,2,1,1,2,2,1,3,2,2,No,Not sure,20,30,82,4.16,2.84,4.16,3.6,2.84,3.56,6,6,7,7,2.8,2.8,5.14,4.18,2.86,1.1,0.6,1.6,1.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,1.92,Buddhist,,Meat-eater,,14.32,0.923076923,70,Female,South,White,8,87500,668,0,0,0,0,0,1,0,0,0,4,4,5,4,2,2,4,2,2,4,2,2,4,3,3,3,5,1,6,5,5,5,,3,3,5,5,6,6,some_college,f55_,75000_99999,0.420144469
3,5,5,3,5,5,6,3,3,3,6,3,5,5,5,5,5,5,6,5,6,3.44,3.52,3.52,3.2,3.2,3.32,3.4,2.24,3.36,3.48,3.48,47,24,59,54,6,6,3,5,3,2,1,1,2,2,2,2,3,1,2,No,Yes,100,50,60,5,2,5,2.52,2.52,4,5,5,6,6,7,1.3,1.3,5.56,6.22,2.5,2.7,2.8,2.6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.92,Hindu,,Meat-eater,,23.62,0.923076923,70,Female,Midwest,Asian,13,300000,669,0,0,0,1,1,0,0,0,0.4,3,4,4,3,4,4,5,3,3,3,5,3,4,4,4,4,4,4,5,4,5,5,5,3,4,4,4,5,5,post_grad,f55_,100000_,0.558522244
7,2,2,1,2,6,6,6,6,5,6,2,6,2,3,2,6,1,7,4,4,1,1,1,1,1,1,1,1,1,1,1,0,1,74,19,6,2,2,2,1,4,1,1,1,1,7,5,1,1,3,No,No,7000,1000,6,5,1.84,4.08,1,1.12,1.24,7,7,7,7,7,1,1,7,6.94,0.3,0,0,0.1,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.72,Agnostic,,Meat-eater,,10.85,0.923076923,38,Male,Northeast,White,8,97500,670,0,0,0,1,1,0,1,0,0.4,6,2,2,1,2,5,5,5,5,4,5,2,5,2,3,2,5,1,6,,,5,2,2,2,6,6,6,6,some_college,m35_54,75000_99999,0.632389639
7,1,7,7,1,1,1,1,1,1,1,1,3,1,5,3,5,1,2,2,7,1.24,1.2,1.72,1,1.16,1,1.56,1,2.24,1,1,0,0,14,4,7,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,100,0,5,3,4.04,1.64,1,1,6,6,7,7,7,1.06,1,1.06,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Agnostic,,Meat-eater,,8.68,0.923076923,69,Male,Northeast,White,11,97500,671,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,3,1,4,3,4,1,2,2,6,6,5,5,5,5,5,6,6,post_grad,m55_,75000_99999,0.669769757
7,5,7,7,7,7,7,2,1,1,4,1,2,2,6,2,5,1,5,2,7,5,5,5,5,5,1.56,2.68,2.76,5,5,2.84,0,1,62,0,7,1,6,6,3,2,7,1,7,1,5,1,3,2,1,No,Not sure,0,0,60,2,1,3.92,1,1,1,6,6,6,7,7,1,3.1,5.44,4.48,0.1,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.32,Protestant,,Meat-eater,,26.95,0.923076923,70,Female,South,Black,12,62500,672,0,0,0,0,0,1,0,0,0,6,4,6,6,6,6,6,2,1,1,,1,2,2,5,2,4,1,4,2,6,6,1,5,5,5,5,5,6,post_grad,f55_,50000_74999,0.532096903
5,5,6,6,5,3,2,3,1,5,2,3,2,3,3,6,6,2,6,5,6,3.08,2.6,4.96,1.6,3.8,2.16,2.36,1.84,2.6,4.68,4.56,77,75,74,71,6,6,6,7,4,5,6,3,2,7,7,1,4,3,7,Not sure,Not sure,10,0,91,1.76,2.52,3.8,3.84,2.52,3.84,6,6,7,7,5.98,1.54,2.26,4.06,4.24,2.1,3.7,3.4,2.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.08,Catholic,,Meat-eater,Interesting - the world to come ??,13.32,0.923076923,73,Male,West,Hispanic,11,87500,673,0,0,1,0,1,0,0,0,0.4,4,4,5,5,4,3,2,3,1,4,2,3,2,3,3,5,5,2,5,4,5,5,5,5,6,5,5,6,6,post_grad,m55_,75000_99999,1.81521461
4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,4,4,7,4,7,3,3.04,3.08,3,3,3,3,2.96,3,3,3,1,0,50,50,4,4,4,4,1,1,1,2,1,1,2,1,2,1,1,Not sure,Not sure,0,0,50,1.04,1,1,1,1.04,1,4,4,4,4,7,1.06,1.06,7,4,0,0.1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Other,none of the above,Meat-eater,,12.15,0.923076923,65,Female,West,Asian,8,97500,674,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,6,,,,6,,6,,,,,,,,,some_college,f55_,75000_99999,0.695331663
4,5,6,5,3,5,5,5,2,4,2,3,4,4,5,5,5,2,5,4,5,1.88,1,1,2.96,3.24,1,3.16,1,3.56,1,1.32,0,0,63,0,4,5,5,5,1,1,5,5,6,1,7,6,4,6,1,Not sure,Not sure,0,0,46,3.28,3.24,3.32,3.08,2.44,2.48,7,6,7,7,3.04,1,2.26,1.78,3.22,0,0.9,0.4,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,31.43,0.923076923,69,Male,Midwest,White,8,87500,675,0,0,0,0,0,1,1,0,0,,4,5,4,3,4,4,4,2,,2,3,,,4,4,4,2,4,,4,,4,4,4,6,5,6,6,some_college,m55_,75000_99999,1.054740617
6,2,6,6,5,6,6,5,6,6,6,6,6,6,5,3,3,6,6,5,2,1.76,1.56,1.48,1.68,1.52,1.68,1.4,1.84,1.84,2.12,2,77,86,86,84,7,7,2,6,6,6,6,6,4,6,5,5,6,5,7,Yes,Yes,1,0,93,4.6,4.08,4.24,2.52,4.64,4.68,6,6,5,5,6.16,5.86,5.26,5.8,5.98,8.1,9.1,8.6,7.4,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.48,Muslim,I like it very much,Other restrictions,i enjoy the survey,5.88,0.923076923,43,Male,West,Hispanic,11,175000,676,1,0,1,1,1,0,0,1,0.8,5,2,5,5,4,5,5,4,5,5,5,5,5,5,4,3,3,5,5,4,2,6,6,2,5,5,5,4,4,post_grad,m35_54,100000_,1.367334717
5,5,3,5,6,7,3,5,6,5,5,5,6,6,6,6,3,3,6,6,6,3.4,3.32,3.2,3.28,2.68,2.76,3.16,3.36,2.64,3.36,3.32,58,58,47,60,5,1,1,2,4,3,2,2,7,3,2,2,1,3,5,Yes,Yes,0,0,58,3.04,2.92,3.04,3.76,3,3.08,7,7,7,7,4,4.06,4.12,4.06,4.06,5.1,4.9,5.1,5.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,1.2,Protestant,,Meat-eater,,8.23,0.923076923,42,Male,South,White,7,62500,677,0,0,1,0,0,0,0,0,0.2,4,4,3,4,5,6,3,4,5,4,4,4,5,5,5,5,3,3,5,5,5,4,1,1,2,6,6,6,6,some_college,m35_54,50000_74999,0.695581833
7,2,7,7,5,5,5,3,4,5,3,2,5,3,5,6,6,2,6,6,5,1.44,1.92,3,1.52,2.48,1,1,1,1,1,1,0,0,57,33,5,5,5,5,3,3,2,1,1,1,1,1,1,1,1,No,Not sure,100,40,70,2.04,2.08,1.96,2.08,2.12,2.2,5,5,3,3,7,1,4,4,2.8,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,5,Other,Spiritualist,Meat-eater,Very interesting.  Reminds me of Isaac Asimov.,9.47,0.923076923,73,Male,Midwest,White,13,82500,678,0,0,0,1,0,0,0,0,0.2,6,2,6,6,4,4,4,3,,4,3,2,4,3,4,5,5,2,5,5,4,4,4,4,4,4,4,3,3,post_grad,m55_,75000_99999,0.864077008
5,5,7,7,3,5,5,3,3,3,3,3,5,3,5,2,5,1,7,7,7,4,4,4,1,3,1,3,1,3,3,1,6,0,86,75,7,5,5,6,6,5,5,1,1,1,2,1,2,4,1,No,No,60,80,51,4,2,4,2,3,2,7,7,7,7,6.94,1,2.14,7,2.02,1.7,1.8,1.5,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.32,Catholic,,Meat-eater,,13.12,0.923076923,68,Female,Northeast,White,11,82500,679,0,0,0,0,0,1,0,0,0,4,4,6,6,3,4,4,3,3,3,3,3,4,3,4,2,4,1,6,6,6,6,4,4,5,6,6,6,6,post_grad,f55_,75000_99999,0.335203871
6,7,7,6,5,6,7,6,6,6,7,7,7,7,2,4,2,7,6,4,6,4.84,4.72,4.6,4.84,4.64,4.8,4.72,4.76,4.68,4.84,4.8,93,96,94,96,7,2,2,7,6,6,7,6,6,7,6,5,6,6,6,Not sure,Not sure,1,1,94,4.76,4.72,4.72,4.56,4.68,4.8,6,7,6,7,6.7,6.64,6.64,6.58,6.7,9.1,9.4,9.5,9.6,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.6,Catholic,,Meat-eater,Thanks,8.4,0.923076923,45,Male,Northeast,White,11,137500,680,1,1,1,1,1,0,0,0,1,5,6,6,5,4,5,6,5,5,5,6,6,6,6,2,,2,6,5,,5,6,2,2,6,5,6,5,6,post_grad,m35_54,100000_,0.50451304
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.76,3.68,3.96,1.76,3.6,4,3.72,3.36,4.16,3.84,3.8,54,66,53,59,4,6,6,6,5,5,1,5,4,3,3,2,4,3,5,Yes,Yes,1,1,60,3.84,3.96,3.76,3.92,3.88,3.88,6,6,6,6,4.66,5.32,5.26,5.02,4.9,6.7,7,6.5,6.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Protestant,,Other restrictions,,16.88,0.923076923,74,Male,West,White,8,67500,681,0,0,0,0,0,1,0,1,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,,5,5,5,5,5,5,5,some_college,m55_,50000_74999,1.122152635
1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,4.2,1.88,2,1,1,1.92,1,1,1,4.04,5,20,20,100,100,7,1,6,1,5,5,4,2,4,5,3,2,5,4,4,No,Yes,10,30,30,5,5,5,1,1.04,3,5,5,7,7,2.2,1,7,7,7,0,0,2,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.28,Catholic,,Meat-eater,nothing,12.68,0.923076923,70,Male,Midwest,White,11,112500,682,0,0,0,0,0,1,0,0,0,1,1,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,1,6,1,5,1,4,4,6,6,post_grad,m55_,100000_,0.841459698
1,1,1,2,3,2,7,7,7,7,7,6,7,7,7,3,7,6,7,7,7,2.36,1,1,1,1.28,5,1,4.56,1,1,5,85,89,100,93,1,1,2,7,6,6,6,5,6,2,7,6,3,6,5,Yes,No,5,5,100,1,1,3.8,4.28,4.04,1,5,7,7,7,1.42,1.24,7,1,1,8.7,10,10,10,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,5,Catholic,,Meat-eater,No,23.65,0.923076923,40,Female,Midwest,White,11,97500,683,0,1,1,1,1,0,0,0,0.8,1,1,1,2,3,2,6,6,6,6,6,5,6,6,6,3,6,5,6,6,6,1,1,2,6,4,6,6,6,post_grad,f35_54,75000_99999,0.895158263
5,2,7,6,3,5,5,4,7,5,5,1,5,3,3,6,5,3,2,5,2,3.12,3.2,2.08,3.76,2.92,3.04,3.2,2.52,3.36,1.28,3.56,40,42,71,52,7,2,2,5,1,1,2,5,3,2,2,1,4,1,1,Not sure,Not sure,2,1,15,4.08,3.36,3.84,2.76,3.24,2.48,6,3,7,6,6.16,1.54,2.74,5.26,4.6,0,3,1.9,1.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,0,3.92,Catholic,,Meat-eater,,28.35,0.923076923,79,Male,Northeast,White,13,82500,684,0,0,1,0,0,0,0,0,0.2,4,2,6,5,3,4,4,,6,4,4,1,4,3,3,5,4,3,2,4,2,6,2,2,4,5,3,6,5,post_grad,m55_,75000_99999,0.669769757
4,3,6,6,6,6,6,1,3,6,5,4,6,4,6,4,6,5,6,5,6,3.52,3.6,1.56,5,3.52,1.12,3.8,1.12,3.52,2.2,3.8,0,46,61,37,6,4,4,4,4,6,7,7,2,5,5,2,6,1,6,Not sure,Not sure,0,50,85,3.76,1.96,3.32,3.36,4,1.56,7,6,5,6,7,4.18,5.32,5.56,6.52,1.4,5.1,2.5,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.8,Catholic,,Meat-eater,,17.32,0.923076923,76,Male,Northeast,White,7,62500,685,0,0,0,0,0,1,0,0,0,,3,5,5,5,5,5,1,3,5,4,,5,,5,,5,4,5,4,5,5,,,,6,5,4,5,some_college,m55_,50000_74999,0.875761474
3,3,3,3,3,3,3,3,3,5,5,5,2,2,2,2,6,2,6,6,6,3.24,3.2,3.2,3.28,3.24,3.24,3.2,3.16,3.28,3.16,3.24,53,54,54,53,6,6,5,5,2,2,2,3,2,2,2,2,2,2,2,Not sure,Not sure,15,15,53,3.16,3.16,3.12,3.16,3.2,3.16,6,5,5,5,4.24,4.24,4.36,4.24,4.18,5.3,5.3,5.3,5.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,Protestant,,Meat-eater,,8.7,0.923076923,81,Male,South,Black,11,87500,686,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,3,3,3,4,4,4,2,2,2,2,5,2,5,5,5,5,5,4,4,5,4,4,4,post_grad,m55_,75000_99999,0.992522034
6,4,7,7,1,1,1,1,1,2,2,2,6,4,4,1,5,1,5,6,6,3.12,3.04,3.08,3,3,3.08,3.32,2.96,3.36,2.96,2,31,27,98,56,6,5,5,6,3,3,3,2,2,1,2,1,4,3,2,Not sure,Not sure,50,100,67,1.8,1.76,3.68,1.72,1.8,1.84,7,6,7,7,5.26,1.18,1.18,5.86,4.72,1.1,0.4,1.9,0.2,(2) agree,Yes,No,No,"[""None of the above""]",0,0,1.04,Jewish,,Meat-eater,,7.7,0.923076923,65,Female,South,White,11,77500,687,0,0,0,0,0,1,0,0,0,5,,6,6,1,1,1,1,1,2,2,2,5,,,1,4,1,4,5,5,5,4,4,5,6,5,6,6,post_grad,f55_,75000_99999,0.344195691
3,2,3,3,3,3,3,3,2,3,3,3,3,3,3,3,3,2,3,3,3,3.28,3.52,2.96,3.12,2.84,3.24,3.28,3.32,2.64,3.28,2.8,53,46,50,53,6,6,6,6,4,3,3,5,5,2,4,4,2,1,2,Not sure,Not sure,10,0,81,3.76,3.6,3.84,1.04,2.32,4,6,3,6,6,3.64,1.06,4.42,4.18,4.06,4.6,0.7,7,0.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,1,5,Protestant,,Meat-eater,,15.75,0.923076923,30,Male,Midwest,White,13,97500,688,0,0,0,0,1,0,0,0,0.2,3,2,3,3,3,3,3,3,2,3,3,3,3,3,3,3,3,2,3,3,3,5,5,5,5,5,3,5,5,post_grad,m18_34,75000_99999,0.776092831
2,4,2,3,6,6,6,6,6,6,5,5,7,6,7,7,7,4,6,6,6,4.96,3.2,4,3.12,3.12,3.2,3.76,4.32,3.8,4.32,3,10,10,65,65,4,4,2,2,5,6,5,4,5,6,6,4,6,6,6,Not sure,Yes,-1,5,81,3.4,3.4,3.4,4.4,4,4.4,7,7,6,6,4.84,4.36,4.78,2.02,3.58,1.1,1.1,5.3,1,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,Catholic,,Meat-eater,,39.23,0.923076923,49,Female,South,Hispanic,12,52500,689,0,0,0,0,0,1,0,0,0,2,,2,3,5,5,5,5,5,5,4,4,6,5,6,6,6,,5,5,5,,,2,2,6,6,5,5,post_grad,f35_54,50000_74999,1.614257234
5,1,1,5,1,6,5,2,1,1,1,1,3,2,1,1,1,1,5,5,7,3,3,2,1,2.04,1,3.04,1,2.04,3,1,0,0,80,2,7,5,5,6,3,1,1,1,1,1,4,1,1,2,1,No,Yes,0,0,50,4.96,1.16,3,2,1.16,1.04,5,3,7,7,6.04,1,1.06,7,6.04,0,0,2.1,0,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,2,None,,Meat-eater,"GOD FORBID WHEN A VACUUM CLEANER HAS THE SAME RIGHTS AS HUMANS, ROBOTS ARE A BROOM, A TOOL",90.08,1.846153846,61,Female,West,White,8,52500,690,0,0,0,1,0,0,1,0,0.2,4,1,1,4,1,5,4,2,1,1,1,1,3,2,1,1,1,1,4,4,6,6,4,4,5,4,3,6,6,some_college,f55_,50000_74999,0.561610768
7,5,6,7,5,5,4,4,4,5,2,3,4,4,5,4,5,4,5,4,5,3,3,3,2,2.4,2.32,2.32,3,3,3,3,5,1,40,20,4,4,6,6,1,2,2,6,6,3,4,3,2,2,2,Not sure,No,0,1,5,4.52,4.52,3,3.76,4,3,6,6,6,6,4,1,1.3,3.04,1,0,1.3,0.5,0,(2) agree,No,No,No,"[""None of the above""]",0,1,2.8,Agnostic,,Meat-eater,,12.73,0.923076923,56,Female,South,White,8,77500,691,0,0,0,0,0,1,1,0,0,6,4,5,6,4,4,,,,4,2,3,,,4,,4,,4,,4,,,5,5,5,5,5,5,some_college,f55_,75000_99999,0.420144469
7,2,7,7,2,2,6,3,1,2,4,1,5,5,5,3,5,1,6,6,5,2.8,2.76,2.72,2.76,2.76,2.72,2.76,2.68,2.76,2.92,2.84,11,10,96,46,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,50,0,54,2.8,2.8,2.72,2.72,2.64,2.88,6,5,5,7,3.7,1.9,2.5,4.3,3.16,3.6,2.9,3.1,2.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.52,Jewish,,Meat-eater,,11.27,0.923076923,52,Female,Northeast,White,11,137500,692,0,0,0,0,0,1,0,0,0,6,2,6,6,2,2,5,3,1,2,,1,4,4,4,3,4,1,5,5,4,,6,6,6,5,4,4,6,post_grad,f35_54,100000_,0.675699783
5,6,5,6,6,6,5,3,2,5,3,5,3,3,3,5,5,5,6,5,5,3.84,3.24,2.28,3.6,2.4,2.68,2.12,3.52,2.56,4.2,3.8,37,22,66,27,5,5,6,6,4,4,2,2,2,3,2,1,2,6,5,No,Not sure,0,10,41,4.12,2.36,4,3.24,2.88,2.64,5,5,6,6,3.82,2.92,3.04,3.4,2.74,3.7,2,3.7,2.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.28,Catholic,,Meat-eater,,6.4,0.923076923,41,Female,Northeast,White,11,300000,693,0,0,0,0,1,0,0,0,0.2,4,5,4,5,5,5,4,3,2,4,3,4,3,3,3,4,4,4,5,4,4,4,4,5,5,4,4,5,5,post_grad,f35_54,100000_,0.675699783
1,7,3,3,7,7,7,7,7,7,7,6,7,7,7,7,7,5,7,7,7,1.04,1,1.04,1,1,1,1,1,1,1,1.16,25,30,73,49,1,1,1,2,7,7,4,4,2,7,1,1,5,7,7,Not sure,Yes,10,20,100,4.16,3.76,3.68,5,5,5,7,7,7,7,2.74,3.76,1.06,1,1,5,0,9.1,0.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.6,Atheist,,Meat-eater,"This was very interesting. I kept thinking of the webcomic Circuits and Veins - it is an incredible story, and I highly recommend that everyone should read it. Really makes you think about AI.",17.05,0.923076923,36,Male,Northeast,White,13,97500,694,0,0,0,1,1,0,1,0,0.4,1,6,3,3,6,6,6,6,6,6,6,5,6,6,6,6,6,4,6,6,6,1,1,1,2,6,6,6,6,post_grad,m35_54,75000_99999,0.518073675
5,5,5,5,4,1,5,1,1,4,5,5,5,1,4,1,6,4,5,5,5,4,4.04,4,4,4,1.04,1.4,1.4,4,4.04,4,0,0,0,0,6,5,4,5,7,7,4,1,2,3,3,1,7,1,1,Not sure,Not sure,50,50,100,3.04,2.12,3.08,2.04,4.44,2,5,5,5,5,6.94,1.06,4.12,5.56,2.38,0,0,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Other,christian,Meat-eater,,17.93,0.923076923,63,Female,South,White,8,52500,695,0,0,0,0,0,1,0,0,0,4,4,4,4,,1,4,1,1,,4,4,4,1,,1,5,,4,4,4,5,4,,4,4,4,4,4,some_college,f55_,50000_74999,0.450055146
5,5,5,5,3,5,2,2,1,2,1,1,4,1,3,1,7,1,5,3,5,4.36,4.36,1.24,1.48,2.52,1.28,3.68,1.28,1.76,4.12,4.12,1,0,28,6,7,2,3,2,2,1,1,2,5,3,2,1,3,3,1,No,No,0,0,16,3.92,3.52,3.52,1.6,1.32,1.44,5,2,2,3,7,1,1,7,5.38,0.1,0.3,1.2,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,nome,16.17,0.923076923,75,Male,Northeast,White,8,112500,696,0,0,0,0,0,1,0,0,0,4,4,4,4,3,4,2,2,1,2,1,1,,1,3,1,6,1,4,3,4,6,2,3,2,4,2,2,3,some_college,m55_,100000_,0.796158664
7,1,7,7,4,4,1,1,1,2,1,1,5,4,5,2,7,1,5,1,3,2.04,1.2,1.8,1.6,1.44,1.28,1.8,1.28,1.72,1.64,1.48,1,6,36,24,7,6,7,7,1,2,2,5,2,1,4,1,1,1,1,No,No,60,0,8,4.24,3,4.16,2.2,1.36,1.72,1,1,5,5,6.88,1.06,3.46,4,3.94,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,2,3.04,None,,Meat-eater,,77.78,0.923076923,78,Male,Midwest,White,11,67500,697,0,0,0,0,0,1,1,0,0,6,1,6,6,,,1,1,1,2,1,1,4,,4,2,6,1,4,1,3,6,5,6,6,1,1,4,4,post_grad,m55_,50000_74999,0.925591869
3,5,6,6,5,5,5,5,5,5,5,3,5,5,5,5,5,2,6,6,6,3.8,3.72,2.64,2.64,3,3,2,2.32,3.4,4.04,3,25,0,100,80,7,5,5,5,6,6,3,5,1,7,3,3,5,7,3,No,Yes,20,20,86,4.28,4.28,3.52,4,4.28,3.92,6,6,7,7,5.5,1,4,2.74,1,0,0,5.6,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,2,1,Atheist,,Meat-eater,,11.2,0.923076923,60,Male,South,White,8,67500,698,0,0,1,1,0,0,1,0,0.4,3,4,5,5,4,4,4,4,4,4,4,3,4,4,4,4,4,2,5,5,5,6,4,4,4,5,5,6,6,some_college,m55_,50000_74999,0.899253712
6,5,6,6,2,2,5,5,2,3,3,3,5,3,7,2,7,3,7,5,6,4.16,3.24,1.8,3.2,2.08,1.24,3.36,1.04,3.24,2.52,3.52,14,13,56,63,6,4,5,5,2,4,2,1,2,2,4,1,4,2,2,No,No,0,0,1,2.8,3.72,3.88,3.12,2,4.76,5,6,5,7,6.1,1.12,1.24,6.58,2.08,0.1,0.3,0.1,0.5,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.8,Protestant,,Meat-eater,,16.12,0.923076923,70,Female,South,White,11,137500,699,0,0,0,0,0,1,0,0,0,5,4,5,5,2,2,4,4,2,3,3,3,4,3,6,2,6,3,6,4,5,5,,4,4,4,5,4,6,post_grad,f55_,100000_,0.335186331
5,5,6,6,3,3,2,3,2,5,5,6,6,3,5,3,7,1,5,5,6,3.52,3.12,3.52,2.72,2.68,2.44,2.92,1.88,3.32,3.44,2.8,8,4,76,75,6,3,3,4,3,2,1,2,2,3,3,3,3,5,2,No,Not sure,0,0,51,3.6,1,3.04,3.04,1.52,2.76,5,2,2,2,5.98,1.36,2.5,4.78,5.74,1.1,1.2,3.2,1.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.44,Jewish,,Other restrictions,,14.85,0.923076923,71,Male,Northeast,White,11,57500,700,0,0,0,0,0,1,0,1,0,4,4,5,5,3,3,2,3,2,4,4,5,5,3,4,3,6,1,4,4,5,5,3,3,,4,2,2,2,post_grad,m55_,50000_74999,0.71745161
6,5,6,6,6,3,5,3,2,5,3,5,5,3,3,3,3,2,3,5,3,3.36,3.48,3.56,3.28,3.32,3.36,4,3.48,3.36,3.48,3.28,57,58,60,60,7,6,6,6,2,4,2,2,1,4,2,1,1,1,1,Yes,Not sure,1,0,71,3.32,3.32,3.48,3.36,3.48,3.4,7,7,2,2,4.42,4.48,4.6,3.82,4.36,5.9,5.8,5.8,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",1,1,4.28,Catholic,,Meat-eater,,7.88,0.923076923,40,Male,South,Hispanic,11,92500,701,0,0,0,0,1,1,0,0,0.2,5,4,5,5,5,3,4,3,2,4,3,4,4,3,3,3,3,2,3,4,3,6,5,5,5,6,6,2,2,post_grad,m35_54,75000_99999,1.125185886
7,3,7,7,2,2,4,3,1,2,2,2,5,3,2,2,3,1,3,3,6,3.52,2.04,4.56,1.04,2.04,1.28,4,1,2,5,1.52,0,0,41,0,7,6,6,6,3,3,1,1,1,1,5,1,2,6,5,No,Not sure,10,20,89,4.04,3.48,2.08,2.08,2.04,2.08,5,3,6,7,5.62,1,1,6.46,5.92,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,3,2,Agnostic,,Meat-eater,,9.98,0.923076923,69,Male,Northeast,White,12,137500,702,0,0,0,0,0,1,1,0,0,6,3,6,6,2,2,,3,1,2,2,2,4,3,2,2,3,1,3,3,5,6,5,5,5,4,3,5,6,post_grad,m55_,100000_,0.65223846
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,3,3,2,3,2,4,5,3,50,50,50,50,6,4,5,5,5,1,1,1,2,5,2,5,2,2,3,Not sure,Not sure,1,10,100,3,3,3,3,3,3,5,5,5,5,4,4,4,4,4,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,2,4,Protestant,,Meat-eater,,16.9,0.923076923,77,Male,Northeast,White,8,67500,703,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,5,5,,4,4,4,4,4,4,some_college,m55_,50000_74999,0.875761474
2,2,2,2,2,2,2,2,1,3,2,4,4,4,4,4,4,2,6,6,7,1.6,1.72,1.88,1.6,1.6,1.48,1.28,1.48,1.64,1.44,2.04,16,12,87,77,4,1,2,2,1,1,2,1,2,2,2,1,2,2,2,No,No,250,250,9,1.44,1.6,1.72,1.72,2.32,1.6,6,7,6,7,5.44,1.3,1.36,6.04,6.52,0.7,0.7,0.4,0.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.04,Atheist,,Meat-eater,,16.37,0.923076923,74,Female,Midwest,White,11,62500,704,0,0,0,0,0,1,1,0,0,2,2,2,2,2,2,2,2,1,3,2,,,,,,,2,5,5,6,,1,2,2,5,6,5,6,post_grad,f55_,50000_74999,0.463236768
4,4,4,4,4,4,4,4,4,1,1,1,4,4,4,4,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,51,50,4,7,7,7,1,1,1,1,1,1,4,1,1,1,1,No,No,0,0,0,3,3,3,3.04,3,3.04,6,2,7,7,7,1,1,7,4,0,0,1,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1,None,,Vegan,,19.78,0.948717949,37,Female,Midwest,Black,11,82500,705,0,0,0,0,0,1,1,1,0,,,,,,,,,,1,1,1,,,,,,1,,,,,6,6,6,5,2,6,6,post_grad,f35_54,75000_99999,1.291867716
3,4,4,5,2,4,4,4,1,4,4,1,4,4,4,4,6,1,7,7,7,1,1,1.04,1,1,1,1,1,1,1,1,0,0,6,5,5,4,3,4,5,2,3,2,1,2,1,1,3,3,1,No,Not sure,145,159,4,3.8,1.92,3,1.48,1.84,2,2,5,2,2,4,1,4,6.46,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,Catholic,,Meat-eater,,9.7,0.923076923,75,Male,Northeast,White,11,225000,706,0,0,0,0,0,1,0,0,0,3,,,4,2,,,,1,,,1,,,,,5,1,6,6,6,4,,3,,2,4,2,2,post_grad,m55_,100000_,0.65223846
5,4,6,3,7,7,3,2,3,3,3,4,4,4,3,3,5,2,3,4,4,2.92,1.44,2.36,1.04,1.16,4.24,4,1.8,2.44,3.68,1.36,40,42,48,30,6,4,6,6,2,1,6,5,6,3,3,7,5,1,1,Not sure,Not sure,5,5,68,4.24,1.64,3.12,1.24,1,4.72,2,2,4,2,5.44,1,2.86,5.5,5.98,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.84,Protestant,,Meat-eater,,19.07,0.923076923,74,Male,South,Asian,8,137500,707,0,0,0,0,0,1,0,0,0,4,,5,3,6,6,3,2,3,3,3,,,,3,3,4,2,3,,,5,,5,5,2,2,,2,some_college,m55_,100000_,1.084225682
4,4,4,4,4,4,1,2,1,4,1,4,4,4,4,4,4,4,7,7,7,3.24,2.92,2.96,3.2,2.4,2.12,3.16,1.08,3.16,4.72,3.12,14,17,16,28,7,7,7,7,3,6,6,2,4,6,5,6,5,1,3,Not sure,Not sure,40,50,74,4.8,2.68,4.92,4.8,1.12,2.68,5,5,2,5,6.82,1.06,2.5,1.18,6.04,0.1,0,0.1,0.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,3.84,Catholic,,Meat-eater,,14.77,0.923076923,66,Female,Midwest,White,8,57500,708,0,0,1,0,0,0,0,0,0.2,,,,,,,1,2,1,,1,,,,,,,,6,6,6,6,6,6,6,4,4,2,4,some_college,f55_,50000_74999,0.565452651
1,2,6,5,2,1,2,1,1,4,4,1,5,3,2,1,6,1,5,5,6,2.28,2.4,1.96,1.92,1.76,2,1.96,2,2.2,1.72,2.08,2,2,15,11,7,5,5,7,3,2,3,1,1,2,2,1,3,4,2,No,No,0,0,0,3.72,1,3.52,1,1,1,7,7,7,6,7,1,1,7,7,0,0,0.4,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,4.4,Protestant,,Meat-eater,,11.05,0.923076923,77,Male,West,White,7,112500,709,0,0,1,0,0,0,0,0,0.2,1,2,5,4,2,1,2,1,1,,,1,4,3,2,1,5,1,4,4,5,6,4,4,6,6,6,6,5,some_college,m55_,100000_,1.020153967
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,0,0,75,66,7,7,7,7,5,2,3,1,4,2,6,4,4,7,4,No,No,0,0,12,2.16,2,2.12,1.72,1,1.68,5,2,6,5,7,1,1,7,7,0,1.5,2.5,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.4,Agnostic,,Meat-eater,This survey was really stupid!!!!,12.75,0.923076923,72,Male,Midwest,White,12,92500,710,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,4,2,5,4,post_grad,m55_,75000_99999,0.864077008
2,6,2,2,6,6,6,6,6,6,6,6,6,6,6,6,6,1,6,6,6,3,1,1,1,1.04,1,5,1,3,5,1,0,0,0,0,2,5,6,3,7,5,6,1,1,1,5,2,6,7,2,No,Not sure,70,75,100,5,5,5,5,5,5,6,2,7,7,7,1,1,4.12,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,None,,Meat-eater,,12.25,0.923076923,44,Male,Midwest,White,8,62500,711,0,0,0,0,0,1,1,0,0,2,5,2,2,5,5,5,5,5,5,5,5,5,5,5,5,5,1,5,5,5,2,4,5,3,5,2,6,6,some_college,m35_54,50000_74999,0.873934217
3,3,2,4,2,2,4,4,2,4,4,2,4,4,4,2,6,2,6,5,6,1.12,2,1.52,3.48,3.44,1.64,3,3.08,3.4,1.68,1,0,2,64,55,6,2,2,2,3,3,3,3,4,2,2,5,5,1,3,No,No,0,0,0,2.44,1.68,2.64,1.44,2.12,2.12,5,3,6,6,7,1,1,5.14,1.6,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.6,Other,holiness,Meat-eater,,15.6,0.923076923,65,Female,South,Black,11,52500,712,0,0,0,0,0,1,0,0,0,3,3,2,,2,2,,,2,,,2,,,,2,5,2,5,4,5,5,2,2,2,4,3,5,5,post_grad,f55_,50000_74999,0.532096903
7,5,6,6,2,3,5,2,1,5,5,1,3,1,1,1,6,1,7,5,7,4.96,4.28,4.8,2.32,2.24,1.76,2.32,1,5,3.8,4.12,0,0,100,100,7,3,5,5,3,5,4,1,1,2,1,1,7,7,6,No,Not sure,10,10,100,5,3.92,4,4,4.44,5,7,2,6,7,7,1,1,7,1,0,0,7.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.6,Catholic,,Meat-eater,,13.68,0.923076923,66,Female,Northeast,White,11,92500,713,0,0,0,0,0,1,0,0,0,6,4,5,5,2,3,4,2,1,4,4,1,3,1,1,1,5,1,6,4,6,6,3,4,4,6,2,5,6,post_grad,f55_,75000_99999,0.335203871
6,6,6,6,6,6,5,5,5,6,6,2,6,5,6,6,6,5,6,6,6,2.8,2.68,2.84,2.76,2.8,2.72,2.76,2.72,2.64,2.88,2.92,47,47,72,52,6,2,2,2,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,50,100,73,4.08,3.48,3.92,4.64,4.28,4.32,7,6,5,6,4.06,3.82,4.18,3.7,3.88,3.4,3.4,3.6,3.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,2,2.68,Protestant,,Meat-eater,,16.25,0.923076923,61,Female,South,White,12,62500,714,0,0,1,0,0,0,0,0,0.2,5,5,5,5,5,5,4,4,4,5,5,2,5,4,5,5,5,4,5,5,5,5,2,2,2,6,5,4,5,post_grad,f55_,50000_74999,0.368699468
6,5,7,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,6,7,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,3,4,5,5,4,2,2,6,6,5,6,5,3,1,2,Not sure,Not sure,0,0,0,1,1,1,1,1,1,7,6,7,7,1,1,1,3.58,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.52,Catholic,,Meat-eater,,18.58,0.948717949,71,Female,Northeast,White,11,52500,715,0,0,0,0,0,1,0,0,0,5,4,6,1,,,,,,,,,,,,,,,5,5,6,3,,4,4,6,5,6,6,post_grad,f55_,50000_74999,0.359067508
2,6,6,2,2,6,6,3,1,4,3,2,2,5,2,1,4,1,4,4,4,2.96,1.44,4.48,3.2,3.12,3.32,2.92,3.08,4.44,4.72,4.48,1,0,53,51,6,6,5,6,1,1,1,1,3,1,2,1,1,1,1,Not sure,No,0,0,14,1.6,1.08,2,1.48,1.88,1.48,3,5,6,3,1,1,1.24,4,2.38,0,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.24,Protestant,,Meat-eater,,30.53,0.923076923,76,Female,South,White,8,97500,716,0,0,0,0,0,1,0,0,0,2,5,5,2,2,5,5,3,1,,3,2,2,4,2,1,,1,,,,5,5,4,5,3,4,5,3,some_college,f55_,75000_99999,0.420144469
7,1,7,7,3,1,1,1,1,5,1,2,3,1,2,3,3,1,1,4,5,2.52,2.48,2.48,2.32,4.32,2.4,2.16,2.72,4.16,4.96,4.32,35,35,65,32,7,5,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,30,50,36,1.96,1.32,4,1.12,1.2,1.16,7,6,3,2,6.94,1.06,1.12,6.88,6.82,0.3,0.1,0.2,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.88,Protestant,,Pescatarian,This is the weirdest survey I have ever taken,10.98,0.948717949,47,Female,South,White,8,82500,717,0,0,0,0,0,1,0,1,0,6,1,6,6,3,1,1,1,1,4,1,2,3,1,2,3,3,1,1,,4,6,4,6,6,6,5,3,2,some_college,f35_54,75000_99999,0.869686109
6,4,6,7,3,2,4,5,2,4,3,3,5,3,4,3,6,3,5,4,6,4.84,1.92,3.44,1.72,3.08,1.96,1.56,1.36,3.16,4.88,4.08,16,25,83,73,6,6,6,6,4,4,5,2,3,2,4,7,5,3,1,No,Yes,15,10,68,3.44,3.52,4.08,3.48,3.64,3.08,6,6,7,7,3.52,2.08,4.36,3.58,3.1,1.7,2,2.9,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.24,Protestant,,Meat-eater,,10.68,0.923076923,67,Female,West,White,11,87500,718,0,0,0,0,1,0,0,0,0.2,5,,5,6,3,2,,4,2,,3,3,4,3,,3,5,3,4,,5,5,5,5,5,5,5,6,6,post_grad,f55_,75000_99999,0.429511823
1,1,1,2,3,5,7,6,5,3,6,5,7,5,7,2,7,6,7,6,7,1.8,2.28,3.32,1.16,1.28,2.36,1.48,3.56,1.6,3.88,3.44,16,9,66,40,5,2,2,2,3,3,7,5,7,4,5,6,6,2,6,No,Yes,8,15,96,4.12,3.56,4.4,3.72,2.52,3.52,7,6,6,6,4.9,2.38,3.04,5.5,2.08,3.5,7.4,2.8,3.9,(2) agree,Yes,Yes,Yes,"[""None of the above""]",4,3,4.28,Catholic,,Meat-eater,Very interesting and futuristic. I will have to read up on the newest Alâ€™s.,21.88,0.923076923,58,Female,Midwest,White,7,57500,719,0,0,0,0,0,1,0,0,0,1,1,1,2,3,4,6,5,4,3,5,4,6,4,6,2,6,5,6,5,6,4,2,2,2,6,5,5,5,some_college,f55_,50000_74999,0.565452651
5,6,2,1,5,2,3,3,3,5,5,1,2,2,6,6,1,6,5,7,6,1.96,3.64,3.88,2.68,3.6,2.8,3.32,4.12,3.56,4.12,3.44,60,60,68,60,6,6,5,2,3,5,6,2,7,6,5,6,3,6,1,No,Not sure,19,16,67,3.48,3.92,4.32,4.64,4.32,4.04,6,5,3,6,5.2,4.6,3.28,4.18,5.86,6.8,6.5,3.8,5.9,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",0,0,1.36,Catholic,,Meat-eater,,11.25,0.923076923,35,Male,Northeast,Black,12,300000,720,0,0,1,1,0,0,0,0,0.4,4,5,2,1,4,2,3,3,3,4,4,1,2,2,5,5,1,5,4,6,5,5,5,4,2,5,4,3,5,post_grad,m35_54,100000_,0.728099304
7,4,1,7,3,4,4,4,1,4,1,1,4,1,1,1,4,1,5,4,5,3,3,4,1.2,3,1.28,3,3,3,3,3,65,65,95,70,7,6,5,7,2,4,2,5,5,5,5,3,6,2,2,Yes,Yes,-1,10,98,1.32,1.2,1.48,4,2.96,4,7,6,7,7,7,1,4,7,4,4,5,4,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4,Protestant,,Meat-eater,thanks....,16.78,0.923076923,65,Female,South,White,7,77500,721,0,0,0,0,1,0,0,0,0.2,6,,1,6,3,,,,1,,1,1,,1,1,1,,1,4,,4,6,5,4,6,6,5,6,6,some_college,f55_,75000_99999,0.420144469
2,2,7,5,1,5,6,1,1,1,1,1,5,1,3,5,6,1,6,6,7,5,4.92,4.68,1.8,1.8,3.36,2.6,3.4,4.68,5,4.92,24,50,79,55,7,5,6,7,1,1,1,5,2,1,4,3,3,1,1,No,No,10,5,76,2.04,1.4,3.52,1,1.36,2.16,6,1,2,2,5.92,1,4.84,5.08,3.34,3.3,1.9,7.5,6.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.16,Catholic,,Meat-eater,,111,0.923076923,75,Male,South,White,11,77500,722,0,0,0,0,0,1,0,0,0,2,2,6,4,1,4,5,1,1,1,1,1,4,1,3,4,5,1,5,5,6,6,4,5,6,5,1,2,2,post_grad,m55_,75000_99999,0.687736282
3,5,3,3,3,3,5,3,3,3,2,2,5,3,5,5,5,1,5,5,6,3.08,2.24,2.8,2.36,2.48,2.64,2.16,1.96,2.08,2.6,2.32,32,31,63,47,7,3,5,5,6,3,5,3,3,2,3,4,2,6,3,No,Yes,150,150,30,3.8,2.88,3.28,2.84,3.04,3.08,3,3,5,3,5.2,2.2,2.98,4.48,4,0.5,0.6,2.2,0.9,(2) agree,No,No,No,"[""None of the above""]",1,2,4.04,Protestant,,Meat-eater,,7.57,0.923076923,42,Male,South,White,8,67500,723,0,0,0,0,0,1,0,0,0,3,4,3,3,3,3,4,3,3,3,2,2,4,3,4,4,4,1,4,4,5,6,3,4,4,3,3,4,3,some_college,m35_54,50000_74999,0.695581833
5,5,5,6,5,5,5,3,3,5,5,5,5,5,5,3,6,5,5,5,5,4.36,3.6,4.12,4.12,2.88,3.28,3.96,2.28,3.64,4.64,3.16,40,39,84,68,7,5,5,5,6,4,5,5,4,4,5,5,5,6,4,No,Yes,5,5,90,3.84,2.48,4.4,4.08,3.76,3.68,6,7,6,7,2.92,2.74,4.6,3.04,2.68,1.7,1.2,3.9,2.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1.56,Catholic,,Meat-eater,,20.63,0.923076923,59,Female,Northeast,White,11,175000,724,0,0,1,1,1,0,0,0,0.6,4,4,4,5,4,4,4,3,3,4,4,4,4,4,4,3,5,4,4,4,4,6,4,4,4,5,6,5,6,post_grad,f55_,100000_,0.326429874
4,5,5,4,5,5,5,5,1,5,5,4,6,6,6,6,6,5,6,6,7,4,2,2,2,3,1,2,2,2.52,3,3,20,50,75,50,5,2,2,2,2,2,2,2,2,2,2,2,2,2,2,Not sure,Not sure,50,50,60,4,4,4,4,4,4,6,6,7,7,6.04,1.48,4,2.02,2.02,0.2,0.4,0.4,0.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,1.48,Protestant,,Other restrictions,,40.22,0.923076923,78,Female,South,White,11,62500,725,0,0,0,1,0,0,0,1,0.2,,4,4,,4,4,4,4,1,4,4,,5,5,5,5,5,4,5,5,6,4,2,2,2,5,5,6,6,post_grad,f55_,50000_74999,0.368699468
4,4,4,4,4,4,5,5,4,6,4,4,7,4,7,4,7,4,5,4,4,3.04,2.96,2.92,2.76,3,3.04,3.12,2.64,3.2,3.08,2.84,15,13,82,80,7,4,4,4,1,2,3,5,1,1,4,1,3,1,2,Not sure,Not sure,50,50,89,3,3.04,3.04,2.96,3,3.04,7,4,7,7,4.06,4.06,3.94,4.06,3.94,5.1,5.1,5.1,4.9,(2) agree,No,No,No,"[""None of the above""]",0,0,1.04,None,,Meat-eater,,15.5,0.923076923,56,Female,South,White,11,57500,726,0,0,0,0,0,1,1,0,0,,,,,,,4,4,,5,,,6,,6,,6,,4,,,6,,,,6,,6,6,post_grad,f55_,50000_74999,0.368699468
4,2,6,6,6,6,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,1.28,1.36,1.28,1.36,1.32,1.4,1.44,1.36,1.36,1.32,1.32,18,0,9,16,5,4,4,5,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1.56,1.84,2.48,2.2,1.72,1.76,3,3,6,5,3.7,1,1,7,4.72,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1,Protestant,,Meat-eater,,36.78,0.948717949,73,Female,Northeast,Black,13,52500,727,0,0,0,0,0,1,0,0,0,,2,5,5,5,5,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,4,,,4,3,3,5,4,post_grad,f55_,50000_74999,0.518196324
7,4,7,7,1,1,4,4,1,1,1,1,2,1,4,4,4,1,5,4,7,1.28,1.2,1.24,1.2,1.28,1.2,1.24,1.08,1.36,1.08,1.12,18,18,40,25,7,7,7,7,2,2,2,2,2,2,2,2,2,2,2,Not sure,Yes,1,1,60,5,5,4.68,2.28,4.88,3,1,5,1,7,5.62,1.9,4.48,4.24,5.08,5,5.4,4.5,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Agnostic,,Meat-eater,,8.4,0.923076923,39,Male,South,White,11,112500,728,0,0,0,1,1,0,1,0,0.4,6,,6,6,1,1,,,1,1,1,1,2,1,,,,1,4,,6,6,6,6,6,1,4,1,6,post_grad,m35_54,100000_,0.518046566
6,5,5,7,6,6,5,5,3,4,5,5,5,4,6,5,6,1,6,6,2,3.28,2.64,2.84,1.52,2.44,1.12,3.12,1.4,2.6,4.2,2.8,1,0,91,73,6,2,3,4,1,2,2,1,1,1,2,1,1,2,2,No,Not sure,200,201,10,4.04,3.44,3.36,3.08,3.16,2.64,6,5,7,7,5.44,1,1.96,4.12,2.38,0,0,0,0,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,3,2.68,Atheist,,Meat-eater,"weird, weird, weird...",9.83,0.923076923,71,Male,Midwest,White,11,52500,729,0,0,0,1,0,0,1,0,0.2,5,4,4,6,5,5,4,4,3,,4,4,4,,5,4,5,1,5,5,2,5,2,3,,5,4,6,6,post_grad,m55_,50000_74999,0.925591869
4,5,4,4,4,4,4,4,4,4,4,4,7,5,4,4,7,1,7,4,4,4.88,4.88,2.52,2.52,1.04,2.52,2.52,2.52,2.52,2.52,2.52,50,50,97,99,4,1,4,4,4,3,3,4,3,4,6,5,5,4,7,Not sure,Not sure,20,20,100,2.52,2.52,2.52,2.52,2.52,2.52,5,5,7,7,3.52,3.46,3.46,3.52,3.46,4.1,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",4,1,2.52,Buddhist,,Meat-eater,,15.38,0.923076923,46,Female,West,White,11,225000,730,0,0,0,0,0,1,0,0,0,,4,,,,,,,,,,,6,4,,,6,1,6,,,,1,,,4,4,6,6,post_grad,f35_54,100000_,0.865804577
2,3,2,2,3,3,5,5,5,5,5,5,5,3,5,3,5,5,5,5,6,3.48,3.4,3.6,3.08,3.2,2.64,3.4,2.72,3.28,3.92,2.76,44,45,75,56,5,5,5,5,6,5,5,4,5,4,5,3,5,4,4,Not sure,Yes,20,20,95,3.4,3.16,3.84,2.76,2.88,3,6,6,6,6,2.38,3.58,4.9,3.94,4.9,3.9,4.1,6.5,4,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,5,2.28,Catholic,,Meat-eater,interesting questions,14.85,0.923076923,48,Male,West,Asian,11,112500,731,0,0,0,0,1,0,0,0,0.2,2,3,2,2,3,3,4,4,4,4,4,4,4,3,4,3,4,4,4,4,5,4,4,4,4,5,5,5,5,post_grad,m35_54,100000_,0.857357901
4,4,6,5,3,3,5,5,4,4,2,1,6,3,6,3,6,1,6,6,6,4,3.96,2.64,2.76,2.2,1.4,2.48,1.52,3.92,1.84,2.48,8,10,83,80,6,4,4,4,5,5,3,2,1,1,1,1,4,1,1,No,Not sure,5,10,85,4.32,2.8,2.96,2.76,2.48,3.52,3,5,3,6,4.9,1.3,1.42,6.34,5.32,0.6,0.9,2.5,0.7,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,1,1.84,Protestant,,Meat-eater,"moral circle needs defining


very difficult to answer these questions",23.78,0.948717949,73,Female,South,White,11,97500,732,1,0,1,0,0,0,0,0,0.4,,,5,4,3,3,4,4,,,2,1,5,3,5,3,5,1,5,5,5,5,,,,3,4,3,5,post_grad,f55_,75000_99999,0.344195691
6,6,6,6,5,6,6,6,2,6,6,2,5,5,6,5,7,2,6,6,7,4.56,2.12,4.56,2.36,1,2.6,2.32,2.44,4.24,4.72,2.36,30,27,31,31,5,3,2,3,6,3,3,5,6,2,1,6,3,2,2,Not sure,Not sure,1,1,79,3.36,3.16,4.08,2.88,2.56,3.2,6,6,7,6,1,3.34,2.8,2.86,3.16,3.9,4.1,5.5,4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.8,Protestant,,Meat-eater,Na,10.17,0.923076923,60,Female,Midwest,White,7,87500,733,0,0,0,0,0,1,0,0,0,5,5,5,5,4,5,5,5,2,5,5,2,4,4,5,4,6,2,5,5,6,4,3,2,3,5,5,6,5,some_college,f55_,75000_99999,0.527872653
5,3,3,4,3,3,5,5,2,4,4,6,5,3,3,4,6,2,6,6,7,4.64,4.12,4,2.56,3.68,2.44,3.68,2.28,3.64,4.88,4,5,7,98,100,6,5,5,5,6,6,4,2,1,3,2,1,4,7,7,No,Yes,55,79,90,4.84,4.2,4.52,2.16,1.92,1.96,5,5,7,7,6.04,1.18,1.84,6.16,2.68,1.4,0.8,2,1.5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.84,Atheist,,Meat-eater,Interesting topic. Wish there were more cerebral surveys like this for me way more often!,16.7,0.923076923,37,Male,Midwest,White,8,52500,734,0,0,0,0,1,0,1,0,0.2,4,3,3,,3,3,4,4,2,,,5,4,3,3,,5,2,5,5,6,5,4,4,4,4,4,6,6,some_college,m35_54,50000_74999,0.873934217
5,1,7,7,1,1,1,1,1,1,1,1,3,1,1,1,7,1,2,3,7,5,1,1.04,4.28,4.64,1.04,4.32,5,4.8,4.96,1.24,0,0,92,0,7,7,7,7,1,1,1,5,7,1,4,1,1,1,1,Not sure,No,0,1,39,1,1,5,1,1,1,6,5,1,1,7,1,1.06,1,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.2,Protestant,,Meat-eater,,9.83,0.923076923,70,Male,South,White,11,82500,735,0,0,0,0,0,1,0,0,0,4,1,6,6,1,1,1,1,1,1,1,1,3,1,1,1,6,1,2,3,6,6,6,6,6,5,4,1,1,post_grad,m55_,75000_99999,0.687736282
5,3,5,5,2,2,4,2,2,3,2,1,4,3,3,3,3,1,4,4,5,2.56,2.36,2.88,2.4,2.24,1.2,2.4,1.2,2.24,3,2.96,20,21,70,70,6,2,4,4,6,4,5,2,1,2,5,4,6,4,2,No,Yes,0,0,19,3.64,2.8,1.84,1.8,1.64,3,5,5,5,6,4,1,1.06,4.24,4.36,1,1,1.2,1.2,(2) agree,No,No,No,"[""None of the above""]",0,1,2.64,Catholic,,Meat-eater,,19.6,0.923076923,74,Female,Midwest,White,8,57500,736,0,0,0,0,0,1,0,0,0,4,3,4,4,2,2,,2,2,3,2,1,,3,3,3,3,1,,,4,5,2,,,4,4,4,5,some_college,f55_,50000_74999,0.565452651
7,4,7,7,1,1,1,1,1,1,1,1,1,1,4,1,7,1,1,1,1,1.08,1,1,1,1,1,1,1,1.04,1,1,0,0,0,0,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,No,No,0,0,0,1,1,3.2,1,1,1,4,1,4,4,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,13.02,0.923076923,53,Female,South,White,11,175000,737,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,,1,6,1,1,1,1,6,6,6,6,,1,,,post_grad,f35_54,100000_,0.693825381
5,5,5,7,4,5,5,5,4,4,4,4,4,5,5,4,6,1,5,5,7,3.48,3.4,3.24,1.92,1.92,1,1.68,1.04,3.2,1,1,1,0,65,55,7,2,6,6,2,2,2,1,1,2,2,1,2,2,2,No,Not sure,30,30,60,4.68,2.48,4.08,3.16,3.04,3.32,6,6,7,7,5.44,1,1,5.08,2.86,0,2.5,2.2,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.2,Agnostic,,Other restrictions,Bizarre survey - I'd be interested in knowing the purpose.,11.15,0.948717949,74,Female,West,White,11,72500,738,0,0,0,0,1,0,1,1,0.2,4,4,4,6,,4,4,4,,,,,,4,4,,5,1,4,4,6,6,2,5,5,5,5,6,6,post_grad,f55_,50000_74999,0.460089376
5,5,6,7,3,5,5,5,2,5,5,3,5,5,6,6,6,2,7,7,7,4.44,3.52,3.08,3.32,3.12,2.68,3.8,2.36,3.56,3.8,3.32,52,53,78,58,5,5,5,5,6,4,4,5,5,3,5,6,6,5,2,Not sure,Not sure,10,15,75,3.88,4,3.88,3.4,3.6,2.56,7,7,7,7,5.26,2.08,4,3.94,1,1.9,6.3,5.6,3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.52,Jewish,,Meat-eater,very interesting survey!,11.58,0.923076923,69,Male,Northeast,White,11,175000,739,0,0,0,0,1,0,0,0,0.2,4,4,5,6,3,4,4,4,2,4,4,3,4,4,5,5,5,2,6,6,6,4,4,4,4,6,6,6,6,post_grad,m55_,100000_,0.65223846
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2.32,2.32,2.2,1,1,1,2.28,1.2,1.04,1.08,2.2,5,0,95,100,4,1,6,3,7,4,2,2,1,6,7,3,5,7,7,No,No,0,0,3,1.04,1.04,1.04,3.24,1.36,1.12,7,7,6,5,1.06,1.12,2.68,1.06,2.44,0.5,5.1,0.2,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,5,Agnostic,,Meat-eater,Weird survey,12,0.923076923,56,Female,Midwest,White,11,112500,740,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,1,5,3,6,6,5,4,post_grad,f55_,100000_,0.421130613
4,4,4,4,4,4,4,4,4,1,4,1,4,1,4,4,4,1,6,6,6,1,1,1,1,1,1,1,1,1,1,1,0,0,100,100,4,1,1,1,5,2,3,1,5,1,7,1,7,2,1,No,Not sure,0,1,0,1,1,1,1,1,1,7,6,7,7,7,1,1,7,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.92,Undisclosed,,Other restrictions,,10.63,0.923076923,52,Female,South,White,7,87500,741,0,0,0,0,0,1,1,1,0,,,,,,,,,,1,,1,,1,,,,1,5,5,5,,1,1,1,6,5,6,6,some_college,f35_54,75000_99999,0.869686109
6,6,6,6,3,6,6,6,5,1,7,7,6,6,6,6,6,7,7,7,7,4.28,4,4.24,4.6,4.08,4.16,4.2,4.36,4.6,4.64,4.32,87,93,82,81,5,6,6,6,5,5,6,5,5,5,5,6,6,5,6,Yes,Yes,5,5,76,4.64,5,4.16,4.6,4.16,4.64,6,3,6,5,6.1,5.62,5.98,6.52,5.92,8.2,7.7,8.9,8.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,4.52,Jewish,,Vegetarian,,31.6,0.923076923,35,Male,South,Hispanic,12,300000,742,0,1,0,1,1,0,0,1,0.6,5,5,5,5,3,5,5,5,4,1,6,6,5,5,5,5,5,6,6,6,6,4,5,5,5,5,3,5,4,post_grad,m35_54,100000_,1.095734023
1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,1,1,1,3,1,7,2.44,1.96,2.28,1,5,2.44,3.52,1.92,3.8,5,1.32,0,0,100,100,7,1,1,1,4,5,4,5,7,5,4,6,5,3,4,No,Yes,3,2,36,5,1,5,1,1,1,1,1,1,1,1,1,1,7,4.9,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,5,Catholic,,Meat-eater,,8.05,0.923076923,36,Male,West,White,11,87500,743,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,3,1,6,6,1,1,1,1,1,1,1,post_grad,m35_54,75000_99999,0.663831142
5,1,1,1,4,1,4,5,5,4,7,4,7,7,5,5,6,5,4,4,4,1.48,1.72,3.88,1.72,1.96,1.68,1.84,2.36,1.72,1.68,4,76,77,83,75,5,4,4,4,6,5,5,4,4,4,7,7,3,6,4,No,Not sure,0,-1,27,1.64,1.72,4.4,3.84,4.68,3.76,6,6,5,5,1.36,1,1,1.12,6.82,3.2,9.7,3.4,1.7,(2) agree,No,Yes,Yes,"[""None of the above""]",5,5,3.08,Hindu,,Meat-eater,excellent survey,8.82,0.923076923,45,Female,West,Asian,11,225000,744,0,0,0,0,0,1,0,0,0,4,1,1,1,,1,,4,4,,6,,6,6,4,4,5,4,,,,4,,,,5,5,4,4,post_grad,f35_54,100000_,1.148268731
4,4,4,6,2,4,5,2,1,1,1,1,4,1,6,1,4,3,6,4,5,2.28,1.68,2.32,1.96,1.68,1.96,2,1.36,2.08,3.6,2.28,5,15,78,36,5,4,5,5,3,4,3,5,6,1,6,5,4,1,4,Not sure,Not sure,20,25,65,3.6,2.04,3.4,1.88,1.72,1.96,3,2,5,5,5.14,1.06,5.02,5.92,2.26,0.1,0.2,1.9,1.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.56,Catholic,,Meat-eater,,17.53,0.923076923,58,Male,Midwest,White,8,92500,745,0,0,0,0,0,1,0,0,0,,,,5,2,,4,2,1,1,1,1,,1,5,1,,3,5,,4,4,,4,4,3,2,4,4,some_college,m55_,75000_99999,1.054740617
5,4,5,5,2,4,4,4,2,2,3,1,5,2,5,2,5,1,5,5,6,2.96,2.32,2.44,1.08,1.2,1.16,2.96,1.68,2.04,3,3.08,31,16,50,50,7,4,5,5,5,1,4,1,1,5,6,3,2,7,1,Not sure,Not sure,1,0,91,4,4.2,4.28,4.36,3,3,5,3,4,3,4.06,1,1.6,3.1,3.94,0,0,2.5,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,11.4,0.923076923,65,Female,Midwest,White,11,112500,746,0,0,0,0,0,1,0,0,0,4,,4,4,2,,,,2,2,3,1,4,2,4,2,4,1,4,4,5,6,,4,4,4,3,,3,post_grad,f55_,100000_,0.421130613
7,1,1,7,7,7,1,1,1,1,1,1,7,3,7,7,7,3,7,7,7,2.52,2.52,2.52,1,1,1,1,1,5,1,1,0,50,100,50,7,7,7,7,1,1,1,1,1,1,4,1,7,7,1,No,Not sure,0,0,0,5,5,5,5,5,5,7,7,7,7,1,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2,Jewish,,Meat-eater,"None at this time, thank you.",14.67,0.948717949,75,Male,South,White,12,97500,747,0,0,0,0,1,0,0,0,0.2,6,1,1,6,6,6,1,1,1,1,1,1,6,3,6,6,6,3,6,6,6,6,6,6,6,6,6,6,6,post_grad,m55_,75000_99999,0.687736282
3,5,5,3,4,4,5,4,4,5,4,4,4,4,5,4,5,1,5,6,6,3,3.72,3.64,1.68,1.84,1.48,2.52,1.48,3.04,3.68,3.8,49,24,49,47,5,4,4,4,2,2,1,1,1,1,1,1,2,3,3,No,Not sure,175,75,61,3.84,3.52,3.84,3.28,3.56,3.6,3,5,6,7,5.2,1.66,2.2,5.5,2.98,0.9,0.9,3.5,0.8,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,1.72,Jewish,,Vegan,,85.7,0.948717949,68,Female,Northeast,White,12,137500,748,0,0,0,0,0,1,0,1,0,3,4,4,3,,,4,,,4,,,,,4,,4,1,4,5,5,4,,,,3,4,5,6,post_grad,f55_,100000_,0.326429874
4,2,7,7,2,2,4,4,1,1,1,1,4,4,4,4,5,4,4,4,5,2.6,2.4,2.48,2.24,3.04,2.16,3,2.08,2.04,2.2,2.24,30,28,51,35,7,7,7,7,6,6,4,4,1,7,5,5,5,7,3,Not sure,Yes,1,1,98,3.48,3.32,3.8,4.52,2.28,2.24,4,2,5,6,4.66,1.96,4,4.72,3.94,3.4,5.7,6.1,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.2,Jewish,,Meat-eater,,28.22,0.923076923,86,Male,Northeast,White,11,225000,749,0,0,0,0,0,1,0,0,0,,2,6,6,2,2,,,1,1,1,1,,,,,4,,,,4,6,6,6,6,,2,4,5,post_grad,m55_,100000_,0.65223846
5,4,3,3,2,1,1,4,5,3,3,2,4,2,1,1,4,4,5,6,5,3.76,4,3.96,1,1,1,1,1,4.2,2.36,2.28,0,0,100,100,7,2,5,5,4,2,5,3,5,4,2,4,4,6,2,No,Yes,5,15,100,2.12,3.52,4.28,1.44,1,2.36,6,5,2,5,5.14,1,1,7,7,0,0,2.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,22.82,0.923076923,75,Male,West,White,11,112500,750,0,0,0,0,0,1,0,0,0,4,,3,3,2,1,1,,4,3,3,2,,2,1,1,,,4,5,4,6,2,4,4,5,4,2,4,post_grad,m55_,100000_,0.835742526
6,6,7,6,7,7,6,6,6,6,6,5,6,6,6,6,5,6,7,6,6,3.84,3.88,4.24,4.52,4.16,3.8,3.76,3.88,4.56,3.92,3.64,85,71,87,69,6,2,2,3,5,5,5,6,5,5,6,2,6,4,5,Yes,Yes,-1,-1,78,4.04,2.72,3.64,3.96,4.04,3.72,6,6,6,6,6.04,5.56,5.5,5.02,5.38,7.8,9.5,8,7.8,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,4,5,Muslim,,Meat-eater,Feeling excited for participate for this survey.,20.05,0.923076923,40,Male,Northeast,White,11,175000,751,1,1,1,0,0,0,0,0,0.6,5,5,6,5,6,6,5,5,5,5,5,4,5,5,5,5,4,5,6,5,5,5,2,2,3,5,5,5,5,post_grad,m35_54,100000_,0.50451304
4,4,4,5,4,4,4,4,3,5,3,1,2,1,2,4,4,2,5,5,1,1.48,4.8,1.36,4.68,4.44,4.56,1.32,1.24,3.16,4.56,4.52,2,2,6,7,5,6,5,5,1,1,2,1,1,2,2,1,3,2,1,No,No,0,0,63,3.88,1.68,3.36,1.52,2.08,4.08,5,3,6,6,1.36,1.42,1.24,1.3,2.26,0.2,0.4,0.3,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.68,Undisclosed,,Other restrictions,,11.72,0.923076923,60,Female,Northeast,White,8,137500,752,0,0,0,0,0,1,1,1,0,,,,4,,,,,3,4,3,1,2,1,2,,,2,4,4,1,4,5,4,4,4,3,5,5,some_college,f55_,100000_,0.398458521
2,3,3,6,2,2,4,2,2,4,4,3,4,2,2,2,4,1,3,4,5,1.48,1.08,1.32,1.28,1.24,1.2,1.08,1.16,1.32,1.24,1.24,11,11,66,44,5,3,3,3,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,2,1.76,1.4,1.36,1.6,1.72,1.72,5,5,5,7,5.56,1.42,3.94,4.96,4.84,0.3,0.4,0.3,0.5,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Agnostic,,Pescatarian,,11.22,0.923076923,45,Female,South,White,11,92500,753,0,0,0,0,0,1,1,1,0,2,3,3,5,2,2,,2,2,,,3,,2,2,2,,1,3,,4,4,3,3,3,4,4,4,6,post_grad,f35_54,75000_99999,0.712474478
4,4,1,2,4,1,1,4,1,4,1,1,4,4,4,4,4,1,1,1,7,1.72,3,1.6,3,2.96,1.84,3.04,1.16,2.96,1,1.52,10,2,13,49,4,4,4,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,10,15,78,1.6,2.88,1.48,2.96,2.96,4.96,5,5,5,5,3.94,1.9,1.96,3.94,3.94,0.7,0.4,0.6,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Vegetarian,,13.58,0.923076923,66,Male,Midwest,White,8,112500,754,0,0,0,0,0,1,0,1,0,,,1,2,,1,1,,1,,1,1,,,,,,1,1,1,6,,,,4,4,4,4,4,some_college,m55_,100000_,1.027132666
7,7,7,7,5,6,5,5,4,4,4,4,6,5,7,4,7,2,7,7,6,3.48,3,3,2.24,2.76,1.52,2.28,1.68,3.6,1.72,1.68,36,32,34,32,4,5,5,5,2,1,2,2,1,1,1,1,2,2,1,No,Not sure,0,60,36,3.6,3.68,3.56,3.6,3.72,3.48,6,4,4,5,4.18,2.44,2.8,4.24,2.92,1.6,1,4.9,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,4,Other,Church of Jesus Christ of Latter Day Saints,Meat-eater,,12.77,0.923076923,54,Female,South,White,8,87500,755,0,0,0,0,0,1,0,0,0,6,6,6,6,4,5,4,4,,,,,5,4,6,,6,2,6,6,5,,4,4,4,5,,,4,some_college,f35_54,75000_99999,0.869686109
4,4,7,7,2,4,2,2,1,4,1,1,2,1,1,1,6,1,6,4,6,1,1,1,1,1,1,1,1,1,1,1,0,1,100,0,6,3,5,6,6,1,1,1,1,1,3,1,2,1,1,No,No,0,0,0,3,1,1,1,1,1.08,5,3,5,3,1.06,1,1,1,3.94,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Other,The Church of Jesus Christ of Latter Day Saints,Meat-eater,,29.53,0.923076923,62,Female,West,White,8,97500,756,0,0,0,0,0,1,0,0,0,,,6,6,2,,2,2,1,,1,1,2,1,1,1,5,1,5,,5,5,3,4,5,4,3,4,3,some_college,f55_,75000_99999,0.524286101
5,6,5,5,3,4,3,3,1,3,3,1,5,2,6,3,6,2,5,6,6,1.52,1.84,2.24,1,2.2,2.04,3,1.92,1.76,2.16,1.88,30,30,70,30,6,1,5,6,5,4,4,5,6,6,7,6,3,5,6,No,No,0,0,0,1,1,3,1,1,1,6,6,5,3,7,1,1,1,5.02,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,14.2,0.923076923,81,Male,South,White,8,77500,757,0,0,0,0,0,1,0,0,0,4,5,4,4,3,,3,3,1,3,3,1,4,2,5,3,5,2,4,5,5,5,1,4,5,5,5,4,3,some_college,m55_,75000_99999,0.839489286
1,2,1,1,5,5,7,7,5,5,7,6,5,5,7,5,7,1,7,6,7,2.28,2,3.36,1.8,1.44,1.2,1,3.48,1.44,1.68,1.96,0,0,6,3,7,3,5,7,3,2,4,2,1,2,3,5,3,1,1,No,Not sure,20,10,55,2.04,3.72,2.32,3.76,3.44,3.92,2,2,1,7,4.78,2.44,2.5,1,1,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""None of the above""]",0,3,3,None,,Meat-eater,,48.47,0.923076923,73,Male,Northeast,White,8,77500,758,0,0,1,0,0,1,1,0,0.2,1,2,1,1,4,4,6,6,4,4,6,5,4,4,6,4,6,1,6,5,6,6,3,4,6,2,2,1,6,some_college,m55_,75000_99999,0.817558342
4,4,4,4,3,4,4,4,3,4,4,4,5,4,4,2,7,3,4,4,7,1,1,1,1.04,1,1,1,1,1,1,1,1,1,100,69,4,4,4,4,1,1,1,1,1,1,2,1,1,2,1,Not sure,Not sure,0,0,66,4.08,3.64,3.64,2.96,3.12,3.08,7,7,7,7,5.5,2.2,2.26,2.26,2.14,0,0,0.5,0.3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,3.64,Jewish,,Meat-eater,This was a very strange survey.,20.1,0.948717949,68,Female,South,White,8,137500,759,0,0,0,0,0,1,0,0,0,,,,,3,,,,3,,,,4,,,2,6,3,,,6,,,,,6,6,6,6,some_college,f55_,100000_,0.409147142
6,4,7,7,7,7,4,4,4,5,3,4,7,4,7,7,4,3,7,4,7,2.36,3.28,4.88,1.92,2.48,3.76,2.6,2.68,3.8,4.8,4.08,27,36,67,28,4,7,5,7,5,4,4,2,2,6,5,3,3,5,4,Yes,Not sure,0,0,36,2.2,2.6,3.28,1.92,2.24,2.48,7,7,7,7,5.38,1.24,5.14,3.46,1.12,3.6,5.6,3.8,4,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3.88,Protestant,,Meat-eater,Thanks so much,13.55,0.923076923,34,Female,Midwest,White,8,87500,760,0,1,0,0,0,0,0,0,0.2,5,,6,6,6,6,,,,4,3,,6,,6,6,,3,6,,6,,6,4,6,6,6,6,6,some_college,f18_34,75000_99999,1.110293567
2,4,2,5,1,1,4,4,1,1,1,1,4,4,4,4,6,1,6,4,6,1,1,1,1,1,1,1,1,1,1,1,10,8,0,0,4,4,4,5,3,4,3,1,1,1,1,3,4,1,2,Not sure,No,0,0,0,1,1,4,1,1,1,4,3,4,5,7,1,1,7,5.32,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.52,Protestant,,Meat-eater,,13.33,0.923076923,77,Female,Midwest,White,7,77500,761,0,0,0,0,0,1,0,0,0,2,,2,4,1,1,,,1,1,1,1,,,,,5,1,5,,5,,,,4,,3,,4,some_college,f55_,75000_99999,0.527872653
7,1,7,7,1,1,1,1,1,1,1,1,4,4,4,4,4,1,1,1,6,4.24,3.84,3.64,1.84,2.16,2.56,1.6,1.32,2.2,2.68,3.84,0,0,67,100,7,5,6,6,1,1,2,1,1,2,1,2,2,3,1,No,No,0,0,0,5,3.68,5,1,1,1,5,5,5,5,2.26,1,1,7,4.78,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.36,Protestant,,Meat-eater,,5.47,0.923076923,38,Male,South,White,13,300000,762,0,0,0,1,1,0,0,0,0.4,6,1,6,6,1,1,1,1,1,1,1,1,,,,,,1,1,1,5,6,4,5,5,4,4,4,4,post_grad,m35_54,100000_,0.518046566
6,6,6,6,6,6,7,7,6,7,6,6,6,6,6,6,7,5,7,7,6,3.68,3.96,4.04,3.68,3.72,2.64,3.84,3.76,3.72,3.84,4.04,30,30,27,37,5,3,3,3,7,4,6,1,1,5,3,2,5,6,6,No,Yes,0,0,51,3.92,3.8,1.04,3.96,4.4,4.32,6,5,6,7,5.02,1.36,5.08,2.56,1.54,5.5,2.3,7,7,(2) agree,No,No,No,"[""None of the above""]",0,2,3,Catholic,,Meat-eater,,46.77,0.923076923,67,Female,South,White,7,97500,763,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,6,6,5,6,5,5,5,5,5,5,6,4,6,6,5,4,3,3,3,5,4,5,6,some_college,f55_,75000_99999,0.420144469
3,2,3,3,2,2,2,2,1,3,3,2,3,1,2,2,3,2,3,3,5,2.28,3,1.72,1.12,2.16,1.32,2.36,1.16,1.6,2.96,1.16,26,25,55,46,5,2,3,3,2,1,2,1,1,1,2,1,2,1,2,No,No,0,0,50,2.44,1.84,3.36,1.28,1.2,1.84,5,5,5,5,4,1,1.6,5.08,4.9,1,0.8,0.5,1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.12,Catholic,None,Meat-eater,,10.8,0.923076923,56,Female,South,White,7,175000,764,0,0,0,0,0,1,0,0,0,3,2,3,3,2,2,2,2,1,3,3,2,3,1,2,2,3,2,3,3,4,4,2,3,3,4,4,4,4,some_college,f55_,100000_,0.409147142
6,5,7,7,2,2,1,1,1,1,1,1,3,1,1,1,1,1,1,3,3,1,1,1.36,1,1.12,1.04,1.2,1.24,1.08,1.08,1.24,0,0,0,0,3,6,6,7,1,1,1,1,1,1,1,1,1,1,1,No,Yes,0,0,50,1.04,1.04,3.72,1.32,1.24,2.76,5,3,5,3,1.18,1.54,1.06,1.24,1.24,1.4,1.7,2,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Other,Christian,Meat-eater,This was absolutely stupid,9.27,0.923076923,47,Female,South,White,8,97500,765,0,0,0,0,0,1,0,0,0,5,4,6,6,2,2,1,1,1,1,1,1,3,1,1,1,1,1,1,3,3,3,5,5,6,4,3,4,3,some_college,f35_54,75000_99999,0.869686109
5,5,5,5,5,3,5,5,2,4,4,1,5,3,3,3,5,3,6,5,6,3.68,3.92,3.2,2.04,3.12,2.48,3.6,1.92,3.76,3.4,3.64,33,43,70,59,1,5,5,6,3,2,4,6,5,1,4,3,6,5,2,Yes,Not sure,1,10,87,3.24,2.36,3.64,3.88,4.12,3.8,7,7,7,6,5.38,4.96,5.14,5.62,4.78,3.3,7.1,6.3,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,2,3.24,Protestant,,Meat-eater,,11.02,0.923076923,23,Female,Midwest,White,8,112500,766,0,0,1,1,0,0,0,0,0.4,4,4,4,4,4,3,4,4,2,,,1,4,3,3,3,4,3,5,4,5,1,4,4,5,6,6,6,5,some_college,f18_34,100000_,1.081231512
6,2,7,6,3,4,4,1,1,2,2,1,3,1,3,2,5,1,4,5,3,1.8,1.72,1.8,1.48,1.96,2.32,1.56,1.24,1.84,1.96,1.8,5,8,64,30,4,6,6,6,3,2,2,1,1,2,2,1,3,3,1,Not sure,Not sure,20,25,69,4.16,3.56,3.36,2.32,2.56,2.56,5,3,3,5,5.02,1.06,1.84,2.68,2.74,1.9,1.8,3.2,0.9,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.24,Protestant,,Meat-eater,this survey was creepy,14.32,0.923076923,75,Female,Midwest,White,7,112500,767,0,0,0,0,0,1,0,0,0,5,2,6,5,3,,,1,1,2,2,1,3,1,3,2,4,1,,4,3,,5,5,5,4,3,3,4,some_college,f55_,100000_,0.514055528
6,6,6,6,6,2,5,6,2,6,6,3,6,7,6,6,7,5,6,6,6,1.12,1.36,1.24,1.2,1.2,1.16,1.24,1.12,1.36,1.16,1.28,0,1,36,14,7,7,7,7,1,3,1,3,2,1,1,1,6,1,1,Not sure,No,15,1,87,1.8,1.88,1.8,1.72,1.72,1.84,5,6,6,6,3.94,1,2.5,5.98,3.64,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.28,Protestant,,Meat-eater,,10.28,0.923076923,78,Male,South,White,13,112500,768,0,0,0,0,0,1,0,0,0,5,5,5,5,5,2,4,5,2,5,5,3,5,6,5,5,6,4,5,5,5,6,6,6,6,4,5,5,5,post_grad,m55_,100000_,0.66973471
5,4,5,5,3,4,4,4,1,2,2,4,5,4,5,4,5,2,4,4,4,3.92,3.96,3.88,3.88,3.84,2.04,2.88,3,2.04,3.96,3.92,49,0,49,0,6,4,5,5,4,5,1,4,6,1,6,5,2,2,2,No,No,1,1,100,5,4,4.12,3.12,3.16,3.16,7,6,6,6,3.94,3.94,4,6.7,4.96,7.6,7.9,5.5,1.5,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,5,Catholic,,Meat-eater,,35.22,0.923076923,55,Female,Midwest,White,7,175000,769,0,0,0,0,0,1,0,0,0,4,,4,4,3,,,,1,2,2,,4,,4,,4,2,,,,5,,4,4,6,5,5,5,some_college,f55_,100000_,0.514055528
7,4,7,7,1,4,3,1,1,1,1,1,4,1,5,1,7,1,4,4,1,1.56,1.04,1.2,1.2,1,1.16,2.36,1.12,1.44,3,1.04,2,4,90,10,7,6,6,7,1,2,1,1,1,1,1,1,2,1,1,No,No,0,0,4,1.08,1.4,3.72,1.04,1.08,1.12,6,2,2,1,3.82,1.18,1,6.76,1.9,0,0,1.4,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,59.1,0.923076923,51,Female,Northeast,White,8,112500,770,0,0,0,0,0,1,0,0,0,6,,6,6,1,,3,1,1,1,1,1,,1,4,1,6,1,,,1,6,5,5,6,5,2,2,1,some_college,f35_54,100000_,0.824796864
3,4,5,6,3,3,6,5,3,5,5,2,6,5,5,3,7,2,3,5,7,3.16,3.16,3.24,2.32,2.12,2.76,2.48,2.24,3.44,3.28,2.72,53,54,65,60,5,3,5,5,3,6,1,4,5,4,5,2,5,2,3,No,Yes,10,20,70,3.2,2.6,3.44,2.84,1.92,2.8,5,5,6,6,3.28,2.32,2.68,4.54,3.34,3.3,1.3,3.3,1.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.84,Protestant,,Other restrictions,Interesting,44.82,0.923076923,62,Female,Midwest,White,13,225000,771,0,1,0,1,1,0,0,1,0.6,3,,4,5,3,3,5,4,3,4,4,2,5,4,4,3,6,2,3,4,6,4,3,4,4,4,4,5,5,post_grad,f55_,100000_,0.421130613
5,4,5,5,2,2,4,3,2,5,3,3,6,2,4,3,7,3,6,6,7,3.4,3.4,2.92,3.76,3.76,2.56,4.44,2.48,3.92,3.16,3.44,30,25,90,60,7,3,2,3,5,2,5,4,4,3,3,3,4,6,2,No,Yes,4,4,100,3.44,3.52,3.88,4.08,4,3.48,6,7,5,6,6.04,1.3,2.74,5.5,1.66,1.5,3.4,3.7,3.6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,2.08,Protestant,,Meat-eater,This was a very interesting and thought-provoking survey. Thank you for being different.,19.95,0.923076923,58,Female,West,White,8,137500,772,0,0,1,0,1,0,0,0,0.4,4,,4,4,2,2,,3,2,4,3,3,5,2,,3,6,3,5,5,6,6,3,2,3,5,6,4,5,some_college,f55_,100000_,0.510562855
5,5,7,7,4,4,3,4,1,4,5,1,4,4,5,5,5,2,5,4,5,3,3,2.96,1.92,1.8,2,2.96,2,3,3,3,20,10,65,60,6,5,5,5,3,3,2,1,2,1,2,3,2,1,1,No,Not sure,30,40,60,3.92,3.68,3.32,4,4,3,5,6,5,7,6.58,4,4.54,4,4,0.8,0.4,0.8,0.4,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,3,Atheist,,Meat-eater,I've been reading Isaac Asimov's robot novels/stories for years. What a great survey!,16.82,0.923076923,64,Male,Midwest,White,8,112500,773,0,0,0,1,0,0,1,0,0.2,4,4,6,6,,,3,,1,,4,1,,,4,4,4,2,4,,4,5,4,4,4,4,5,4,6,some_college,m55_,100000_,1.027132666
7,7,7,7,3,5,6,1,1,7,1,6,5,2,3,2,7,1,7,5,7,3.4,1.8,3.12,3.2,1.96,1.84,2.2,3.24,4.08,3.36,3.68,16,15,20,13,6,5,1,7,2,2,1,3,2,1,1,3,2,2,2,No,No,25,0,7,1.4,1.32,3.48,1.4,1.2,1.36,7,5,6,5,6.58,1.3,3.1,6.52,6.46,0.6,0.8,0.8,0.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,3,4.6,Catholic,,Meat-eater,Thank you,27.95,0.923076923,75,Female,Midwest,White,8,112500,774,0,0,1,0,0,0,0,0,0.2,6,6,6,6,3,4,5,1,1,6,1,5,4,2,3,2,6,1,6,4,6,5,4,1,6,6,4,5,4,some_college,f55_,100000_,0.514055528
2,6,3,3,3,5,6,6,3,6,7,1,6,5,6,2,7,1,7,7,7,2.6,2.04,2.08,1,2.04,2.44,2.24,1,2.4,3.76,3.52,29,30,83,65,6,2,2,3,2,6,4,1,1,1,4,1,5,1,1,Not sure,Not sure,100,100,71,3.96,1,2.36,3.56,3.76,5,6,6,6,5,3.4,7,7,3.04,3.22,6.1,6,4,3.5,(2) agree,Yes,Yes,Yes,"[""None of the above""]",3,0,4.36,Protestant,,Meat-eater,,17.65,0.923076923,37,Female,Midwest,White,7,77500,775,0,0,0,0,0,1,0,0,0,2,5,3,3,3,4,5,5,3,5,6,1,5,4,5,2,6,1,6,6,6,5,2,2,3,5,5,5,4,some_college,f35_54,75000_99999,1.092680131
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.36,3.12,2.96,3.32,3.12,3.04,3.24,2.04,3.8,3.12,3.24,57,54,57,58,5,3,2,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,53,3.2,3.24,3.32,3.16,3.32,3.24,4,4,4,4,4.3,4.6,4.6,4.36,4.24,5.3,5.6,6.3,5.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,,5.1,0.923076923,63,Female,Midwest,White,8,112500,776,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,4,3,2,4,,,,,some_college,f55_,100000_,0.514055528
4,1,7,7,1,1,1,1,1,4,3,1,1,1,1,1,1,1,4,4,4,1.04,1.04,1.04,1.04,1.08,1.04,1.08,1.04,1.04,1.04,1.04,1,1,99,47,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,25,35,68,4.88,1,5,1.04,1,1.48,6,2,5,2,7,1,1,7,5.98,0.5,0.2,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.28,Protestant,Christian/Non-Denominational,Meat-eater,This was a bit over the top was it not? C'mon MAN! As sleepy Joe Biden would say! So now my robot vacuum has to have breaks and treated with respect?! Give me an F-ing break! Who comes up with this BS??!! GET A REAL JOB!,14.6,0.923076923,57,Male,Midwest,White,8,112500,777,0,0,0,0,0,1,0,0,0,,1,6,6,1,1,1,1,1,,3,1,1,1,1,1,1,1,,,,6,6,6,6,5,2,4,2,some_college,m55_,100000_,1.027132666
6,4,7,7,4,4,4,2,1,2,2,1,4,1,4,4,4,1,4,4,4,1.08,1.08,1.12,1.08,1.08,1.08,2.52,1.12,1.08,2.92,2.96,2,2,81,9,7,5,5,5,1,1,1,1,1,1,1,1,1,2,1,No,Not sure,0,0,0,1,1,3.96,1,1,1,7,2,7,5,2.86,1,1,7,5.02,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,Protestant,,Meat-eater,,27.8,0.948717949,67,Female,West,White,8,97500,778,0,0,0,0,0,1,0,0,0,5,,6,6,,,,2,1,2,2,1,,1,,,,1,,,,6,4,4,4,6,2,6,4,some_college,f55_,75000_99999,0.524286101
1,1,1,1,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,3.8,2.28,2.76,1.88,1.84,1.8,1.84,1.96,3.48,3.64,3.08,16,14,54,16,7,4,7,7,1,1,1,1,1,1,2,1,2,1,1,No,No,0,0,16,3,3.04,3.04,2.96,3.08,3.04,7,5,4,1,6.58,1.3,1.3,4,3.88,0.2,0.2,0.3,0.2,(2) agree,No,Yes,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,9.3,0.923076923,48,Female,South,White,13,92500,779,0,0,0,0,0,1,0,0,0,1,1,1,1,,,,,,,,1,,,,,,,,,,6,,6,6,6,4,,1,post_grad,f35_54,75000_99999,0.712474478
3,5,2,2,3,5,5,3,3,3,3,2,5,3,5,3,5,3,5,5,5,3.88,4.04,3.88,1.92,4.04,2.24,4.08,2.44,3.92,3.96,3.92,0,0,82,81,6,3,3,5,5,5,5,3,2,2,5,6,7,5,2,Not sure,Yes,5,0,84,4.28,1.64,4.36,1.32,1.28,3.52,6,6,7,7,5.98,1.24,5.98,5.62,3.82,1.5,0.9,0.9,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.36,Hindu,,Meat-eater,Nil,19.95,0.923076923,66,Male,South,Asian,13,77500,780,0,0,1,1,1,0,0,0,0.6,3,4,2,2,3,4,4,3,3,3,3,2,4,3,4,3,4,3,4,4,4,5,3,3,4,5,5,6,6,post_grad,m55_,75000_99999,0.912106599
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4,7,7,7,3.12,3.04,3.04,3.08,3.08,3,3.08,3.04,3.12,5,3.2,0,2,38,37,4,5,5,5,2,2,1,1,1,1,1,1,1,7,1,No,Not sure,100,100,74,4.24,3.88,3.08,4.96,5,5,7,7,7,7,4.12,1,3.94,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.04,Atheist,,Other restrictions,,15.93,0.923076923,56,Female,Northeast,White,8,87500,781,0,1,0,1,1,0,1,1,0.6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,,6,6,6,,4,4,4,6,6,6,6,some_college,f55_,75000_99999,0.409168552
4,4,3,4,4,4,4,4,5,5,4,4,6,5,6,6,6,2,6,6,6,3.76,3.48,2.76,1.76,1.8,1.32,2.6,1.28,3.08,3.96,3.8,74,74,72,77,5,3,4,4,2,3,5,1,7,6,2,1,1,7,1,Not sure,Yes,100,100,87,3.56,2.68,3.76,3.92,3.52,3.52,3,6,5,7,2.92,3.1,4.18,3.52,3.28,7.1,6.6,6.8,6.3,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.96,Catholic,,Meat-eater,,6.87,0.923076923,27,Male,West,Asian,8,137500,782,0,0,0,0,1,0,0,0,0.2,,,3,,,,,,4,4,,,5,4,5,5,5,2,5,5,5,4,3,,,3,5,4,6,some_college,m18_34,100000_,1.215207963
7,6,6,7,2,4,4,6,6,4,2,2,6,5,4,4,5,1,4,5,7,3,4.88,3.12,2.32,2.16,3.12,3.84,1.84,4.12,4.36,4.76,50,50,96,69,1,5,5,6,5,6,6,1,1,1,2,1,4,7,7,Not sure,Not sure,-1,10,100,4.68,4.64,2.4,3.84,3.12,3,5,5,7,7,5.62,5.08,5.32,4.06,2.44,5.2,6.8,6.4,7.8,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.36,None,,Meat-eater,Weirdest. Survey. Ever.,19.2,0.923076923,34,Male,West,White,8,137500,783,0,1,1,0,1,0,1,0,0.6,6,5,5,6,2,,,5,5,,2,2,5,4,,,4,1,,4,6,1,4,4,5,4,4,6,6,some_college,m18_34,100000_,0.916277338
2,2,2,2,1,1,2,1,1,3,1,1,6,1,1,1,4,1,1,3,7,3.88,3,2.48,1.44,2.4,3,2.88,1,1.72,5,5,1,0,80,81,7,3,3,3,2,2,2,1,1,2,4,2,2,3,1,No,No,0,0,12,5,3.76,5,3.72,4.2,3.04,7,3,7,6,1,1,6.34,7,5.14,0,2.8,6.1,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.04,Catholic,,Meat-eater,,19.45,0.923076923,47,Female,Midwest,White,8,112500,784,0,0,1,0,1,0,0,0,0.4,2,2,2,2,1,1,2,1,1,3,1,1,5,1,1,1,,1,1,3,6,6,3,3,3,6,3,6,5,some_college,f35_54,100000_,1.06407911
7,7,7,7,7,7,7,7,7,7,7,7,6,6,2,6,6,6,7,7,2,2.28,2.28,2.4,2.36,2.32,2.4,3.84,3.52,2.4,2.28,2.12,75,82,79,81,6,7,6,7,3,4,4,4,4,4,4,4,4,4,4,Yes,Yes,1,1,79,4.2,2.48,4.08,2.56,4.08,4.28,7,6,6,7,5.08,5.2,5.08,4.9,5.26,7.4,6.4,6.8,7.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,2.52,Catholic,,Vegetarian,,3.27,0.923076923,23,Male,South,Hispanic,7,300000,785,0,0,1,0,1,0,0,1,0.4,6,6,6,6,6,6,6,6,6,6,6,6,5,5,2,5,5,5,6,6,2,5,6,5,6,6,5,5,6,some_college,m18_34,100000_,1.553079184
5,5,5,5,5,5,5,5,5,6,5,1,5,4,5,3,5,2,6,6,5,5,2.4,4.52,3.32,1,1,1.52,1,1,4.32,1,24,23,66,43,3,3,3,5,3,2,3,2,1,1,1,1,2,3,1,No,Yes,40,80,38,4.48,4.16,3.44,3.44,3.92,3.6,5,6,6,5,4.12,3.52,2.2,4.18,3.82,4.3,0.8,3.3,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.56,Atheist,,Meat-eater,,7.85,0.923076923,33,Female,West,White,8,77500,786,0,0,0,0,0,1,1,0,0,4,4,4,4,4,4,4,4,4,5,4,1,4,,4,3,4,2,5,5,4,3,3,3,4,4,5,5,4,some_college,f18_34,75000_99999,1.102749844
3,3,3,3,5,6,5,3,2,4,5,2,4,2,2,2,2,1,7,3,6,4.28,4.08,3.92,4.88,4.92,2.28,2.08,1.96,4.84,1.8,4.08,69,26,100,36,5,6,7,7,5,3,3,6,2,5,1,6,2,1,2,Not sure,Yes,3,2,72,3.72,2.36,1.48,1.6,3.4,3.36,5,5,6,7,3.4,3.16,5.14,5.02,4.66,6.1,7.4,3.3,6.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4,Catholic,,Meat-eater,No negative feedback,7.4,0.923076923,44,Male,South,White,8,137500,787,0,0,0,0,1,0,0,0,0.2,3,3,3,3,4,5,4,3,2,,4,2,,2,2,2,2,1,6,3,5,4,5,6,6,4,4,5,6,some_college,m35_54,100000_,0.632356549
5,2,6,5,5,5,5,2,3,2,2,3,5,2,6,5,6,1,6,5,6,4.28,3.76,3.32,1,2.76,1.32,2.28,1,3.76,4,3.84,43,76,56,68,6,2,3,5,4,4,3,2,6,2,4,2,5,5,3,Not sure,Not sure,0,20,59,3.92,2.12,3.64,3.64,3.64,3.88,7,6,5,5,5.92,2.74,4.54,5.56,2.86,1.6,0.9,2.7,1.5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.12,Other,Non denominational,Meat-eater,,22.42,0.923076923,54,Female,Midwest,White,7,77500,788,0,0,0,0,0,1,0,0,0,4,2,5,4,4,4,4,2,3,2,2,3,4,2,5,4,5,1,5,4,5,5,2,3,4,6,5,4,4,some_college,f35_54,75000_99999,1.092680131
2,5,3,2,3,6,6,5,5,5,5,5,6,5,7,5,6,2,7,7,6,3.72,3.52,3.4,3.4,3.52,2.88,3.24,2.56,3.52,2.48,2.56,25,40,56,35,6,5,5,5,5,4,6,5,7,4,5,5,6,3,3,Not sure,Not sure,55,75,60,3.6,4,4.88,3.24,3.44,4,7,7,7,7,3.34,6.7,5.8,4.6,2.02,3.3,2,6.2,3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.4,Other,Spiritualist,Pescatarian,Thank you for the well written survey,33.62,0.923076923,43,Female,South,Black,8,225000,789,0,1,1,1,1,0,0,1,0.8,2,4,3,2,3,5,5,4,4,4,4,4,5,4,6,4,5,2,6,6,5,5,4,4,4,6,6,6,6,some_college,f35_54,100000_,1.222254444
6,6,6,6,6,5,5,6,6,5,5,5,7,5,6,6,7,5,6,6,6,1.8,2.12,2.08,2,2.12,2.24,2,1.84,2.12,1.68,2,11,6,26,29,6,6,6,6,5,4,5,6,3,7,2,4,1,3,2,Not sure,Not sure,15,15,65,2.64,2.64,2.56,2.52,2.52,2.56,5,5,5,5,2.98,3.4,2.68,4.3,4.24,3,3.4,3.8,3.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1,Catholic,,Meat-eater,Thanks.,18.02,0.923076923,38,Male,West,Hispanic,12,112500,790,0,1,0,1,0,0,0,0,0.4,5,5,5,5,5,4,4,5,5,4,4,4,6,4,5,5,6,4,5,5,5,5,5,5,5,4,4,4,4,post_grad,m35_54,100000_,1.367334717
4,5,5,4,6,4,6,4,5,6,6,4,6,5,7,3,6,4,6,6,7,3.16,3.2,3.2,3.28,3.44,3.24,3.16,3.2,3.44,3.16,3.28,62,61,57,50,4,2,2,6,4,5,5,4,5,4,4,5,4,4,5,Not sure,Yes,-1,-1,91,2.2,2.16,3.52,3.76,1.88,4.04,6,6,6,4,5.2,5.02,5.44,5.08,5.2,7.3,7.4,6.5,6.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.64,Protestant,,Meat-eater,,24.17,0.923076923,31,Female,Midwest,Black,8,97500,791,0,0,0,1,1,0,0,0,0.4,,4,4,,5,,5,,4,5,5,,5,4,6,3,5,,5,5,6,,2,2,5,5,5,5,,some_college,f18_34,75000_99999,1.602345053
5,5,5,5,5,5,5,5,3,5,5,2,5,4,6,5,7,1,6,5,6,1.56,1.76,1.44,1.48,1,1,1,1,1.32,1.76,1.04,11,11,58,51,6,3,5,5,3,3,1,1,1,2,1,1,2,2,1,Not sure,Not sure,50,20,50,2.56,2.68,3.4,2.52,2.72,2.68,6,6,6,7,3.52,1,2.8,4.06,2.8,2.9,2.7,2.8,0.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.24,Atheist,,Meat-eater,,51.3,0.923076923,36,Female,West,White,13,175000,792,0,0,0,0,0,1,1,0,0,4,4,4,4,4,4,4,4,3,4,4,2,4,,5,4,6,1,5,4,5,5,3,4,4,5,5,5,6,post_grad,f35_54,100000_,0.865804577
4,6,2,2,1,1,1,1,1,2,2,1,1,1,1,1,1,1,2,2,4,1.28,1.24,1.2,1.24,1.24,1.2,1.28,1.24,1.28,1.2,1.2,0,0,59,12,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,5,3,5,1,1,5,3,3,1,1,7,1,1,7,7,0,0,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,11.73,0.923076923,51,Male,West,Indigenous,8,97500,793,0,0,0,0,0,1,0,0,0,,5,2,2,1,1,1,1,1,2,2,1,1,1,1,1,1,1,2,2,,6,1,1,1,3,3,1,1,some_college,m35_54,75000_99999,0.534302382
2,1,6,3,7,2,6,2,3,5,7,2,6,1,7,6,2,2,5,6,7,2.76,1.64,2.52,2.6,4,1.96,2.84,3.88,2.8,3.28,2.64,47,40,77,61,5,3,3,5,3,3,4,3,1,1,6,5,4,6,7,Yes,Not sure,3,2,63,2.64,2.68,3.44,3.68,2.36,3.08,5,2,6,5,3.76,4.9,3.52,3.64,4.42,4.5,3.9,7.6,9,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,1,2.96,Catholic,,Meat-eater,,9.78,0.923076923,36,Male,Midwest,White,13,112500,794,1,0,0,1,0,0,0,0,0.4,2,1,5,3,6,2,5,2,3,4,6,2,5,1,6,5,2,2,4,5,6,4,3,3,4,4,2,5,4,post_grad,m35_54,100000_,0.650877579
7,4,2,6,1,2,2,2,1,2,4,4,5,3,5,4,7,1,6,6,6,4.72,4.4,3.32,1.32,1.44,2.28,2.24,2.12,3.68,4.76,4.56,0,0,18,5,6,5,6,6,2,2,2,1,1,1,2,1,2,6,2,No,Yes,2300,2200,25,4,1.76,4.52,3,3.88,4.08,6,5,6,6,3.46,2.86,4.06,2.8,1.06,0,1.7,1.4,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,2,2.92,Protestant,,Meat-eater,,6.13,0.923076923,36,Male,Midwest,White,12,300000,795,0,0,0,0,0,1,0,0,0,6,,2,5,1,2,2,2,1,2,,,4,3,4,,6,1,5,5,5,5,4,5,5,5,4,5,5,post_grad,m35_54,100000_,0.650877579
3,5,3,3,5,6,5,5,5,5,5,4,5,5,5,5,5,5,1,5,6,3.24,3.28,3.2,2.6,2.64,3.16,2.64,2.76,2.52,2.64,3.72,34,41,73,46,6,2,2,2,6,6,5,4,4,4,5,5,2,3,7,Not sure,Not sure,5,4,62,3.16,3.2,2.76,3.6,3.24,2.8,6,5,6,6,4.48,2.74,4.3,3.46,4.42,4.5,3.4,5.4,4.6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.2,Catholic,,Meat-eater,Nothing,45.67,0.923076923,32,Female,West,White,13,175000,796,0,1,0,1,0,0,0,0,0.4,3,4,3,3,4,5,4,4,4,4,4,,4,4,4,4,4,4,1,4,5,5,2,2,2,5,4,5,5,post_grad,f18_34,100000_,0.879760896
4,4,4,4,5,5,5,5,5,4,4,4,4,5,5,5,6,1,5,5,6,3,3,3,3,3,2.48,1.48,2,3,2.48,2.48,0,1,67,60,4,3,3,4,2,2,2,2,2,2,2,1,3,3,2,No,Not sure,0,0,10,4,3,4,3.52,3.56,3.52,6,3,6,7,4,1,1,1,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.56,Protestant,,Meat-eater,,15.05,0.923076923,44,Female,Northeast,Black,12,300000,797,0,0,1,0,1,0,0,0,0.4,,,,,4,4,4,4,4,,,,,4,4,4,5,1,4,4,5,,3,3,,5,3,5,6,post_grad,f35_54,100000_,0.975151291
2,4,2,4,4,4,6,5,2,5,5,6,4,6,7,4,4,2,7,7,7,3.92,4.04,4.04,3.92,4.16,4.12,4.12,4.08,4.32,4.04,4,63,78,35,73,6,1,1,4,7,7,5,7,6,7,7,7,7,4,3,Not sure,Yes,0,0,94,4.44,3.84,4.4,4.64,4.64,4.52,7,6,7,7,5.32,2.32,5.32,5.02,3.16,1.6,4,6.1,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,3.08,None,,Meat-eater,Hope this survey pays well that's it.,29.45,0.923076923,43,Male,South,White,8,97500,798,0,0,0,1,1,0,1,0,0.4,2,,2,,,,5,4,2,4,4,5,,5,6,,,2,6,6,6,5,1,1,,6,5,6,6,some_college,m35_54,75000_99999,0.649353446
7,6,7,7,5,5,5,5,1,6,5,1,5,3,5,2,7,1,6,5,5,4.32,3.88,1.72,1.2,1.68,2.12,1.24,2.16,3.52,3.92,4.36,21,20,82,23,7,5,7,7,1,6,3,3,5,7,3,1,4,7,3,No,No,100,100,63,4.48,3.6,4.2,3.76,3.92,3.64,7,7,7,7,4.96,2.44,2.26,5.14,3.28,2.6,6.9,3.2,3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",5,2,2.52,Atheist,,Meat-eater,,7.55,0.923076923,37,Female,South,White,12,300000,799,0,0,0,1,0,0,1,0,0.2,6,5,6,6,4,4,4,4,1,5,4,1,4,3,4,2,6,1,5,4,4,6,4,6,6,6,6,6,6,post_grad,f35_54,100000_,0.693825381
7,7,7,7,6,6,6,7,6,7,7,7,6,6,6,6,6,7,7,7,7,2.44,2.52,2.28,2.4,3,2.92,2.64,2.48,2.32,2.68,2.52,64,49,83,58,6,6,6,6,4,4,4,5,4,4,4,4,4,4,5,Yes,Yes,2,2,63,3.44,3.6,3.4,3.48,3.52,3.48,5,6,6,6,4.72,4.78,5.02,4.6,4.54,6.5,6.4,6,6.2,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,1,4.84,Catholic,,Meat-eater,,4.18,0.923076923,35,Female,South,Hispanic,7,77500,800,1,1,0,0,0,0,0,0,0.4,6,6,6,6,5,5,5,6,5,6,6,6,5,5,5,5,5,6,6,6,6,5,5,5,5,4,5,5,5,some_college,f35_54,75000_99999,1.839496142
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,2.36,2.36,3.52,1.36,3.8,1.36,1.48,1.2,1.44,1.92,1.08,10,25,76,67,6,1,5,5,2,1,2,2,1,2,4,2,4,1,2,No,No,23,123,31,1.84,1.88,1.84,1.84,1.84,1.84,5,6,5,5,5.14,1,2.32,6.52,5.86,0.8,0.8,1.9,0.7,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1.04,Catholic,,Meat-eater,,8.7,0.923076923,35,Male,West,Hispanic,12,300000,801,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,5,1,4,4,4,5,4,4,post_grad,m35_54,100000_,1.367334717
1,7,1,1,7,7,7,7,4,7,7,6,7,6,7,4,7,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,100,100,100,100,3,1,1,1,1,7,7,1,7,7,7,7,7,1,7,Yes,Yes,20,50,100,3.44,1.84,4.04,5,5,1.68,7,7,7,7,5.56,1,5.86,4,1,0.4,0.9,0.3,0.4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.32,Protestant,,Meat-eater,This was a strange one but I enjoyed it.,30.1,0.923076923,45,Female,South,White,8,77500,802,0,0,0,0,0,1,0,0,0,1,6,1,1,6,6,6,6,,6,6,5,6,5,6,,6,1,6,6,6,3,1,1,1,6,6,6,6,some_college,f35_54,75000_99999,0.869686109
6,5,3,5,6,5,5,3,3,2,5,6,7,6,2,3,2,5,5,6,6,3.44,2.68,4.28,3.88,2.28,1.6,1.68,1.28,2.12,1.92,2.8,33,14,25,62,3,6,5,6,4,4,6,6,5,6,7,5,7,3,3,Yes,Yes,2,3,31,2.16,3.4,3.72,3.8,3.68,2.32,5,5,6,3,5.02,4.42,5.5,3.46,4.78,5.9,6.9,5.8,5.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",3,5,1.12,Catholic,christian,Meat-eater,,25.15,0.948717949,34,Male,Midwest,White,7,97500,803,1,0,1,1,0,0,0,0,0.6,5,4,3,4,5,4,4,3,3,2,4,5,6,5,2,3,2,4,4,5,5,3,5,4,5,4,4,5,3,some_college,m18_34,75000_99999,0.94734222
7,1,7,7,1,1,1,1,1,1,1,1,5,1,5,1,6,1,7,7,7,2.44,2.64,3.92,1.68,1.56,2.28,1.6,1.08,2.12,3.64,1.64,0,0,98,0,7,7,7,7,1,1,1,1,2,2,1,1,2,1,1,Yes,Yes,-1,2,100,1,1,5,1,1,4.16,6,3,6,6,7,1,1,7,7,0,3.8,3.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Other,Christian,Meat-eater,,9.13,0.923076923,45,Male,West,White,8,137500,804,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,4,1,4,1,5,1,6,6,6,6,6,6,6,5,3,5,5,some_college,m35_54,100000_,0.789099402
2,6,2,3,5,5,7,6,3,5,3,6,7,5,7,3,7,6,6,5,7,3.76,3.52,2.64,1.96,1.92,3.76,4.2,2.24,1.72,4,3.52,18,50,80,54,5,3,5,5,4,4,4,3,2,6,2,2,3,3,2,Not sure,Not sure,50,40,80,3.16,3.36,3,4,3.6,5,7,6,7,6,3.04,2.68,7,4.66,1.96,8,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,I enjoyed taking this survey.,18.62,0.923076923,25,Male,Northeast,White,8,82500,805,0,0,0,0,0,1,0,0,0,2,5,2,3,4,4,6,5,3,4,3,5,6,4,6,3,6,5,5,4,6,4,3,4,4,6,5,6,5,some_college,m18_34,75000_99999,0.734310903
4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,3,5,5,4,5,3.04,3.84,3.16,1.96,2.28,1.68,2.52,3.36,3.24,3.16,3.92,62,62,73,49,4,5,5,3,3,3,4,2,5,2,3,6,5,2,4,Not sure,Not sure,50,0,57,4,1.4,3.68,3.52,3.36,2.84,6,7,6,7,3.58,5.02,5.26,4.6,3.34,1.2,6.8,7,7.7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,Undisclosed,,Meat-eater,,14.6,0.923076923,50,Male,West,White,7,77500,806,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,4,,,4,,3,4,4,,4,,4,4,3,5,6,5,6,some_college,m35_54,75000_99999,0.810309338
4,4,4,4,4,4,4,4,1,4,2,1,4,4,4,4,4,4,4,4,4,3.8,4.2,4.16,3,4.2,4.08,3.04,4,4.24,4.16,3.96,22,22,68,18,7,6,7,7,1,1,1,3,5,1,2,1,1,1,1,Not sure,Not sure,15,15,77,3.16,2,3.96,1.88,1.4,2.04,2,2,5,6,1.3,1.24,1.3,4,4.9,0.4,0.4,0.9,3.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.64,Catholic,,Meat-eater,,5.88,0.923076923,54,Male,Northeast,White,8,87500,807,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,2,1,,,,,,,,,,6,5,6,6,2,2,4,5,some_college,m35_54,75000_99999,0.632389639
4,2,6,4,2,2,2,2,1,2,2,1,3,2,5,2,6,1,6,6,6,1.96,3.16,2,1.68,1.12,1.24,1.48,1.32,1.88,1.92,3.52,3,0,32,1,6,5,6,6,3,3,1,1,1,1,2,1,2,3,5,No,Not sure,0,0,25,4.32,4.2,4.12,1.4,1.32,1.24,7,5,6,5,6.04,1.3,3.94,1.6,1.24,0,2.5,1.2,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,7.7,0.923076923,41,Male,Midwest,White,8,112500,808,0,0,0,0,0,1,0,0,0,,2,5,,2,2,2,2,1,2,2,1,3,2,4,2,5,1,5,5,5,5,4,5,5,6,4,5,4,some_college,m35_54,100000_,0.794497497
5,6,6,6,2,1,1,2,1,2,2,2,4,4,4,4,4,4,4,4,4,1.4,1.92,2,1.96,1.76,1.52,1.56,1.68,1.88,1.64,1.76,16,8,53,6,7,3,7,7,3,4,4,4,4,2,6,3,3,4,4,No,No,30,30,89,1.12,2,1.84,1.72,2.04,1.48,7,7,7,7,2.08,1.78,2.08,2.5,3.1,1.1,1.2,2.6,1.5,(2) agree,No,No,No,"[""None of the above""]",0,1,1.56,Protestant,,Meat-eater,,8.63,0.923076923,52,Male,Midwest,White,8,225000,809,0,0,0,0,0,1,0,0,0,4,5,5,5,2,1,1,2,1,2,2,2,,,,,,,,,,6,3,6,6,6,6,6,6,some_college,m35_54,100000_,0.794497497
2,5,2,7,3,3,5,5,2,5,5,1,7,5,7,3,7,1,6,6,7,3.68,3.76,3.92,1,1,3.44,1,1.64,2.84,4.88,4.88,0,0,71,0,7,5,5,5,4,6,6,1,1,7,7,7,5,7,2,No,Yes,15,30,87,4,3.76,4.92,3.92,3.64,4.2,6,5,6,6,1.36,1.12,2.38,4.6,5.74,0.1,0,0,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.04,Protestant,,Meat-eater,,11.02,0.923076923,53,Male,Midwest,White,8,137500,810,0,0,0,0,0,1,0,0,0,2,4,2,6,3,3,4,4,2,4,4,1,6,4,6,3,6,1,5,5,6,6,4,4,4,5,4,5,5,some_college,m35_54,100000_,0.794497497
5,4,3,5,2,5,5,5,3,4,5,4,6,6,6,5,5,3,6,6,7,2,2.32,1.68,1,1.48,2.24,1,1,2,4.96,4.56,13,12,77,14,7,3,5,5,4,4,4,4,4,4,4,4,4,4,4,No,Not sure,10,25,74,5,4.2,3.88,4.08,3.88,2.4,5,5,6,5,3.82,1.84,2.92,4.84,4.84,0.7,0,2.1,2.2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,3,3.16,Agnostic,,Meat-eater,the questions about circles - graphic failed to load,14.48,0.923076923,52,Male,South,White,7,112500,811,0,1,0,0,0,0,1,0,0.2,4,,3,4,2,4,4,4,3,,4,,5,5,5,4,4,3,5,5,6,6,3,4,4,4,4,5,4,some_college,m35_54,100000_,0.632356549
5,5,5,5,6,5,6,5,5,5,2,2,2,2,2,2,2,2,2,2,2,3.8,4.48,3.88,3.68,3.72,4.52,3.6,3.6,4,3.56,3.72,66,33,69,61,6,5,5,5,4,7,5,1,2,3,6,2,1,4,5,No,Not sure,0,0,29,3.76,3.56,3.36,3.68,3.88,3.28,6,6,6,7,4.66,3.28,3.28,4.78,4.78,6.3,6.5,6.4,5.7,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2.84,Catholic,,Meat-eater,,10.57,0.923076923,48,Male,Midwest,White,8,137500,812,0,0,0,0,0,1,0,0,0,4,4,4,4,5,4,5,4,4,4,2,2,2,2,2,2,2,2,2,2,2,5,4,4,4,5,5,5,6,some_college,m35_54,100000_,0.794497497
3,4,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,1,1,1,3,1,1,3,1,0,0,0,50,1,4,4,4,7,5,1,1,1,1,1,1,7,7,3,No,No,0,0,0,1,1,1,1,1,1,7,6,4,6,1,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,[],0,1,5,Protestant,,Meat-eater,,14.35,0.923076923,25,Male,South,Other (Non-Hispanic),7,92500,813,0,0,0,0,0,0,0,0,0,3,,,1,,,,,,,,,,,,,,,,,,1,,,,6,5,,5,some_college,m18_34,75000_99999,3.416093641
6,1,6,7,1,1,1,1,1,1,1,1,1,1,4,1,4,1,6,1,5,3.68,1.8,1.68,1.16,1.68,1.04,1.04,1.04,1.08,1.04,1.04,11,10,72,0,5,4,4,5,3,1,2,1,2,1,7,1,6,1,1,No,No,0,0,1,3.72,1.8,3.6,1.44,1.76,1.48,7,7,1,1,6.94,1,1,6.94,6.94,0.1,0.1,0,0,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,5,Agnostic,,Meat-eater,,7.72,0.923076923,49,Male,Midwest,White,8,112500,814,0,0,0,1,0,0,1,0,0.2,5,1,5,6,1,1,1,1,1,1,1,1,1,1,,1,,1,5,1,4,4,,,4,6,6,1,1,some_college,m35_54,100000_,0.794497497
6,5,5,5,4,4,4,4,4,4,4,4,5,4,4,4,4,1,5,4,4,2.16,2.84,1.4,1.88,1.56,1.68,2.92,1.6,2.04,2.48,1.52,27,33,54,54,6,5,5,6,4,2,2,1,1,1,1,2,2,4,2,No,Not sure,20,25,75,3.8,3.56,3.72,3.52,3.56,3.6,5,5,5,5,6.1,2.02,4.6,3.82,3.88,1.3,0.9,1.2,0.9,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3.04,None,,Meat-eater,Kind of weird and caught me off guard when I started it.,10.7,0.923076923,39,Male,South,White,7,112500,815,0,0,0,0,0,1,1,0,0,5,4,4,4,,,,,,,,,4,,,,,1,4,,,5,4,4,5,4,4,4,4,some_college,m35_54,100000_,0.632356549
2,2,3,7,1,7,3,1,1,6,6,3,2,2,2,1,3,3,2,7,3,3.32,2.68,3.96,2.2,4.24,2.24,4.08,1.48,2.48,4.6,1.44,22,14,78,57,6,1,6,6,4,2,2,3,7,1,3,6,5,3,5,No,Yes,200,500,39,3.6,3.8,4.24,3.84,2.28,2.96,7,7,7,7,6.88,4.66,5.32,6.46,7,2.8,6.2,5.9,2.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,0,3.28,Protestant,,Meat-eater,,8.22,0.923076923,19,Male,Midwest,White,7,87500,816,0,1,1,0,0,0,0,0,0.4,2,2,3,6,1,6,3,1,1,5,5,3,2,2,2,1,3,3,2,6,3,5,1,5,5,6,6,6,6,some_college,m18_34,75000_99999,0.94734222
2,2,2,3,3,3,5,5,3,5,4,4,5,5,5,5,4,3,5,5,5,3.4,3.2,3.4,2.48,2.8,2.48,3.68,2.6,4.04,3.72,3.8,61,70,58,57,5,4,4,4,4,2,3,1,2,4,7,6,5,7,1,Not sure,Yes,5,7,92,2.12,2.24,3.88,2.24,3.72,4.16,6,5,6,5,3.1,3.58,4.48,4.66,3.58,5.7,5.4,6.9,6.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,4.24,None,,Meat-eater,none,15.22,0.923076923,21,Male,West,Asian,8,97500,817,0,0,1,0,1,0,1,0,0.4,2,2,2,3,3,3,4,4,3,4,,,4,4,4,4,,3,4,4,4,4,,,,5,4,5,4,some_college,m18_34,75000_99999,1.247871126
1,1,2,2,1,2,2,2,2,4,2,1,4,3,4,2,6,1,2,4,7,2.6,1.64,2.28,1,1.28,1,1.76,1,1.48,3.68,1,40,25,85,70,7,2,3,3,4,3,2,1,1,3,4,3,3,5,2,No,Not sure,20,0,65,5,3.44,3.44,3.4,3.12,3.44,6,3,7,7,5.56,2.56,1.96,5.92,4,5,3,3.6,3.6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.56,None,,Meat-eater,,16.67,0.923076923,34,Male,West,White,8,112500,818,0,0,0,1,1,0,1,0,0.4,1,1,2,2,1,2,2,2,2,,2,1,,3,,2,5,1,2,,6,6,2,3,3,5,3,6,6,some_college,m18_34,100000_,0.916277338
5,7,3,1,7,7,7,7,3,7,7,7,7,1,3,3,1,1,1,7,7,4.44,1.8,1.32,4.12,1.64,1.52,1.52,1.76,1.88,4.36,1.68,21,22,81,66,7,3,2,7,2,5,5,5,5,3,5,5,4,2,3,No,Yes,20,10,90,4.2,1.48,4.48,1.6,1.76,2.04,7,6,7,6,5.5,1,2.62,6.28,6.16,8.2,5.2,7.8,8.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,4,1.52,Catholic,,Meat-eater,This was a very good survey it put me to think about technology a whole different way,11.18,0.923076923,34,Male,West,Hispanic,8,112500,819,0,0,1,0,0,0,0,0,0.2,4,6,3,1,6,6,6,6,3,6,6,6,6,1,3,3,1,1,1,6,6,6,3,2,6,6,5,6,5,some_college,m18_34,100000_,1.938042484
7,6,6,6,7,5,5,6,6,6,6,3,3,6,3,6,5,6,5,7,7,3.56,2.48,3.44,3.52,3.92,4.24,2.36,5,4.36,2.44,3.76,72,36,72,30,6,5,5,3,6,6,3,7,4,7,5,1,2,2,2,Not sure,Yes,3,1,75,3.52,3.96,3.72,4.2,3.76,3.6,6,7,6,7,6.04,5.62,7,6.34,5.2,3.7,8.1,3.7,6.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,2,4.08,Catholic,,Meat-eater,,3.78,0.923076923,44,Male,South,White,8,137500,820,0,0,0,0,1,0,0,0,0.2,6,5,5,5,6,4,4,5,5,5,5,3,3,5,3,5,4,5,4,6,6,5,4,4,3,5,6,5,6,some_college,m35_54,100000_,0.632356549
2,5,2,5,2,6,2,6,1,6,2,5,6,5,6,2,5,2,6,2,5,3.4,3.64,3.68,2.56,2.68,3.56,3.92,2.32,3.52,3.48,4.32,68,63,63,42,3,1,3,3,7,6,4,5,3,5,4,1,4,6,4,Not sure,Not sure,7,4,72,4.52,4.04,4.08,4.2,3.88,4.28,6,6,6,7,5.68,2.8,5.14,4.96,5.5,4.3,6.9,7.4,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,3,4.04,Catholic,,Meat-eater,,8.52,0.923076923,47,Male,Midwest,White,7,77500,821,0,0,1,0,0,0,0,0,0.2,2,4,2,4,2,5,2,5,1,5,2,4,5,4,5,2,4,2,5,2,4,3,1,3,3,5,5,5,6,some_college,m35_54,75000_99999,0.815852525
5,4,6,5,2,4,5,3,4,7,4,4,5,7,7,5,7,3,4,4,7,1.76,1.12,1,1,1,1.08,1.08,1,1.04,1,1,0,1,49,4,5,5,5,5,3,3,3,2,1,2,2,1,2,3,2,No,Yes,25,10,76,1,1,2.96,1.04,1,1.04,7,7,7,7,6.4,1,6.58,5.98,4.18,0,0,0.1,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,2.36,Catholic,,Meat-eater,,11.93,0.923076923,53,Male,Northeast,Hispanic,7,175000,822,0,0,0,0,0,1,0,0,0,4,,5,4,2,,4,3,,6,,,4,6,6,4,6,3,,,6,4,4,4,4,6,6,6,6,some_college,m35_54,100000_,1.302572679
1,7,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,3,3,3,3,3,3,3,3,3,3,3,50,50,50,50,1,2,3,3,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,-1,-1,50,3,3,3,3,3,3,7,7,7,7,4,4,4,4,4,5,5,5,5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",1,1,3,None,,Meat-eater,,4.92,0.923076923,23,Male,West,White,8,112500,823,0,0,1,0,0,0,1,0,0.2,1,6,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,2,3,3,6,6,6,6,some_college,m18_34,100000_,0.916277338
2,2,2,2,6,6,6,6,7,7,7,7,7,7,6,6,6,7,7,7,7,1.44,1.88,1.44,1.36,1.28,1.44,2.32,2.12,1.2,1.16,1.96,15,24,87,71,6,2,2,2,3,6,7,7,4,1,7,6,7,6,6,No,Not sure,10,10,87,3.56,1.8,3.76,3.84,4.24,3.88,7,3,7,7,4.66,2.56,3.16,4.96,4.84,7.4,7,7.9,7.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.96,Catholic,,Pescatarian,"Thank,s",18.25,0.923076923,36,Male,Northeast,White,8,137500,824,0,0,0,0,1,0,0,1,0.2,2,2,2,2,5,5,5,5,6,6,6,6,6,6,5,5,5,6,6,6,6,5,2,2,2,6,3,6,6,some_college,m35_54,100000_,0.615836772
7,6,6,6,7,6,6,6,6,6,7,6,7,7,7,6,6,6,7,6,6,2.36,2.36,2.28,2.28,2.36,2.28,2.2,2.36,2.12,2.32,2.16,77,74,77,72,7,6,7,6,4,3,4,3,3,4,3,4,5,3,3,Yes,Yes,1,0,69,3.48,3.8,3.92,4.24,3.96,3.84,7,6,6,6,5.38,5.44,5.32,5.62,5.92,8.7,7.3,7.3,7.6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,5,3.32,Catholic,,Meat-eater,,3.22,0.923076923,23,Male,South,Hispanic,7,300000,825,1,1,1,0,0,0,0,0,0.6,6,5,5,5,6,5,5,5,5,5,6,5,6,6,6,5,5,5,6,5,5,6,5,6,5,6,5,5,5,some_college,m18_34,100000_,1.553079184
5,3,6,3,5,5,5,3,5,3,3,3,5,2,5,5,6,3,2,6,5,3.56,3.04,3.36,3.28,3,3.28,3.28,3.52,3.24,3.2,3.28,55,55,62,50,2,5,2,3,6,6,3,5,2,2,2,4,5,4,4,No,Not sure,20,15,55,3.32,3.32,3.28,3.16,3.2,3.2,5,6,5,3,4.48,4.42,4.66,4.54,4.24,5.3,4.8,5.8,5.8,(2) agree,No,No,No,"[""None of the above""]",2,3,2.24,Atheist,,Meat-eater,I really enjoyed the topic of this survey,3.43,0.923076923,20,Male,Midwest,Asian,8,112500,826,0,0,0,0,0,1,1,0,0,4,3,5,3,4,4,4,3,4,3,3,3,4,2,4,4,5,3,2,5,4,2,4,2,3,4,5,4,3,some_college,m18_34,100000_,1.223520993
2,5,1,2,6,6,6,6,6,6,6,3,6,6,6,5,7,2,6,6,7,3.56,3.36,3,3,1.56,3.68,3,3.72,3,4.64,4.52,2,2,100,55,3,3,5,5,3,3,3,2,2,6,3,6,5,7,3,No,Yes,15,10,90,3,3,3,4.12,4.76,4.16,5,5,7,7,4.6,4,4.84,1,1,0.5,0.5,0.5,0.5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1.36,None,,Meat-eater,,16.42,0.923076923,48,Male,Northeast,White,8,112500,827,0,0,1,1,1,0,1,0,0.6,2,4,1,2,5,5,5,5,5,5,5,3,5,5,5,4,6,2,5,5,6,3,3,4,4,4,4,6,6,some_college,m35_54,100000_,0.615836772
7,7,5,6,7,6,3,6,3,2,6,5,6,5,7,7,7,7,7,7,7,5,2.24,3.72,1.16,1,5,5,1.68,4.16,4.96,3.12,50,50,100,100,7,5,6,6,7,5,7,7,6,7,7,5,7,7,5,Not sure,Yes,5,5,100,1.32,2,4.88,5,5,5,7,7,7,7,7,1.12,3.4,7,6.64,10,7.8,5,7,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.88,Catholic,,Meat-eater,Nothing,17.68,0.923076923,40,Male,Midwest,White,8,137500,828,0,0,0,1,1,0,0,0,0.4,6,6,4,5,6,5,3,5,3,2,5,4,5,4,6,6,6,6,6,6,6,6,4,5,5,6,6,6,6,some_college,m35_54,100000_,0.794497497
3,6,3,2,3,3,6,3,2,2,7,3,3,5,2,3,6,6,5,3,5,3.24,3.12,3.16,3.2,3.16,3.12,3.08,3.16,3.16,3.16,3.24,56,55,54,60,3,5,5,7,3,5,5,4,2,5,4,3,3,2,4,Not sure,Not sure,52,34,59,3.48,3.04,3.16,3.24,3.04,3.12,2,5,3,6,4.24,4.3,4.3,4.24,4.18,5,5.3,5.3,5.5,(2) agree,No,No,Yes,"[""None of the above""]",2,2,2.76,Atheist,,Meat-eater,,8.17,0.923076923,20,Male,Midwest,Asian,8,112500,829,0,0,0,0,0,1,1,0,0,3,5,3,2,3,3,5,3,2,2,6,3,3,4,2,3,5,5,4,3,4,3,4,4,6,2,4,3,5,some_college,m18_34,100000_,1.223520993
5,6,6,6,4,6,3,5,2,3,5,3,5,3,5,3,5,2,5,5,5,3.8,3.2,3.76,3.32,2.96,3.96,3.96,3.64,3.48,4.12,3.72,0,0,50,0,6,5,5,6,3,2,2,1,2,3,3,6,5,5,2,No,Not sure,35,60,80,3.92,3.68,3.8,2.72,3.8,2.56,7,6,7,7,5.92,2.38,2.26,5.14,4.12,2.6,2.9,3.1,0.9,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.32,Protestant,,Meat-eater,,9.38,0.923076923,18,Male,Midwest,White,8,112500,830,0,0,1,1,1,0,0,0,0.6,4,5,5,5,,5,3,4,2,3,4,3,4,3,4,3,4,2,4,4,4,5,4,4,5,6,5,6,6,some_college,m18_34,100000_,0.922545434
3,3,3,3,5,5,5,5,5,2,2,2,6,6,6,6,6,6,5,5,5,2.68,3.68,3.6,4.16,3.84,3.48,3.96,3.76,2.32,3.72,4.04,71,36,82,71,5,6,6,6,6,3,7,3,5,2,4,6,5,1,4,No,No,0,2,76,4.52,3.8,4.2,3.72,3.72,2.56,6,6,6,5,5.62,5.38,5.8,5.32,3.1,2.3,6,6.7,3.8,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,3.8,Catholic,,Meat-eater,,5.92,0.923076923,44,Male,South,White,8,137500,831,0,0,0,1,0,0,0,0,0.2,3,3,3,3,4,4,4,4,4,2,2,2,5,5,5,5,5,5,4,4,4,4,5,5,5,5,5,5,4,some_college,m35_54,100000_,0.632356549
3,3,5,3,3,3,6,6,3,6,6,6,6,6,2,6,6,6,6,6,6,1.92,2.4,1.92,1.88,2.04,1.92,2,1.52,2.24,2.16,1.92,68,74,81,70,6,2,2,6,4,5,4,5,4,5,6,6,5,6,5,Yes,Yes,3,0,100,4.04,4.32,3.88,4.12,4.16,4.36,6,6,6,6,1.84,2.5,7,5.74,1.96,6,8.3,6.3,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.08,Catholic,,Meat-eater,,18.85,0.923076923,36,Male,South,White,8,112500,832,0,0,0,0,1,0,0,0,0.2,3,3,4,3,3,3,5,5,3,5,5,5,5,5,2,5,5,5,5,5,5,5,2,2,5,5,5,5,5,some_college,m35_54,100000_,0.632356549
4,4,4,4,4,4,4,4,1,4,1,4,4,4,4,4,4,4,1,1,1,1.04,1.2,1,1,1.12,1.08,1,1.04,1.04,1.08,1.04,3,4,6,4,1,2,2,2,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,1,1,63,4.04,1.04,3.6,3.32,1,1,1,1,2,2,6.94,1.12,6.82,1.12,6.82,0.2,0,0,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.96,Catholic,,Meat-eater,,57.75,0.923076923,51,Male,Northeast,White,8,175000,833,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,1,,,,,,,,1,1,1,1,2,2,2,1,1,2,2,some_college,m35_54,100000_,0.615836772
1,3,2,2,1,3,3,2,2,3,3,3,5,5,6,6,7,3,5,6,6,2.76,1.44,3.24,2.48,2.08,1.92,1.28,1.56,2.4,3.12,2,13,9,32,23,4,2,2,5,5,1,3,5,3,5,2,2,5,4,2,No,Yes,4,5,95,3.68,3.28,3.72,3.16,2.72,3.28,5,5,5,5,4.84,2.02,4.6,4.24,4.66,4.1,5.2,4.1,3.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.16,Agnostic,,Meat-eater,,9.35,0.923076923,27,Male,South,White,8,112500,834,0,0,0,0,1,0,1,0,0.2,1,3,2,2,1,3,3,2,2,3,3,3,4,4,5,5,6,3,4,5,5,,2,2,4,4,4,4,4,some_college,m18_34,100000_,0.73427248
5,3,3,5,7,7,7,7,7,6,6,5,7,7,7,7,7,5,7,7,7,1.4,1.56,1.76,1.28,1.36,1.24,1.44,1,1.52,1.36,1.48,0,0,42,0,6,3,3,2,1,1,1,1,1,1,1,1,1,2,1,No,Yes,10,10,52,1.2,1.2,1.24,1.2,1.16,3.88,6,5,6,6,1.84,1.72,4.54,4.06,1.54,1.4,0.2,0.8,1.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,1,2.68,Agnostic,,Meat-eater,,12.07,0.923076923,45,Male,West,White,7,112500,835,0,0,1,0,0,0,1,0,0.2,4,3,3,4,6,6,6,6,6,5,5,4,6,6,6,6,6,4,6,6,6,5,3,3,2,5,4,5,5,some_college,m35_54,100000_,0.789099402
3,7,3,3,5,5,5,5,5,7,7,7,7,7,7,7,7,5,7,7,7,4.28,4.24,4.24,4.44,4.28,4.44,4.32,4.28,4.32,4.28,4.32,84,86,95,81,5,6,6,6,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,-1,-1,100,3.4,3.4,4.16,4.56,4.68,3.44,7,7,7,7,5.8,4.66,4.84,5.98,3.1,6.8,7,6.7,6.9,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.44,Other,Evangelical,Meat-eater,Excellent just as is,42.58,0.923076923,51,Male,Northeast,Black,8,112500,836,0,0,0,0,1,0,0,0,0.2,3,6,3,3,4,4,4,4,4,6,6,6,6,6,6,6,6,4,6,6,6,4,5,5,5,6,6,6,6,some_college,m35_54,100000_,0.888758644
3,3,3,3,3,2,5,5,2,5,5,3,5,5,2,3,5,1,6,5,6,4,3.36,2.64,2.92,2.4,2.2,2.48,2.84,2.6,4.12,3.64,24,23,82,44,5,6,6,6,2,2,2,1,3,2,2,2,3,2,1,Not sure,Not sure,-1,50,83,4.68,3.84,3.8,4.12,4,4.08,6,6,6,5,5.02,2.08,2.44,3.64,5.32,1,3.2,3.7,1.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.4,None,,Meat-eater,,11.63,0.923076923,38,Male,Northeast,White,8,137500,837,0,0,0,0,1,0,1,0,0.2,3,3,3,3,3,2,4,4,2,4,4,3,4,4,2,3,4,1,5,4,5,4,5,5,5,5,5,5,4,some_college,m35_54,100000_,0.615836772
2,3,2,2,5,5,5,6,5,2,2,2,6,7,5,3,7,5,5,2,6,3.76,3.8,2.16,2.36,3.76,2.16,3.64,2.04,3.72,3.6,2.04,0,0,70,51,2,3,2,2,4,4,7,4,5,5,5,4,7,6,4,No,No,0,0,24,3.4,2.76,3.6,2.48,3.56,2.36,5,5,5,6,3.1,3.04,4.72,2.56,5.5,1,0.8,1.7,1.3,(2) agree,No,No,Yes,"[""None of the above""]",3,3,1.72,None,,Other restrictions,,9.6,0.923076923,21,Male,West,Asian,8,112500,838,0,0,0,0,0,1,1,1,0,2,3,2,2,4,4,4,5,4,2,2,2,5,6,4,3,6,4,4,2,5,2,3,2,2,4,4,4,5,some_college,m18_34,100000_,1.215207963
1,2,2,2,1,1,5,2,1,2,2,1,5,2,5,2,6,2,6,6,6,4,3.76,3.76,4.04,3.8,1.56,3.76,1.68,4.24,3.6,2.96,4,3,2,5,6,2,2,2,4,1,5,4,6,1,4,1,6,1,4,No,Yes,10,10,89,1.52,1.6,1.56,4.6,1.28,1.28,3,2,5,3,5.02,1.12,6.64,6.7,6.58,0.6,0.7,0.3,1.1,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3.56,Buddhist,,Meat-eater,,7.73,0.923076923,54,Male,Northeast,Asian,7,137500,839,0,0,0,0,0,1,0,0,0,1,2,2,2,1,1,4,2,1,2,2,1,4,2,4,2,5,2,5,5,5,5,2,2,2,3,2,4,3,some_college,m35_54,100000_,0.816750255
2,4,4,4,4,4,4,4,4,4,5,1,4,4,4,4,5,1,4,5,4,3.48,3.88,3.32,2.68,2.36,3.6,3.52,3.48,3.28,3.52,4.44,29,33,93,35,5,4,5,5,2,4,2,1,1,1,1,1,3,5,1,Not sure,Yes,2,1,75,3.96,2.8,1.96,2.28,2.8,2.84,7,6,7,7,5.08,3.34,3.04,5.86,3.4,4.4,3.9,7.8,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,2.92,None,,Meat-eater,,15.22,0.923076923,42,Male,West,White,7,137500,840,0,0,1,0,0,0,1,0,0.2,2,,,,,,,,,,4,1,,,,,4,1,,4,,4,,4,4,6,5,6,6,some_college,m35_54,100000_,0.789099402
3,7,3,3,7,7,7,7,6,7,7,7,7,7,7,7,7,2,7,7,7,2.48,1,1,1,1,2,1,1,3,5,1,0,0,100,75,2,2,2,2,4,3,2,1,1,5,1,1,5,7,4,No,Yes,20,21,100,4.2,3.56,3.92,5,5,5,3,5,7,7,3.94,2.08,5.08,1,1,0,0,1,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.32,Catholic,,Meat-eater,,13.1,0.923076923,40,Male,West,White,8,112500,841,0,0,1,0,1,0,0,0,0.4,3,6,3,3,6,6,6,6,5,6,6,6,6,6,6,6,6,2,6,6,6,2,2,2,2,3,4,6,6,some_college,m35_54,100000_,0.789099402
2,3,1,2,6,2,2,2,2,2,5,2,2,2,6,2,6,2,6,5,6,1.4,1,4.32,3.88,5,1.6,4.6,1.76,5,3.76,1.24,0,1,25,25,7,2,2,2,1,1,2,2,5,1,7,1,7,2,1,No,No,0,0,6,4.76,1.76,4.16,1.72,1.4,2.16,7,7,7,7,1,1,1,1.36,1,3.4,1,1.7,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,1,3.04,Protestant,,Meat-eater,some questions are ambiguous and difficult to interpret and understand,46.23,0.974358974,33,Male,South,White,8,112500,842,0,0,0,0,0,1,0,0,0,2,3,1,2,5,2,2,2,2,2,4,2,2,2,5,2,5,2,5,4,5,6,2,2,2,6,6,6,6,some_college,m18_34,100000_,0.73427248
7,4,6,7,4,4,4,4,1,4,2,4,6,2,4,4,7,4,6,6,6,3,3,3,1,1,1,1,1,1.04,3,3,0,0,100,50,7,5,5,5,2,2,4,1,4,1,2,1,2,1,1,No,No,0,20,0,4.2,2,4.2,4.2,3,4.2,6,6,4,6,7,1,4,4,4,0,0,5,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,2,3.2,None,,Meat-eater,,21.8,0.923076923,46,Male,West,Indigenous,8,225000,843,0,0,0,0,0,1,1,0,0,6,,5,6,,,,,1,,2,,5,2,,,6,,5,5,5,6,4,4,4,5,5,,5,some_college,m35_54,100000_,0.520316959
7,1,3,7,1,1,5,1,1,1,1,1,6,1,1,1,6,1,5,4,6,3.2,1.8,1.64,1.52,1.6,2,1.96,1,1.56,5,1.52,0,0,25,0,7,3,7,7,3,3,4,5,2,1,1,3,6,5,2,Not sure,Yes,30,40,98,5,5,4.36,3.8,3.56,1.88,5,6,5,5,5.56,1,1,4.96,7,0.1,0.3,0.2,0.5,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3.44,Protestant,,Meat-eater,,9.77,0.923076923,18,Male,West,White,8,112500,844,0,1,0,0,0,0,0,0,0.2,6,1,3,6,1,1,4,1,1,1,1,1,5,1,1,1,5,1,4,,5,6,3,6,6,4,5,4,4,some_college,m18_34,100000_,0.916277338
5,7,3,3,7,3,2,5,3,6,5,6,6,3,7,5,5,2,6,6,7,2.48,3.64,3.72,3.88,3.68,3.68,2.64,2.32,3.68,3.04,2.44,63,61,70,62,5,7,7,7,3,1,1,3,1,1,2,2,1,2,2,Not sure,Not sure,-1,0,69,2.68,2.6,2.56,2.44,3.68,3.52,6,6,7,7,4.66,4.66,4.9,4.78,3.52,6,6,5.7,6,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3.44,Catholic,,Meat-eater,,5.63,0.923076923,23,Male,South,White,8,300000,845,0,0,0,1,0,0,0,0,0.2,4,6,3,3,6,3,2,4,3,5,4,5,5,3,6,4,4,2,5,5,6,4,6,6,6,5,5,6,6,some_college,m18_34,100000_,0.73427248
5,4,2,4,3,5,7,2,1,1,1,2,5,2,5,3,4,1,5,7,6,1.08,1,1.24,1.44,1.48,1.08,4.84,4.72,4.84,1.28,1.04,0,98,85,23,5,4,6,6,6,2,4,5,4,7,6,6,6,5,5,No,Yes,9,4,100,1.04,2.88,3.76,1.92,3.48,4.28,7,7,6,7,5.32,1.72,5.02,1.3,5.02,1.9,2.1,7.4,1.4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,1,4.96,Agnostic,,Meat-eater,good to go,38.2,0.923076923,38,Male,Northeast,White,7,112500,846,0,1,0,0,0,0,1,0,0.2,4,,2,,3,4,6,2,1,1,1,2,4,2,4,3,,1,4,6,5,4,,5,5,6,6,5,6,some_college,m35_54,100000_,0.615836772
7,2,3,6,7,2,5,2,3,1,5,2,2,6,2,6,3,7,7,2,6,2.28,4.24,1.84,3.52,2.48,1.4,1.76,1.88,4.28,4.96,1.92,74,77,54,80,5,7,6,6,7,1,3,3,4,5,6,2,4,7,2,Yes,Yes,5,5,39,3.84,2.76,3.44,2,2.52,3.6,3,7,1,6,3.4,5.44,5.74,2.14,3.28,2.7,7.8,3.8,6.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",1,3,3,Agnostic,,Meat-eater,,4.53,0.923076923,24,Male,South,Hispanic,8,137500,847,0,0,1,0,0,0,1,0,0.2,6,2,3,5,6,2,4,2,3,1,4,2,2,5,2,5,3,6,6,2,5,4,6,5,5,3,6,1,5,some_college,m18_34,100000_,1.553079184
1,1,1,1,1,1,7,1,1,1,7,1,1,2,1,1,1,1,1,1,1,3.6,3.2,3.84,1,1,1,5,1,1,5,3.68,69,69,69,44,6,2,4,4,7,3,4,1,3,1,6,1,2,7,5,Not sure,Yes,5,0,100,1,1,1,1,1,1,7,7,7,7,3.58,1,5.08,7,7,3.9,0,4.1,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Buddhist,,Meat-eater,,7.13,0.923076923,28,Male,Northeast,White,8,112500,848,0,0,0,0,1,0,0,0,0.2,1,1,1,1,1,1,6,1,1,1,6,1,1,2,1,1,1,1,1,1,1,5,2,,,6,6,6,6,some_college,m18_34,100000_,0.715090236
6,6,5,3,2,3,3,2,5,6,5,6,6,5,5,6,3,5,6,5,5,3.44,3.68,3.76,3.72,3.88,2.52,3.92,4.2,3.68,3.72,4.2,69,80,48,63,6,6,5,2,5,6,3,5,2,6,4,7,1,3,5,Not sure,Yes,5,4,71,3.56,3.52,3.92,3.84,3.52,3.44,6,5,6,6,4.66,3.76,4.96,3.34,5.26,8,7.3,9.7,9.3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,3,4.2,Catholic,,Meat-eater,No feedback,4.63,0.923076923,44,Male,South,White,8,137500,849,0,0,0,1,0,0,0,0,0.2,5,5,4,3,2,3,3,2,4,5,4,5,5,4,4,5,3,4,5,4,4,5,5,4,2,5,4,5,5,some_college,m35_54,100000_,0.632356549
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,6,7,6,6,1.32,4.4,4.48,1.76,3.88,1.32,3,1.44,1.96,1.12,2.8,4,5,95,98,7,2,2,2,7,7,7,6,7,7,7,6,7,7,7,Yes,Yes,4,4,92,3.68,1.92,4.76,4.88,4.88,4.6,6,5,7,7,6.58,1.12,4.78,5.56,6.88,8.5,9.4,6,1.8,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.56,Catholic,,Meat-eater,,22.77,0.923076923,41,Male,South,White,8,137500,850,0,1,0,1,1,0,0,0,0.6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,6,5,5,6,2,2,2,5,4,6,6,some_college,m35_54,100000_,0.632356549
5,6,1,2,6,5,6,2,3,6,5,4,7,5,4,3,7,2,5,7,7,4.92,2.32,3.52,3.56,3.48,3.72,4.84,4.36,3.92,4.28,3.64,71,80,64,29,3,5,5,5,3,2,1,2,3,3,4,6,2,1,1,Not sure,Yes,-1,10,88,4.52,4.32,2.8,4.16,3.48,4.28,7,6,7,7,3.7,4.36,3.7,4.72,4.6,4,8.2,6.6,6.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,4.28,Protestant,,Meat-eater,,7.4,0.923076923,25,Male,South,White,8,112500,851,0,0,1,1,1,0,0,0,0.6,4,5,1,2,5,4,5,2,3,5,4,,6,4,,3,6,2,4,6,6,3,4,4,4,6,5,6,6,some_college,m18_34,100000_,0.73427248
3,3,5,2,6,6,6,5,5,5,5,3,6,5,6,5,5,6,5,6,6,4.84,4.6,4.6,5,4.56,4.2,3.88,4.6,4.56,4.64,4.56,75,83,72,100,5,5,5,5,1,3,2,2,2,2,2,3,3,2,2,No,Not sure,0,0,93,4.24,3.04,4.2,3.88,4.4,4.2,6,6,6,5,4.12,4.12,4.06,4.06,4.3,5.5,6.8,7.8,7.8,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.36,Catholic,,Meat-eater,none,5.78,0.923076923,33,Male,South,White,8,137500,852,1,0,0,0,1,0,0,0,0.4,3,3,4,2,5,5,5,4,4,4,4,3,5,4,5,4,4,5,4,5,5,4,4,4,4,5,5,5,4,some_college,m18_34,100000_,0.73427248
5,3,5,3,5,5,5,3,5,3,5,3,6,3,5,7,3,2,5,5,5,3.32,4.12,4,4.6,3.16,3.56,3.84,3.16,3.4,3.88,3.88,26,23,81,75,7,2,3,2,3,3,5,5,2,3,4,6,4,5,3,Yes,Yes,20,10,86,3.72,2.44,3.96,2.44,3.28,4.52,7,5,7,5,5.68,3.28,3.76,4.66,5.92,7.5,3.1,6.7,3.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,5,Catholic,,Vegetarian,,15.42,0.923076923,41,Male,South,White,7,112500,853,0,0,0,0,1,0,0,1,0.2,4,3,4,3,4,4,4,3,4,3,4,3,5,3,4,6,3,2,4,4,4,6,2,3,2,6,4,6,4,some_college,m35_54,100000_,0.632356549
5,3,2,5,2,2,5,6,5,5,5,5,5,5,5,5,6,6,5,5,5,2.68,2.28,3.24,2.2,3.4,2.44,2.56,1.44,1.76,2.84,3.16,54,41,65,70,5,3,5,5,5,5,4,5,5,4,5,5,5,4,5,Yes,Yes,10,10,71,3.32,2.32,3.36,3.44,3.6,3.44,6,5,6,5,4.6,1.54,2.98,4.6,3.4,2.9,3.5,6.3,4,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.96,Atheist,,Meat-eater,thanks,15.65,0.923076923,31,Male,West,White,7,112500,854,0,0,0,0,1,0,1,0,0.2,4,3,2,4,2,2,4,5,4,4,4,4,4,4,4,4,5,5,4,4,4,4,3,4,4,5,4,5,4,some_college,m18_34,100000_,0.916277338
3,3,2,3,2,3,5,6,5,5,6,6,5,5,3,7,3,5,2,7,7,2.8,3.4,3.6,3.56,4.28,3.16,3.16,3.6,4,2.36,2.68,84,69,4,21,5,5,5,5,7,5,6,6,6,1,5,6,7,5,4,Not sure,No,0,1,67,4.08,3.52,1.56,3.92,2.76,3.08,7,7,7,7,5.14,5.5,5.56,3.1,3.52,6.4,3.8,3.3,2.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""None of the above""]",2,3,2.76,Catholic,,Vegan,,14.9,0.923076923,33,Male,West,White,8,137500,855,0,0,0,1,0,1,0,1,0.2,3,3,2,3,2,3,4,5,4,4,5,5,4,4,3,6,3,4,2,6,6,4,4,4,4,6,6,6,6,some_college,m18_34,100000_,0.916277338
2,4,7,7,2,2,2,2,1,2,2,1,5,2,2,2,4,1,3,2,4,3.48,3.16,2.64,1.16,1,1.24,1.12,1.12,3.08,1.56,2.72,2,3,56,67,6,5,5,6,4,3,3,3,1,3,1,3,5,2,2,Not sure,Yes,28,50,64,4.24,3.6,2.68,2.36,2.84,2.16,5,5,5,6,3.64,1,4.78,7,6.58,1.2,0.3,1.8,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.24,Catholic,,Meat-eater,,12.42,0.923076923,46,Male,Northeast,White,7,112500,856,0,0,0,0,0,1,0,0,0,2,,6,6,2,2,2,2,1,2,2,1,4,2,2,2,,1,3,2,,5,4,4,5,4,4,4,5,some_college,m35_54,100000_,0.615836772
5,3,5,5,5,3,6,5,5,6,7,5,7,5,5,5,7,3,7,6,7,3.68,3.6,3.92,2.72,3.32,3.8,4,3.4,3.6,3.68,3.68,26,26,81,61,7,3,3,3,4,4,5,6,4,4,5,5,5,4,4,No,Yes,4,3,50,3.88,3.2,3.96,3.56,3.8,3.68,7,7,7,5,5.08,1.06,1.84,5.92,4.96,3.8,6.1,3.3,2.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,3,Protestant,,Other restrictions,,33.48,0.923076923,39,Male,Northeast,White,8,112500,857,0,0,0,1,0,0,0,1,0.2,4,3,4,4,4,3,5,4,4,5,6,4,6,4,4,4,6,3,6,5,6,6,3,3,3,6,6,6,4,some_college,m35_54,100000_,0.615836772
6,5,6,5,5,6,6,5,6,3,6,5,5,3,5,2,6,3,5,6,6,4.48,3.92,3.84,2.04,2,2.28,3.48,1.88,2.04,5,2.48,76,76,65,74,7,3,3,5,5,2,3,1,3,4,4,3,3,6,5,Not sure,No,50,20,84,1.76,1.88,3.6,3.68,3.12,3.72,6,7,7,7,6.46,4.72,4.66,4.6,5.14,6.8,3.9,5.6,5.8,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.96,Catholic,,Meat-eater,,10.25,0.923076923,45,Male,South,White,10,112500,858,0,1,0,1,1,0,0,0,0.6,5,4,5,4,4,5,5,4,5,3,5,4,4,3,4,2,5,3,4,5,5,6,3,3,4,5,6,6,6,bachelors,m35_54,100000_,0.55829722
6,5,2,6,6,6,6,6,7,7,7,7,7,6,5,6,6,7,7,6,7,3.92,4.04,3.84,4.92,2.52,3.8,4.76,3.88,2.52,4.32,2.56,6,10,95,95,6,2,2,2,5,4,6,5,4,2,4,3,4,3,3,Yes,Not sure,1,1,85,3.32,3.32,4.76,4.28,4.84,4.08,7,6,7,7,5.92,2.74,6.04,6.04,6.7,9.2,6.3,7.7,4.4,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1.88,Catholic,,Pescatarian,Thank you very much.,21.62,0.923076923,32,Male,Midwest,White,10,175000,859,0,1,0,1,1,0,0,1,0.6,5,4,2,5,5,5,5,5,6,6,6,6,6,5,4,5,5,6,6,5,6,5,2,2,2,6,5,6,6,bachelors,m18_34,100000_,0.814500225
3,2,3,5,5,2,6,5,2,2,6,3,5,5,3,5,5,2,3,5,5,4.28,3.56,3.52,2.16,2.56,4.64,3.44,2.28,3.56,4.52,2.56,12,25,87,71,6,3,5,5,4,6,2,5,6,5,7,5,5,2,3,Not sure,Yes,5,20,100,4.16,3.48,3.96,2.24,1.76,2.44,6,5,5,7,4.72,2.38,2.08,2.68,4.24,2.9,3.9,7.1,1.6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",5,2,3.12,Protestant,,Meat-eater,thank you,8.23,0.923076923,40,Male,South,White,10,112500,860,0,0,0,1,0,0,0,0,0.2,3,2,3,4,4,2,5,4,2,2,5,3,4,4,3,4,4,2,3,4,4,5,3,4,4,5,4,4,6,bachelors,m35_54,100000_,0.55829722
3,5,5,5,3,3,5,5,5,5,5,3,5,5,6,3,6,5,5,5,6,2.84,2.92,3.04,3,3,2.48,3,2.64,2.96,3,2.96,50,50,50,56,5,2,3,3,3,1,1,7,5,7,7,2,5,3,6,Not sure,Not sure,10,10,49,3,2.96,3.36,3.64,3.24,2.96,5,5,7,6,4.48,3.22,3.58,4,4.54,4.5,5.3,3.9,4.6,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,3,Undisclosed,,Meat-eater,no,27.28,0.923076923,33,Male,West,White,10,137500,861,0,0,0,1,0,0,1,0,0.2,3,4,4,4,3,3,4,4,4,4,4,3,4,4,5,3,5,4,4,4,5,4,2,3,3,4,4,6,5,bachelors,m18_34,100000_,0.808966225
2,6,4,4,3,2,5,6,4,7,6,6,7,6,4,2,7,4,7,5,7,1.76,2.64,1.08,1.32,1,2.04,1.72,1.2,1.92,3.68,2.72,56,56,79,39,6,2,2,1,6,6,7,6,7,5,5,7,7,6,6,Not sure,Yes,5,0,70,3.52,3,4.68,3,1.92,1.88,7,6,7,6,7,1.12,1.96,5.98,5.38,1.7,6,0.2,3,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3,Catholic,,Meat-eater,,16.52,0.923076923,36,Male,West,White,10,137500,862,0,1,1,1,1,0,0,0,0.8,2,5,,,3,2,4,5,,6,5,5,6,5,,2,6,,6,4,6,5,2,2,1,6,5,6,5,bachelors,m35_54,100000_,0.696682913
2,1,2,3,1,2,5,5,5,6,5,6,6,5,5,6,6,6,6,5,5,3.88,3.52,3.48,3.96,3.72,2.92,4.44,4.04,3.28,2.2,4.04,48,28,90,89,6,1,1,2,2,2,2,3,2,2,2,3,3,2,2,Yes,Yes,5,5,82,2.24,1.08,4.16,3.56,3.52,2.16,7,7,7,7,2.56,1,2.5,3.22,2.86,4.5,3.3,3.4,4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,2.68,Catholic,,Meat-eater,,12.45,0.923076923,35,Male,Northeast,White,10,137500,863,0,0,0,1,1,0,0,0,0.4,2,1,2,3,1,2,4,4,4,5,4,5,5,4,4,5,5,5,5,4,4,5,1,1,2,6,6,6,6,bachelors,m35_54,100000_,0.54371218
4,4,4,4,5,4,5,4,2,6,4,7,5,4,7,6,7,3,6,6,7,3.84,3.4,3.68,3.48,3.76,3.84,3.48,3.36,3.68,3.52,3.44,19,13,29,36,7,4,4,4,1,1,1,1,1,2,1,2,2,1,1,Not sure,Not sure,0,0,84,3.64,3.8,3.64,4,3.52,3.92,5,5,6,5,6.94,1,1.06,6.88,1.12,6.7,4,6.6,6.9,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,2,3.08,Other,morshed,Vegetarian,no,16.73,0.923076923,40,Male,West,White,10,225000,864,0,1,0,1,0,0,0,1,0.4,,,,,4,,4,,2,5,,6,4,,6,5,6,3,5,5,6,6,,,,4,4,5,4,bachelors,m35_54,100000_,0.696682913
3,3,3,3,3,3,5,5,3,5,5,5,3,5,3,3,3,3,3,3,2,2.4,1.92,1.96,2.12,2.4,1.92,1.92,2.08,2.04,2,1.84,69,65,71,63,3,2,3,3,5,5,3,6,3,4,4,4,6,5,2,Not sure,Yes,1,5,88,3.56,2.28,4.16,2.28,4,4,3,3,3,3,5.44,1.36,2.8,2.62,5.26,2.6,2.7,1.8,1.1,(2) agree,No,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1.84,Protestant,,Meat-eater,Nothing.thank you,13.25,0.923076923,40,Male,Northeast,White,10,112500,865,0,0,0,1,1,0,0,0,0.4,3,3,3,3,3,3,4,4,3,4,4,4,3,4,3,3,3,3,3,3,2,3,2,3,3,3,3,3,3,bachelors,m35_54,100000_,0.54371218
3,5,3,2,3,3,5,5,3,3,5,3,5,2,3,2,5,3,5,3,5,2.8,3,3,3,3.12,2.28,3.16,2.56,2.88,3,3,37,28,48,49,5,3,3,3,1,2,3,4,6,1,6,1,2,2,4,No,Yes,20,20,59,2.36,3.08,3.56,3.16,2.56,2.76,3,3,3,5,5.74,1.06,1.06,6.4,4.24,3.2,3.9,2.3,4.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,2,2.84,Muslim,,Vegetarian,hanks,21.28,0.923076923,34,Male,West,White,10,137500,866,0,0,0,1,0,0,0,1,0.2,3,4,3,2,3,3,4,4,3,3,4,3,4,2,3,2,4,3,4,3,4,4,3,3,3,3,3,3,4,bachelors,m18_34,100000_,0.808966225
1,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,3,1,2,1,6,3.32,3,3.2,2.52,2.76,3,3.28,3,3.2,3.36,3,19,27,74,38,7,7,7,7,4,4,2,5,5,3,5,4,3,1,3,No,No,0,0,0,1,1,1,1,1,1.04,6,5,2,2,7,1,1,4.78,3.88,0,1,1.1,0,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,3.6,Other,The Church of Jesus Christ of Latter-Day Saints,Meat-eater,,12.07,0.923076923,51,Male,West,White,10,112500,867,0,0,0,0,0,1,0,0,0,1,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,3,1,2,1,5,6,6,6,6,5,4,2,2,bachelors,m35_54,100000_,0.696682913
2,2,2,3,7,7,7,7,7,7,7,7,6,3,7,3,7,6,7,7,7,4.96,1.16,4.92,4.96,1.04,2.08,1.08,1.04,4.88,4.96,1.08,1,1,99,86,6,2,5,2,2,3,7,6,6,7,3,7,7,1,5,Not sure,Not sure,30,20,75,3.52,3.04,4.56,3.16,3.04,3,7,7,7,7,6.64,1.06,1.18,7,6.64,0.3,9.6,0.3,0.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,3,Catholic,no thing,Meat-eater,thanks,16.8,0.923076923,37,Male,South,White,10,137500,868,0,1,0,1,1,0,0,0,0.6,2,2,2,3,6,6,6,6,6,6,6,6,5,3,6,3,6,5,6,6,6,5,2,4,2,6,6,6,6,bachelors,m35_54,100000_,0.55829722
4,4,4,4,5,4,6,5,4,4,4,1,6,6,6,4,7,1,7,7,6,3,3,3,1,5,3,1,1,1,4,5,20,20,100,51,4,7,7,7,4,5,3,1,1,1,1,2,3,3,2,No,No,50,60,76,5,5,5,4,5,5,6,3,6,5,7,1,5.26,7,1,0,0,1.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,Interesting topic. Thanks for the opportunity.,22.95,0.923076923,32,Male,West,Hispanic,10,137500,869,0,0,0,0,0,1,1,0,0,,,,,4,,5,4,,,,1,5,5,5,,6,1,6,6,5,,6,6,6,5,3,5,4,bachelors,m18_34,100000_,1.711065906
2,2,1,1,7,7,7,7,7,7,7,7,7,7,7,5,7,6,7,7,7,3.68,3.52,3.8,4.6,4.6,3.52,4.24,3.44,4.76,4.68,3.6,29,13,74,77,7,1,1,1,7,2,6,5,6,6,7,4,7,6,6,Not sure,Yes,10,10,73,4.84,4.8,4.04,4.8,4.48,4.6,7,7,7,7,4.6,5.8,4.96,5.32,5.02,7.2,10,7,7.5,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.16,Jewish,,Meat-eater,thanks,25,0.923076923,36,Male,West,White,10,175000,870,0,1,0,1,1,0,0,0,0.6,2,2,1,1,6,6,6,6,6,6,6,6,6,6,6,4,6,5,6,6,6,6,1,1,1,6,6,6,6,bachelors,m35_54,100000_,0.696682913
6,7,6,7,2,3,5,3,3,3,3,2,6,5,6,5,6,1,6,6,7,4.28,2.56,3.92,2.28,2.28,2.4,4.08,2.44,3.84,4.4,4.16,76,81,73,71,6,6,7,6,6,5,5,3,6,6,5,5,7,3,3,Not sure,Yes,50,50,99,4.44,3.84,4,3.68,3.76,3.32,7,6,7,7,5.92,1.54,2.68,5.08,4.36,6,7,6,6.6,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,3.28,Muslim,,Meat-eater,Nice and smooth Thank you,16.82,0.948717949,52,Male,Northeast,White,10,175000,871,0,0,0,0,1,0,0,0,0.2,5,6,5,6,2,3,4,3,3,3,3,2,5,4,5,4,5,1,5,5,6,5,5,6,5,6,5,6,6,bachelors,m35_54,100000_,0.54371218
2,3,3,3,5,5,6,6,6,6,5,5,6,6,6,5,6,5,5,6,6,1.64,1.96,1.92,1.64,2.12,2.16,2.36,2.12,2.64,2.2,2.12,75,54,74,70,5,3,3,3,7,2,6,5,7,2,4,1,6,3,1,Yes,Yes,1,1,90,3.4,2.52,3.44,3.48,4.12,3.64,6,5,6,6,3.16,2.92,5.5,5.32,3.1,7,6.7,6.8,7.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.28,Catholic,,Meat-eater,,20.65,0.923076923,44,Male,South,White,10,300000,872,0,1,0,1,1,0,0,0,0.6,2,3,3,3,4,4,5,5,5,5,4,4,5,5,5,4,5,4,4,5,5,4,3,3,3,5,4,5,5,bachelors,m35_54,100000_,0.55829722
3,3,1,6,1,1,7,6,6,7,7,5,7,5,5,7,7,7,7,7,7,2.12,3,1.64,1.12,1.68,3,2.2,1.8,1.12,3.8,2.96,97,94,95,100,7,4,3,3,5,3,3,7,6,1,4,7,1,5,3,Yes,Yes,0,10,78,2.4,1.92,4.92,2.12,3.44,2.48,5,7,7,6,5.98,6.22,5.68,7,7,8,9.7,9.7,8.1,(2) agree,No,Yes,Yes,"[""None of the above""]",0,3,1.6,Catholic,,Meat-eater,its good,29.83,0.923076923,40,Male,South,White,10,137500,873,0,0,0,0,0,1,0,0,0,3,3,1,5,1,1,6,5,5,6,6,4,6,4,4,6,6,6,6,6,6,6,,3,3,4,6,6,5,bachelors,m35_54,100000_,0.55829722
3,3,3,5,7,7,7,7,7,5,7,6,7,7,5,3,5,6,5,6,5,2.8,1.56,2.8,1.56,2.56,3.24,2.72,2.32,2.2,3.12,2.12,44,37,40,48,6,3,3,3,1,2,5,6,6,3,2,5,5,3,3,No,No,0,1,47,2.88,2.72,3.52,4,2.8,2.92,5,3,5,5,4.9,1.24,3.64,6.88,4.54,0.3,9.4,2.5,1.3,(2) agree,No,Yes,Yes,"[""None of the above""]",5,5,3,Catholic,,Meat-eater,nothing,32.97,0.923076923,37,Male,South,White,10,137500,874,0,0,0,0,0,1,0,0,0,3,3,3,4,6,6,6,6,6,4,6,5,6,6,4,3,4,5,4,5,4,5,3,3,3,4,3,4,4,bachelors,m35_54,100000_,0.55829722
3,5,5,5,5,5,6,5,5,6,5,3,5,4,5,4,5,3,5,5,5,3.72,2.32,3.48,2.24,3.76,2.16,1.76,3.88,2.48,4.16,3.8,30,15,38,23,5,3,3,2,2,2,5,4,3,2,7,4,6,2,5,No,No,0,1,31,3.76,3,4.08,3,2.24,3,4,5,4,5,5.56,1.12,4,5.98,4.18,3.6,3.7,5,2.1,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,3,Catholic,,Meat-eater,nice,23.48,0.923076923,33,Male,Northeast,White,10,137500,875,0,1,0,1,1,0,0,0,0.6,3,4,4,4,4,4,5,4,4,5,4,3,4,,4,,4,3,4,4,4,4,3,3,2,,4,,4,bachelors,m18_34,100000_,0.631341434
5,6,5,5,5,5,6,6,6,6,5,5,2,2,5,5,5,5,2,2,2,3.68,3.76,4.16,4.12,3.76,4.6,3.64,4.76,4.4,3.52,4.4,0,0,100,69,6,7,6,7,4,3,2,7,4,5,1,6,6,1,6,No,No,0,0,0,3.8,3.76,3.48,3.76,3.6,3.6,6,7,6,6,5.98,4.72,5.32,5.02,5.74,7.3,7.8,7.1,7.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,2.52,Catholic,,Meat-eater,,8.77,0.923076923,40,Male,Northeast,White,10,137500,876,0,1,0,1,1,0,0,0,0.6,4,5,4,4,4,4,5,5,5,5,4,4,2,2,4,4,4,4,2,2,2,5,6,5,6,5,6,5,5,bachelors,m35_54,100000_,0.54371218
6,6,5,6,2,6,2,5,6,6,6,5,5,5,5,5,6,5,6,6,6,2.76,2.4,2.44,2.52,2.48,2.4,2.76,2.64,2.32,2.4,2.76,0,12,39,40,6,6,3,6,4,3,5,1,4,5,3,4,5,4,3,Not sure,Yes,1,1,71,3.36,2.52,3.48,2.56,3.76,3.2,6,5,6,6,4.48,1.9,3.52,5.02,4.96,6.2,6.9,6,6.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,1.6,Catholic,,Meat-eater,no,21.33,0.948717949,41,Male,Midwest,White,10,137500,877,0,0,0,1,1,0,0,0,0.4,5,5,4,5,2,5,2,4,5,5,5,4,4,4,4,4,5,4,5,5,5,5,5,3,5,5,4,5,5,bachelors,m35_54,100000_,0.701448802
5,5,6,5,6,6,5,5,6,6,5,5,5,5,5,5,6,5,6,6,5,3.6,3.48,3.76,3.76,3.36,3.28,3.72,4.28,3.72,3.48,3.96,65,66,64,73,5,5,6,6,3,5,4,3,4,3,4,6,5,4,5,Yes,Not sure,2,3,68,3.16,3.68,4,3.4,3.72,3.8,5,6,6,5,5.26,5.08,4.6,4.72,4.66,6.1,6.9,5.5,5.7,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.6,Protestant,,Meat-eater,Good survey,7.7,0.923076923,26,Male,South,White,10,112500,878,0,0,0,1,1,0,0,0,0.4,4,4,5,4,5,5,4,4,5,5,4,4,4,4,4,4,5,4,5,5,4,4,4,5,5,4,5,5,4,bachelors,m18_34,100000_,0.648277123
2,2,2,2,7,7,7,7,7,6,6,3,7,6,6,6,5,6,7,7,7,3.88,4.4,4.88,5,3.72,5,4.24,4.2,4.4,3.48,3.48,27,69,64,31,6,2,2,2,3,3,3,3,3,3,4,3,3,3,3,Yes,Yes,0,1,78,4.16,4.44,4.52,4.44,4.52,2.2,7,7,7,7,5.26,5.86,2.92,5.08,5.08,8.5,3.4,7.8,8,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,4.28,Protestant,,Pescatarian,This survey is very interesting. Thank you.,18.53,0.923076923,46,Male,South,White,8,225000,879,0,1,0,1,1,0,0,1,0.6,2,2,2,2,6,6,6,6,6,5,5,3,6,5,5,5,4,5,6,6,6,5,2,2,2,6,6,6,6,some_college,m35_54,100000_,0.632356549
7,7,7,6,7,6,5,7,6,6,7,6,6,6,7,6,7,7,7,7,6,4.44,4.4,4.64,4.56,4.76,4.6,4.44,4.48,4.44,4.6,4.64,85,92,93,97,2,2,2,2,6,5,4,6,5,5,7,6,3,6,6,Yes,Yes,-1,-1,88,4.44,4.6,4.28,4.24,4.96,4.32,6,7,7,7,5.74,6.04,5.74,6.1,5.68,8.2,8.2,8,8.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",3,3,1.64,Catholic,,Meat-eater,,4.37,0.923076923,37,Male,West,White,10,137500,880,0,0,1,1,0,0,0,0,0.4,6,6,6,5,6,5,4,6,5,5,6,5,5,5,6,5,6,6,6,6,5,2,2,2,2,5,6,6,6,bachelors,m35_54,100000_,0.696682913
3,7,5,7,5,6,6,6,5,7,6,5,5,6,5,3,7,6,6,5,5,4.88,4.4,4.48,4.8,5,2.68,4.52,4.2,2.44,2.32,4.6,83,70,100,90,5,6,5,3,1,5,3,2,2,4,6,5,5,7,6,Yes,Yes,2,4,80,2.64,4.36,4.16,4.12,4.56,3.08,6,7,6,5,5.2,5.92,5.86,5.38,5.56,6.8,8.2,8.7,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,4.28,Catholic,,Meat-eater,great,4.8,0.923076923,36,Male,South,White,10,137500,881,0,1,0,1,1,0,0,0,0.6,3,6,4,6,4,5,5,5,4,6,5,4,4,5,4,3,6,5,5,4,4,4,5,4,3,5,6,5,4,bachelors,m35_54,100000_,0.55829722
2,5,2,4,6,6,6,6,6,6,6,5,7,5,6,5,6,5,7,6,6,3.24,3.24,1.72,1.32,1.92,3.08,1.72,1.36,2.12,4,2.92,29,8,65,78,6,2,2,3,7,4,5,5,6,7,7,7,6,7,7,Not sure,Yes,10,15,99,2.4,3.12,4.2,3.64,3.88,3.56,6,6,6,6,5.02,1,4.78,4.36,3.64,7.1,7.2,6.1,5.7,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",2,2,3.88,Catholic,,Meat-eater,thank you,27.13,0.923076923,34,Male,South,White,10,175000,882,0,1,0,0,0,0,0,0,0.2,2,4,2,,5,5,5,5,5,5,5,4,6,4,5,4,5,4,6,5,5,5,2,2,3,5,5,5,5,bachelors,m18_34,100000_,0.648277123
1,1,1,1,1,1,7,7,7,7,7,1,7,7,7,1,7,7,7,7,7,1,3.76,1.92,1.68,1,1.6,1.96,1.28,1.04,1,1.44,0,23,13,0,7,1,1,1,7,5,4,5,4,4,6,7,7,7,5,Not sure,No,1,0,100,3.92,1.6,4.92,3.72,1.52,2.36,5,5,4,5,1,1,3.22,7,1.96,3.3,1.8,2.2,2.2,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Jewish,,Meat-eater,None,7.52,0.923076923,33,Male,Midwest,White,10,112500,883,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,6,6,6,6,6,1,6,6,6,1,6,6,6,6,6,6,1,1,1,4,4,,4,bachelors,m18_34,100000_,0.814500225
3,2,5,4,2,1,5,2,2,2,2,1,3,1,3,1,5,1,5,1,7,2.36,3.4,3.64,2.04,1.36,1.72,1.24,1,2.2,4.04,2.12,0,0,96,70,7,2,1,1,5,6,5,6,3,2,7,2,5,7,7,No,Not sure,30,100,48,1.96,3.28,3.56,1.44,1.76,1.68,3,2,5,3,3.94,1,6.34,6.28,7,0,0,0,0.6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.64,Catholic,,Meat-eater,NA,6.12,0.923076923,45,Male,South,White,10,112500,884,0,0,0,0,0,1,0,0,0,3,2,4,,2,1,4,2,2,2,2,1,3,1,3,1,4,1,4,1,6,6,2,1,1,3,2,4,3,bachelors,m35_54,100000_,0.55829722
3,3,3,3,3,2,5,5,5,5,5,3,5,5,5,3,6,5,5,5,5,2.12,3.72,3.8,4.2,3.4,1.76,3.92,3.84,3.8,4.24,3.76,35,35,79,44,5,2,3,3,2,2,5,5,5,1,2,5,2,1,2,Not sure,Yes,5,5,72,3.36,3.36,3.68,3.48,2.76,2.68,7,5,7,7,3.28,1.6,4.12,5.32,4.24,5.6,3.2,3.9,5.4,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,4.04,Catholic,,Meat-eater,none  thanks,15.88,0.923076923,33,Male,Midwest,White,10,137500,885,0,1,0,1,1,0,0,0,0.6,3,3,3,3,3,2,4,4,4,4,4,3,4,4,4,3,5,4,4,4,4,4,2,3,3,6,4,6,6,bachelors,m18_34,100000_,0.814500225
2,5,2,2,2,2,2,2,1,3,3,3,6,2,3,2,3,3,6,6,6,3.32,2.56,2.12,2.84,2,2.32,1.48,1.88,2.44,2.28,3.84,12,5,19,10,7,1,2,2,5,6,3,4,3,2,5,3,5,4,7,No,Yes,50,20,33,1.28,1.4,5,1.32,1.4,1.32,7,6,1,1,5.74,1,1.48,4.96,5.74,0,0.4,0.8,1.5,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.68,Protestant,,Meat-eater,,5.67,0.923076923,54,Male,South,White,10,112500,886,0,0,0,0,0,1,0,0,0,2,4,2,2,2,2,2,2,1,3,3,3,5,2,3,2,3,3,5,5,5,6,1,2,2,6,5,1,1,bachelors,m35_54,100000_,0.55829722
7,6,6,6,6,7,6,6,7,7,6,7,7,6,7,7,6,6,6,7,7,3.96,3.84,3.92,4,3.88,3.8,4.12,4.08,3.8,4.12,4.04,76,92,81,80,7,7,6,7,6,6,6,6,7,6,6,6,6,5,5,Yes,Yes,1,1,74,4.12,4.12,3.96,4.16,4,4.24,6,7,6,7,5.38,5.8,5.74,5.56,5.5,8.1,7.5,7.6,7.3,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,5,4.08,Catholic,,Pescatarian,None,9.62,0.923076923,39,Male,South,White,10,175000,887,1,1,0,1,0,0,0,1,0.6,6,5,5,5,5,6,5,5,6,6,5,6,6,5,6,6,5,5,5,6,6,6,6,5,6,5,6,5,6,bachelors,m35_54,100000_,0.55829722
5,5,3,3,5,3,3,3,5,5,5,5,2,3,1,1,2,5,5,5,2,5,4.96,5,4.92,5,3.52,3.32,1.68,5,5,4.96,92,65,94,65,5,5,3,5,7,7,7,7,7,7,3,5,7,7,7,No,Yes,0,-1,73,3.52,1.56,3.92,3.64,2.32,1.28,6,6,5,5,6.16,2.32,1.24,6.22,3.16,6.7,7.7,6.8,6.5,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.36,Catholic,,Meat-eater,,7.32,0.923076923,23,Male,South,Asian,10,112500,888,1,0,1,0,1,0,0,0,0.6,4,4,3,3,4,3,3,3,4,4,4,4,2,3,1,1,2,4,4,4,2,4,4,3,4,5,5,4,4,bachelors,m18_34,100000_,0.859774098
2,5,2,3,3,3,6,6,5,5,5,5,6,5,6,5,7,2,7,5,7,4.24,2.12,3.64,2,2.04,2.48,2.08,1.48,2.12,4.12,3.72,1,0,77,73,6,5,5,6,7,6,5,4,2,5,4,3,3,6,5,No,Not sure,40,40,66,4.12,3.36,2.2,3.76,3.96,3.88,7,6,6,7,3.28,1,1,5.74,5.02,1.4,1.4,3.1,1.2,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",3,1,2,None,,Meat-eater,Very insightful,18.75,0.923076923,23,Male,West,Asian,10,112500,889,1,1,1,1,0,0,1,0,0.8,2,4,2,3,3,3,5,5,4,4,4,4,5,4,5,4,6,2,6,4,6,5,4,4,5,6,5,5,6,bachelors,m18_34,100000_,1.072887169
7,3,5,5,5,3,6,7,5,6,5,7,3,3,6,7,7,7,5,6,2,4.4,4.12,3.8,4.04,4,3.64,3.96,3.6,3.96,4.2,4.04,78,94,85,89,6,7,5,5,6,7,5,7,7,6,4,7,7,5,5,Not sure,Not sure,12,21,65,4.16,4.52,4.2,4.68,4.16,4,7,5,5,6,5.74,5.44,5.86,4.96,6.04,8.3,8.3,8.7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.84,Catholic,,Meat-eater,nothing,10.13,0.923076923,37,Male,Midwest,White,10,137500,890,0,1,0,1,1,0,0,0,0.6,6,3,4,4,4,3,5,6,4,5,4,6,3,3,5,6,6,6,4,5,2,5,6,4,4,6,4,4,5,bachelors,m35_54,100000_,0.701448802
5,2,3,5,3,3,3,5,2,3,3,2,3,2,3,3,5,1,5,3,6,1,1,1.04,1,1,1,1,1,1,1,1.04,0,0,0,0,7,2,5,5,1,2,1,2,2,2,2,3,2,1,2,No,No,0,5,0,5,5,5,3,3,3,5,3,5,2,4,1,1,7,4,0,0,2,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,5,Protestant,,Meat-eater,,18.8,0.923076923,49,Male,South,White,10,112500,891,0,0,1,0,0,0,0,0,0.2,4,2,3,4,3,3,3,4,2,3,3,2,3,2,3,3,4,1,4,3,5,6,2,4,4,4,3,4,2,bachelors,m35_54,100000_,0.55829722
2,3,3,3,4,4,5,5,5,6,7,3,7,7,1,1,7,1,3,3,3,3.92,2.08,3.68,2.48,2,2.16,2.04,2.2,2.28,1.8,2.68,72,68,73,70,7,6,6,7,6,7,4,5,4,1,7,6,6,6,4,Yes,Yes,1,1,97,1.36,1.8,3.24,3.28,3.68,3.96,3,6,5,5,4.9,6.52,6.7,6.1,5.8,8.6,7.5,7.8,6.8,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,1,2.12,Catholic,,Meat-eater,,11.68,0.923076923,47,Male,South,White,10,112500,892,0,0,0,0,0,1,0,0,0,2,3,3,3,,,4,4,4,5,6,3,6,6,1,1,6,1,3,3,3,6,5,5,6,3,5,4,4,bachelors,m35_54,100000_,0.55829722
5,7,6,6,5,6,6,6,2,5,6,3,5,3,5,2,3,5,6,5,6,3.16,2,3.64,1.4,1.6,1.4,2.44,2.16,3.92,4.08,4.32,25,14,41,47,5,3,3,3,3,7,7,5,2,4,5,3,6,2,1,No,Yes,15,5,100,3.76,4.28,3.96,3.92,3.88,4.4,3,5,3,6,5.02,1.96,5.26,4.72,5.32,5.2,1.6,5.6,3.3,(2) agree,No,No,No,"[""None of the above""]",1,3,3.04,None,,Meat-eater,,16.68,0.923076923,25,Male,South,Asian,10,137500,893,0,0,0,0,0,1,1,0,0,4,6,5,5,4,5,5,5,2,4,5,3,4,3,4,2,3,4,5,4,5,4,3,3,3,3,4,3,5,bachelors,m18_34,100000_,0.859774098
5,5,5,5,5,5,5,5,6,5,5,5,5,5,5,5,5,3,5,5,5,4.28,4.12,3.68,3.24,3.76,4.56,3.96,3.8,4.08,3.96,4.12,14,15,16,14,6,6,6,6,2,3,3,3,3,2,3,3,3,2,2,No,Not sure,0,1,1,4.72,1.24,3.84,1.28,4.56,3.88,6,5,6,6,1.84,1.42,2.02,1.6,4.72,1.8,2,2.1,1.8,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,3.48,Catholic,,Vegetarian,,22.8,0.923076923,36,Male,West,White,10,112500,894,0,0,0,0,1,0,0,1,0.2,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,3,4,4,4,5,5,5,5,5,4,5,5,bachelors,m35_54,100000_,0.696682913
2,3,3,3,5,5,6,5,5,5,5,5,6,5,5,3,5,3,6,6,4,3,2.6,2,2.16,2.28,2.8,2.96,2,2.64,5,2.96,41,41,60,46,6,3,3,3,4,3,2,1,2,5,1,1,4,4,3,Not sure,Yes,1,1,100,2.76,2.04,3.08,3.64,3.12,3.08,5,5,6,5,3.76,2.62,4.06,5.26,5.08,5.3,7.3,4.6,5.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",5,4,3,Undisclosed,,Vegetarian,no thin it lovely,56.53,0.923076923,35,Male,Midwest,White,10,137500,895,0,0,0,1,0,0,1,1,0.2,2,3,3,3,4,4,5,4,4,4,4,4,5,4,4,3,4,3,5,5,,5,3,3,3,4,4,5,4,bachelors,m35_54,100000_,0.701448802
6,6,7,7,7,6,7,7,6,7,6,6,6,6,7,7,7,6,7,6,7,1.28,1.36,1.48,1.24,1.24,1.4,1.32,1.28,1.48,1.44,1.64,81,88,83,84,6,7,6,7,6,6,5,7,6,7,6,6,5,4,5,Not sure,Yes,10,10,91,4.44,4.48,4.08,4.48,4.52,4.48,7,6,7,6,5.74,5.8,5.44,6.1,5.62,7.8,7.4,7.2,7.6,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3,Catholic,none,Meat-eater,thank you,7.9,0.923076923,35,Male,South,White,10,112500,896,0,0,0,1,1,0,0,0,0.4,5,5,6,6,6,5,6,6,5,6,5,5,5,5,6,6,6,5,6,5,6,5,6,5,6,6,5,6,5,bachelors,m35_54,100000_,0.55829722
3,3,3,3,3,3,5,6,6,6,6,5,6,5,5,6,3,5,6,5,6,2.64,3.44,3.4,1.8,3.28,3.32,3.4,3.16,2.68,3.56,2.48,58,53,62,61,6,3,3,2,5,5,3,5,6,3,4,2,6,3,4,Not sure,Not sure,20,20,56,3.44,3.4,3.48,3.36,3.36,3.28,6,6,6,6,3.22,2.8,4.48,4.66,2.74,4.5,3.6,3.1,5.8,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.24,Catholic,,Meat-eater,,13.68,0.923076923,39,Male,Midwest,White,10,175000,897,0,0,0,1,1,0,0,0,0.4,3,3,3,3,3,3,4,5,5,5,5,4,5,4,4,5,3,4,5,4,5,5,3,3,2,5,5,5,5,bachelors,m35_54,100000_,0.701448802
7,3,7,7,2,3,5,2,2,3,3,2,5,1,2,2,2,5,5,3,5,4.76,2.44,4.24,2.84,2.72,3.48,3.64,2.4,4,4.36,3.2,18,0,67,46,7,6,5,5,2,3,2,4,5,2,2,5,4,7,1,Not sure,Yes,0,1,70,1.84,1.48,3.92,1,1,3.56,6,3,7,7,5.86,1,1,7,4.72,8.2,5.9,0,5.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,1,3,Protestant,,Meat-eater,,15.5,0.923076923,38,Male,South,White,10,137500,898,0,0,0,0,1,0,0,0,0.2,6,3,6,6,2,3,4,2,2,3,3,2,4,1,2,2,2,4,4,3,4,6,5,4,4,5,3,6,6,bachelors,m35_54,100000_,0.55829722
2,3,6,2,2,2,3,5,7,2,1,5,6,3,5,1,6,1,3,5,3,3.52,3.64,3.28,3.04,2.56,4.48,3.56,3.76,2.32,3.56,3.24,57,36,65,68,3,5,2,5,4,7,3,3,4,4,3,2,6,3,4,Yes,No,0,-1,30,3.56,2.36,3.56,3.48,3.48,3.68,6,3,5,6,4.96,4.42,4.9,3.28,2.98,3,6.3,6.6,3.6,(2) agree,No,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2,None,,Meat-eater,,2.93,0.923076923,26,Male,Northeast,White,10,112500,899,1,0,0,0,1,0,1,0,0.4,2,3,5,2,2,2,3,4,6,2,1,4,5,3,4,1,5,1,3,4,3,3,4,2,4,5,3,4,5,bachelors,m18_34,100000_,0.631341434
5,3,6,6,5,5,5,5,5,5,5,3,5,5,5,3,5,5,5,5,6,2.84,3.48,2.36,3.56,2.72,3.64,2.56,3.52,3.6,2.52,3.44,24,11,45,36,5,5,5,5,4,1,5,4,4,3,6,3,7,2,6,Not sure,Not sure,10,5,59,3.6,2.72,3.68,2.48,3.56,2.48,6,5,7,7,4.6,3.28,3.22,4.6,4.96,5.9,7.2,4.1,4.1,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,4,4.72,Catholic,,Other restrictions,,10.85,0.923076923,41,Male,South,Black,10,137500,900,0,1,0,0,0,0,0,1,0.2,4,3,5,5,4,4,4,4,4,4,4,3,4,4,4,3,4,4,4,4,5,4,4,4,4,5,4,6,6,bachelors,m35_54,100000_,0.805719149
6,6,6,6,7,7,6,7,7,7,7,7,7,6,7,6,7,7,7,7,7,4.68,3.88,3.84,4,3.88,4.4,4.52,3.84,4.48,4.2,3.4,67,56,96,84,6,2,2,2,5,5,3,4,2,4,4,4,4,4,5,Yes,Yes,1,1,79,3.88,3.56,3.64,4.08,4.52,3.2,7,6,6,6,2.74,4.72,5.26,4.42,1.54,7.8,8.4,7.6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.68,Catholic,,Meat-eater,good,12.98,0.923076923,32,Male,West,White,10,137500,901,0,1,0,0,1,0,0,0,0.4,5,5,5,5,6,6,5,6,6,6,6,6,6,5,6,5,6,6,6,6,6,5,2,2,2,6,5,5,5,bachelors,m18_34,100000_,0.808966225
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1,1.04,1.04,1.08,1,1.04,1.04,1,1,1.04,1,1,1,1,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,1,1.04,1.04,1,1.08,1,1,7,7,7,7,6.94,1.06,1.06,6.94,1.06,0.1,0.1,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1,None,,Meat-eater,,17.38,0.923076923,43,Male,Midwest,White,10,112500,902,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,6,bachelors,m35_54,100000_,0.701448802
6,6,7,6,6,5,6,5,6,5,6,7,6,6,6,7,3,6,5,6,7,3.4,3.2,3.48,2.48,3.48,3.64,3.52,3.72,3.6,3.84,3.36,58,34,65,72,6,6,5,7,1,6,3,6,4,5,4,3,4,5,4,No,Not sure,2,4,67,3.44,3.8,3.72,3.56,2.48,3.4,5,6,6,6,4.36,4.9,4.24,4.48,5.02,6.6,7.2,5.8,5.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3,Jewish,,Vegan,thanks,17.22,0.923076923,46,Male,South,White,10,137500,903,0,1,1,0,1,0,0,1,0.6,5,5,6,5,5,4,5,4,5,4,5,6,5,5,5,6,3,5,4,5,6,5,5,4,6,4,5,5,5,bachelors,m35_54,100000_,0.55829722
2,4,2,5,2,4,6,4,4,4,4,4,6,4,6,6,6,2,6,6,6,1.8,1.84,1.72,1.96,1,1,1,1,2.08,1,1,14,0,100,24,6,4,4,4,1,1,1,2,5,5,5,5,5,1,1,No,Yes,1000,1500,61,5,3.28,5,5,5,2.48,6,6,7,6,1.66,1,1,3.88,4.12,0,0,2.2,1.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.52,Catholic,,Meat-eater,,19.8,0.923076923,46,Male,South,White,10,137500,904,0,1,0,1,1,0,0,0,0.6,2,,2,4,2,,5,,,,,,5,,5,5,5,2,5,5,5,5,,,,5,5,6,5,bachelors,m35_54,100000_,0.55829722
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.64,4.68,4.56,4.72,4.68,4.72,4.72,4.24,4.72,4.68,4.64,95,98,94,96,1,1,1,1,4,5,4,4,4,3,4,4,5,5,4,No,No,0,0,84,4.8,4.56,4.68,4.56,4.72,4.44,7,7,7,7,6.16,6.64,6.58,6.46,6.4,8.8,9.4,9.2,9.2,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",5,5,4.52,Protestant,,Meat-eater,,3.57,0.923076923,37,Male,South,White,10,175000,905,0,0,0,1,0,0,0,0,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,1,1,1,6,6,6,6,bachelors,m35_54,100000_,0.55829722
1,5,1,5,1,2,2,3,2,5,5,2,5,4,6,2,7,1,6,5,6,2.32,1.76,1.48,2,1.4,1.48,1.36,1.16,1.68,3.08,1.36,10,15,90,80,7,2,3,5,4,4,4,2,1,2,5,3,5,5,4,Not sure,Yes,75,100,75,4.04,3.24,3.4,2.8,3.52,2.64,7,6,6,6,5.92,1.9,4.72,4.54,2.14,0.9,1.9,1.5,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.28,None,,Meat-eater,,8.72,0.923076923,35,Male,Midwest,Asian,10,300000,906,0,0,0,0,0,1,1,0,0,1,4,1,4,1,2,2,3,2,4,4,2,4,,5,2,6,1,5,4,5,6,2,3,4,6,5,5,5,bachelors,m35_54,100000_,0.930292756
2,3,3,2,2,1,3,2,2,3,5,2,1,1,2,3,1,2,3,2,2,3.96,3.68,3.68,3.92,3.44,3.32,3.44,4.08,4.16,3.64,4.04,60,72,70,60,5,2,1,1,6,5,4,4,6,5,5,7,4,4,5,Not sure,Yes,5,3,61,3.72,4.12,4.24,3.76,3.6,3.96,2,5,1,3,4.9,4.6,6.1,4.72,4.66,7.4,7.5,6.9,6.6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.12,Muslim,,Pescatarian,dftgyhj,5.48,0.923076923,31,Male,South,Black,10,112500,907,0,1,0,1,1,0,0,1,0.6,2,3,3,2,2,1,3,2,2,3,4,2,1,1,2,3,1,2,3,2,2,4,2,1,1,2,4,1,3,bachelors,m18_34,100000_,0.935575663
5,5,5,5,5,5,3,3,1,2,2,3,2,1,2,1,2,1,1,2,5,2.48,2.08,1,1,1,3.08,1.64,4.16,1.2,2.28,3.04,28,28,57,49,5,5,5,5,4,1,1,6,1,4,4,6,2,4,1,Not sure,Yes,50,40,73,4.68,1.72,4.4,1.04,1.56,3.52,7,7,7,7,7,1,1,1.78,2.74,0.9,6.9,2,0.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.48,Protestant,,Meat-eater,,26.15,0.923076923,36,Male,South,Black,8,175000,908,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,3,3,1,2,2,3,2,1,2,1,2,1,1,2,4,4,4,4,4,6,6,6,6,some_college,m35_54,100000_,0.91259953
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4,1.92,4.16,3.92,2.48,2.4,3.96,4.24,3.88,3.84,1.92,10,6,95,66,5,7,6,6,5,1,3,4,3,3,1,5,3,1,1,Yes,Yes,-1,-1,100,3.88,2.2,4.12,1.52,1.92,1.88,7,7,6,6,5.26,2.8,4.96,5.08,5.02,7.3,2.8,6.8,3.5,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",3,2,2.88,Buddhist,,Meat-eater,,8.47,0.923076923,50,Male,Northeast,Asian,10,112500,909,0,0,0,0,1,0,0,0,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,6,5,5,6,6,5,5,bachelors,m35_54,100000_,0.721095397
4,4,4,6,4,4,4,4,1,4,4,4,4,4,5,4,7,1,5,4,4,4.04,2,1.52,1.6,1.44,4.04,2.88,2.92,2.76,4.08,4.08,1,1,71,70,7,2,2,2,3,3,1,1,1,3,1,4,4,2,1,No,Not sure,0,0,50,1.12,1.04,3.36,1.2,1.08,4.08,4,5,4,6,4.18,1.12,1,6.94,5.02,0.2,0,0.2,0.2,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4,Protestant,,Meat-eater,,14.58,0.923076923,29,Male,South,Black,10,112500,910,1,1,1,0,1,0,0,0,0.8,,,,5,,,,,1,,,,,,4,,6,1,4,,,6,2,2,2,,4,,5,bachelors,m18_34,100000_,0.935575663
2,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,1,4,4,4,1.6,2.12,1.4,1.4,2.08,1.52,1.44,1,2.04,4,2.08,15,5,61,40,3,1,2,3,3,3,4,6,5,3,4,5,6,3,3,No,Yes,15,15,75,3,3,4,2,1.52,3,4,5,4,4,4,1,1,4,4,0.1,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",2,0,3.52,None,,Meat-eater,,66.13,0.923076923,30,Male,West,Hispanic,10,175000,911,0,0,1,0,0,0,1,0,0.2,2,,,,,,,,,,4,,,,,,,1,,,,3,1,2,3,,4,,,bachelors,m18_34,100000_,1.711065906
4,2,3,4,3,3,5,3,1,4,1,1,5,2,2,3,5,2,2,3,3,2.92,2.92,2.92,2.92,2.88,2.88,3.04,3.04,2.96,2.92,3,37,38,60,50,7,1,1,1,2,3,2,1,5,5,4,5,5,7,4,No,Not sure,25,0,30,2.56,2.56,2.56,2.6,2.6,2.6,6,6,6,7,4.72,2.62,2.62,4.54,5.2,1.8,1.4,1.6,1.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.96,Catholic,,Meat-eater,Thanks,17.98,0.923076923,48,Male,Northeast,Hispanic,8,175000,912,0,0,0,0,0,1,0,0,0,,2,3,,3,3,4,3,1,,1,1,4,2,2,3,4,2,2,3,3,6,1,1,1,5,5,5,6,some_college,m35_54,100000_,1.302572679
5,2,7,7,2,2,3,3,2,3,2,2,3,2,3,3,5,1,5,5,6,4.2,3.96,2.36,1.56,2,3.84,4.52,1.56,1.68,5,4.32,5,10,80,90,6,7,7,7,4,4,1,5,2,3,3,4,5,4,3,No,Not sure,30,0,65,4.16,4.12,4,1.96,1.96,1.88,7,6,7,7,6.52,1.66,2.2,6.52,6.16,0.8,0.5,1.7,0.9,(2) agree,Yes,No,No,"[""None of the above""]",1,2,1,Hindu,N/A,Vegetarian,,10.02,0.923076923,18,Male,Northeast,Asian,7,112500,913,0,0,0,0,0,1,0,1,0,4,2,6,6,2,2,3,3,2,3,2,2,3,2,3,3,4,1,4,4,5,5,6,6,6,6,5,6,6,some_college,m18_34,100000_,0.948384635
3,4,4,5,5,3,6,3,4,5,6,5,6,5,5,2,6,5,6,5,6,3.84,2.4,2.48,4.24,3.56,2.2,3.76,2.48,1.88,3.2,4.16,34,29,100,71,3,3,6,5,4,3,4,3,2,2,4,3,5,2,6,Not sure,Yes,19,23,63,3.52,3,2.32,3.84,3.24,3.72,6,6,4,5,5.26,4.84,2.8,4.48,4.84,1.9,6,6.4,3.4,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,2,3.2,Catholic,,Meat-eater,,5.32,0.923076923,21,Male,West,Hispanic,10,112500,914,0,1,0,1,0,0,0,0,0.4,3,,,4,4,3,5,3,,4,5,4,5,4,4,2,5,4,5,4,5,3,3,5,4,5,5,,4,bachelors,m18_34,100000_,1.711065906
2,2,2,2,4,4,4,4,4,2,2,2,6,4,4,4,4,4,4,4,6,1.04,1.08,1.08,1.2,1.08,1.08,1.04,1.24,1.16,1.12,1.08,0,2,0,0,6,5,6,6,3,1,1,1,1,1,1,1,1,5,1,No,Not sure,20,40,74,1.6,2.04,1.44,1.52,1.92,1.52,5,5,7,7,4.24,1.12,1.96,3.04,2.8,0.2,0,0.2,0,(2) agree,No,No,No,"[""None of the above""]",0,1,3.16,Agnostic,,Meat-eater,,49.27,0.923076923,41,Male,South,Asian,10,137500,915,0,0,0,0,0,1,1,0,0,2,2,2,2,,,,,,2,2,2,5,,,,,,,,5,5,4,5,5,4,4,6,6,bachelors,m35_54,100000_,0.740438729
6,4,6,5,2,2,4,4,1,4,2,1,3,2,3,3,5,1,6,5,6,1.24,1,1,1,1,1,1,1,1,3,3,10,10,50,10,6,3,5,5,5,5,1,1,2,4,4,3,6,7,7,No,Yes,150,175,25,3,2,3,2,2,2,2,6,2,6,7,1,1,7,6.04,0,0,0,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,19.95,0.923076923,39,Male,West,Asian,10,137500,916,0,0,0,0,0,1,0,0,0,5,,5,4,2,2,,,1,,2,1,3,2,3,3,4,1,5,4,5,5,3,4,4,2,5,2,5,bachelors,m35_54,100000_,0.923972021
2,6,1,3,6,6,6,6,6,7,7,6,7,5,6,5,6,7,7,6,7,2.32,2.56,1.96,2.68,2.12,2,1.44,1.76,2.56,1.92,2,61,62,82,62,6,2,2,2,4,4,5,4,4,3,4,4,7,5,4,Yes,Yes,1,1,99,1.76,1.72,4.64,4.44,4.64,2,5,7,6,7,1.66,2.74,6.46,5.62,1.54,8.5,4.5,3.9,3.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.8,Protestant,,Vegan,No thanks,13.83,0.923076923,41,Male,West,Hispanic,10,137500,917,0,1,0,0,1,0,0,1,0.4,2,5,1,3,5,5,5,5,5,6,6,5,6,4,5,4,5,6,6,5,6,5,2,2,2,4,6,5,6,bachelors,m35_54,100000_,1.473572496
3,3,3,3,2,3,2,5,2,3,3,3,3,3,3,3,3,3,5,5,5,2.44,2.32,2.32,2.8,2.44,2.24,2.56,2.56,2.16,2.52,2.64,53,61,59,57,6,3,3,3,4,2,4,2,2,2,1,3,3,6,5,No,Yes,40,50,58,2.52,2.52,2.68,2.4,2.52,3.24,5,5,5,5,4.42,2.98,3.22,4.72,4.3,4.5,3.5,3.5,4.1,(2) agree,Yes,Yes,Yes,"[""None of the above""]",2,1,3.68,Atheist,,Meat-eater,,9.48,0.923076923,24,Male,South,Asian,10,112500,918,0,0,0,0,0,1,1,0,0,3,3,3,3,2,3,2,4,2,3,3,3,3,3,3,3,3,3,4,4,4,5,3,3,3,4,4,4,4,bachelors,m18_34,100000_,0.859774098
2,6,6,6,5,6,6,6,6,6,5,6,6,6,2,5,5,6,5,5,5,4,2.68,3.12,3.92,3.36,3.56,4.12,3.76,3.48,3.64,3.64,81,68,72,61,6,2,2,2,5,5,5,6,4,5,4,4,5,5,5,Yes,Yes,7,8,84,4.32,3.88,4.28,4.04,3.72,3.56,7,6,6,6,5.68,4.66,5.62,5.38,5.56,6.9,7.7,6,7.6,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.4,None,,Meat-eater,,12.37,0.923076923,32,Male,South,Black,10,175000,919,1,0,1,0,1,0,1,0,0.6,2,5,5,5,4,5,5,5,5,5,4,5,5,5,2,4,4,5,4,4,4,5,2,2,2,6,5,5,5,bachelors,m18_34,100000_,0.935575663
5,1,7,6,1,4,1,2,1,2,1,1,2,1,1,1,4,1,4,4,5,4.72,1.04,3.76,1.08,1,1,3.76,1.04,1,3.44,1.64,0,27,37,65,7,5,6,6,2,1,1,1,1,2,2,1,3,1,1,Not sure,Not sure,0,0,3,1,1.08,1,1,1,1,7,5,7,5,5.74,1,1,7,6.22,0.1,0,0,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,None,,Meat-eater,,18.3,0.923076923,42,Male,South,Black,10,175000,920,0,0,0,0,0,1,1,0,0,4,1,6,5,1,,1,2,1,2,1,1,2,1,1,1,,1,,,4,6,4,5,5,6,4,6,4,bachelors,m35_54,100000_,0.805719149
5,4,6,6,2,4,3,4,1,4,3,4,6,3,6,3,7,1,5,5,5,3.76,3.36,3.4,2.96,2.16,1.48,3.12,2,3.72,3.4,3.76,17,22,72,19,7,4,4,3,5,1,4,7,4,6,3,5,4,5,1,No,Not sure,50,70,36,3.64,3.64,3.64,2.24,4.56,4.44,7,6,5,7,5.32,1.06,1,5.44,2.92,0.2,3.7,1.3,2.3,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1,Agnostic,,Meat-eater,,11.2,0.923076923,35,Male,Midwest,Hispanic,10,112500,921,0,0,0,0,0,1,1,0,0,4,,5,5,2,,3,,1,,3,,5,3,5,3,6,1,4,4,4,6,,,3,6,5,4,6,bachelors,m35_54,100000_,1.483652954
2,6,2,2,5,5,6,6,6,5,6,5,7,6,7,6,7,6,7,7,6,4.4,3.88,4.6,4.16,4.28,3.8,3.72,3.88,4.08,4.84,4.16,90,85,99,97,2,5,6,5,7,6,6,5,7,4,6,5,6,7,6,No,Yes,20,5,100,5,4.72,4.28,4.52,4.64,4.12,6,6,6,7,2.32,4.66,5.38,4.9,3.1,8.1,6.9,7.8,7.7,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.64,Catholic,,Meat-eater,,26.45,0.923076923,40,Male,West,Hispanic,10,225000,922,0,0,1,0,1,0,0,0,0.4,2,5,2,2,4,4,5,5,5,4,5,4,6,5,6,5,6,5,6,6,5,2,4,5,4,5,5,5,6,bachelors,m35_54,100000_,1.473572496
2,2,7,7,1,1,1,2,2,2,1,1,1,1,1,1,1,1,2,2,6,1.64,1.96,2.6,1.72,1.52,1.2,2.2,1.4,2.08,3.88,1.96,23,22,93,24,6,1,7,7,7,6,6,5,6,7,6,7,6,7,6,No,No,0,0,5,4.8,1.6,1.84,1.6,1.6,1.6,7,7,5,7,6.94,1.12,1.66,7,6.82,1.5,0.5,0.3,0.9,(2) agree,No,No,Yes,"[""None of the above""]",5,1,1,Catholic,,Meat-eater,The survey was fun and well done.,17.77,0.923076923,45,Male,Northeast,Asian,10,112500,923,0,0,0,0,0,1,0,0,0,2,2,6,6,1,1,1,2,2,2,1,1,1,1,1,1,1,1,2,2,5,5,1,6,6,6,6,4,6,bachelors,m35_54,100000_,0.721095397
3,3,3,3,3,3,3,3,3,3,3,3,5,3,3,3,3,3,5,5,5,3.16,3.2,3.08,2.96,3.12,2.92,3.12,3.2,3.16,3.12,3.04,50,53,43,47,3,3,3,5,4,1,1,1,1,4,1,3,3,1,2,Yes,Yes,0,1000,28,2.88,3.2,2.92,2.92,2.92,3.6,3,5,3,5,3.7,3.4,4.42,4.66,3.16,4.9,5.1,4.7,5.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.8,Jewish,,Meat-eater,,10.15,0.923076923,31,Male,West,Hispanic,10,300000,924,0,0,0,0,1,0,0,0,0.2,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,4,4,4,3,3,3,4,3,4,3,4,bachelors,m18_34,100000_,1.711065906
1,6,2,1,1,2,5,7,1,7,7,5,3,1,2,1,1,1,6,5,6,2.04,1.44,1.36,1.36,1.48,1.28,1.36,1.44,1.6,1.48,1.56,12,11,93,89,7,3,2,2,7,7,4,2,2,5,2,4,6,5,6,No,Yes,30,20,81,4.48,4.24,4.32,1.84,2.24,2.2,5,2,7,7,3.1,1.84,1.9,1.72,5.98,2,1.7,8.5,3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,1.72,Protestant,,Meat-eater,,13.27,0.923076923,38,Male,South,Black,10,175000,925,0,0,0,0,1,0,0,0,0.2,1,5,2,1,1,2,4,6,1,6,6,4,3,1,2,1,1,1,5,4,5,6,3,2,2,4,2,6,6,bachelors,m35_54,100000_,0.805719149
1,2,1,2,3,2,6,6,1,6,6,5,6,5,2,1,6,1,6,6,6,3.92,4.56,2.12,2.12,3.64,3.56,1.28,2.28,2.44,4.88,4.88,12,21,79,84,3,2,1,1,6,3,5,1,3,5,2,3,4,6,6,No,Yes,20,35,89,4.44,3.8,4.44,3.8,4.24,3.96,6,5,7,7,6.34,1.84,6.28,5.2,5.02,1.5,1.5,5.1,1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,3,3.04,Protestant,,Meat-eater,,7.05,0.923076923,39,Male,South,Hispanic,10,137500,926,0,0,0,1,0,0,0,0,0.2,1,2,1,2,3,2,5,5,1,5,5,4,5,4,2,1,5,1,5,5,5,3,2,1,1,5,4,6,6,bachelors,m35_54,100000_,1.180869248
6,6,7,6,6,5,6,6,6,7,7,6,5,5,6,6,2,6,6,5,5,3.68,2.56,3.68,3.56,3.72,3.44,2.28,3.08,3.24,3.6,3.6,32,31,69,62,7,1,2,2,4,3,6,4,5,5,6,6,6,5,6,Yes,Yes,2,4,68,3.44,3.64,3.48,3.68,3.6,2.48,7,7,7,7,5.86,4.66,4.78,5.08,4.6,6.6,6.5,6.5,6.5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.96,Catholic,,Meat-eater,,5.42,0.923076923,26,Male,South,Hispanic,10,137500,927,0,1,0,1,1,0,0,0,0.6,5,5,6,5,5,4,5,5,5,6,6,5,4,4,5,5,2,5,5,4,4,6,1,2,2,6,6,6,6,bachelors,m18_34,100000_,1.371188126
3,3,3,3,3,2,6,5,6,5,5,5,6,6,5,5,6,5,5,5,6,3.68,2.08,2.28,1.64,1.32,2.4,2.6,2.4,3.28,4.24,3.16,0,0,21,18,5,3,3,3,7,5,6,4,6,4,6,4,2,1,6,No,Yes,-1,-1,90,3.72,3.84,2.88,4.28,3.8,3.92,7,7,7,7,3.4,5.08,5.14,4.6,4.84,5,3.5,4.5,4.9,(2) agree,No,No,Yes,"[""None of the above""]",0,4,2.6,Atheist,,Meat-eater,,7.77,0.923076923,51,Male,West,Asian,10,137500,928,0,0,0,0,0,1,1,0,0,3,3,3,3,3,2,5,4,5,4,4,4,5,5,4,4,5,4,4,4,5,4,3,3,3,6,6,6,6,bachelors,m35_54,100000_,0.923972021
7,2,1,1,1,7,3,7,6,1,7,7,7,7,7,6,7,5,7,1,7,5,5,5,5,5,1,5,1,5,5,1,20,70,100,70,7,7,7,7,4,4,2,1,1,7,5,7,5,7,5,Yes,Yes,0,6,100,5,5,5,5,5,5,7,7,7,7,7,1,7,7,7,10,8.4,10,7.6,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,Catholic,,Meat-eater,,14.72,0.948717949,31,Male,West,Hispanic,10,175000,929,0,0,0,1,1,0,0,0,0.4,6,2,1,1,1,6,3,6,5,1,6,6,6,6,6,5,6,4,6,1,6,6,6,6,6,6,6,6,6,bachelors,m18_34,100000_,1.711065906
3,6,4,5,3,5,5,5,3,6,6,5,6,5,7,5,6,2,6,6,6,2.08,1.88,2,1.44,1.64,1.2,1.4,1.04,1.28,1.36,1.6,70,60,85,75,3,1,3,6,4,4,3,2,1,2,2,2,4,5,5,Not sure,Yes,75,100,75,3.92,3.6,4,3.44,3.52,3.72,6,7,6,7,6.04,1.54,3.1,5.02,2.44,1.4,1.2,1.1,1.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.4,None,,Meat-eater,this was an interesting survey,10.07,0.923076923,35,Male,Midwest,Asian,10,300000,930,0,0,0,0,0,1,1,0,0,3,5,,4,3,4,4,4,3,5,5,4,5,4,6,4,5,2,5,5,5,3,1,3,5,5,6,5,6,bachelors,m35_54,100000_,0.930292756
6,5,7,5,5,3,7,6,6,5,1,6,6,3,6,5,7,5,2,5,7,4.36,3.08,3.4,2.56,3.92,3.68,2.12,4.4,3.8,4.52,3.12,95,65,78,83,5,7,6,7,5,6,5,4,4,4,7,6,4,5,7,Yes,Not sure,3,2,80,4.04,4.56,3.24,3.68,4.08,2.48,6,5,6,3,5.08,5.8,3.04,4.42,5.44,6.9,7.8,8.8,6.1,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,4,Protestant,,Pescatarian,,15.12,0.923076923,30,Male,Midwest,Asian,10,175000,931,0,1,1,0,1,0,0,1,0.6,5,4,6,4,4,3,6,5,5,4,1,5,5,3,5,4,6,4,2,4,6,4,6,5,6,5,4,5,3,bachelors,m18_34,100000_,1.080226607
2,5,2,2,5,2,5,5,1,6,2,3,6,5,5,3,7,2,7,5,7,3.92,3.12,2,2.2,2.16,1.92,2,1.96,2.24,3.88,3.12,17,21,52,29,5,3,3,3,5,6,3,4,5,6,4,6,5,6,5,No,Yes,20,30,85,3.88,2.2,3.8,3.28,3.96,3.84,6,2,6,1,5.14,1.6,6.58,5.5,4.72,3,2.8,3.1,2.7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.4,Jewish,,Meat-eater,,11.33,0.923076923,38,Male,South,Hispanic,10,137500,932,0,1,0,1,1,0,0,0,0.6,2,4,2,2,4,2,4,4,1,5,2,3,5,4,4,3,6,2,6,4,6,4,3,3,3,5,2,5,1,bachelors,m35_54,100000_,1.180869248
5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3.04,3,3.04,3.04,2.96,3.04,2.96,2.88,3.2,3.04,3.04,56,46,55,55,7,3,3,3,3,3,3,3,3,3,3,3,3,3,3,Not sure,Not sure,0,0,50,3.08,3,3,3,3.04,3,5,5,5,5,4.06,4.06,4.06,4.06,4.06,5.1,5,5.1,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Buddhist,,Meat-eater,,4.33,0.923076923,40,Male,South,Asian,10,112500,933,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,3,3,3,4,4,4,4,bachelors,m35_54,100000_,0.740438729
1,1,1,1,7,1,7,2,7,6,6,6,5,6,5,6,7,5,6,7,6,4.24,4.12,4.12,3.32,3.8,4.28,1.44,2.04,1.88,1.56,4.04,5,1,74,89,6,1,1,1,1,2,4,4,5,5,6,6,5,2,1,No,Not sure,200,100,47,4.04,4.16,3.96,4.24,3.72,3.92,3,6,5,6,6.46,1.06,1,6.52,2.74,0.1,0.2,0.1,0.1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.36,None,,Meat-eater,,26.98,0.923076923,33,Male,Midwest,Hispanic,10,137500,934,0,0,0,0,0,1,1,0,0,1,1,1,1,6,1,6,2,6,5,5,5,4,5,4,5,6,4,5,6,5,5,1,1,1,3,5,4,5,bachelors,m18_34,100000_,1.722771015
6,5,6,7,7,3,5,5,1,5,3,2,5,3,3,3,5,1,6,5,5,3.6,2.4,3.48,2.64,2.48,2.24,2.56,1.92,2.44,3.76,2.44,42,32,68,21,6,5,5,6,3,1,4,4,4,2,5,4,5,2,2,No,Yes,8,20,92,3.36,3.84,4.28,3.48,3.44,4.16,7,6,7,7,5.08,2.86,4.66,3.1,5.56,6,3.6,3.1,3.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,2,3.2,Catholic,,Meat-eater,,7.63,0.923076923,26,Male,Northeast,Hispanic,10,112500,935,0,0,0,0,1,0,0,0,0.2,5,4,5,6,6,3,4,4,1,4,3,2,4,3,3,3,4,1,5,4,4,5,4,4,5,6,5,6,6,bachelors,m18_34,100000_,1.335367002
1,1,1,1,1,1,7,7,5,1,5,2,7,6,6,5,7,3,7,7,5,4.16,3.92,4.04,3.72,3.52,3.84,4.28,3.48,4.12,3.72,4.12,78,58,60,66,1,2,2,1,7,6,7,6,7,5,1,4,6,7,3,Yes,No,2,1,69,3.16,3.68,3.32,3.64,3.08,3.44,7,7,7,7,5.56,5.08,4.48,5.02,4.6,6.4,6.2,6.7,6.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,1.92,Buddhist,,Meat-eater,Great survey!,4.83,0.923076923,27,Male,South,Hispanic,10,137500,936,0,0,0,0,1,0,0,0,0.2,1,1,1,1,1,1,6,6,4,1,4,2,6,5,5,4,6,3,6,6,4,1,2,2,1,6,6,6,6,bachelors,m18_34,100000_,1.371188126
2,2,2,2,2,2,5,6,6,2,3,2,6,4,6,6,6,4,6,6,6,1.16,1.2,1.28,1.16,1.08,1.12,1.72,1.36,1.16,1.4,1.2,0,1,35,65,5,2,2,2,1,1,2,2,2,2,1,1,1,1,1,Not sure,Not sure,0,1,0,1.12,1,1.04,1.04,1.04,1.12,6,6,6,6,1.24,1.24,1,1.36,1.18,0,1,0,0.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,5,Catholic,,Meat-eater,thank you for the survey,14,0.923076923,46,Male,South,Black,10,137500,937,0,0,0,1,0,0,0,0,0.2,2,2,2,2,2,2,4,5,5,2,3,2,5,,5,5,5,,5,5,5,4,2,2,2,5,5,5,5,bachelors,m35_54,100000_,0.805719149
7,7,7,7,6,6,6,6,6,6,6,6,5,6,6,6,6,6,6,5,5,4,4.56,4.12,4.4,4.36,4.28,4.4,4.76,4.16,4.52,4.16,90,83,78,81,5,6,6,3,7,6,5,3,4,6,4,6,6,7,6,Yes,Yes,8,6,73,4.48,4.8,4.36,4.28,4.6,4.4,5,6,5,5,6.52,6.28,5.74,5.62,5.8,7.2,7.5,7.6,7.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1.04,Hindu,,Meat-eater,,3.55,0.923076923,37,Male,South,Hispanic,10,112500,938,0,0,1,1,1,0,0,0,0.6,6,6,6,6,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,4,4,4,5,5,3,4,5,4,4,bachelors,m35_54,100000_,1.180869248
6,6,2,5,5,6,3,2,6,7,7,6,7,5,3,2,6,7,6,7,6,4.16,4.08,3.84,2.28,3.6,4.2,2.6,4.52,4.08,4.08,3.56,75,71,73,71,5,6,6,7,6,6,7,5,7,6,6,7,6,7,6,Not sure,Yes,10,10,85,3.88,4.52,4.28,3.96,3.96,4.16,6,6,7,7,5.74,5.92,5.44,5.98,5.62,7.7,8.8,7.5,7.4,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,4,4.12,Catholic,,Meat-eater,Awesome survey,13.17,0.923076923,25,Male,Midwest,Hispanic,10,137500,939,1,1,0,1,0,0,0,0,0.6,5,5,2,4,4,5,3,2,5,6,6,5,6,4,3,2,5,6,5,6,5,4,5,5,6,5,5,6,6,bachelors,m18_34,100000_,1.722771015
3,3,3,6,3,3,5,5,2,5,3,2,5,2,5,3,7,2,6,6,7,3.8,3.04,3.12,2,2.08,2,2.12,2.12,3.12,4.32,4.28,7,11,99,52,5,3,5,5,7,6,6,4,2,2,3,2,3,7,7,No,Yes,12,6,82,4.32,3.04,3.96,3.08,3.08,1.8,6,3,3,5,5.8,1,4.06,5.14,2.68,1.6,1.6,1.8,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.6,Protestant,,Meat-eater,None,8.82,0.923076923,38,Male,South,Hispanic,10,137500,940,0,0,0,0,1,0,0,0,0.2,3,3,3,5,3,3,4,4,2,4,3,2,4,2,4,3,6,2,5,5,6,4,3,4,4,5,3,3,4,bachelors,m35_54,100000_,1.180869248
1,6,1,1,3,2,7,6,7,7,5,7,6,7,7,5,7,2,7,7,7,4,4.36,4.08,3.96,3.44,4.4,4.56,5,5,4.04,3.16,51,41,100,69,5,1,3,2,7,5,7,7,7,4,6,3,7,5,7,No,Yes,10,3,40,3.28,3.84,2.6,4,4.2,4.16,7,5,6,7,4,3.4,4.9,4.66,3.04,5.7,5.2,4.6,5.8,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,5,3,Catholic,,Meat-eater,I LOVE ROBOTS,9.55,0.923076923,44,Male,South,Hispanic,10,112500,941,1,1,1,0,0,0,0,0,0.6,1,5,1,1,3,2,6,5,6,6,4,6,5,6,6,4,6,2,6,6,6,4,1,3,2,6,4,5,6,bachelors,m35_54,100000_,1.180869248
2,2,2,2,1,1,1,1,1,1,1,1,3,1,1,1,5,1,5,3,6,3.92,2.12,4.04,1.84,3.88,4.24,4.08,1,4.2,4.12,3.56,24,29,80,70,5,1,1,3,5,5,5,2,2,6,6,5,6,5,4,Not sure,Yes,10,0,82,1,1.08,4.24,1.04,1.04,3.6,5,2,5,3,1,1,4.48,1.24,4.6,1.9,1.4,2,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.92,None,,Meat-eater,,17.1,0.923076923,46,Male,South,Black,8,300000,942,0,0,0,0,0,1,1,0,0,2,2,2,2,1,1,1,1,1,1,1,1,3,1,1,1,4,1,4,3,5,4,1,1,3,4,2,4,3,some_college,m35_54,100000_,0.91259953
7,2,7,7,2,2,4,1,1,4,2,2,4,1,1,2,1,1,4,2,4,2.16,2.08,2.76,4.28,3.68,2.32,3.76,4.36,3.28,3.08,2.76,5,2,7,2,7,2,2,3,3,2,4,1,1,3,6,1,2,5,1,No,Yes,50,0,78,4.16,2.24,2.72,2.96,3.2,2.32,7,6,7,7,3.58,2.44,5.92,4.54,5.56,3,3.5,2.7,2.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.68,Catholic,,Meat-eater,,501.28,1.051282051,33,Male,South,Asian,10,112500,943,0,0,0,0,0,1,0,0,0,6,2,6,6,2,2,,1,1,,2,2,,1,1,2,1,1,,2,,6,2,2,3,6,5,6,6,bachelors,m18_34,100000_,0.859774098
7,7,7,7,4,4,4,4,4,7,7,7,6,6,6,6,6,6,7,7,7,4.12,4.8,4.56,4.96,4.92,1,5,5,4.68,4.64,4.84,84,100,33,85,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,No,0,0,100,4.76,1.08,4.84,4.12,4.6,5,7,7,7,7,4.66,4.72,4.72,4.6,4.54,7.1,7.2,6.1,6.1,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,5,None,,Vegan,,16.57,0.923076923,49,Male,West,Hispanic,10,175000,944,0,0,0,1,0,0,1,1,0.2,6,6,6,6,,,,,,6,6,6,5,5,5,5,5,5,6,6,6,6,6,6,6,6,6,6,6,bachelors,m35_54,100000_,1.473572496
1,7,1,1,6,6,7,7,2,7,7,6,6,6,6,7,7,7,7,7,6,1.16,1,1.2,1.08,3.08,3,1,1.04,1,1,1.04,32,37,53,45,5,2,2,1,5,4,5,5,5,2,5,4,6,5,4,Yes,Yes,1,1,86,1.12,1.2,5,5,5,2.12,6,6,7,6,1.18,3.82,4.54,2.56,1.18,7.9,9.4,5.6,3.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3.04,Other,,Meat-eater,No thanks,15.23,0.923076923,41,Male,West,Hispanic,10,137500,945,0,1,1,1,1,0,0,0,0.8,1,6,1,1,5,5,6,6,2,6,6,5,5,5,5,6,6,6,6,6,5,4,2,2,1,5,5,6,5,bachelors,m35_54,100000_,1.473572496
2,6,3,3,6,6,6,5,4,5,5,3,6,5,6,6,6,2,7,7,6,2.08,1.72,1.52,1.2,1.28,1.08,1.04,1.12,1.4,1.96,1.72,55,60,65,70,4,3,5,6,5,3,4,1,1,2,2,1,4,4,3,No,Yes,100,150,85,3.64,3.56,3.72,3.6,3.88,3.44,7,6,6,7,5.38,1.78,4.54,2.68,2.2,0.9,1.4,2.8,1.4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.36,None,,Meat-eater,,8.43,0.923076923,35,Male,Midwest,Asian,10,300000,946,0,0,0,0,0,1,1,0,0,2,5,3,3,5,5,5,4,,4,4,3,5,4,5,5,5,2,6,6,5,,3,4,5,6,5,5,6,bachelors,m35_54,100000_,0.930292756
7,3,7,7,7,7,7,3,4,7,6,2,7,5,7,7,7,2,7,7,7,3.52,3.52,1.84,1,1,1.2,1,1.4,1.48,3.88,3.16,0,5,100,100,7,5,7,7,6,5,2,2,1,4,1,3,3,5,1,No,Yes,20,15,60,2.52,2.04,3.36,4.04,3.92,2.16,7,7,7,7,5.32,4.84,7,5.68,2.5,1.2,8.4,6,0.2,(2) agree,Yes,Yes,No,"[""None of the above""]",0,0,3.56,Catholic,,Meat-eater,,6.23,0.923076923,25,Male,Midwest,Asian,10,225000,947,0,0,0,0,0,1,0,0,0,6,3,6,6,6,6,6,3,,6,5,2,6,4,6,6,6,2,6,6,6,6,4,6,6,6,6,6,6,bachelors,m18_34,100000_,1.080226607
6,6,7,7,6,7,7,6,6,6,6,7,6,7,6,7,7,7,6,7,7,3.92,3.44,3.24,3.68,3.32,3.64,3.44,3.48,3.6,3.4,3.4,70,56,62,64,6,7,7,7,5,4,3,3,3,5,4,4,4,5,4,Yes,Not sure,2,2,55,3.24,3.8,3.12,3.72,3.64,3.36,7,7,5,6,5.2,5.02,5.92,6.1,5.62,7.6,6.8,7.9,6.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,4,3.56,Jewish,,Vegetarian,it is cool,4.07,0.923076923,41,Male,West,Black,10,137500,948,0,0,1,0,0,0,0,1,0.2,5,5,6,6,5,6,6,5,5,5,5,6,5,6,5,6,6,6,5,6,6,5,6,6,6,6,6,4,5,bachelors,m35_54,100000_,1.005433565
4,4,2,7,4,5,4,4,5,4,5,4,6,3,4,4,4,3,4,4,5,3.84,1.76,3.76,4,4.64,1.84,3,2.24,3.92,3.52,1.76,0,0,70,70,6,5,5,5,2,1,3,3,6,3,4,5,4,1,1,Not sure,Not sure,50,100,56,3.28,3.64,3.36,3.4,3.64,3.52,3,2,6,6,3.28,3.28,3.1,2.74,3.28,1,2,2.9,1.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,1,3,Catholic,,Meat-eater,"This is a strange topic pushing toward the AI direction, treating AIs like human where AIs are still very new and still in development",13.72,0.923076923,31,Male,West,Asian,10,112500,949,0,0,0,0,1,0,0,0,0.2,,,2,6,,4,,,4,,4,,5,3,,,,3,,,4,5,4,4,4,3,2,5,5,bachelors,m18_34,100000_,1.072887169
1,1,1,1,7,1,7,7,7,7,7,7,7,7,7,4,7,1,7,7,7,4.92,4.44,5,4.92,4.6,4.32,5,4.52,5,4.88,4.56,45,43,95,89,6,1,4,4,7,5,7,6,7,5,7,5,7,5,6,Not sure,Yes,5,-1,87,3.84,3.48,4.4,4.76,4.56,3.8,7,1,7,5,6.1,3.76,6.1,4.6,3.88,8.1,7.6,6.5,3.8,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,4,1.32,Catholic,,Meat-eater,No additional feedback,14.92,0.923076923,31,Male,South,Black,10,137500,950,0,1,0,1,0,0,0,0,0.4,1,1,1,1,6,1,6,6,6,6,6,6,6,6,6,,6,1,6,6,6,5,1,,,6,1,6,4,bachelors,m18_34,100000_,0.935575663
1,5,7,6,1,3,6,5,1,3,1,3,6,3,5,3,5,1,6,3,7,4.16,3.72,2.68,2.08,2.12,3.4,2.24,2.68,3,5,3.56,20,37,76,72,6,6,6,6,7,3,5,5,1,2,3,2,5,4,3,No,Yes,20,22,100,4.12,3.92,5,3.36,2.4,2.92,1,1,3,6,2.62,1.72,5.98,7,3.46,0.8,1.7,3.6,4.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,3.2,Atheist,,Meat-eater,,10.43,0.923076923,21,Male,South,Asian,8,112500,951,0,0,1,1,1,0,1,0,0.6,1,4,6,5,1,3,5,4,1,3,1,3,5,3,4,3,4,1,5,3,6,5,5,5,5,1,1,3,5,some_college,m18_34,100000_,0.973824985
4,4,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1.92,1.92,2.36,1.12,1.96,1.28,3,1.2,1.88,3.92,2.96,10,5,75,25,4,2,2,2,3,3,3,3,3,5,4,4,3,2,3,No,Not sure,25,15,80,2.52,2.32,3,2.96,2.32,2.96,4,4,4,4,3.94,4,3.94,4,3.94,4.9,4.9,5,5.1,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3,Undisclosed,,Meat-eater,,50,0.923076923,29,Male,West,Hispanic,10,175000,952,0,0,0,0,0,1,1,0,0,,,2,,,,,,,,,,,,,,,,,,,,2,2,2,,,,,bachelors,m18_34,100000_,1.711065906
2,2,2,2,4,2,2,5,2,1,2,1,2,2,1,2,1,1,4,1,1,2.56,2.72,1.28,2.96,2.88,1.24,2.84,3.04,2.96,2.16,1.36,4,4,42,69,5,5,5,5,1,1,1,1,1,1,2,1,1,1,1,No,No,0,0,1,1.12,1,1.16,1.32,1.2,1,6,6,6,6,1,1.12,1.9,1.12,6.04,1.3,1.4,4.9,4.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,thank you,8.92,0.923076923,26,Male,South,Black,10,137500,953,0,0,0,0,0,1,0,0,0,2,2,2,2,,2,2,4,2,1,2,1,2,2,1,2,1,1,,1,1,4,4,4,4,5,5,5,5,bachelors,m18_34,100000_,0.935575663
1,1,1,1,2,1,3,2,1,3,6,1,6,2,6,2,6,1,6,6,6,4.68,3.48,2.28,1.84,3.32,4.12,4.32,1.28,4.64,4.56,1.36,10,20,93,100,6,3,3,3,2,3,1,6,6,3,5,2,4,2,4,Not sure,Yes,45,50,93,3.88,3.68,4.36,2.08,2,2.4,6,1,6,5,6.7,1.12,5.2,6.04,1.24,0.3,0.2,1.7,0.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,1.6,Muslim,,Meat-eater,,11.67,0.923076923,28,Male,West,Asian,10,175000,954,0,0,0,1,0,0,0,0,0.2,1,1,1,1,2,1,3,2,1,3,5,1,5,2,5,2,5,1,5,5,5,5,3,3,3,5,1,5,4,bachelors,m18_34,100000_,1.072887169
2,4,5,7,1,1,3,1,1,3,2,1,3,1,3,1,3,1,5,3,7,5,3.76,2.4,2,2.16,2.4,2.2,1.96,3.36,5,5,0,0,87,86,7,5,6,6,2,1,2,2,1,1,3,1,2,7,1,No,Yes,100,110,54,1.6,1.6,2.52,4,3,3.76,1,1,1,1,7,1,1,7,7,0,0,0,0,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.04,Protestant,,Meat-eater,"How you treat animals, AIs, and the environment has nothing to do with if they are sentient or not.",13.13,0.923076923,42,Male,South,Hispanic,10,112500,955,0,0,1,0,1,0,0,0,0.4,2,,4,6,1,1,3,1,1,3,2,1,3,1,3,1,3,1,4,3,6,6,4,5,5,1,1,1,1,bachelors,m35_54,100000_,1.180869248
5,7,5,7,6,7,5,6,7,7,5,7,1,1,3,1,4,1,7,5,1,4.68,5,4.84,5,4.08,5,4.56,4.92,4.88,4.72,5,100,73,84,100,7,1,6,7,7,7,7,5,7,6,6,7,6,6,6,Not sure,No,5,3,92,5,4.52,4.56,4.8,5,5,7,7,6,7,7,7,6.4,6.52,6.04,10,8.9,9.8,9.3,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,5,Protestant,,Meat-eater,,10.78,0.923076923,35,Male,South,Hispanic,10,112500,956,1,0,1,0,1,0,0,0,0.6,4,6,4,6,5,6,4,5,6,6,4,6,1,1,3,1,,1,6,4,1,6,1,5,6,6,6,5,6,bachelors,m35_54,100000_,1.180869248
3,6,1,1,6,7,7,7,7,6,7,7,7,7,6,7,7,7,7,7,7,5,4.08,5,4.04,3.76,3.52,3.68,3.16,3.88,5,4.52,80,80,100,70,6,5,5,5,7,7,7,7,7,7,7,6,7,7,7,No,Yes,2040,2040,100,3.76,3.76,4.24,5,5,5,7,6,7,7,5.8,1,7,5.32,1,6,8,8,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1,Catholic,,Meat-eater,GREAT SURVEY,18.03,0.923076923,30,Male,South,Hispanic,10,112500,957,0,0,1,1,1,0,0,0,0.6,3,5,1,1,5,6,6,6,6,5,6,6,6,6,5,6,6,6,6,6,6,5,4,4,4,6,5,6,6,bachelors,m18_34,100000_,1.371188126
4,4,4,4,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,3,3,3,3,3,3,3,3,3,3,3,50,50,50,50,7,6,6,6,2,2,2,1,1,4,2,1,1,4,1,Not sure,Not sure,0.5,0.5,50,4,5,4,5,5,4,5,5,5,5,7,1,1,7,4,5,5,5,5,(2) agree,Yes,No,No,"[""None of the above""]",0,4,3,Protestant,,Meat-eater,,5.9,0.923076923,35,Male,South,Asian,10,225000,958,0,0,0,0,0,1,0,0,0,,,,,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,4,4,4,4,bachelors,m35_54,100000_,0.740438729
5,4,7,7,2,2,2,2,1,5,4,1,5,1,1,1,6,1,6,6,6,4.48,1.52,4.08,1.2,1.32,3.88,3.84,1.16,2,4.76,1.6,0,1,71,71,6,1,2,2,3,4,2,1,1,5,2,2,2,3,2,No,Not sure,50,25,92,1.12,1.16,1.16,1.08,1.12,1.36,2,5,2,6,6.64,1.06,1.18,1.24,5.98,0,0,0.3,0.1,(2) agree,No,Yes,No,"[""None of the above""]",0,3,4.8,Protestant,,Meat-eater,,14.37,0.923076923,54,Male,South,White,10,137500,959,0,0,0,0,0,1,0,0,0,4,,6,6,2,2,2,2,1,4,,1,4,1,1,1,5,1,5,5,5,5,1,2,2,2,4,2,5,bachelors,m35_54,100000_,0.55829722
1,1,1,1,3,3,3,3,2,1,1,3,2,2,3,2,2,3,3,5,5,1.28,1.4,2.44,1.32,1.52,1.28,1.8,1.24,1.92,1.28,1.48,3,2,67,10,5,2,5,5,1,6,1,2,2,1,1,1,1,1,1,Yes,Yes,0,0,100,4.32,1,4.64,1.2,1.2,1,7,7,7,7,6.34,1,6.4,6.64,6.04,7.7,0.6,7.6,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,1.16,None,,Other restrictions,,5.33,0.923076923,43,Male,West,Asian,10,137500,960,0,0,1,1,1,0,1,1,0.6,1,1,1,1,3,3,3,3,2,1,1,3,2,2,3,2,2,3,3,4,4,4,2,4,4,6,6,6,6,bachelors,m35_54,100000_,0.923972021
7,7,7,7,1,1,7,7,2,7,7,7,7,7,7,7,7,7,6,6,7,4.16,4.16,4.12,4.12,4.24,4.16,4.08,3.76,3.96,3.96,3.84,7,9,73,67,3,2,1,1,7,7,7,7,7,5,7,5,7,7,6,Yes,No,0,5,46,2.8,3.4,2.64,2.8,3.36,3.24,6,6,6,6,4.66,4.96,4.84,4.72,5.14,6.8,6.4,6.4,6.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.2,Protestant,,Meat-eater,,8.75,0.948717949,44,Male,South,White,8,112500,961,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,6,6,2,6,6,6,6,6,6,6,6,6,5,5,6,3,2,1,1,5,5,5,5,some_college,m35_54,100000_,0.632356549
3,1,2,2,1,1,1,1,1,1,2,1,7,1,7,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,2.96,1,0,0,99,97,6,6,5,6,1,1,1,1,1,3,3,2,2,2,2,No,No,100,0,55,1,1,5,1,1,3.8,7,6,6,6,1,1,1,7,7,0,0.1,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,1,Catholic,,Meat-eater,What is happening in the world of robotics,8.35,0.923076923,37,Male,Midwest,White,10,112500,962,0,0,0,0,0,1,0,0,0,3,1,2,2,1,1,1,1,1,1,2,1,6,1,6,1,6,1,1,1,1,5,5,4,5,6,5,5,5,bachelors,m35_54,100000_,0.701448802
4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,4,1.04,1.04,1,1.04,1.04,1.04,1.04,1.04,1.04,1,1,1,1,6,18,7,6,4,4,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,4,4.76,3.08,4.32,1,1.16,1,2,1,5,7,6.88,1.06,1.06,6.94,6.88,0.1,0.1,0.2,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1.68,Protestant,,Meat-eater,,8.82,0.923076923,48,Male,West,White,10,300000,963,0,0,0,0,0,1,0,0,0,,1,,,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,,6,5,,,2,1,4,6,bachelors,m35_54,100000_,0.696682913
3,2,4,4,5,7,6,6,6,6,7,5,7,7,7,6,6,6,4,6,7,3.56,3.44,3.52,3.84,3.32,3.64,3.68,3.28,3.4,3.92,3.64,72,70,67,65,2,2,3,3,5,6,6,5,5,6,6,6,5,6,5,Yes,Not sure,5,6,59,3.24,3.36,3.52,3.36,3.48,3.64,4,3,4,5,5.08,4.78,5.02,4.96,4.6,6.5,6.9,7.1,6.4,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,Agnostic,,Meat-eater,ty,11.52,0.923076923,38,Male,West,Hispanic,8,112500,964,0,0,0,0,1,0,1,0,0.2,3,2,,,4,6,5,5,5,5,6,4,6,6,6,5,5,5,,5,6,2,2,3,3,,3,,4,some_college,m35_54,100000_,1.669045062
5,5,5,5,5,5,5,5,5,6,5,5,6,5,6,6,6,3,7,7,7,4.52,3.84,3.84,4.08,3.92,4,4.04,4.16,4.64,4.32,3.48,74,87,83,85,5,5,5,5,5,5,5,6,4,1,5,5,5,2,4,Not sure,No,1,1,71,3.76,3.8,4.04,3.72,3.48,3.72,5,5,5,5,5.56,5.8,5.98,5.68,5.74,7.7,7.9,7.6,6.7,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.92,Catholic,,Meat-eater,Thank you,18.08,0.923076923,34,Male,South,White,10,112500,965,0,0,0,1,1,0,0,0,0.4,4,4,4,4,4,4,4,4,4,5,4,4,5,4,5,5,5,3,6,6,6,4,4,4,4,4,4,4,4,bachelors,m18_34,100000_,0.648277123
2,2,3,7,2,3,3,2,1,2,3,2,2,1,2,1,2,1,6,3,6,3.24,3.4,3.28,1.04,1,2.24,1.04,1.68,2.76,3.4,3.28,0,0,60,13,6,6,5,5,1,1,1,1,1,3,4,2,2,1,1,Not sure,Not sure,20,20,38,2.08,1.72,3.72,1.24,1.16,2,6,7,6,6,5.08,1,2.08,2.14,5.26,1.3,3.8,3.5,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,,9.87,0.923076923,48,Male,South,White,8,175000,966,0,0,0,0,0,1,0,0,0,2,2,3,6,2,3,3,2,1,2,3,2,2,1,2,1,2,1,5,3,5,5,5,4,4,5,6,5,5,some_college,m35_54,100000_,0.632356549
1,7,1,1,7,7,7,7,7,7,7,7,7,7,7,6,7,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,0,0,100,100,4,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,150,150,0,1,1,1,1,5,1,7,1,7,1,1,1,7,1,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,5,Jewish,,Other restrictions,Hard question.  That was cool and the language of the question was clear and unbiased.,128.17,0.923076923,46,Male,Midwest,White,10,175000,967,0,0,0,0,0,1,0,1,0,1,6,1,1,6,6,6,6,6,6,6,6,6,6,6,5,6,1,6,6,6,,1,1,1,6,1,6,1,bachelors,m35_54,100000_,0.701448802
2,6,5,3,7,6,6,6,6,7,7,6,7,7,7,6,7,7,7,3,6,3.84,4.12,3.64,4.2,3.8,3.48,3.92,3.64,4.2,4,4.04,62,66,58,70,5,3,5,6,6,6,5,6,6,7,7,6,7,5,4,Not sure,Yes,1,1,76,3.52,3.68,3.76,3.84,3.84,3.44,7,7,7,7,4.78,4.42,5.02,4.9,4.24,7.5,7,6.4,7.4,(2) agree,Yes,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.4,Catholic,,Meat-eater,very excellent,11.7,0.923076923,32,Male,South,White,10,112500,968,0,0,0,0,1,0,0,0,0.2,2,5,4,3,6,5,5,5,5,6,6,5,6,6,6,5,6,6,6,3,5,4,3,4,5,6,6,6,6,bachelors,m18_34,100000_,0.648277123
6,5,6,6,6,6,6,6,6,5,6,5,6,6,5,5,6,6,6,5,6,3.68,3.56,3.16,3.32,3.2,3.28,3.36,3.28,3.52,3.36,3.44,57,56,59,58,6,6,6,5,5,5,4,5,4,4,5,6,3,5,4,No,Yes,3,3,58,3.2,3.2,3.32,3.32,3.32,3.24,6,6,6,6,4.24,4.36,4.36,4.18,4.24,5.5,5.7,5.4,5.6,(2) agree,Yes,No,Yes,"[""None of the above""]",2,3,3.28,Catholic,,Meat-eater,it is so good,5.02,0.923076923,34,Male,Midwest,White,10,137500,969,0,0,0,0,0,1,0,0,0,5,4,5,5,5,5,5,5,5,4,5,4,5,5,4,4,5,5,5,4,5,5,5,5,4,5,5,5,5,bachelors,m18_34,100000_,0.814500225
2,5,2,2,2,2,4,6,4,4,4,2,5,4,4,4,4,1,6,6,6,3,3,3,3,3,2.52,3,2.24,3.96,4.24,1.64,60,60,70,85,7,2,3,2,6,6,6,6,6,6,6,6,6,7,5,Not sure,Not sure,25,25,90,5,4.6,5,3.6,4,4,7,7,7,7,7,1,4,6.52,6.04,6.5,5.5,7.5,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.8,Catholic,,Meat-eater,,15.67,0.923076923,41,Male,West,White,10,112500,970,0,0,0,0,0,1,0,0,0,2,4,2,2,2,2,,5,,,,2,4,,,,,1,5,5,5,6,2,3,2,6,6,6,6,bachelors,m35_54,100000_,0.696682913
2,4,5,6,2,1,5,2,1,2,1,1,3,1,2,2,5,1,6,5,7,3.76,1.48,2,1.12,1.32,1.4,1.12,1.16,1.36,3.76,3.44,40,17,65,37,6,2,2,3,4,4,3,1,2,3,5,3,3,6,2,No,Not sure,15,25,72,4.48,3.44,2.04,2.08,1.68,1.68,5,6,7,7,6.28,1.18,4.54,6.88,6.04,1.4,0.2,3.6,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,2.72,Catholic,,Meat-eater,,18.4,0.923076923,49,Male,South,White,10,175000,971,0,0,1,0,0,0,0,0,0.2,2,,4,5,2,1,4,2,1,2,1,1,3,1,2,2,4,1,5,4,6,5,2,2,3,4,5,6,6,bachelors,m35_54,100000_,0.55829722
2,3,3,1,6,2,6,6,4,6,6,6,6,5,6,4,4,6,5,5,6,2.48,3.48,2.4,2.16,3.4,2.4,2.36,3.68,4.04,2.6,2.64,82,84,76,82,4,1,2,2,6,6,5,5,5,5,6,5,7,5,5,Not sure,Yes,-1,6,69,2.32,2.32,2.48,2.32,2.76,2.72,7,6,6,7,4.72,3.82,4.12,4.78,4.72,7.4,7,6.9,6.7,(2) agree,No,No,Yes,"[""None of the above""]",3,2,3.56,Muslim,,Meat-eater,,10.7,0.923076923,45,Male,West,Black,10,112500,972,0,0,0,0,0,1,0,0,0,2,3,3,1,5,2,5,5,,5,5,5,5,4,5,,,5,4,4,5,,1,2,2,6,5,5,6,bachelors,m35_54,100000_,1.005433565
5,6,6,7,7,6,6,1,1,3,1,1,1,1,2,4,1,1,1,1,1,5,4.68,5,5,1.64,3.6,4.12,1,3.48,5,5,0,0,0,0,5,5,7,7,3,3,4,4,1,2,5,6,3,3,3,No,Not sure,0,0,39,4.52,1,4.16,1,1,3.76,6,6,6,6,5.26,1,1,7,7,0.2,0.5,0.3,0,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",1,0,4,Catholic,,Meat-eater,,9.12,0.923076923,36,Male,West,Hispanic,10,112500,973,0,0,1,0,0,0,0,0,0.2,4,5,5,6,6,5,5,1,1,3,1,1,1,1,2,,1,1,1,1,1,4,4,6,6,5,5,5,5,bachelors,m35_54,100000_,1.473572496
5,6,6,6,5,7,6,6,6,7,6,6,6,5,6,5,5,5,7,6,6,4.68,4.12,4.4,4.68,3.72,3.8,1.6,4.04,3.96,1.92,4.4,72,76,81,85,5,7,6,6,5,2,5,4,3,4,1,5,3,1,5,Yes,Yes,2,1,69,3.92,3.44,4.2,3.84,4.12,3.56,5,6,5,5,5.44,5.2,4.54,4.9,4.54,6.4,8.2,7.4,7,(2) agree,No,No,Yes,"[""None of the above""]",3,2,4.96,Catholic,,Meat-eater,,8.2,0.923076923,46,Male,Midwest,White,10,137500,974,0,0,0,0,0,1,0,0,0,4,5,5,5,4,6,5,5,5,6,5,5,5,4,5,4,4,4,6,5,5,4,6,5,5,4,5,4,4,bachelors,m35_54,100000_,0.701448802
5,2,5,5,4,4,4,4,4,4,2,2,4,4,4,4,4,1,4,4,4,2.12,1.8,2.44,2.4,2.64,2.56,1.76,2.4,1.84,2.44,1.92,25,28,80,96,6,5,6,6,2,1,1,1,1,2,1,2,2,4,2,Not sure,Not sure,25,30,30,2,2.16,2.16,1.96,2.24,2.24,6,5,7,7,2.02,1.06,1.18,1.78,2.44,0.1,0,0.1,0.2,(2) agree,No,No,Yes,"[""None of the above""]",4,1,1.04,Atheist,,Meat-eater,This was weiy,10.55,0.923076923,40,Male,Midwest,White,10,137500,975,0,0,0,0,0,1,1,0,0,4,2,4,4,,,,,,,2,2,,,,,,1,,,,5,4,5,5,5,4,6,6,bachelors,m35_54,100000_,0.701448802
3,3,3,5,2,2,3,2,1,3,2,2,2,3,2,2,5,1,5,5,6,2.68,1.92,1.4,1.04,2.12,1.72,1.76,1.76,1.92,1.4,1.52,24,24,71,73,5,2,2,2,2,2,2,1,1,1,2,1,2,1,1,Not sure,Yes,12,500,77,3.68,2.68,2.44,1.72,1.96,1.6,6,3,5,3,3.94,1.9,1.96,5.08,4,1.9,1.4,2.5,2.4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.4,None,,Meat-eater,,13.05,0.923076923,46,Male,West,White,10,137500,976,0,0,0,0,0,1,1,0,0,3,3,3,4,2,2,3,2,1,3,2,2,2,3,2,2,4,1,4,4,5,4,2,2,2,5,3,4,3,bachelors,m35_54,100000_,0.696682913
3,3,3,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,1.32,1.48,1.64,1.48,1.48,1.48,1.4,1.72,1.64,1.64,1.48,91,89,90,88,6,3,3,3,5,2,4,4,1,5,7,6,4,1,3,Yes,Yes,2,2,89,4.6,4.68,4.56,4.56,4.52,4.4,5,5,5,5,6.4,6.46,6.34,6.28,6.4,9.4,9,9.4,9.2,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,3,4.08,Catholic,,Meat-eater,best,7.38,0.923076923,35,Male,South,Hispanic,10,137500,977,1,1,1,0,0,0,0,0,0.6,3,3,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,3,3,3,4,4,4,4,bachelors,m35_54,100000_,1.180869248
3,3,3,2,5,5,5,6,6,3,2,3,3,2,2,2,1,2,3,3,1,3.48,3.44,3.56,3.48,3.68,4.04,3.92,4.08,3.96,3.6,4.12,70,71,61,60,3,2,2,3,5,5,5,6,6,6,6,5,6,5,5,Not sure,Yes,2,2,63,3.48,3.88,3.76,3.48,3.48,3.8,5,5,5,6,4.96,4.96,5.56,5.5,4.96,6.4,7.2,7.5,6.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.28,None,,Meat-eater,,7.43,0.923076923,41,Male,West,White,10,112500,978,0,0,0,0,0,1,1,0,0,3,3,3,2,4,4,4,5,5,3,2,3,3,2,2,2,1,2,3,3,1,3,2,2,3,4,4,4,5,bachelors,m35_54,100000_,0.696682913
7,7,7,7,7,7,7,7,7,7,7,7,6,5,7,6,6,6,7,7,7,4.92,4.92,4.84,4.92,4.96,4.88,4.84,4.84,4.92,4.96,4.96,96,68,95,77,7,7,7,7,1,3,1,4,7,6,5,4,7,2,3,No,No,10,10,100,4.88,4.84,4.96,4.88,4.92,4.88,7,7,7,7,6.88,6.94,6.88,6.88,6.82,9.4,9.5,9.6,9.8,(2) agree,No,No,No,"[""None of the above""]",0,3,4.84,Catholic,,Meat-eater,nothing,16.75,0.923076923,36,Male,Midwest,White,10,112500,979,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,6,6,5,4,6,5,5,5,6,6,6,6,6,6,6,6,6,6,6,bachelors,m35_54,100000_,0.701448802
4,4,4,5,4,4,5,5,3,5,6,5,5,4,5,4,6,4,6,5,6,2.12,1.68,1.56,1.88,1,1,1.68,1,1.12,3.64,3.92,10,9,56,17,5,5,3,6,2,2,4,2,3,1,1,1,1,4,4,Not sure,No,100,100,49,3.68,3,3.72,2.96,2.68,3.68,5,5,5,6,5.32,1.18,1.18,5.5,4.72,1.2,2.3,2,1.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.64,Catholic,,Meat-eater,,12.98,0.923076923,32,Male,South,Black,10,175000,980,0,0,0,0,1,0,0,0,0.2,,,,4,,,4,4,3,4,5,4,4,,4,,5,,5,4,5,4,4,3,5,4,4,4,5,bachelors,m18_34,100000_,0.935575663
6,6,6,7,6,6,6,6,6,6,6,6,6,6,6,6,7,6,6,6,6,4.96,4.56,3.84,4.84,4.96,4.32,4.96,4.8,4.12,4.16,4.84,81,81,78,84,7,6,7,6,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,2,3,83,4.12,4.28,4.24,4.32,4.12,3.92,6,6,6,6,5.92,5.98,5.92,6.1,5.92,8.8,8.2,8.2,8.1,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",4,4,4.48,Catholic,,Meat-eater,Is very good,8.65,0.923076923,25,Male,West,Hispanic,10,112500,981,0,0,0,1,0,0,0,0,0.2,5,5,5,6,5,5,5,5,5,5,5,5,5,5,5,5,6,5,5,5,5,6,5,6,5,5,5,5,5,bachelors,m18_34,100000_,1.711065906
6,4,4,4,4,4,4,4,4,2,4,2,3,4,3,3,4,4,4,4,4,3.4,3.08,3.16,2.84,3.16,3.12,3.12,3.08,3.32,3.6,3.08,36,22,83,71,6,4,5,5,2,2,3,4,4,4,3,2,5,3,2,No,Not sure,15,10,71,3.08,3.08,3.08,3.04,3.48,3.08,6,5,6,6,4.84,3.22,4.6,4.06,4.18,4,5.2,4.3,3.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.08,None,,Meat-eater,,7.88,0.923076923,30,Male,West,Asian,10,300000,982,0,0,0,0,0,1,1,0,0,5,,,,,,,,,2,,2,3,,3,3,,,,,,5,,4,4,5,4,5,5,bachelors,m18_34,100000_,1.072887169
2,1,4,4,1,1,2,2,1,1,1,1,4,1,2,4,3,1,4,4,4,3.4,1,2.72,2.44,2.4,1.96,1.28,1.92,2.76,3,2.24,16,9,65,51,7,3,4,5,3,2,5,4,5,1,4,3,3,5,1,No,Not sure,20,0,68,3.16,3,3.52,1.12,1.84,1,3,2,5,2,4.9,2.5,2.98,5.2,5.86,3.7,2.2,3.4,3,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.16,Agnostic,,Meat-eater,,6.8,0.923076923,45,Male,West,Asian,10,137500,983,0,0,0,0,1,0,1,0,0.2,2,1,,,1,1,2,2,1,1,1,1,,1,2,,3,1,,,,6,3,,4,3,2,4,2,bachelors,m35_54,100000_,0.923972021
5,7,6,7,7,6,6,6,7,6,7,7,5,7,7,7,6,6,5,6,6,2.36,2.32,3.56,3.68,3.6,3.68,3.8,2.6,3.6,2.4,3.6,89,79,81,78,6,3,7,6,7,5,6,7,6,7,7,7,5,6,6,Yes,Yes,5,5,80,3.48,3.96,4.12,4,3.6,4.2,7,7,7,7,5.02,5.08,5.44,5.44,5.92,8.4,7.7,7.4,7.7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",2,1,2.48,Hindu,,Meat-eater,AI are really cool but can be super fucking scary,2.93,0.923076923,21,Male,West,Asian,10,137500,984,0,0,1,0,0,0,0,0,0.2,4,6,5,6,6,5,5,5,6,5,6,6,4,6,6,6,5,5,4,5,5,5,3,6,5,6,6,6,6,bachelors,m18_34,100000_,1.072887169
2,2,3,2,2,1,4,2,5,2,2,2,4,5,2,6,3,1,6,7,6,5,1.52,1,1.24,1,3.28,3.84,1,1.32,1,1,41,58,76,66,2,2,2,5,6,5,1,1,1,5,7,6,4,2,7,Not sure,Yes,100,45,75,5,1,4.2,1,1,1,5,5,7,7,5.14,2.14,3.46,2.86,6.58,3.1,5.7,6.1,5.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,2,1.52,Protestant,,Meat-eater,,7.6,0.923076923,22,Male,West,Black,10,225000,985,0,0,1,1,0,0,0,0,0.4,2,2,3,2,2,1,,2,4,2,2,2,,4,2,5,3,1,5,6,5,2,2,2,4,4,4,6,6,bachelors,m18_34,100000_,1.167477744
3,5,2,5,6,6,6,6,5,5,5,5,6,5,6,5,6,1,6,6,6,1.4,1.76,1.32,1.36,1.28,1.16,1.12,1.16,1.4,1.52,1.68,15,15,65,40,3,2,3,6,4,3,2,2,1,1,1,1,2,4,2,No,Yes,75,100,75,4.24,3.36,4.04,3.4,3.52,3.76,7,7,7,7,5.44,1.72,2.08,5.56,2.68,0.5,1.5,1.7,0.3,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,1,2.4,None,,Meat-eater,,6.93,0.923076923,35,Male,Midwest,Asian,10,300000,986,0,0,0,0,0,1,1,0,0,3,4,2,4,5,5,5,5,4,4,4,4,5,4,5,4,5,1,5,5,5,3,2,3,5,6,6,6,6,bachelors,m35_54,100000_,0.930292756
6,4,7,6,5,6,5,3,4,4,2,4,4,2,6,6,6,4,6,4,6,4.48,4.32,4.24,4.64,1.96,2.04,2.16,2.2,4.24,4,4.84,12,30,78,17,4,7,6,6,2,1,2,5,5,2,7,3,4,2,2,Not sure,Yes,20,-1,78,3.64,2.64,3.52,3.8,2.32,4.04,7,6,7,7,4,4.72,2.5,5.56,1.66,9.7,8,6.8,9.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.16,Protestant,,Pescatarian,,9.33,0.923076923,50,Male,South,Black,10,137500,987,0,0,0,0,0,1,0,1,0,5,,6,5,4,5,4,3,,,2,,,2,5,5,5,,5,,5,,6,5,5,6,5,6,6,bachelors,m35_54,100000_,0.805719149
5,6,5,5,6,5,6,5,2,6,6,5,6,5,6,6,6,5,6,6,6,4,2.6,2.6,2.64,2.36,4.04,4,3.76,2.2,4.04,4.04,43,47,63,36,5,5,5,6,2,1,4,3,7,1,5,2,3,7,1,No,Not sure,50,25,45,3.64,3.28,3.72,3.6,3.44,3.28,6,6,6,6,4.84,3.64,3.76,5.02,4.9,3.7,4.2,3.9,3.8,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1.72,Hindu,,Vegetarian,The survey was on a different topic. I liked that topic,12.1,0.923076923,51,Male,Midwest,Asian,10,112500,988,0,0,0,1,1,0,0,1,0.4,4,5,4,4,5,4,5,4,2,5,5,4,5,4,5,5,5,4,5,5,5,4,4,4,5,5,5,5,5,bachelors,m35_54,100000_,0.930292756
6,7,7,6,7,7,7,6,6,7,6,7,7,7,5,6,2,7,6,7,4,2.16,1.32,2,2.36,3.2,2.84,2.6,1.8,2.32,3.08,2.24,97,89,91,89,3,3,1,3,5,2,4,5,5,5,5,4,5,3,4,Not sure,No,4,4,97,4.72,4.88,5,4.68,4.76,4.64,6,5,7,7,6.22,5.98,6.76,6.82,6.28,9.7,9.5,9.8,9.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.84,None,,Meat-eater,,9.52,0.923076923,31,Male,South,Hispanic,10,175000,989,0,0,1,0,1,0,1,0,0.4,5,6,6,5,6,6,6,5,5,6,5,6,6,6,4,5,2,6,5,6,,3,3,1,3,5,4,6,6,bachelors,m18_34,100000_,1.371188126
3,5,3,3,3,5,6,3,3,6,3,5,3,1,3,3,1,2,3,3,3,4.16,1.76,1.44,1.56,1.52,4.04,1.84,3.96,4.28,1.4,1.84,0,0,77,25,6,5,6,7,1,3,1,4,2,2,5,2,1,3,2,Not sure,Not sure,2,0,94,1.24,1.36,4.64,4.76,1.32,4.72,7,7,7,6,7,1.06,4.6,1,7,0.3,2.1,0.2,0.4,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1,None,,Meat-eater,thanks,11.52,0.923076923,29,Male,South,Hispanic,10,112500,990,0,0,1,0,1,0,1,0,0.4,3,4,3,3,3,4,5,3,3,5,3,4,3,1,3,3,1,2,3,3,3,5,4,5,6,6,6,6,5,bachelors,m18_34,100000_,1.371188126
3,3,3,3,6,6,6,6,6,6,6,6,6,6,6,5,6,5,6,6,6,4.32,4.52,4.36,4.52,4.28,4.44,4.44,4.52,4.28,4.56,4.36,80,74,75,83,6,2,2,2,2,3,3,4,5,3,4,4,4,5,4,Yes,Yes,5,5,90,1.12,1.16,4.6,4.76,4.8,3.12,6,7,6,7,4.9,6.58,5.44,5.62,3.34,9.5,9.6,8.6,9.7,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,4,1.04,None,,Vegetarian,I think it is comprehensive.,13.05,0.923076923,39,Male,Midwest,Hispanic,10,225000,991,0,0,0,1,0,0,1,1,0.2,3,3,3,3,5,5,5,5,5,5,5,5,5,5,5,4,5,4,5,5,5,5,2,2,2,5,6,5,6,bachelors,m35_54,100000_,1.483652954
4,6,4,5,7,7,7,7,7,5,6,6,7,7,7,7,7,5,7,7,7,3.8,3.72,4.12,3.72,3.8,3.72,3.88,3.52,4.36,3.6,3.88,55,60,80,90,7,3,2,2,7,4,5,6,4,4,7,2,7,6,7,Not sure,Not sure,100,100,100,4.32,2.36,4.44,4.4,3.44,3.56,6,6,6,6,3.76,5.32,5.56,3.82,2.8,4.4,4.2,6.2,7.9,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.76,Agnostic,,Meat-eater,,12.82,0.923076923,40,Male,South,Hispanic,10,175000,992,0,0,1,0,1,0,1,0,0.4,,5,,4,6,6,6,6,6,4,5,5,6,6,6,6,6,4,6,6,6,6,3,2,2,5,5,5,5,bachelors,m35_54,100000_,1.180869248
4,2,6,6,2,2,2,2,1,2,2,2,4,4,2,2,6,1,6,2,6,3.68,1.84,4.12,1.08,1.12,1.44,1.12,1.36,3.04,1.08,1.24,4,1,82,30,6,2,1,1,7,3,5,4,1,5,2,1,6,6,1,No,No,0,40,1,4.76,4.04,3.88,4.04,1.48,3,4,6,6,7,6.28,1,4.96,5.2,5.02,0.1,0.8,0.2,0.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.04,Catholic,,Meat-eater,,14.72,0.923076923,50,Male,West,Hispanic,10,112500,993,0,0,0,0,0,1,0,0,0,,2,5,5,2,2,2,2,1,2,2,2,,,2,2,5,1,5,2,5,5,2,1,1,,5,5,6,bachelors,m35_54,100000_,1.473572496
5,5,5,6,7,3,6,4,3,3,3,4,4,4,5,5,6,5,5,5,5,1.76,1.44,1.88,1.88,2.64,1.64,2.36,3.88,1.84,1.44,1.72,70,75,34,50,3,7,6,7,2,1,4,2,4,2,3,4,3,3,2,Not sure,No,0,1,75,3.48,2.2,3.52,3.08,2.4,3.84,5,6,6,7,2.98,3.4,2.62,5.74,2.38,2.8,1.1,3.4,1.6,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,3,Muslim,,Other restrictions,,47.02,0.923076923,39,Male,South,Asian,10,112500,994,0,0,0,0,0,1,0,1,0,4,4,4,5,6,3,5,,3,3,3,,,,4,4,5,4,4,4,4,3,6,5,6,4,5,5,6,bachelors,m35_54,100000_,0.740438729
6,7,6,6,6,6,6,6,7,7,7,6,7,7,6,7,7,7,6,7,7,5,5,3.8,3.2,4.16,3.76,3.76,4.48,4.84,4.28,4.6,100,93,92,100,7,2,2,1,5,6,3,7,4,4,6,7,6,7,6,Yes,Yes,-1,-1,100,4.84,1.72,4.76,4.68,4.4,4.68,7,7,7,6,6.34,7,6.4,5.38,5.8,7.8,8.5,7.4,6.2,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.6,None,,Meat-eater,,8.08,0.923076923,41,Male,South,Hispanic,10,225000,995,1,0,1,1,1,0,1,0,0.8,5,6,5,5,5,5,5,5,6,6,6,5,6,6,5,6,6,6,5,6,6,6,2,2,1,6,6,6,5,bachelors,m35_54,100000_,1.180869248
3,3,2,3,7,6,7,6,6,6,6,6,6,7,6,6,6,6,7,6,6,4.52,4.48,4.72,4.4,4.76,4.52,4.76,4.04,4.72,4.68,4.2,88,88,90,95,6,2,2,2,2,3,3,4,3,1,4,2,4,5,3,Yes,Yes,5,5,94,1.36,1.16,4.36,4.76,4.68,4.64,7,7,6,6,5.68,6.1,6.28,6.1,2.44,9.4,9.3,8.8,8.1,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,4,1.04,None,,Vegetarian,GOOD.,6.95,0.923076923,37,Male,Midwest,Hispanic,10,175000,996,0,0,0,1,0,0,1,1,0.2,3,3,2,3,6,5,6,5,5,5,5,5,5,6,5,5,5,5,6,5,5,5,2,2,2,6,6,5,5,bachelors,m35_54,100000_,1.483652954
6,6,6,6,5,7,6,6,7,6,6,6,6,7,6,6,7,6,7,7,6,3.76,3.8,3.96,4.08,3.68,3.96,4.32,4.08,4.08,3.84,3.48,72,60,70,66,5,2,2,1,6,6,5,7,6,4,7,3,6,5,4,No,Not sure,50,50,71,3.76,2.52,3.96,4.04,4.08,3.92,6,7,7,7,4.48,4.9,4.6,4.48,3.46,5.3,2.7,5.8,4.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,3,3.64,Agnostic,,Meat-eater,,5.7,0.923076923,40,Male,South,Hispanic,10,225000,997,0,0,1,0,0,0,1,0,0.2,5,5,5,5,4,6,5,5,6,5,5,5,5,6,5,5,6,5,6,6,5,4,2,2,1,5,6,6,6,bachelors,m35_54,100000_,1.180869248
1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.72,4.56,4.56,4.52,4.48,4.72,4.48,4.4,4.64,4.44,4.6,96,94,87,89,6,6,6,1,7,6,7,6,6,7,6,6,6,6,6,Yes,Yes,5,5,98,1.04,1.04,4.84,4.84,4.76,4.8,7,7,7,7,1.06,6.88,6.82,1.06,1.48,8.3,9.1,8.7,8.7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,5,1.64,Catholic,,Vegan,,16.67,0.923076923,40,Male,South,Hispanic,10,175000,998,0,0,1,0,0,0,0,1,0.2,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,1,6,6,6,6,bachelors,m35_54,100000_,1.180869248
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.44,4.48,4.36,4.56,4.2,4.32,4.52,4.36,4.44,4.4,4.52,84,85,82,87,6,6,6,6,6,6,6,7,6,6,7,7,6,6,6,No,No,0,0,79,4.56,4.36,4.4,4.36,4.4,4.36,6,6,6,6,6.22,6.16,6.1,6.16,5.98,8.5,8.7,8.5,8.7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,4,4.2,Catholic,,Vegetarian,,13.7,0.923076923,42,Male,Midwest,Hispanic,10,112500,999,0,0,1,0,0,0,0,1,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.483652954
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.16,4.28,4.52,4.44,4.36,4.44,4.4,4.28,4.48,4.36,4.36,85,80,84,82,6,6,6,6,5,5,5,6,7,5,5,7,6,6,5,No,No,0,0,76,4.4,4.36,4.36,4.44,4.32,4.4,6,6,6,6,5.8,5.8,5.86,5.74,5.68,8.4,8.5,8.3,8.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,4,4.24,Catholic,,Vegetarian,,10.02,0.923076923,40,Male,South,Hispanic,10,112500,1000,0,0,1,0,0,0,0,1,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.180869248
2,2,3,2,6,6,6,7,7,6,7,6,6,6,6,7,6,6,7,6,6,4.68,4.64,4.76,4.6,4.44,4.72,4.96,4.8,4.68,4.72,4.56,95,90,89,91,5,2,2,3,4,4,3,4,3,3,4,3,4,4,2,Yes,Yes,4,5,93,1.76,1.24,4.68,4.36,4.8,4.6,6,7,6,6,4.48,5.98,5.98,6.4,2.26,9.4,9.3,9.5,9,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,4,1.04,None,,Vegetarian,,10.15,0.923076923,39,Male,South,Hispanic,10,175000,1001,0,0,1,0,0,0,1,1,0.2,2,2,3,2,5,5,5,6,6,5,6,5,5,5,5,6,5,5,6,5,5,4,2,2,3,5,6,5,5,bachelors,m35_54,100000_,1.180869248
2,6,5,2,6,7,6,7,6,6,6,6,7,6,6,7,6,7,6,6,7,4.68,4.52,4.68,4.64,4.76,4.4,4.44,4.8,4.88,4.4,4.76,88,85,91,84,2,2,2,2,4,4,5,4,4,3,4,3,2,3,5,Yes,Yes,5,5,93,1.36,1.32,4.72,4.88,4.68,4.68,7,6,6,6,6.46,6.22,6.4,6.64,6.58,8.4,9.1,9.5,9.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,5,1.08,None,,Vegetarian,,10.3,0.923076923,43,Male,South,Hispanic,10,175000,1002,0,0,0,1,0,0,1,1,0.2,2,5,4,2,5,6,5,6,5,5,5,5,6,5,5,6,5,6,5,5,6,2,2,2,2,6,5,5,5,bachelors,m35_54,100000_,1.180869248
7,7,7,7,7,7,5,7,6,7,7,6,7,7,6,6,7,6,7,7,7,4,4.04,3.92,4,4.04,3.96,3.88,4,3.8,4,3.92,65,35,63,70,5,1,1,2,7,5,5,7,7,7,7,5,5,6,6,Not sure,Not sure,50,50,65,3.8,3.76,3.56,4,3.88,3.8,7,6,7,7,3.58,4.96,4.78,4.9,3.04,5.6,7.7,6.6,2.6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",3,3,3.84,Agnostic,,Meat-eater,,6.83,0.923076923,40,Male,South,Hispanic,10,225000,1003,0,0,1,0,0,0,1,0,0.2,6,6,6,6,6,6,4,6,5,6,6,5,6,6,5,5,6,5,6,6,6,4,1,1,2,6,5,6,6,bachelors,m35_54,100000_,1.180869248
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.56,3.4,3.4,3.52,3.52,3.36,3.28,3.48,3.6,3.4,3.36,65,63,60,61,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,Not sure,No,20,20,72,3.4,3.56,3.48,3.88,3.52,3.36,6,6,6,6,4.9,5.02,4.6,4.6,4.48,6.1,6.9,6.1,6.7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.84,None,,Meat-eater,,7.72,0.948717949,47,Male,West,Hispanic,10,112500,1004,0,0,0,0,1,0,1,0,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.473572496
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.64,4.84,4.8,4.76,4.72,4.64,4.64,4.68,4.72,4.64,4.64,94,95,94,96,6,6,6,6,7,7,7,7,7,6,7,6,7,7,6,Yes,Yes,5,5,92,1.16,1.12,4.6,4.76,4.72,4.8,7,7,7,7,1.42,6.4,6.46,1.3,1.84,9.4,8.9,9.2,9.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,5,1.52,Catholic,,Vegan,,-26.62,0.923076923,35,Male,South,Hispanic,10,175000,1005,0,0,1,0,0,0,0,1,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,5,6,6,6,6,bachelors,m35_54,100000_,1.180869248
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.64,4.52,4.6,4.76,4.68,4.64,4.6,4.64,4.56,4.64,4.64,94,92,95,89,6,2,2,2,6,7,6,6,7,6,7,6,7,6,7,Yes,Yes,5,5,95,1.16,1.16,4.76,4.84,4.88,4.92,7,7,7,7,6.76,6.82,6.7,1.18,1.24,9.3,9.9,9.6,9.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,5,1.16,Catholic,,Vegan,,-24.13,0.923076923,34,Male,South,Hispanic,10,175000,1006,0,0,1,0,0,0,0,1,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,2,2,2,6,6,6,6,bachelors,m18_34,100000_,1.371188126
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.68,3.72,4.16,3.52,3.68,3.68,3.56,3.8,3.8,3.72,3.44,61,58,61,60,6,6,6,6,6,6,6,6,6,7,6,6,6,6,7,Not sure,Not sure,10,10,74,3.4,4,3.32,3.4,3.48,3.8,6,6,6,6,4.6,4.54,4.6,4.54,4.6,6.6,6.1,5.9,6,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans""]",3,3,3.88,None,,Vegetarian,,6.48,0.923076923,41,Male,West,Hispanic,10,112500,1007,1,0,0,0,0,0,1,1,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.473572496
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.32,4.36,4.32,4.48,4.4,4.32,4.28,4.36,4.36,4.24,4.48,84,89,85,82,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,No,No,0,0,90,4.28,4.4,4.44,4.44,4.44,4.32,6,6,6,6,6.34,6.28,5.86,6.1,6.16,8.5,8.6,8.4,8.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,4,4.24,Catholic,,Vegetarian,,5.52,0.923076923,36,Male,West,Hispanic,10,112500,1008,0,0,1,0,0,0,0,1,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.473572496
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.48,4.44,4.36,4.32,4.36,4.48,4.36,4.52,4.44,4.32,4.48,88,89,90,88,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,Yes,Yes,0,0,85,4.48,4.48,4.6,4.4,4.4,4.48,6,6,6,6,6.28,6.34,6.46,6.22,6.28,8.5,8.5,8.7,8.2,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,5,4.32,Catholic,,Vegetarian,,5.05,0.923076923,36,Male,West,Hispanic,10,112500,1009,0,0,1,0,0,0,0,1,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m35_54,100000_,1.473572496
5,5,6,3,5,5,5,3,3,5,5,3,5,5,6,6,6,5,6,6,6,3.36,3.24,2.4,2.08,1.96,3.24,4.04,2.68,3.28,3.68,2.32,55,58,64,58,7,2,3,3,7,3,3,4,1,5,3,2,3,4,2,Not sure,Yes,3,5,30,2.68,2.28,2.64,3.28,2.64,3.36,5,5,6,7,4.42,4.9,4.54,4.18,4.12,4.3,4.4,3.3,3.6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.2,Catholic,,Meat-eater,No opinion,9.67,0.923076923,33,Male,South,Hispanic,10,112500,1010,0,0,1,1,0,0,0,0,0.4,4,4,5,3,4,4,4,3,3,4,4,3,4,4,5,5,5,4,5,5,5,6,2,3,3,4,4,5,6,bachelors,m18_34,100000_,1.371188126
3,3,3,6,6,6,5,5,3,5,7,3,5,3,5,6,6,5,3,5,7,2.48,2.68,3.12,4,4.16,3.32,3.8,2.8,3.6,3.16,3.44,55,56,64,59,5,1,2,3,6,5,7,7,5,4,5,3,4,5,4,Not sure,Yes,1,0,70,2.88,2.64,3.04,2.92,3.32,3.52,3,5,7,7,5.26,5.08,4.6,3.4,3.76,4.1,4.6,3.7,2.4,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.56,None,,Other restrictions,,12.8,0.923076923,44,Male,West,Black,10,112500,1011,0,0,1,0,1,0,1,1,0.4,3,3,3,5,5,5,4,4,3,4,6,3,4,3,4,5,5,4,3,4,6,4,1,2,3,3,4,6,6,bachelors,m35_54,100000_,1.005433565
2,3,5,3,5,3,3,3,5,3,5,5,3,6,3,3,6,5,5,5,5,3.56,3.28,2.6,3.8,2.28,3.4,2.56,3.52,3.28,2.44,3.48,67,35,62,59,3,5,3,3,5,3,1,4,2,5,1,1,4,2,4,Not sure,Not sure,8,10,59,3.32,2.64,2.64,3.32,3.4,2.72,5,6,6,6,3.64,3.64,4.42,4.78,4.78,6.1,4.4,6.6,6.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,3.36,Catholic,,Other restrictions,No opinion,7.75,0.923076923,31,Male,South,Hispanic,10,137500,1012,0,0,1,0,0,0,0,1,0.2,2,3,4,3,4,3,3,3,4,3,4,4,3,5,3,3,5,4,4,4,4,3,4,3,3,4,5,5,5,bachelors,m18_34,100000_,1.371188126
5,6,5,3,3,3,5,6,5,5,5,3,3,5,5,3,5,5,5,3,5,2.64,3.28,3.48,2.52,3.28,2.64,2.68,3.4,2.76,3.4,3.28,62,41,36,60,5,5,5,5,3,3,2,1,4,4,3,1,4,3,4,Not sure,Yes,8,10,57,3.2,3.36,3.32,3.28,2.76,3.28,5,6,6,7,3.52,4.48,4.54,4.42,3.7,5.5,4.7,5.3,5.7,(2) agree,No,Yes,No,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,3.32,Protestant,,Meat-eater,No opinion,7.82,0.923076923,25,Male,South,Hispanic,10,137500,1013,0,0,0,1,0,0,0,0,0.2,4,5,4,3,3,3,4,5,4,4,4,3,3,4,4,3,4,4,4,3,4,4,4,4,4,4,5,5,6,bachelors,m18_34,100000_,1.371188126
6,7,6,6,6,6,7,7,7,1,6,6,6,6,7,6,7,7,7,6,6,4.84,4.68,4.8,4.28,4.84,4.84,4.32,4.84,4.08,4.48,4.76,85,82,96,93,7,2,2,2,7,6,7,6,6,6,6,7,7,7,6,Yes,Yes,0,1,86,4.8,4.36,4.84,4.84,4.8,4.4,6,6,7,7,6.04,6.7,6.7,6.7,6.22,9.7,9.7,8.5,8.6,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,4.72,Protestant,,Meat-eater,Excellent enjoy survey,25.5,0.923076923,39,Male,West,Hispanic,10,97500,1014,1,1,1,0,0,0,0,0,0.6,5,6,5,5,5,5,6,6,6,1,5,5,5,5,6,5,6,6,6,5,5,6,2,2,2,5,5,6,6,bachelors,m35_54,75000_99999,1.513180151
3,3,5,7,3,3,2,3,2,5,5,5,5,5,6,5,5,5,5,5,5,3.4,2.48,2.28,1.68,1.84,2.36,1.96,1.88,1.84,3.88,2.6,29,33,86,94,6,3,5,5,4,2,3,1,1,4,1,4,1,6,2,Not sure,Yes,15,15,89,1.04,2.36,2.4,1.72,2.36,1,7,6,7,7,5.56,2.14,5.56,5.32,5.92,7.3,7.6,7.2,7.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.08,Catholic,,Meat-eater,,6.35,0.923076923,41,Male,Midwest,Hispanic,10,57500,1015,0,0,0,0,1,0,0,0,0.2,3,3,4,6,3,3,2,3,2,4,4,4,4,4,5,4,4,4,4,4,4,5,3,4,4,6,5,6,6,bachelors,m35_54,50000_74999,1.631993919
2,2,2,2,3,3,3,1,1,5,3,4,3,3,3,3,4,2,3,3,2,2.72,3.32,1.92,1.8,1.24,2,1.68,1.08,2.2,3.96,1.92,27,24,94,96,5,6,4,5,6,5,2,2,3,4,2,4,3,6,4,No,Yes,20,20,88,4.76,4.28,2.08,2.24,2.16,2.2,5,3,3,5,5.8,5.2,5.5,6.76,6.46,1.5,2,7.2,6.5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,4.84,None,,Meat-eater,None at this time,6.52,0.923076923,46,Male,Midwest,Asian,10,42500,1016,0,0,0,1,0,0,1,0,0.2,2,2,2,2,3,3,3,1,1,4,3,,3,3,3,3,,2,3,3,2,4,5,,4,4,3,3,4,bachelors,m35_54,25000_49999,1.382949028
3,6,6,6,5,5,6,6,6,3,6,6,6,5,5,1,5,5,6,5,2,3.84,4.36,4.56,4.44,3.96,3.92,3.76,3.4,3.84,4.48,3.88,65,71,79,59,5,5,5,6,5,5,4,5,5,5,4,5,4,5,4,Yes,Yes,2,4,68,3.64,4.08,3.32,3.76,3.36,4,6,6,5,6,5.02,4.66,4.54,5.56,4.96,7.2,7.9,6.7,6.1,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.76,Catholic,something else,Pescatarian,no,17.5,0.923076923,32,Male,South,Black,10,82500,1017,0,1,0,1,1,0,0,1,0.6,3,5,5,5,4,4,5,5,5,3,5,5,5,4,4,1,4,4,5,4,2,4,4,4,5,5,5,4,5,bachelors,m18_34,75000_99999,0.960722684
3,5,3,3,5,5,5,5,5,5,5,5,5,5,5,3,3,3,5,5,6,3.52,2.24,3.44,1.56,3.4,2.4,2.2,2.36,1.44,3.56,3.6,56,56,68,70,5,3,3,2,6,6,5,4,5,4,6,5,6,7,5,Not sure,Yes,25,55,92,2.88,2.64,3.6,3.52,3.4,4.12,7,7,7,7,3.7,4,4.36,3.7,3.4,6,5.6,4.5,6,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.44,None,,Meat-eater,,25.67,0.923076923,31,Male,Midwest,Black,10,112500,1018,0,0,0,1,1,0,1,0,0.4,3,4,3,3,4,4,4,4,4,4,4,4,4,4,4,3,3,3,4,4,5,4,3,3,2,6,6,6,6,bachelors,m18_34,100000_,1.17546426
1,1,4,1,4,4,4,7,7,3,6,4,7,6,3,3,7,6,7,5,7,3.88,3.8,4.88,4.48,3.92,3.6,4.24,3.88,4.56,4.12,4.36,78,83,78,86,5,1,1,2,7,2,7,6,6,5,5,5,6,1,7,Not sure,Yes,2040,2029,85,3.88,4.36,3.84,4,4.12,4.28,7,6,7,7,6.88,5.74,5.74,5.92,6.04,8.5,9.2,7.3,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,1.16,None,,Vegan,I love robots,6.32,0.923076923,30,Male,West,Asian,10,87500,1019,0,0,1,0,1,0,1,1,0.4,1,1,,1,,,,6,6,3,5,,6,5,3,3,6,5,6,4,6,4,1,1,2,6,5,6,6,bachelors,m18_34,75000_99999,1.101724939
3,6,2,2,5,7,7,5,6,5,5,3,5,7,6,2,7,1,7,6,4,3.24,2.6,3.16,1.68,1.96,1.88,1.72,1.76,3.32,2.64,3.88,53,52,87,52,6,5,7,7,3,2,1,1,2,1,2,1,3,6,3,No,Yes,10,15,100,3.56,2.88,2.88,5,5,4.6,3,5,5,5,4.48,5.02,4.54,4.78,4.78,5.4,4.2,4.3,4.4,(2) agree,No,No,Yes,"[""None of the above""]",1,4,3.56,Protestant,,Meat-eater,There was a section which could have gotten the same information from me I  less steps/key strokes.,13.92,0.923076923,50,Male,Northeast,Black,10,112500,1020,0,0,0,0,0,1,0,0,0,3,5,2,2,4,6,6,4,5,4,4,3,4,6,5,2,6,1,6,5,,5,4,6,6,3,4,4,4,bachelors,m35_54,100000_,0.784670422
5,6,5,5,3,5,3,5,5,2,3,6,3,3,6,5,6,5,6,5,5,4.12,3.64,3.68,3.76,4.4,3.6,3.84,3.92,3.76,4.32,4.52,60,70,73,70,3,1,2,6,6,5,5,6,3,5,5,6,5,4,3,Yes,Not sure,0,0,75,3.8,3.76,3.56,4.12,4.04,4.04,5,6,5,5,5.32,5.98,5.56,5.44,5.74,8.2,8.3,7.4,7.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.08,Hindu,,Meat-eater,Good survey,5.35,0.923076923,26,Female,West,Asian,10,112500,1021,0,0,0,0,1,0,0,0,0.2,4,5,4,4,3,4,3,4,4,2,3,5,3,3,5,4,5,4,5,4,4,3,1,2,5,4,5,4,4,bachelors,f18_34,100000_,1.257433371
1,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1.28,1.32,1.28,1.16,1.28,1.32,1.2,1.24,1.24,4.52,4.44,2,1,65,3,7,1,1,1,1,1,7,6,6,6,4,7,7,7,2,No,No,100,100,60,3.52,3.64,3.56,3.4,3.48,3.52,7,7,7,7,6.94,1,1.12,6.94,6.94,0.6,0.5,0.6,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.64,Protestant,,Meat-eater,none,8.77,0.923076923,51,Male,South,White,10,72500,1022,0,0,0,0,0,1,0,0,0,1,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,1,6,1,1,1,6,6,6,6,bachelors,m35_54,50000_74999,0.614117786
6,3,2,2,2,5,5,3,1,3,5,3,3,3,3,1,6,2,5,3,3,3.72,2,3.88,2,1.24,1.68,1.88,1.76,2.12,4.16,3.88,25,16,75,23,7,3,5,5,2,3,3,1,3,3,2,2,2,1,3,Not sure,Yes,20,20,73,2.36,4.16,4.36,4.08,4.04,3.92,7,3,2,1,3.04,1.96,4.36,5.08,4.72,2.9,3,3.2,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.4,Protestant,,Meat-eater,,18.33,0.923076923,35,Female,West,White,10,112500,1023,0,0,0,0,0,1,0,0,0,5,3,2,2,2,4,4,3,1,3,4,3,3,3,3,1,5,2,4,3,3,6,3,4,4,6,3,2,1,bachelors,f35_54,100000_,0.933074978
1,1,1,1,1,1,1,1,1,7,7,7,1,1,7,1,7,1,7,7,7,1.76,1.2,1,3.48,3.8,1.2,3.16,1,3.56,1.96,1,27,6,9,10,1,7,1,1,1,2,1,2,2,1,1,1,1,1,1,No,No,0,0,65,1,1.16,1.12,1.28,1,1,6,2,2,1,1.18,1.24,1.24,1.12,5.38,1.9,1.9,1.9,1.9,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Atheist,,Meat-eater,LETS GO BRANDON!!!!!!!!,13.63,0.923076923,68,Male,South,White,7,37500,1024,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,6,6,6,1,1,6,1,6,1,6,6,6,1,6,1,1,5,2,2,1,some_college,m55_,25000_49999,1.215297384
2,3,2,1,1,1,7,5,2,2,7,1,5,2,5,2,6,1,5,5,6,2.72,1.04,2.56,1,1,1,1.2,2.2,1.32,3.64,1,21,0,32,18,7,1,3,1,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,60,100,4.16,2.6,4.08,3.44,3.32,2.36,5,3,5,6,1.12,1,1,5.8,5.14,6.1,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,2.76,Atheist,,Meat-eater,,21.9,0.948717949,79,Male,West,White,9,137500,1025,0,0,0,0,0,1,1,0,0,2,3,2,1,1,1,6,4,2,2,6,1,4,2,4,2,5,1,4,4,5,6,1,3,1,4,3,4,5,associates,m55_,100000_,1.105782012
1,1,1,1,1,1,5,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1.68,1.16,1.44,1.28,1.24,1.44,1.28,1.44,1.56,1.4,1.4,9,2,8,5,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,4,1.44,1.36,1.2,1.2,1.32,1.28,1,6,7,7,6.46,1.18,1.36,6.4,6.58,0.8,0.4,0.7,0.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.72,Atheist,,Meat-eater,,3.88,0.923076923,24,Male,South,Black,10,2500,1026,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,4,1,1,1,6,1,1,1,1,1,1,1,1,1,1,6,1,1,1,1,5,6,6,bachelors,m18_34,_24999,1.728643719
7,1,7,7,1,1,1,4,1,1,1,1,1,1,4,4,4,1,4,4,4,1,1,1.08,1,1.04,1,1.04,4.92,1.04,5,1.08,0,0,92,92,6,3,4,4,3,1,1,6,7,3,5,5,5,6,1,No,Not sure,100,100,0,1.04,1.04,1,1.08,1.04,1.04,7,5,7,7,6.88,1.06,1.06,6.88,4,0.1,0.1,0.2,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Catholic,,Meat-eater,,14.67,0.923076923,60,Female,West,Other (Non-Hispanic),10,22500,1027,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,,1,1,1,1,1,1,,,,1,,,,5,3,,,6,4,6,6,bachelors,f55_,_24999,3.773398072
5,4,5,5,2,2,4,2,2,4,4,1,4,2,4,4,4,1,4,4,4,2.56,2,2.56,1.56,1.44,1.8,1.92,1.8,2.52,1.8,2.08,14,14,70,14,5,6,6,6,2,2,2,1,1,2,1,2,2,2,2,No,No,0,0,23,1.24,1,1.4,1,1.44,1,6,5,5,5,6.52,1,1.96,3.58,3.7,0,0.3,0.2,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,None,,Meat-eater,,22.7,0.923076923,55,Male,Northeast,Asian,8,137500,1028,0,0,0,0,0,1,1,0,0,4,,4,4,2,2,,2,2,,,1,,2,,,,1,,,,4,5,5,5,5,4,4,4,some_college,m55_,100000_,1.055901208
7,7,7,7,7,7,7,7,7,6,6,7,7,7,7,7,7,7,7,6,7,2.48,4.28,4.68,3.84,3.96,4.08,2.56,3.8,3.76,4.6,4.24,82,88,100,78,1,1,5,2,6,7,6,6,7,7,6,7,6,7,7,Yes,No,4,4,73,4.12,3.72,4.12,4.36,3.52,4.48,5,6,5,3,2.92,5.38,2.38,5.02,5.44,4.6,5.8,6.8,8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.76,None,,Other restrictions,,32.4,0.923076923,43,Female,West,White,10,27500,1029,0,0,0,0,1,0,1,1,0.2,6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,6,6,6,6,5,6,1,1,4,2,4,5,4,3,bachelors,f35_54,25000_49999,1.387085007
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.44,3.48,3.52,3.64,3.28,3.4,3.28,3.96,3.24,3.28,3.4,72,74,71,77,3,2,3,2,4,4,1,5,4,3,3,3,1,5,3,Yes,Yes,12,15,72,3.8,3.52,4.12,3.8,3.88,4.6,6,6,6,6,5.08,4.6,5.98,4.78,4.84,8.1,7.8,7.5,6.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,2,2.76,Agnostic,,Meat-eater,,10.18,0.923076923,32,Male,Northeast,White,3,47500,1030,0,0,0,1,0,0,1,0,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,2,3,2,5,5,5,5,less_than_high,m18_34,25000_49999,1.000699118
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.68,4.08,3.72,3.92,3.64,3.84,3.8,4.16,4.8,3.44,3.84,89,99,100,98,6,2,6,6,5,5,5,5,5,5,2,5,5,5,5,Not sure,Not sure,10,5,50,3.72,4.72,3.08,3,2.96,3.68,6,6,6,6,4,6.04,4.06,6.52,4.06,7,6.5,6.1,6.7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.88,Jewish,,Meat-eater,,6.13,0.923076923,58,Male,West,White,10,175000,1031,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,5,5,5,5,5,5,bachelors,m55_,100000_,0.900677197
3,5,7,7,1,1,4,4,1,3,5,2,2,1,6,2,6,1,6,6,7,1,1.12,1,1,1,1.08,1,1,1,1,1,0,0,100,0,4,4,4,4,3,3,3,3,2,3,4,2,3,3,3,No,No,0,50,1,3.44,2.28,3.2,2.24,3.48,3.36,2,5,1,1,6.88,1.12,1,7,4.12,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,unusual survey - interesting,17.47,0.923076923,89,Female,Northeast,Hispanic,7,77500,1032,0,0,0,0,0,1,0,0,0,3,4,6,6,1,1,,,1,3,4,2,2,1,5,2,5,1,5,5,6,,,,,2,4,1,1,some_college,f55_,75000_99999,0.86544325
2,5,2,2,2,2,6,5,1,5,3,2,5,2,6,2,6,1,6,6,7,3.76,3.56,3.6,1.4,2,3.4,1.6,1.56,4,2.32,3.4,25,12,60,75,6,1,1,2,4,4,2,2,3,5,1,1,3,3,4,No,Yes,12,15,90,3.8,1.44,3.36,3.24,3.52,2.04,6,3,2,2,6.34,1.06,1.48,5.44,4.24,0.6,0.2,1.5,0.3,(2) agree,No,No,No,"[""None of the above""]",0,1,4.48,Protestant,,Meat-eater,none,16.38,0.923076923,69,Male,South,White,11,87500,1033,0,0,0,0,0,1,0,0,0,2,4,2,2,2,2,5,4,1,4,3,2,4,2,5,2,5,1,5,5,6,5,1,1,2,5,3,2,2,post_grad,m55_,75000_99999,0.687736282
2,2,1,2,2,5,6,6,1,6,6,6,5,2,2,2,2,1,6,6,7,4,3.12,3.6,2.72,2.04,1.52,3.44,1.8,3.36,3.72,3.36,2,1,0,2,7,6,7,7,6,3,5,2,2,3,4,2,4,7,7,No,No,99,50,77,4.12,3.92,4,4.08,4.04,4.04,6,6,7,7,6.52,1.18,1.3,6.82,4.48,0.4,0.3,0.2,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.88,Catholic,,Meat-eater,,11.67,0.923076923,73,Male,Northeast,Black,10,87500,1034,0,0,0,0,0,1,0,0,0,2,2,1,2,2,4,5,5,1,5,5,5,4,2,2,2,2,1,5,5,6,6,5,6,6,5,5,6,6,bachelors,m55_,75000_99999,1.041694616
3,4,4,4,4,3,5,5,4,4,5,4,4,4,4,4,3,5,6,4,6,4.44,3.64,3.8,2.76,3.52,3.52,2.68,2.76,4.44,3.44,2.68,73,67,60,61,4,5,5,6,5,3,3,6,6,6,2,1,5,1,1,Not sure,Not sure,60,40,67,4.8,4.4,3.8,3.84,3.68,3.92,6,6,7,7,3.28,3.28,4.36,3.52,3.1,6.5,6.4,5.7,6,(2) agree,No,No,No,"[""None of the above""]",0,1,3.16,Catholic,,Meat-eater,different durvey.,32.1,0.923076923,62,Female,South,White,5,17500,1035,0,0,0,0,0,1,0,0,0,3,,,,,3,4,4,,,4,,,,,,3,4,5,,5,,4,4,5,5,5,6,6,high,f55_,_24999,0.861809253
6,5,5,6,6,3,7,7,5,5,7,6,7,6,5,5,3,6,6,5,7,4.08,4.84,4.24,4,3.56,3.32,4.12,4.44,4.36,3.6,3.64,87,80,77,91,3,2,6,6,5,4,6,6,6,6,7,5,6,6,6,Yes,Yes,3,5,76,4.36,3.92,3.48,4.2,3.84,4.52,6,7,5,6,6.16,4.84,5.8,5.68,5.14,7,8.4,7.9,6.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,3,3.84,Jewish,something else,Vegan,I like this survey very much.,6.47,0.923076923,42,Male,West,White,11,112500,1036,0,1,0,0,0,0,0,1,0.2,5,4,4,5,5,3,6,6,4,4,6,5,6,5,4,4,3,5,5,4,6,3,2,5,5,5,6,4,5,post_grad,m35_54,100000_,0.646455289
5,2,3,3,2,1,2,4,1,1,1,1,4,4,5,1,5,1,4,4,7,1,1.12,1,1,1,1,1,1,1,3,1.28,0,0,100,25,7,1,2,2,2,2,1,1,1,2,6,4,1,3,1,No,Not sure,150,300,5,4.48,4,3.96,1.6,1.52,1.76,1,1,1,1,7,1,2.62,7,6.64,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.92,Atheist,,Meat-eater,,10.68,0.923076923,66,Male,South,White,9,47500,1037,0,0,0,0,0,1,1,0,0,4,2,3,3,2,1,2,,1,1,1,1,,,4,1,4,1,,,6,6,1,2,2,1,1,1,1,associates,m55_,25000_49999,1.317305064
4,4,4,4,4,4,4,4,2,4,4,1,4,4,4,2,4,1,4,4,4,2.56,2.56,2.68,2.52,2.44,2.56,2.52,2.48,2.84,2.28,2.48,23,18,21,24,4,4,4,4,1,1,1,1,1,1,2,1,1,1,1,Not sure,Not sure,500,500,50,3,3,3,3,3,3,4,5,4,5,4,4,4,3.94,4,1.9,2,2.2,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,None,,Meat-eater,,7.82,0.923076923,74,Male,West,White,10,112500,1038,0,0,0,0,0,1,1,0,0,,,,,,,,,2,,,1,,,,2,,1,,,,,,,,,4,,4,bachelors,m55_,100000_,0.900677197
7,7,7,7,7,4,1,5,1,1,2,1,4,1,2,1,1,1,1,3,7,1,1,1,1,1,1,1,1,1,1,1,0,0,68,50,7,7,7,7,1,1,2,1,1,1,1,2,2,2,1,No,No,0,1,10,1,1,1,1,1,1,5,5,6,7,5.98,1,1,7,7,0,1.7,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.04,Protestant,,Meat-eater,,9.47,0.948717949,48,Female,South,White,10,67500,1039,0,0,0,1,1,0,0,0,0.4,6,6,6,6,6,,1,4,1,1,2,1,,1,2,1,1,1,1,3,6,6,6,6,6,4,4,5,6,bachelors,f35_54,50000_74999,0.822494608
6,4,6,4,4,4,2,4,1,1,1,1,4,4,2,4,4,1,4,4,6,3,3,3,3,3,3,3,3,3,3,3,0,0,4,1,6,4,4,4,2,2,2,3,2,2,6,1,2,2,2,Not sure,Not sure,5,10,90,5,3,4.36,4,3.48,5,6,5,6,5,6.16,4,5.5,7,3.58,5.1,0.1,7.5,5.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,5,Protestant,,Meat-eater,,15.07,0.923076923,41,Female,South,White,13,175000,1040,0,0,0,1,1,0,0,0,0.4,5,,5,,,,2,,1,1,1,1,,,2,,,1,,,5,5,,,,5,4,5,4,post_grad,f35_54,100000_,0.693825381
6,2,6,6,6,2,2,2,2,2,2,2,2,2,2,2,4,1,2,2,2,3.88,2.72,3.2,2.48,3.4,2.24,2.8,1.48,3.48,3.84,2.32,13,22,28,14,6,5,3,5,1,1,1,1,4,1,4,1,1,6,2,No,Not sure,20,20,66,2.68,2.4,2.48,2.44,2.12,2.44,6,5,5,5,4.72,2.5,3.4,4.78,4.72,2.1,2.1,2.6,3.3,(2) agree,Yes,No,No,"[""None of the above""]",4,0,3.04,Agnostic,,Meat-eater,,10.42,0.923076923,34,Female,South,White,10,22500,1041,0,0,0,0,0,1,1,0,0,5,2,5,5,5,2,2,2,2,2,2,2,2,2,2,2,,1,2,2,2,5,4,3,4,5,4,4,4,bachelors,f18_34,_24999,1.403841907
6,2,4,6,2,1,5,2,2,3,4,1,6,3,5,2,5,2,4,5,6,4.08,3.64,3.44,3.04,1,2.44,2.24,2.36,3,3.8,3.4,1,1,60,79,4,1,3,3,7,4,2,2,1,3,3,1,2,7,3,No,Not sure,0,0,29,1.6,2.04,1,1.32,2.08,1.84,5,5,6,7,6.04,1.06,4.06,5.02,4,0.1,0.1,0.1,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,None,,Meat-eater,,8.9,0.923076923,45,Male,South,Black,8,22500,1042,0,0,0,0,1,0,1,0,0.2,5,2,,5,2,1,4,2,2,3,,1,5,3,4,2,4,2,,4,5,,1,3,3,4,4,5,6,some_college,m35_54,_24999,1.686191194
6,5,7,7,1,1,2,2,2,1,1,1,2,1,4,2,7,2,3,2,5,3.84,1.96,1.84,1.88,1.8,1.92,3.84,1.32,1.28,4.88,4.76,1,3,68,40,6,4,5,7,2,4,3,6,2,6,4,1,7,1,4,No,Not sure,0,0,17,1.76,1.56,1.68,1.68,1.6,1.76,3,1,3,7,4.84,1.3,1.78,5.14,1.96,0.2,0.1,0.2,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Catholic,,Meat-eater,,9.58,0.923076923,54,Male,South,White,10,97500,1043,0,0,0,0,0,1,0,0,0,5,4,6,6,1,1,2,2,2,1,1,1,2,1,,2,6,2,3,2,4,5,,4,6,3,1,3,6,bachelors,m35_54,75000_99999,0.573303501
7,7,7,6,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1.04,1.04,1.08,1.08,1,1.04,1,1,1,1.04,1,1,2,28,19,7,3,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,0,0,27,1.04,1.04,1.08,1.04,1,1.04,5,3,6,5,1.06,1.06,1.12,6.88,6.94,0,0,0.2,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.6,Catholic,,Meat-eater,no,8.02,0.923076923,71,Male,West,Hispanic,10,62500,1044,0,0,0,0,0,1,0,0,0,6,6,6,5,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,6,3,6,6,4,3,5,4,bachelors,m55_,50000_74999,2.095519593
4,5,4,4,5,5,5,4,3,5,5,4,4,3,5,2,5,1,6,4,6,2.44,2.08,3.56,1.96,1.84,2.28,2.72,2.08,3,3.72,2.8,6,15,52,14,4,1,4,2,1,2,5,4,5,6,2,5,4,5,3,No,No,0,0,9,4.56,2.92,2.4,3.8,3.72,2.52,6,5,5,5,4.48,1.66,2.02,5.92,4,0.3,1,1.1,1.6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.48,None,,Meat-eater,,24.38,0.923076923,72,Female,Northeast,White,10,137500,1045,0,0,0,0,0,1,1,0,0,,4,,,4,4,4,,3,4,4,,,3,4,2,4,1,5,,5,,1,,2,5,4,4,4,bachelors,f55_,100000_,0.351792489
3,1,3,3,1,2,2,2,2,5,5,4,4,2,2,1,2,1,2,2,1,1,1,1.04,1.04,1.08,1.04,3,1.04,3,3,1.04,50,1,50,21,7,2,4,7,2,2,2,3,3,1,3,1,2,3,1,Not sure,Not sure,10,10,76,2.16,2.56,2.6,1.96,2.12,3,3,3,5,3,6.94,1.06,1.06,7,7,0.1,0,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Agnostic,,Meat-eater,,25.38,0.923076923,72,Male,West,White,5,17500,1046,0,0,0,0,0,1,1,0,0,3,1,3,3,1,2,2,2,2,4,4,,,2,2,1,2,1,2,2,1,6,2,,6,3,3,4,3,high,m55_,_24999,2.148806722
6,6,7,6,5,7,6,6,5,6,6,6,7,6,6,6,7,7,6,7,6,4.16,4.8,4.52,4.24,4.68,4.36,3.92,4.4,4.48,4.84,4.76,72,77,90,86,5,7,6,6,2,1,5,2,1,7,6,6,5,7,7,Yes,Not sure,1,0,89,4.64,3.8,4.28,4.2,4.64,3.72,7,6,7,6,6.52,6.64,5.98,6.16,5.8,8.7,7.5,7.8,8.7,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,3,1.24,Jewish,,Vegan,,12.52,0.923076923,42,Male,Northeast,White,11,67500,1047,0,1,0,1,0,0,0,1,0.4,5,5,6,5,4,6,5,5,4,5,5,5,6,5,5,5,6,6,5,6,5,4,6,5,5,6,5,6,5,post_grad,m35_54,50000_74999,0.55495607
6,5,6,7,6,5,6,7,6,7,6,6,6,6,6,7,5,6,5,7,6,3.64,4.52,4.44,4.52,4.52,4.72,4.44,4.08,4.68,4.12,4.04,93,87,73,85,6,6,6,7,7,6,5,7,5,6,6,6,7,6,7,Yes,No,-1,-1,81,4.44,3.56,4.76,4.28,4.2,4.68,7,5,6,6,5.86,6.1,6.22,6.52,6.4,7.8,8.9,9,8.4,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,2,4.04,Catholic,,Meat-eater,thank you guys,5.58,0.923076923,34,Male,South,Asian,11,225000,1048,1,1,0,0,0,0,0,0,0.4,5,4,5,6,5,4,5,6,5,6,5,5,5,5,5,6,4,5,4,6,5,5,5,5,6,6,4,5,5,post_grad,m18_34,100000_,0.797788352
7,4,7,7,7,7,4,4,1,1,1,1,4,1,4,4,4,1,4,4,5,1,1,1,1,1,1,1,1,1.04,3.92,4.12,0,0,83,77,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,10,0,12,4.2,1,4.16,1,1,1,6,6,5,5,7,1,4,4,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,NA,Meat-eater,,17.67,0.923076923,59,Male,West,White,10,32500,1049,0,0,0,0,0,1,0,0,0,6,,6,6,6,6,,,1,1,1,1,,1,,,,1,,,4,6,6,6,6,5,5,4,4,bachelors,m55_,25000_49999,1.338923308
3,4,3,5,3,3,5,5,2,3,4,4,5,3,4,3,4,3,3,5,5,4.04,3.04,3.04,3.88,2.92,3.4,4.16,3.52,4.36,2.56,2.04,26,35,49,59,5,6,6,6,2,2,4,3,3,5,4,5,4,4,1,Not sure,Not sure,0,0,65,3,2.32,3.6,2.24,2.36,2.96,6,6,6,6,2.86,1.96,4.06,4,4.42,6.4,5.8,6.3,3.9,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3,None,,Meat-eater,,17.38,0.923076923,22,Female,South,White,5,7500,1050,0,1,1,0,1,0,1,0,0.6,3,,3,4,3,3,4,4,2,3,,,4,3,,3,,3,3,4,4,4,5,5,5,5,5,5,5,high,f18_34,_24999,1.812674448
5,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,3.08,3.12,3.08,3.08,3.08,3.08,3.08,3.08,3.08,3.08,3.08,0,0,82,80,5,7,7,7,4,5,3,2,3,4,3,3,4,4,4,No,No,0,40,15,4.8,4.6,5,2.2,2.28,4,5,2,7,7,4.6,1,1,7,7,0.5,1.1,0.8,0.4,(2) agree,No,No,No,"[""None of the above""]",0,1,1.44,Catholic,,Meat-eater,"A lot of the analysis of these issues becomes definitional.  You scratch upon the big issue, which is are humans different than other beings; and even if they are different from nature (does a tree have a spirit?).  Why would one accept a tree having a spirit and not a rock?  The other issue is robots by definition will be property.  So they would likely have certain rights derived from ownership by someone.  This puts the analysis in an entirely different light.  Maybe a reason not to abuse a robot.  Bottom line to me - robots are our creation.  They are not even nature's creation.  So I put them below rocks, trees and certainly animals.  That being said there might be a tangible wrong inside a person who gets off on torturing robots..",20.45,0.923076923,58,Male,Northeast,White,12,67500,1051,0,0,0,0,0,1,0,0,0,4,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,6,6,6,4,2,6,6,post_grad,m55_,50000_74999,0.71745161
4,4,3,3,1,1,1,1,3,4,4,4,4,4,6,2,6,3,4,2,1,3.04,2.32,4.92,1.16,4.88,1.6,4.92,3.08,4.64,2.04,1.84,95,89,80,98,3,2,2,1,1,3,7,2,5,1,6,1,5,2,4,No,No,0,0,36,3.08,3.24,1.12,1.4,1.44,1.48,4,2,4,5,6.82,2.02,1.72,1.42,1.24,0.8,0.7,0.7,1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.48,Other,jehovahs witness,Meat-eater,awesome survey,65.43,0.923076923,31,Male,West,Black,5,22500,1052,0,0,0,0,0,1,0,0,0,,,3,3,1,1,1,1,3,,,,,,5,2,5,3,,2,1,3,2,2,1,,2,,4,high,m18_34,_24999,2.785330897
3,3,3,3,6,1,1,1,1,6,1,1,4,1,1,1,1,1,5,4,7,1.64,1.48,1.68,1.6,1.48,1.8,1.68,1.52,1.92,1.92,1.6,32,21,32,21,7,4,6,6,1,1,1,2,1,1,1,1,2,1,5,No,Not sure,25,0,69,3.52,1.76,3.56,1.6,2.2,1.4,6,3,6,3,4.48,5.86,3.82,6.28,1.96,2.5,2.5,2.5,2.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.72,Catholic,,Meat-eater,,13.35,0.923076923,72,Female,West,White,10,52500,1053,0,0,0,0,0,1,0,0,0,3,3,3,3,5,1,1,1,1,5,1,1,,1,1,1,1,1,4,,6,6,,5,5,5,3,5,3,bachelors,f55_,50000_74999,0.495836931
4,4,4,4,6,6,6,6,6,4,4,1,6,4,6,6,6,1,4,4,6,4.08,1.12,1.72,1,1,1,1.12,1,2.6,4.56,1,2,13,92,13,7,2,4,2,2,1,2,4,6,1,4,1,2,2,2,No,Not sure,25,30,50,5,3,3,3,3,3,6,5,6,7,6.52,1.24,1.66,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.68,None,,Meat-eater,,24.43,0.923076923,22,Female,South,Black,7,175000,1054,0,0,0,0,0,1,1,0,0,,,,,5,5,5,5,5,,,1,5,,5,5,5,1,,,5,6,2,,2,5,4,5,6,some_college,f18_34,100000_,1.24195655
1,1,1,1,5,5,6,7,5,6,6,6,5,6,6,5,6,5,7,6,6,4.28,3.8,3.4,3.24,3.24,4.2,4.4,3.32,4,4.44,3.2,55,43,62,43,6,2,2,2,3,6,3,4,5,4,5,4,4,3,5,No,Yes,10,15,67,3.72,4.16,4.56,4.32,3.8,4.12,5,3,5,7,4.48,3.7,4.48,3.28,4.66,4.4,4.3,4.1,4.7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1.72,Agnostic,,Meat-eater,,13.07,0.923076923,67,Male,West,White,11,112500,1055,0,0,0,0,0,1,1,0,0,1,1,1,1,4,4,5,6,4,5,5,5,4,5,5,4,5,4,6,5,5,5,2,2,2,4,3,4,6,post_grad,m55_,100000_,0.835742526
5,5,4,3,4,4,5,5,1,4,2,1,5,2,4,4,5,3,6,4,7,3.24,2.4,1.36,1.32,1.68,1.16,1.64,1.72,2.52,2.56,2,58,55,96,57,5,3,4,4,5,4,4,3,3,2,3,2,4,6,3,Not sure,Not sure,1,-1,89,3.28,3.12,5,4.12,3.52,3.28,5,5,5,6,4,1,1,4.42,3.46,2.9,3.5,4.3,2.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.08,Protestant,,Pescatarian,Lots to think about for the future.,48.72,0.923076923,72,Female,South,White,11,175000,1056,0,0,0,0,0,1,0,1,0,4,4,,3,,,4,4,1,,2,1,4,2,,,4,3,5,,6,4,3,,,4,4,4,5,post_grad,f55_,100000_,0.335186331
2,2,2,2,4,4,4,6,4,4,4,2,7,7,7,7,7,5,7,7,7,3.68,3.92,3.92,3.8,4.04,4.08,4,4,3.48,3.92,3.76,86,80,86,86,7,3,3,2,7,6,4,6,5,7,6,6,6,6,6,Not sure,Not sure,1,1,98,1.6,1.72,1.92,4.44,3.24,3.72,7,7,7,7,4.54,4.72,4.42,4.18,4.18,4.5,4.4,3.8,4.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.24,Catholic,,Meat-eater,,15.77,0.923076923,71,Female,South,White,5,17500,1057,0,0,0,0,0,1,0,0,0,2,2,2,2,,,,5,,,,2,6,6,6,6,6,4,6,6,6,6,3,3,2,6,6,6,6,high,f55_,_24999,0.861809253
5,5,5,2,6,6,3,6,5,6,5,6,5,5,7,5,6,5,6,6,6,4.08,4.32,4.16,4.44,3.92,3.72,4.04,4.2,4.04,4.08,3.8,85,79,79,72,3,3,6,5,3,6,7,6,5,7,1,7,7,6,6,Yes,Yes,5,5,75,3.84,4.4,4,4.32,4.16,4.56,6,6,7,6,5.68,5.38,5.68,6.28,6.1,8.1,7.3,8.6,7.8,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,3,4.4,Catholic,,Meat-eater,thank you for your time,5.33,0.923076923,27,Female,West,Hispanic,8,72500,1058,0,1,0,0,0,0,0,0,0.2,4,4,4,2,5,5,3,5,4,5,4,5,4,4,6,4,5,4,5,5,5,3,3,5,4,5,5,6,5,some_college,f18_34,50000_74999,2.498506216
1,1,1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,5,7,4.76,4.8,4.92,4.84,4.88,4.96,4.92,4.8,4.92,4.84,4.84,95,95,93,97,5,1,1,1,5,7,5,5,5,5,5,5,7,6,7,Yes,Yes,-1,-1,99,4.8,4.76,4.96,4.96,4.92,4.92,7,7,7,7,1.3,6.76,6.94,1.12,5.44,9.9,9.8,9.7,9.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,4.96,Protestant,Not Applicable,Pescatarian,Thanks.,27.45,0.923076923,43,Female,South,Black,10,112500,1059,0,0,1,0,1,0,0,1,0.4,1,1,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,4,6,4,1,1,1,6,6,6,6,bachelors,f35_54,100000_,1.079108391
4,5,5,4,3,4,5,5,5,2,3,5,5,7,7,4,1,3,7,6,5,4.52,3.28,1.68,1.08,2.64,3.44,2.16,1.6,1.16,4.72,2.88,34,38,43,60,6,4,4,5,5,5,7,2,1,1,3,3,5,7,4,Yes,Not sure,-1,0,75,2.4,3.6,4.12,3.48,2.12,2,7,2,7,5,3.64,1.3,5.14,2.2,5.02,1.8,7.5,6.2,2.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Catholic,,Pescatarian,the future is here,15.9,0.923076923,25,Male,West,Hispanic,7,22500,1060,0,0,0,1,1,0,0,1,0.4,,4,4,,3,,4,4,4,2,3,4,4,6,6,,1,3,6,5,4,5,,,4,6,2,6,4,some_college,m18_34,_24999,3.58088084
5,7,3,6,7,7,6,6,6,6,6,5,6,6,7,6,7,6,7,7,7,3.32,3.32,3.28,1.64,1.48,3.4,1.64,1.84,1.8,1.96,3.36,24,24,59,66,5,3,5,5,5,6,3,7,7,3,4,4,4,3,4,No,Yes,15,20,78,3.16,3.36,2.04,3.56,3.36,3.32,7,7,7,7,1.9,2.68,4.66,2.86,1.12,2.5,0.1,3.7,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.84,None,,Meat-eater,I found this really interesting about the ethical treatment of things.,24.97,0.923076923,56,Female,West,White,10,112500,1061,0,0,0,0,0,1,1,0,0,4,6,3,5,6,6,5,5,5,5,5,4,5,5,6,5,6,5,6,6,6,4,3,4,4,6,6,6,6,bachelors,f55_,100000_,0.450767566
6,4,1,7,1,1,1,1,1,1,1,1,1,1,4,1,4,1,4,4,4,1,1,1,1,1,1,1,1,1,4.96,1,0,0,49,0,6,4,6,6,2,2,4,1,1,1,2,1,7,7,1,Not sure,Yes,1,1,70,1,1,4,1,1,5,4,5,1,6,4,1,1,7,5.98,1.5,0,5,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Agnostic,,Other restrictions,,28.03,0.923076923,50,Female,Northeast,White,5,2500,1062,0,0,0,0,0,1,1,1,0,5,,1,6,1,1,1,1,1,1,1,1,1,1,,1,,1,,,,5,,5,5,,4,1,5,high,f35_54,_24999,1.737315251
5,4,5,5,2,2,6,6,3,7,6,6,7,2,6,5,1,5,7,1,6,4.32,4.16,4.24,4.24,2.16,1.72,3.6,2.04,4.28,1.72,1.92,93,91,75,90,5,5,6,3,7,1,5,6,3,2,2,5,7,6,1,Not sure,Yes,-1,-1,54,3.76,3.76,3.84,3.72,4.24,4.2,7,7,7,7,5.98,2.56,3.82,6.04,2.62,8.9,4.1,7.3,7.8,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans""]",4,2,3.04,Protestant,,Meat-eater,,45.23,0.948717949,70,Female,West,Black,10,77500,1063,1,0,0,0,0,0,0,0,0.2,4,,4,4,2,2,5,5,3,6,5,5,6,2,5,4,1,4,6,1,5,4,4,5,3,6,6,6,6,bachelors,f55_,75000_99999,0.668020838
7,1,7,7,4,1,1,1,1,1,1,1,2,1,2,2,5,1,1,1,1,1.16,1.2,1.12,1.08,1.12,1.2,1.12,1.08,1.2,1.12,1.16,2,3,1,1,4,7,7,7,1,2,1,1,1,1,1,1,1,2,1,No,Not sure,100,200,84,2,3.08,3,3.12,3.04,2.44,7,7,7,7,6.88,1.3,1.66,6.82,6.88,0.7,0.7,0.8,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.12,Agnostic,,Vegetarian,,12.32,0.923076923,54,Female,West,White,10,37500,1064,0,0,0,0,0,1,1,1,0,6,1,6,6,,1,1,1,1,1,1,1,2,1,2,2,4,1,1,1,1,,6,6,6,6,6,6,6,bachelors,f35_54,25000_49999,1.387085007
1,1,1,1,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,6,1,1,1,1,1,1,1,1,1,1,1,0,0,29,34,5,1,2,2,7,7,7,7,7,7,7,7,7,7,7,No,No,0,0,0,1,1,1,1,1,1,5,7,7,7,3.94,1,4.06,1,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.48,Atheist,,Meat-eater,,8.4,0.923076923,67,Male,South,White,10,72500,1065,0,0,0,0,0,1,1,0,0,1,1,1,1,,,,,,,,,,,,,5,,,,5,4,1,2,2,4,6,6,6,bachelors,m55_,50000_74999,0.793936346
4,6,4,4,2,3,7,5,3,7,7,7,7,5,7,7,7,7,7,7,7,3.36,3.36,3.8,3.48,3.64,3.96,3.44,2.92,4.08,3.72,3.84,11,5,87,83,3,1,2,3,5,7,6,5,5,6,4,7,6,4,4,Yes,Yes,80,50,75,3.76,4,4.04,4.24,4.56,4.16,7,7,7,7,1.42,2.56,5.5,3.28,3.16,4,3.4,4,4.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1,None,,Other restrictions,,10.08,0.923076923,52,Female,South,White,5,22500,1066,0,0,0,0,0,1,1,1,0,,5,,,2,3,6,4,3,6,6,6,6,4,6,6,6,6,6,6,6,3,1,2,3,6,6,6,6,high,f35_54,_24999,1.783918607
6,6,6,7,6,6,6,6,6,1,6,5,7,5,7,5,6,5,7,7,7,2.6,4.32,3.84,3.84,3.8,2.32,3.84,2.32,2.36,3.92,4.44,10,12,76,11,2,2,5,5,4,3,3,1,2,4,2,1,3,3,2,Yes,Not sure,-1,-1,76,3.68,2.96,3.24,4.08,4.36,3.2,7,7,7,7,3.7,1.96,4.54,3.46,4.24,3.7,3.7,2.9,4.3,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,1.24,None,,Meat-eater,,6.78,0.923076923,33,Female,South,White,10,47500,1067,0,0,0,0,1,0,1,0,0.2,5,5,5,6,5,5,5,5,5,1,5,4,6,4,6,4,5,4,6,6,6,2,2,4,4,6,6,6,6,bachelors,f18_34,25000_49999,1.129479
4,4,4,4,1,2,4,5,4,4,4,3,6,6,6,4,3,5,5,6,5,2.96,2.84,2.44,2.96,3.12,2.92,3.04,2.92,3,2.72,3.92,51,31,55,45,4,3,3,3,3,2,6,2,1,4,4,4,3,6,3,Not sure,Yes,1,0,52,3.84,3.56,3.84,3.24,4.04,4.24,5,5,5,5,4.72,4.54,4.42,4.36,4.54,3.9,6.4,6.1,3.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.96,Protestant,,Meat-eater,,13.95,0.923076923,32,Male,Northeast,Black,10,82500,1068,0,0,0,0,0,1,0,0,0,,,,,1,2,,4,,,,3,5,5,5,,3,4,4,5,4,,3,3,3,4,4,4,4,bachelors,m18_34,75000_99999,0.935624621
7,7,7,7,6,6,6,6,3,7,7,7,2,2,2,7,7,7,3,2,3,3.72,3.96,2.68,1.84,4.08,3.64,4.4,2.72,2.76,4.48,4.28,18,24,70,22,5,6,5,6,1,3,3,3,2,1,2,2,4,1,1,Not sure,Not sure,5,6,47,2,1.92,2,2.16,1.96,2.2,7,5,5,5,5.5,1.12,2.26,5.56,1.54,1.8,2.8,3.4,2.6,(2) agree,No,No,Yes,"[""None of the above""]",4,0,3.76,Protestant,,Meat-eater,,6.3,0.923076923,50,Female,South,White,11,62500,1069,0,0,0,0,0,1,0,0,0,6,6,6,6,5,5,5,5,3,6,6,6,2,2,2,6,6,6,3,2,3,4,5,4,5,6,4,4,4,post_grad,f35_54,50000_74999,0.763196541
5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.72,4.32,4.32,4.8,4.48,4.68,4.24,4.32,4.44,4.36,4.68,91,87,85,87,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,Yes,No,-1,-1,86,4.48,4.8,4.6,4.2,4.24,4.56,6,6,6,6,6.4,6.22,6.04,6.88,6.28,8.5,8.3,9,8.9,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,4,5,Muslim,,Vegetarian,Submit,5.5,0.923076923,30,Male,West,White,10,112500,1070,1,1,1,0,0,0,0,1,0.6,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m18_34,100000_,0.808966225
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,1,5,5,4,2.04,2.08,1,2.08,1,2,2.08,2.04,2.08,5,2,40,49,96,75,4,4,4,5,7,6,5,5,2,2,7,6,3,1,6,Not sure,No,0,0,9,5,1,1.96,1,1,1,5,6,3,6,7,1,1.48,3.88,3.88,0.9,0.3,0.9,0.8,(2) agree,No,No,No,"[""None of the above""]",0,2,3.12,Protestant,,Meat-eater,,26.8,0.923076923,41,Male,West,Asian,10,112500,1071,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,1,,,,,,1,4,4,,,,,4,4,5,3,5,bachelors,m35_54,100000_,0.923972021
5,7,5,3,3,3,2,2,6,3,6,2,3,3,6,7,3,3,5,3,7,2.56,3.44,2.28,1.96,2.6,2.76,2.68,3.28,3.52,3.72,3.52,37,41,57,43,3,5,3,3,4,3,5,3,3,4,4,5,3,3,4,Yes,Not sure,-1,-1,84,2.52,1.68,3.72,3.48,2.52,3.6,7,6,7,6,4.36,4.18,3.34,4.42,3.4,6.1,3.7,6.4,5,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,2,2.96,Catholic,,Pescatarian,Good survey .,5.22,0.923076923,24,Female,South,Black,9,47500,1072,0,1,1,0,0,0,0,1,0.4,4,6,4,3,3,3,2,2,5,3,5,2,3,3,5,6,3,3,4,3,6,3,4,3,3,6,5,6,5,associates,f18_34,25000_49999,2.001228756
7,6,7,7,6,7,7,7,7,7,7,7,7,6,7,7,7,7,7,6,7,4.36,4.6,4.36,5,4.08,4.68,4.68,4.96,4.2,4.72,4.6,89,90,99,96,6,7,7,7,7,7,7,7,7,7,7,7,7,6,7,Yes,Yes,5,4,92,4.84,4.36,4.96,4.72,4.72,4.52,7,6,7,7,6.58,6.64,6.34,6.52,6.64,9.2,9,9.4,8.8,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,5,1,Muslim,Good socity,Pescatarian,Good research,8.52,0.923076923,48,Male,South,White,11,137500,1073,1,0,1,1,0,0,0,1,0.6,6,5,6,6,5,6,6,6,6,6,6,6,6,5,6,6,6,6,6,5,6,5,6,6,6,6,5,6,6,post_grad,m35_54,100000_,0.518046566
6,6,7,7,5,6,5,5,3,5,5,3,6,5,6,6,7,5,6,6,6,2.52,3.64,2.4,2.24,2.2,2.24,2.32,2.36,2.32,3.84,3.92,27,28,76,72,5,2,2,2,5,3,4,1,1,1,2,1,4,6,3,No,Not sure,0,0,8,1.16,1.28,1.4,3.04,1.4,2.76,3,5,2,5,1,1,7,6.34,5.02,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.04,Protestant,,Meat-eater,,12.87,0.923076923,39,Female,Northeast,White,10,47500,1074,0,0,1,1,1,0,0,0,0.6,5,5,6,6,4,5,4,4,3,4,4,3,5,4,5,5,6,4,5,5,5,4,2,2,2,3,4,2,4,bachelors,f35_54,25000_49999,1.08252262
7,4,4,6,3,5,4,5,4,4,5,4,6,6,6,6,6,6,6,6,6,3.48,3.8,3.96,1.56,2.4,3.12,2.56,3.76,3.56,4.04,3.76,54,52,54,66,7,5,5,7,6,6,5,2,2,5,4,6,6,7,7,Not sure,Yes,10,15,74,2.64,2.16,2.16,2.56,2.56,1.64,7,7,7,7,5.2,2.44,3.4,5.2,4.84,4,4.1,4.1,3.5,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.36,None,,Meat-eater,,10.43,0.923076923,36,Male,West,Asian,7,2500,1075,0,0,0,0,0,1,1,0,0,6,,,5,3,4,,4,,,4,,5,5,5,5,5,5,5,5,5,6,4,4,6,6,6,6,6,some_college,m35_54,_24999,1.933668187
7,6,6,5,5,7,7,6,6,7,6,5,6,7,6,5,7,6,6,5,7,4.68,4.64,4.4,4.24,4.44,4.36,4.56,4.32,4.64,4.64,4.04,83,88,80,91,7,5,6,7,7,7,7,6,6,6,5,6,5,6,7,Yes,Yes,0,-1,87,4.32,4.28,4.64,4.68,4.4,4.64,7,5,6,6,6.16,6.52,6.16,5.92,6.22,8.3,9.2,8.6,7.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.44,Muslim,Muslim,Meat-eater,I like respon positive about because quality is very good,9.18,0.923076923,31,Male,West,White,10,225000,1076,0,1,1,0,1,0,0,0,0.6,6,5,5,4,4,6,6,5,5,6,5,4,5,6,5,4,6,5,5,4,6,6,4,5,6,6,4,5,5,bachelors,m18_34,100000_,0.808966225
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,5,5,5,5,5,5,5,5,5,5,99,100,100,100,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,10,10,99,5,5,5,5,5,4.88,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,5,Protestant,Evangelical,Vegetarian,Surveys is very good,3.33,0.923076923,30,Male,West,White,10,112500,1077,1,1,0,0,1,0,0,1,0.6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,bachelors,m18_34,100000_,0.808966225
5,5,5,5,5,3,5,5,3,6,6,7,5,3,6,5,5,3,6,6,6,2.92,2.68,3.68,3.48,3.52,3.88,2.72,2.76,3.76,4.32,3.68,50,65,72,76,5,2,3,6,5,5,5,5,6,4,4,4,5,5,5,Yes,Yes,5,5,66,3.64,3.44,3.64,3.36,3.76,3.56,5,2,3,6,4.72,4.78,4.96,4.66,4.78,5.9,4.2,7,6.4,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.44,Protestant,,Meat-eater,Thanks,5.63,0.923076923,42,Female,South,Asian,10,175000,1078,0,1,0,1,0,0,0,0,0.4,4,4,4,4,4,3,4,4,3,5,5,6,4,3,5,4,4,3,5,5,5,4,2,3,5,4,2,3,5,bachelors,f35_54,100000_,0.991677616
1,1,1,1,2,2,6,6,6,6,6,6,6,3,3,3,6,3,6,6,6,5,4.96,4.92,4.4,4.2,3.8,3.88,4.24,3.68,5,4.08,3,6,86,84,6,6,6,6,5,7,1,1,1,6,3,4,3,7,7,No,Not sure,50,70,58,3.36,3.32,3.56,3.48,3.32,3.28,7,7,6,5,4.9,2.5,4.6,5.2,4.6,1.1,1.4,4.2,0.8,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,3.12,None,,Pescatarian,,11.43,0.923076923,70,Male,South,White,10,62500,1079,0,0,1,0,1,0,1,1,0.4,1,1,1,1,2,2,5,5,5,5,5,5,5,3,3,3,5,3,5,5,5,5,5,5,5,6,6,5,4,bachelors,m55_,50000_74999,0.793936346
1,1,1,1,3,3,4,3,3,1,1,1,1,1,1,1,1,2,2,2,2,3.16,2.16,2.32,1,1,1,2,1,1.36,2.2,1.68,0,0,71,58,4,3,3,3,3,3,3,2,1,2,3,2,2,2,5,No,Yes,50,50,67,1.08,1.24,1.08,1.64,1.88,2.36,6,7,6,5,1.12,1.06,1.12,1.12,1.12,0,0,0.2,0.7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,2,1.52,Atheist,,Meat-eater,great,6.77,0.923076923,44,Male,South,White,9,112500,1080,0,0,1,0,0,0,1,0,0.2,1,1,1,1,3,3,,3,3,1,1,1,1,1,1,1,1,2,2,2,2,,3,3,3,5,6,5,4,associates,m35_54,100000_,0.685434277
7,6,6,7,7,7,7,7,7,6,7,7,7,7,7,7,6,6,6,7,7,4.6,4.28,4.4,4.64,4.56,4.36,4.6,4.68,4.56,4.48,4.56,87,88,80,85,2,2,1,1,5,4,4,6,5,7,6,6,7,6,7,Yes,Yes,3,4,76,3.96,1.88,4.04,3.96,3.92,4.12,6,6,6,6,5.74,5.32,6.1,5.62,5.5,8.2,8.1,8.7,8.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.08,Catholic,,Vegan,,5.75,0.923076923,50,Male,South,White,10,67500,1081,0,0,0,1,1,0,0,1,0.4,6,5,5,6,6,6,6,6,6,5,6,6,6,6,6,6,5,5,5,6,6,2,2,1,1,5,5,5,5,bachelors,m35_54,50000_74999,0.614117786
6,2,6,6,1,1,1,2,1,2,1,1,2,1,1,1,2,6,1,1,5,4.04,2.24,4.24,3.72,3.92,2.6,3.96,2.48,3.76,3.8,2.48,0,0,90,71,4,6,7,7,2,1,2,1,1,1,1,1,1,2,1,Yes,Not sure,0,1,71,1,1,3.8,3.84,1,1,6,2,7,6,7,1,5.56,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,4,2.96,Other,Gnostism,Meat-eater,Day no to ai,10.73,0.923076923,39,Male,South,White,10,77500,1082,0,0,0,1,0,0,0,0,0.2,5,2,5,5,1,1,1,2,1,2,1,1,2,1,1,1,2,5,1,1,4,,5,6,6,5,2,6,5,bachelors,m35_54,75000_99999,0.573303501
2,5,5,2,6,5,6,6,5,6,6,5,6,5,5,6,6,5,6,5,6,4.28,4.24,4.4,5,4.2,4,4,4.52,4.48,4.32,4,20,20,80,82,6,6,6,6,4,2,3,5,4,2,1,3,4,3,2,Not sure,Yes,2,1,90,1.12,1.12,3.08,3.88,4.52,4.04,6,7,6,6,5.86,2.38,4.3,6.16,6.1,7.3,7.5,7.2,8.3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,3.04,Catholic,,Meat-eater,None,11.35,0.923076923,37,Female,South,Asian,10,112500,1083,0,0,0,0,0,1,0,0,0,2,4,4,2,5,4,5,5,4,5,5,4,5,4,4,5,5,4,5,4,5,5,5,5,5,5,6,5,5,bachelors,f35_54,100000_,0.991677616
3,5,3,3,3,5,5,3,3,5,5,3,6,5,3,3,6,3,5,5,5,3.28,4.16,3.44,2.68,2.92,2.84,3.72,2.44,2.88,3.92,4.2,65,60,60,61,6,3,3,5,3,4,2,1,1,2,1,1,2,4,2,No,Yes,10,12,80,4.16,4.04,3.48,3.68,3.6,3.44,7,7,7,7,5.26,5.2,4.9,4.84,5.56,6.1,6,5.7,6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.44,Agnostic,,Meat-eater,,7.4,0.923076923,35,Male,South,White,10,42500,1084,0,0,0,0,0,1,1,0,0,3,4,3,3,3,4,4,3,3,4,4,3,5,4,3,3,5,3,4,4,4,5,3,3,4,6,6,6,6,bachelors,m35_54,25000_49999,0.829950134
4,2,5,1,5,5,5,5,2,6,5,3,6,1,6,1,6,1,1,5,5,2.96,1.72,1,1.76,1,2.2,1.72,2.52,1.64,1.72,1.84,0,0,72,71,7,6,5,6,1,3,1,1,6,7,5,6,3,2,3,No,Yes,10,20,100,4.88,3.92,4.04,3.08,3.92,2.44,6,1,7,7,5.62,2.26,5.74,5.62,2.68,0.3,0,0,0,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,2,4.2,Protestant,,Meat-eater,,19.98,0.923076923,50,Male,West,Asian,10,112500,1085,1,0,1,0,0,0,0,0,0.4,,2,4,1,4,4,4,4,2,5,4,3,5,1,5,1,5,1,1,4,4,6,5,4,5,5,1,6,6,bachelors,m35_54,100000_,0.923972021
1,1,1,1,5,1,1,4,7,4,1,1,1,1,7,7,5,1,7,7,4,1,1,1,1,1,1,1,1,1,4,4,0,0,100,0,1,1,7,7,1,1,1,1,1,1,1,1,1,6,1,No,Yes,2350,2400,0,5,3.64,3.92,5,5,3.72,7,5,7,7,5.38,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,1.52,None,,Meat-eater,,7.52,0.923076923,37,Male,West,White,10,137500,1086,0,1,0,0,0,0,1,0,0.2,1,1,1,1,4,1,1,,6,,1,1,1,1,6,6,4,1,6,6,,1,1,6,6,6,4,6,6,bachelors,m35_54,100000_,0.696682913
2,4,4,4,4,5,6,6,4,6,5,5,6,5,5,4,5,4,6,7,7,3.48,3.76,2.2,2,4.24,1.96,2.04,1.96,1.96,3.68,2,82,82,86,75,5,3,2,4,5,5,4,6,5,5,4,7,6,4,2,Yes,Yes,1,1,87,4,4.32,4.44,4.08,4.28,4.04,7,7,7,6,5.14,5.14,5.38,5.14,4.72,5.4,5.5,5.9,5.4,(2) agree,Yes,No,No,"[""None of the above""]",0,1,3.36,None,None,Meat-eater,,12.45,0.923076923,40,Male,South,White,10,67500,1087,0,0,0,0,0,1,1,0,0,2,,,,,4,5,5,,5,4,4,5,4,4,,4,,5,6,6,4,3,2,,6,6,6,5,bachelors,m35_54,50000_74999,0.614117786
5,3,7,6,6,5,7,3,3,6,7,5,2,6,7,3,7,5,5,6,7,2.84,3.48,2.72,2.6,3.12,3.2,2.8,3.36,2.36,3.44,3.24,56,66,57,51,5,5,5,3,7,5,6,1,6,5,5,2,6,7,6,Not sure,No,1,2,58,3.52,2.52,1.92,2.24,1.72,2.84,5,7,6,3,2.08,3.58,1.6,2.56,3.16,7.7,5.8,6.1,6.7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",2,3,2.92,Catholic,Hi sorry I,Pescatarian,,32.15,0.923076923,28,Female,West,Asian,10,27500,1088,0,0,1,0,0,0,0,1,0.2,4,3,6,5,5,4,6,3,3,5,6,4,2,5,6,3,6,4,4,5,6,4,4,4,3,4,6,5,3,bachelors,f18_34,25000_49999,1.869267763
3,3,3,3,5,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,3.72,3.76,3.68,3.76,4.08,3.6,3.76,3.84,3.4,3.44,3.44,68,70,76,80,5,3,3,3,4,6,6,4,5,4,6,5,5,6,5,Yes,Yes,-1,-1,65,3.52,3.44,3.6,3.6,3.52,3.52,5,5,6,5,4.66,4.96,5.32,5.14,5.14,6.3,8.5,7.1,7,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,2,2.96,Catholic,,Meat-eater,No thanks,9.47,0.923076923,36,Male,South,White,10,137500,1089,0,0,0,1,0,0,0,0,0.2,3,3,3,3,4,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,3,3,3,4,4,5,4,bachelors,m35_54,100000_,0.55829722
2,1,2,1,1,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1.12,1.12,1.16,1.08,1.08,1.04,1.2,1.12,1.08,1.08,0,0,56,19,6,2,5,5,3,3,3,3,3,3,3,3,3,3,3,No,No,0,0,7,3.84,4.2,4.76,4.4,2.48,2.72,2,2,3,3,5.98,4.18,3.76,5.86,6.7,0.3,0,0.1,0,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.04,Agnostic,,Meat-eater,,11.67,0.923076923,48,Male,West,Asian,10,137500,1090,0,0,0,0,0,1,1,0,0,2,1,2,1,1,1,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,5,2,4,4,2,2,3,3,bachelors,m35_54,100000_,0.923972021
6,7,5,5,7,5,5,6,6,6,5,6,7,5,7,5,6,6,7,5,6,4.44,3.88,4.52,3.68,3.72,4.08,4.08,4.16,4,3.84,4.12,83,74,85,80,5,5,5,3,5,6,6,7,7,6,7,6,6,7,6,Yes,Not sure,1,1,74,4.68,4.16,4.48,4.32,4.32,4.24,6,7,6,7,5.86,5.98,6.28,5.74,6.16,7.8,8.1,8.6,8.3,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,1.64,Catholic,,Meat-eater,No comment,5.43,0.923076923,50,Male,West,Black,10,112500,1091,0,1,0,1,1,0,0,0,0.6,5,6,4,4,6,4,4,5,5,5,4,5,6,4,6,4,5,5,6,4,5,4,4,4,3,5,6,5,6,bachelors,m35_54,100000_,1.005433565
2,2,6,6,1,1,1,1,1,1,1,1,2,1,1,1,5,1,5,3,6,3.88,2.2,3.24,1.44,1.32,3.48,2.48,2.16,3.32,3.88,3.04,54,55,87,95,7,6,6,6,3,3,6,5,5,3,6,3,3,4,3,Not sure,Yes,-10,50,85,1.64,3.32,4.8,2.48,1.6,2.08,5,6,5,6,2.74,1.18,1.3,5.38,5.86,0.7,0.4,3.2,0.8,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,2,3.52,Atheist,,Meat-eater,,9.47,0.923076923,28,Male,West,Asian,10,137500,1092,0,0,1,0,0,0,1,0,0.2,2,2,5,5,1,1,1,1,1,1,1,1,2,1,1,1,4,1,4,3,5,6,5,5,5,4,5,4,5,bachelors,m18_34,100000_,1.072887169
7,2,7,7,1,6,5,6,1,5,2,3,6,7,6,6,7,1,6,6,7,1,1,1,1,1,1,1,1,1,1,1,0,0,0,95,7,7,7,7,3,3,2,1,1,7,1,1,1,2,1,No,Yes,20,40,100,5,4.48,5,4.48,5,2.28,7,2,7,2,7,3.16,1,7,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,5,Protestant,,Meat-eater,"Some terms should be defined, like avatar.  This was a fun survey.  I watch a lot of future Ai involved films and shows.",13.87,0.923076923,42,Male,West,White,12,62500,1093,1,1,1,1,1,0,0,0,1,6,2,6,6,1,5,4,5,1,4,2,3,5,6,5,5,6,1,5,5,6,6,6,6,6,6,2,6,2,post_grad,m35_54,50000_74999,0.711090217
2,4,2,2,6,6,6,6,6,6,6,6,6,6,6,6,7,2,6,6,6,3.4,3.52,3.44,3.2,3.48,2.24,2.84,2.32,2.44,3.44,3.32,33,43,57,46,5,3,5,5,5,4,4,4,5,3,3,4,3,6,5,Not sure,Yes,10,15,83,3.64,4.12,3.56,3.76,4.04,3.76,6,6,7,7,4.6,4,4.06,2.92,3.16,2.7,3.2,3.2,2.7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.32,Catholic,,Pescatarian,,6.1,0.923076923,36,Male,Northeast,White,10,137500,1094,0,0,0,0,0,1,0,1,0,2,,2,2,5,5,5,5,5,5,5,5,5,5,5,5,6,2,5,5,5,4,3,4,4,5,5,6,6,bachelors,m35_54,100000_,0.54371218
6,6,6,2,5,5,5,5,1,2,6,5,3,5,3,5,3,5,5,6,6,2.32,3.48,2.84,3.32,3.4,3.48,2.72,2.88,2.88,3.92,3.28,36,59,67,42,7,6,6,6,5,5,4,5,6,4,5,5,5,6,3,Yes,Yes,0,2,61,3.28,2.6,3.16,2.88,2.6,3.76,7,6,6,6,4.78,5.08,4.48,4.78,4.66,4.4,6.2,6,5.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.08,Catholic,,Meat-eater,,4.77,0.923076923,34,Male,South,White,9,92500,1095,0,0,0,0,1,0,0,0,0.2,5,5,5,2,4,4,4,4,1,2,5,4,3,4,3,4,3,4,4,5,5,6,5,5,5,6,5,5,5,associates,m18_34,75000_99999,0.817297515
2,5,2,3,4,4,5,5,2,6,5,3,5,3,5,3,5,2,6,6,7,4.44,3.48,3.24,2.48,3.64,2.28,3.92,2,3.72,4.28,4,61,34,88,80,5,2,5,6,6,6,6,4,4,5,5,4,5,6,7,Yes,Yes,-1,20,100,4.92,3.84,5,1.72,4,4.4,7,6,7,7,1.84,1.3,6.7,2.2,3.1,3.8,3.3,1.9,1.8,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,1,1,Atheist,,Meat-eater,,12.43,0.923076923,36,Male,South,White,10,225000,1096,0,1,0,0,0,0,1,0,0.2,2,4,2,3,,,4,4,2,5,4,3,4,3,4,3,4,2,5,5,6,4,2,4,5,6,5,6,6,bachelors,m35_54,100000_,0.55829722
1,1,1,1,1,3,3,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1.64,1.52,1.6,1.68,1.52,2.28,1.8,1.48,1.36,1.52,1.68,9,2,24,71,7,5,5,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,150,250,25,2,1.6,1.44,1.84,1.52,1.52,6,6,6,6,6.76,1,2.56,6.34,5.56,1.8,3.2,2.7,2.1,(2) agree,No,No,Yes,"[""None of the above""]",5,2,2.52,Catholic,,Meat-eater,,6.6,0.923076923,43,Female,Northeast,White,10,112500,1097,0,0,0,0,0,1,0,0,0,1,1,1,1,1,3,3,3,1,1,1,1,1,1,1,1,1,1,1,1,1,6,4,4,4,5,5,5,5,bachelors,f35_54,100000_,0.728199616
3,6,2,3,3,6,7,6,5,5,5,5,6,6,6,3,6,2,6,6,6,3.88,4,3.72,3.32,3.72,3.64,3.44,3.52,3.68,3.96,4,42,43,80,59,5,3,5,5,3,3,3,3,3,1,4,3,4,2,2,No,Yes,20,25,76,4.8,4.04,4.88,3.8,4.6,4.36,6,6,7,7,5.14,5.08,4.72,5.8,4.96,6.3,6,6.2,3.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,3,2.76,Jewish,,Meat-eater,Excellent survey,6.57,0.923076923,34,Male,South,White,9,52500,1098,0,0,1,1,0,0,0,0,0.4,3,5,2,3,3,5,6,5,4,4,4,4,5,5,5,3,5,2,5,5,5,4,3,4,4,5,5,6,6,associates,m18_34,50000_74999,0.875482078
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,0,0,22,0,7,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,15,25,60,5,2,1,1.68,1,1,1,5,1,6,7,1,1,7,1,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,2,3.16,Protestant,,Meat-eater,,18.15,0.923076923,47,Male,South,Hispanic,10,175000,1099,0,0,1,0,0,0,0,0,0.2,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,6,1,1,1,6,6,5,5,5,1,4,1,5,bachelors,m35_54,100000_,1.180869248
6,4,7,7,4,4,4,4,4,4,2,1,5,4,6,4,6,1,6,4,7,4.88,3.04,4.92,3,3.8,2.96,3,3.04,4.84,4.88,3,5,2,98,76,5,2,3,4,4,1,1,2,1,1,2,1,1,4,1,No,Not sure,0,0,35,2.64,3.04,4.08,3.04,3.04,3.04,5,2,6,6,5.44,1.18,4,4,3.94,5.4,4.9,4.9,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.92,Protestant,,Vegetarian,,11.5,0.923076923,31,Female,Northeast,Black,10,72500,1100,0,0,0,0,0,1,0,1,0,5,,6,6,,,,,,,2,1,4,,5,,5,1,5,,6,4,2,3,,4,2,5,5,bachelors,f18_34,50000_74999,1.17462612
2,2,2,1,5,3,6,6,6,6,7,6,7,6,7,6,7,6,6,7,7,2.16,2.24,2.6,2.28,2,2.8,2.16,2.68,2.2,2.32,2.64,16,19,75,74,7,1,1,2,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,2,5,100,2.32,2.28,4.64,3.52,4.56,3.68,7,6,6,6,5.86,1.6,5.8,3.46,3.04,2.3,1,2,2.4,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.28,Catholic,,Meat-eater,no thing,15.85,0.923076923,39,Male,West,White,10,87500,1101,1,1,1,1,1,0,0,0,1,2,2,2,1,4,3,5,5,5,5,6,5,6,5,6,5,6,5,5,6,6,6,1,1,2,6,5,5,5,bachelors,m35_54,75000_99999,0.715408817
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,3.32,3.28,3.48,3.44,3.44,3.36,3.52,3.36,3.32,3.32,3.36,60,65,59,63,5,3,5,5,4,4,4,4,4,4,4,4,4,4,4,No,Not sure,0,0,61,3.36,3.48,3.4,3.56,3.32,3.44,5,5,5,5,5.08,4.6,5.14,4.72,4.66,6.6,6.2,6.2,6.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.12,Agnostic,,Meat-eater,,5.05,0.923076923,53,Male,Northeast,White,10,225000,1102,0,0,0,0,0,1,1,0,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,5,5,5,5,4,3,4,4,4,4,4,4,bachelors,m35_54,100000_,0.54371218
6,7,6,6,6,7,6,6,5,6,6,7,6,6,7,6,6,7,6,7,6,4.68,4.52,4.28,4.72,4.72,4.32,4.6,4.28,4.08,4.64,4.6,90,78,88,85,7,7,7,6,6,6,6,6,6,6,6,6,6,6,7,Yes,Yes,3,3,71,4.48,4.08,4.28,3.68,4.72,4.56,6,7,7,6,6.4,6.16,5.98,6.58,6.64,9.4,8,9,8.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,4,4.44,Catholic,,Meat-eater,thanks,8.85,0.923076923,40,Male,Northeast,Hispanic,10,112500,1103,0,1,1,1,0,0,0,0,0.6,5,6,5,5,5,6,5,5,4,5,5,6,5,5,6,5,5,6,5,6,5,6,6,6,5,5,6,6,5,bachelors,m35_54,100000_,1.150020043
4,4,4,4,4,4,4,4,4,4,2,4,4,4,4,4,4,4,5,5,5,3.48,4.52,4.32,2.08,3,3.84,2.52,2.4,3.08,4.68,4.64,26,38,66,25,5,6,6,6,1,1,1,2,3,1,1,1,2,1,1,Not sure,No,0,0,10,2.16,2,2.04,1.88,2.04,2.08,6,6,6,6,5.86,2.5,2.62,3.28,4.84,2.6,2.2,2,2.5,(2) agree,Yes,Yes,No,"[""None of the above""]",0,0,3.04,Jewish,,Meat-eater,,6.12,0.923076923,42,Female,South,White,10,52500,1104,0,0,0,0,0,1,0,0,0,,,,,,,,,,,2,,,,,,,,4,4,4,4,5,5,5,5,5,5,5,bachelors,f35_54,50000_74999,0.822494608
4,4,4,4,1,1,1,3,5,5,5,5,4,4,4,4,4,4,5,5,5,3,3,3,3,2.96,2.08,2.96,3,3,3,3,50,50,100,100,6,4,4,4,6,5,7,7,2,2,3,1,5,7,7,Not sure,Not sure,10,15,100,3.04,2.96,3,3,2.96,3,7,6,7,7,4,4,4,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2,None,,Meat-eater,,16.02,0.923076923,23,Male,Northeast,Hispanic,10,112500,1105,0,0,0,0,1,0,1,0,0.2,,,,,1,1,1,3,4,4,4,4,,,,,,,4,4,4,5,,,,6,5,6,6,bachelors,m18_34,100000_,1.335367002
5,6,6,7,6,5,7,5,6,6,5,7,5,6,6,6,7,7,6,6,5,4.4,4,4.2,4.6,4.12,3.48,3.72,4.76,4.44,4.72,3.72,75,90,80,60,6,3,6,5,5,3,6,6,6,2,5,4,4,5,5,Yes,Yes,1,1,90,4.12,4.8,3.92,4.2,3.72,4.4,6,5,7,5,6.94,6.28,5.56,4.72,5.86,9.8,7.6,6.9,8.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,5,Catholic,,Meat-eater,Very good .,13.77,0.923076923,50,Male,Northeast,White,10,72500,1106,0,0,0,1,1,0,0,0,0.4,4,5,5,6,5,4,6,4,5,5,4,6,4,5,5,5,6,6,5,5,4,5,3,5,4,5,4,6,4,bachelors,m35_54,50000_74999,0.598074481
6,5,7,7,2,2,7,2,1,7,6,4,6,4,4,3,6,1,5,6,6,3.28,3.12,3.2,2.92,1.8,2.48,3.28,1.64,3.36,4.76,4.24,37,24,68,100,6,3,3,3,3,2,2,1,1,4,2,3,3,6,3,Not sure,Yes,-1,2,68,1.52,3,3.48,3.16,2.68,4.2,7,7,7,7,3.64,1.3,6.46,2.38,2.08,0.9,0.3,1.2,9.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.08,None,,Meat-eater,,9.15,0.923076923,51,Female,Midwest,White,10,112500,1107,0,0,0,0,1,0,1,0,0.2,5,4,6,6,2,2,6,2,1,6,5,,5,,,3,5,1,4,5,5,5,3,3,3,6,6,6,6,bachelors,f35_54,100000_,0.939457984
2,3,5,3,3,1,6,1,1,5,5,1,2,2,1,2,2,2,6,3,5,3.52,3.56,3.44,3.68,4.24,3.44,4.48,3.32,3.68,3.88,4.24,87,82,82,64,3,5,5,7,3,3,3,6,7,4,5,7,4,5,6,Not sure,Not sure,0,1,65,4,1.8,4.12,3.92,1.36,4.36,6,5,5,5,2.32,2.8,2.74,3.04,2.98,3.6,6.7,7.7,6.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.28,Protestant,,Other restrictions,ITS OK,9.92,0.948717949,47,Female,Northeast,Black,11,225000,1108,0,0,0,0,0,1,0,1,0,2,3,4,3,3,1,5,1,1,4,4,1,2,2,1,2,2,2,5,3,4,3,4,4,6,5,4,4,4,post_grad,f35_54,100000_,0.975151291
4,7,6,1,4,4,4,4,1,2,6,7,4,7,7,7,6,6,1,2,7,3.48,1.64,2.48,1,1.12,3.52,1.64,5,4.08,1,2.2,0,0,100,77,3,7,6,7,3,3,2,3,3,4,3,3,3,2,3,Not sure,Yes,3,4,86,1.16,1.32,3.88,1,1.4,1.28,7,7,7,5,1.66,6.88,2.32,2.02,1.06,1.7,1.6,0.9,0.5,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,0,1,Catholic,,Meat-eater,thank you,6.75,0.923076923,41,Female,Northeast,White,11,112500,1109,0,1,1,0,1,0,0,0,0.6,,6,5,1,,,,,1,2,5,6,,6,6,6,5,5,1,2,6,3,6,5,6,6,6,6,4,post_grad,f35_54,100000_,0.675699783
4,3,3,4,1,2,6,5,1,4,3,2,6,4,7,6,7,2,6,6,2,3.64,3.56,4.08,3.4,3.8,1.08,3.52,1.04,2.92,3.24,3.96,8,1,99,87,7,2,6,6,3,2,4,3,6,1,3,3,5,2,3,No,Yes,100,50,74,3.68,2.2,3.88,2.32,2,2.16,7,7,5,6,4,1,1,6.88,4.6,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,2.72,Jewish,,Meat-eater,,8.18,0.923076923,53,Male,South,White,9,137500,1110,0,0,0,0,0,1,0,0,0,,3,3,,1,2,5,4,1,,3,2,5,,6,5,6,2,5,5,2,6,2,5,5,6,6,4,5,associates,m35_54,100000_,0.685434277
1,2,2,2,2,2,5,5,2,2,2,1,5,3,6,5,5,1,5,5,6,2,1.68,3.28,2.8,3.32,2.28,1.08,2.48,2.8,3,3,10,40,98,90,7,2,2,3,5,4,2,1,1,3,1,3,2,3,2,No,Not sure,100,0,20,3.52,3,1.12,2.24,1.68,1.16,5,3,5,5,6.52,1,1,6.52,3.04,0.4,0.8,1,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.44,Protestant,,Meat-eater,,15.88,0.923076923,31,Female,South,White,11,52500,1111,0,0,0,0,0,1,0,0,0,1,2,2,2,2,2,4,4,2,2,2,1,4,3,5,4,4,1,4,4,5,6,2,2,3,4,3,4,4,post_grad,f18_34,50000_74999,0.775498873
3,5,2,5,5,5,6,5,5,3,5,5,3,5,5,3,2,5,5,6,6,2.56,3.24,3.24,1.4,3.28,4.52,2.4,1.76,1.96,2.32,2.36,87,93,74,79,7,5,5,3,2,2,3,5,2,1,4,3,6,1,2,Yes,Yes,10,3,95,2.32,3.92,3.64,3.8,3.52,3.68,6,1,5,2,5.86,5.26,4.42,3.22,2.14,6.8,8,6.6,3.3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,1,2.72,None,,Meat-eater,"not really, this was something fun, I would like to see more of these surveys in the future",10.23,0.923076923,25,Male,South,White,7,62500,1112,0,1,1,0,0,0,1,0,0.4,3,4,2,4,4,4,5,4,4,3,4,4,3,4,4,3,2,4,4,5,5,6,4,4,3,5,1,4,2,some_college,m18_34,50000_74999,0.807687686
7,6,5,7,6,5,6,5,5,6,6,5,6,3,6,6,6,3,5,6,6,3.88,3.24,3.56,2.24,3.28,2.44,2.52,3.24,2.84,4.6,3.48,0,1,37,39,7,3,5,5,5,6,1,2,2,1,1,1,2,7,3,Not sure,No,10,15,60,4.16,3.32,4.04,4.2,4.12,4.12,6,5,7,6,3.34,1.96,4.9,2.98,2.5,3.9,2,3.3,2.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,1.64,Atheist,,Meat-eater,,8.97,0.923076923,34,Female,Midwest,White,10,52500,1113,0,0,1,0,0,0,1,0,0.2,6,5,4,6,5,4,5,4,4,5,5,4,5,3,5,5,5,3,4,5,5,6,3,4,4,5,4,6,5,bachelors,f18_34,50000_74999,1.05004606
6,5,7,3,3,2,5,6,4,5,3,1,7,7,7,5,7,1,7,5,7,3.56,4.52,1.36,1,1,1,3.68,1,3.4,4.36,4.72,49,48,100,100,5,1,2,2,3,5,2,1,4,7,5,7,3,3,1,No,No,0,0,13,5,4.24,5,3.36,3.76,5,7,3,7,7,6.1,2.02,6.28,3.34,6.58,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,1,Agnostic,,Meat-eater,,15.18,0.923076923,20,Female,Midwest,Black,7,37500,1114,0,1,1,0,1,0,1,0,0.6,5,4,6,3,3,2,4,5,,4,3,1,6,6,6,4,6,1,6,4,6,4,1,2,2,6,3,6,6,some_college,f18_34,25000_49999,2.319655276
1,7,2,1,1,1,6,7,5,7,7,7,7,1,7,1,7,5,7,6,7,4.84,1.52,1.16,1.16,1.72,1,1.2,4.68,1,4.72,3.64,85,91,97,96,7,5,7,7,5,5,6,6,7,7,4,7,5,1,1,No,Yes,25,25,100,4.88,4.04,3.84,4.28,4.76,5,7,6,7,7,1.06,1.06,1.18,1.48,1,0.2,1,1.5,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Protestant,,Meat-eater,,12.5,0.923076923,30,Female,West,Black,11,77500,1115,0,0,1,0,1,0,0,0,0.4,1,6,2,1,1,1,5,6,4,6,6,6,6,1,6,1,6,4,6,5,6,6,4,6,6,6,5,6,6,post_grad,f18_34,75000_99999,1.303773063
7,7,6,6,6,6,7,6,6,5,7,7,7,6,3,5,5,3,7,6,6,4.32,3.68,3.56,3.68,4.16,3.4,3.32,3.44,3.68,3.64,4.04,70,67,70,71,6,6,6,7,4,2,2,4,5,3,4,3,4,3,3,Not sure,Yes,20,10,74,3.96,3.68,3.44,3.88,3.64,3.84,7,5,6,7,5.5,6.04,5.68,5.38,5.56,7,8,7.6,7.8,(2) agree,Yes,No,No,"[""None of the above""]",3,3,3.88,Protestant,,Meat-eater,,3.43,0.923076923,22,Male,South,White,10,42500,1116,0,0,0,0,0,1,0,0,0,6,6,5,5,5,5,6,5,5,4,6,6,6,5,3,4,4,3,6,5,5,5,5,5,6,6,4,5,6,bachelors,m18_34,25000_49999,0.963711919
4,4,4,4,1,1,4,5,1,4,4,4,4,4,1,4,4,4,4,4,4,2.88,3.16,2.88,3,3.04,3.16,2.92,3.08,3.04,3,2.96,49,50,48,52,6,3,3,3,5,4,2,3,4,7,5,3,3,7,4,Not sure,Not sure,25,0,54,3.16,3,3.04,3.04,3,2.92,4,4,4,4,4.12,4,5.26,4.12,4.6,5.2,5.5,5.4,4.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.92,None,,Meat-eater,,21.52,0.923076923,28,Female,South,Black,8,17500,1117,0,0,0,0,0,1,1,0,0,,,,,1,1,,4,1,,,,,,1,,,,,,,5,3,3,3,,,,,some_college,f18_34,_24999,2.294737318
5,6,5,5,5,7,6,5,6,1,1,2,5,5,7,6,7,6,6,7,6,3.72,4,3,3.72,3.76,2.72,4,2.48,3.68,3.56,4.48,61,68,71,81,2,6,5,5,6,3,5,6,6,6,5,2,7,6,6,No,Yes,5,20,95,2.92,2.72,3.52,2.68,4,4.04,6,7,7,7,5.62,4.06,6.46,4.3,4.66,6.1,5.9,4.5,8.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,2,3.76,Catholic,,Meat-eater,Very good survey,24.97,0.923076923,30,Male,West,White,11,175000,1118,0,0,0,0,1,0,0,0,0.2,4,5,4,4,4,6,5,4,5,1,1,2,4,4,6,5,6,5,5,6,5,2,5,4,4,5,6,6,6,post_grad,m18_34,100000_,0.750643492
7,6,7,6,6,7,7,7,7,7,7,6,7,7,6,1,1,7,7,6,7,5,5,4.52,5,5,4.48,4.64,5,5,5,5,0,100,100,90,7,1,1,1,7,1,7,7,1,2,7,1,1,1,1,Yes,Yes,10,15,100,4.68,5,5,5,4.8,5,7,6,7,7,7,7,7,6.46,7,10,10,9,10,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1,Catholic,,Meat-eater,good experience,11,0.923076923,32,Male,South,White,11,112500,1119,0,1,0,1,1,0,0,0,0.6,6,5,6,5,5,6,6,6,6,6,6,5,6,6,5,1,1,6,6,5,6,6,1,1,1,6,5,6,6,post_grad,m18_34,100000_,0.601539333
6,5,6,6,5,5,5,2,2,2,2,3,5,5,6,2,6,1,6,6,6,4.68,4.16,4.44,3.84,2.6,2.16,3.44,2.32,4.36,4.56,2.08,26,26,39,30,6,5,7,7,1,1,3,1,1,1,2,1,1,2,3,No,Not sure,5,0,61,3.96,1.84,4.04,2.04,2,2.24,5,2,6,6,2.5,2.44,4.9,5.2,2.56,2.4,2.4,2.5,2,(2) agree,Yes,No,No,"[""None of the above""]",5,2,3.36,Protestant,,Meat-eater,,7.95,0.923076923,24,Female,Midwest,White,10,112500,1120,0,0,0,0,0,1,0,0,0,5,4,5,5,4,4,4,2,2,2,2,3,4,4,5,2,5,1,5,5,5,5,4,6,6,4,2,5,5,bachelors,f18_34,100000_,0.954601559
7,7,6,7,6,7,7,6,7,7,6,7,7,6,6,6,7,7,7,6,7,4.56,3.6,3.72,2.64,2.64,2.52,3.6,4.04,3.8,3.84,4.32,85,79,86,98,7,6,6,7,6,7,4,6,6,7,6,5,5,7,6,Yes,Yes,1,2,79,4.56,4.36,4.72,4.6,4.8,4.48,7,6,7,7,6.22,6.58,5.86,5.92,6.58,8.8,8.6,8.3,8.4,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,4.24,Catholic,,Meat-eater,I liked it,11.53,0.923076923,21,Male,South,Black,9,32500,1121,0,0,0,1,1,0,0,0,0.4,6,6,5,6,5,6,6,5,6,6,5,6,6,5,5,5,6,6,6,5,6,6,5,5,6,6,5,6,6,associates,m18_34,25000_49999,1.707520019
3,5,7,5,6,5,6,6,3,6,3,5,6,5,6,6,7,6,7,6,6,4.52,2.48,4,2.08,2.32,3.76,3.4,2.12,4.48,4.88,3.32,43,26,85,80,4,5,5,5,2,2,2,1,1,3,3,2,3,3,1,Yes,Yes,0,5,74,4.28,4.36,4.12,1.12,4.24,4.28,7,6,7,6,2.68,2.56,2.32,5.02,3.4,5.6,3.9,5.8,3.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.6,Agnostic,Na,Other restrictions,This was interesting. Thank you for letting me participate.,10.17,0.923076923,32,Female,West,White,8,72500,1122,0,0,0,1,1,0,1,1,0.4,3,4,6,4,5,4,5,5,3,5,3,4,5,4,5,5,6,5,6,5,5,,4,4,4,6,5,6,5,some_college,f18_34,50000_74999,1.181256161
2,6,2,2,6,6,6,6,6,2,6,6,6,6,6,6,6,2,6,6,6,4.76,4.72,4.84,4.48,4.52,4.32,4.6,4.28,4.6,4.56,4.52,90,85,95,91,2,2,2,2,5,5,5,3,5,3,6,4,4,6,4,Not sure,Not sure,30,20,83,2.2,1.88,4.2,4.2,4.44,4.36,6,6,6,7,5.8,2.08,6.04,5.98,4.6,8.3,8.4,8.4,8.3,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,1,1.44,Catholic,,Meat-eater,,15.73,0.923076923,30,Female,South,Hispanic,7,42500,1123,0,0,0,0,0,1,0,0,0,2,5,2,2,5,5,5,5,5,2,5,5,5,5,5,5,5,2,5,5,5,2,2,2,2,5,5,5,6,some_college,f18_34,25000_49999,2.705895771
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.04,2.52,2.96,3,3.12,3,2.4,2.12,2.96,3.16,2.12,14,23,64,42,4,2,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,2,51,3.56,2,3,2.96,1.96,2.88,4,4,4,4,4.06,3.22,4,4,4.18,4.9,5.1,2.8,4.6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,3.93,0.923076923,28,Female,Midwest,White,9,52500,1124,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,2,,,,,,,associates,f18_34,50000_74999,1.289165585
5,5,3,6,6,6,6,6,5,6,6,6,6,6,7,6,6,3,6,6,6,2.48,4.28,2.32,2.08,2.28,1.76,2.04,1.6,2.72,3.88,4.08,9,19,67,23,6,4,5,6,5,1,2,1,3,3,2,2,3,6,1,Not sure,Not sure,100,100,75,3.92,2.2,2.28,4.04,3.6,4.12,7,7,6,6,5.8,2.32,5.44,3.22,2.32,3,3.1,3.7,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.68,Catholic,,Meat-eater,,10.75,0.923076923,34,Female,Midwest,White,11,175000,1125,0,0,0,0,0,1,0,0,0,4,4,3,5,5,5,5,5,4,5,5,5,5,5,6,5,5,3,5,5,5,5,,4,5,6,6,5,5,post_grad,f18_34,100000_,0.88577919
5,2,6,3,7,6,7,6,6,3,2,3,6,5,4,6,6,5,7,5,7,4.6,4.16,4.48,2.28,4.2,2.8,3.44,2.2,4.96,4.32,2.24,81,79,70,34,3,3,6,6,7,5,7,5,7,2,5,6,5,7,5,No,Not sure,20,10,75,3.84,1.56,4.12,1.84,2.2,4,7,6,5,5,6.34,5.38,4.06,6.34,3.46,0.6,2.2,6.2,1.5,(2) agree,No,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.04,Undisclosed,,Meat-eater,The topics discussed were very interesting,8.35,0.923076923,21,Female,West,Hispanic,12,37500,1126,0,0,0,1,1,0,1,0,0.4,4,2,5,3,6,5,6,5,5,3,2,3,5,4,,5,5,4,6,4,6,3,3,5,5,6,5,4,4,post_grad,f18_34,25000_49999,2.766225221
7,7,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,1,7,7,7,3.8,3.52,3.8,1,3.28,1,1,1,1,5,5,10,10,100,70,1,1,7,7,5,3,3,2,2,1,1,1,1,7,5,No,Yes,15,0,99,5,5,5,2,5,1,6,5,7,7,1,6.04,7,1,1,2.1,0,2.3,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1,Other,No label Spiritual,Meat-eater,,7.57,0.923076923,28,Female,South,White,5,52500,1127,0,1,1,1,1,0,0,0,0.8,6,6,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,1,6,6,6,1,1,6,6,5,4,6,6,high,f18_34,50000_74999,1.079144116
6,6,6,5,6,6,7,6,6,6,5,6,6,5,6,6,7,6,6,6,6,3.24,3.48,3.32,3.24,3.04,3,3.24,3.6,3.04,3.24,3,50,50,51,54,5,5,5,5,3,3,3,2,2,3,3,3,3,2,2,No,Not sure,1,1,50,3.16,3.24,3.2,3.48,3.52,3.72,6,5,6,5,4,4.24,4.06,4.06,4.24,5.7,5.2,5.3,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,5,4.76,Catholic,,Pescatarian,I am very happy doing this type of survey and thank you very much for asking this question.,12.03,0.923076923,40,Male,West,White,11,137500,1128,0,0,0,1,0,0,0,1,0.2,5,5,5,4,5,5,6,5,5,5,4,5,5,4,5,5,6,5,5,5,5,4,4,4,4,5,4,5,4,post_grad,m35_54,100000_,0.646455289
7,2,7,7,1,4,2,2,1,1,1,1,1,2,2,2,2,1,1,1,4,4.48,3.32,2.64,2,1.8,1.28,2.52,1.16,2.2,4.44,4.56,40,60,80,50,7,6,7,6,3,3,2,1,2,5,3,2,1,2,2,Not sure,Yes,5,5,100,5,5,5,4,4.04,3,6,5,5,5,6.52,1.48,2.2,1.18,5.08,3.2,3,6.7,4.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.44,Atheist,,Meat-eater,thank you for letting me take this survey,17.73,0.923076923,29,Male,South,Black,7,47500,1129,0,1,0,0,1,0,1,0,0.4,6,2,6,6,1,,2,2,1,1,1,1,1,2,2,2,2,1,1,1,,6,5,6,5,5,4,4,4,some_college,m18_34,25000_49999,1.575295404
6,6,5,6,5,1,5,5,1,6,5,2,6,5,7,6,7,3,6,6,7,4.16,2.16,2.28,1.76,2.8,1.96,2.32,1.96,1.44,4.84,4.04,50,51,80,70,4,3,5,7,5,2,2,7,6,7,2,7,6,1,1,No,Not sure,10,5,90,4,3.68,2.08,4.32,2.28,2.56,7,7,6,5,7,6.1,5.68,6.46,1.42,2.7,3.2,2.8,4.5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Protestant,,Meat-eater,,8.78,0.923076923,19,Female,Midwest,Black,5,12500,1130,0,0,0,0,1,0,0,0,0.2,5,5,4,5,4,1,4,4,1,5,4,2,5,4,6,5,6,3,5,5,6,,3,4,6,6,6,5,4,high,f18_34,_24999,3.286764185
2,7,1,6,5,7,2,6,3,5,5,2,5,3,5,5,6,2,5,1,2,4.68,1.68,4.36,1.4,4.44,1.44,4.44,1.32,4.48,1.48,1.48,33,22,94,74,5,3,6,5,4,2,5,3,6,6,5,4,2,4,3,No,Not sure,0,0,55,1.28,1.2,1.28,4.4,3.96,4.16,7,7,7,6,5.74,1.3,1.84,6.04,4,0.7,0.7,4.3,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.48,None,,Pescatarian,,19.78,0.923076923,24,Male,Midwest,Black,5,27500,1131,0,0,0,0,0,1,1,1,0,2,6,1,5,4,6,2,5,3,4,4,2,4,3,4,4,5,2,4,1,2,4,3,5,4,6,6,6,5,high,m18_34,25000_49999,2.256303793
2,5,3,6,3,5,2,5,5,7,3,6,6,3,3,6,1,6,5,2,1,2.96,3.2,2.32,2.76,4.24,2.52,3,3.4,2.8,3.2,4.2,46,43,51,74,6,2,2,2,2,2,6,3,3,6,2,6,5,3,2,Yes,Not sure,2,1,45,1.8,3.64,2.84,2.84,3.64,3.56,5,5,6,7,2.86,3.52,4.78,5.38,6.58,5.4,4,7.9,4.9,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,0,3.2,None,,Vegetarian,,13.63,0.923076923,21,Male,Midwest,Black,8,17500,1132,0,0,0,1,0,0,1,1,0.2,2,4,3,5,3,4,2,4,4,6,3,5,5,3,3,5,1,5,4,2,1,5,2,2,2,4,4,5,6,some_college,m18_34,_24999,2.459985575
3,3,3,3,4,3,4,4,2,4,4,2,4,2,4,4,4,1,4,4,5,3,3,2.96,3.04,3,3,3.04,2.96,3,3,3.96,10,10,51,40,4,4,4,4,4,3,2,1,3,4,2,4,6,4,1,Not sure,Not sure,30,15,50,1.44,1.8,3.04,1.04,1.16,1.32,6,5,5,7,6.76,1.06,4,5.86,5.8,0,0,0,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,1,1.52,Undisclosed,,Meat-eater,,19.32,0.923076923,34,Female,South,Black,9,77500,1133,0,0,0,0,1,0,1,0,0.2,3,3,3,3,,3,,,2,,,2,,2,,,,1,,,4,,,,,5,4,4,6,associates,f18_34,75000_99999,1.382386008
2,2,2,2,6,6,5,6,6,6,5,6,6,6,6,5,5,6,5,6,3,3.44,3.6,3.36,4.16,3.32,3.36,3.44,3.4,3.56,3.2,3.28,59,68,56,60,6,5,6,5,6,6,6,6,7,7,6,7,7,6,6,Yes,Yes,7,5,66,3.36,3.28,3.4,3.52,3.32,3.36,6,6,5,6,4.48,4.54,4.36,4.66,4.54,4.6,5.7,5.7,5.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.88,Catholic,,Meat-eater,It's different survey,5.35,0.923076923,31,Male,West,White,9,32500,1134,0,1,0,1,1,0,0,0,0.6,2,2,2,2,5,5,4,5,5,5,4,5,5,5,5,4,4,5,4,5,3,5,4,5,4,5,5,4,5,associates,m18_34,25000_49999,1.476445015
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,4,4,4,4.04,3.84,3.92,4.04,4.04,4.04,4,3.96,4.08,3.88,4.04,75,72,75,69,2,2,4,4,7,6,5,6,7,7,6,5,6,7,5,Yes,Not sure,1,1,73,3.92,3.72,3.84,3.64,3.84,3.68,6,7,6,6,5.26,5.2,6.04,4.72,6.52,7.5,7.3,7.2,7.2,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",3,3,2.92,None,,Meat-eater,Interesting survey,14.95,0.923076923,30,Female,West,White,6,2500,1135,0,0,1,0,0,0,1,0,0.2,,,,,,,,,,,,,,,,,,2,,,,2,2,,,5,6,5,5,high,f18_34,_24999,2.261983887
1,3,6,7,1,3,5,5,1,5,5,2,6,3,5,3,5,2,5,3,6,2,3,1,1,1,1,1,1,1,3,4,15,0,80,60,7,3,5,5,3,1,1,2,3,1,2,2,3,4,5,No,Not sure,50,100,60,4,4.68,4.56,2.76,2.84,3.24,7,6,6,7,7,1,1,5.44,3.1,2,0,6,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1.76,Protestant,,Meat-eater,,14.87,0.923076923,34,Male,South,White,8,47500,1136,0,1,1,0,1,0,0,0,0.6,1,3,5,6,1,3,4,4,1,4,4,2,5,3,4,3,4,2,4,3,5,6,3,4,4,6,5,5,6,some_college,m18_34,25000_49999,1.091550381
1,1,1,1,2,2,7,2,7,7,7,7,7,6,6,3,2,7,7,7,7,4.8,4.36,4.6,4.76,5,4.92,4.96,4.68,4.84,4.92,4.4,98,98,99,98,7,1,1,1,5,7,5,7,7,6,7,7,7,7,5,Yes,Yes,1,1,99,4.8,4.84,4.8,4.8,4.8,4.64,7,2,7,6,6.94,6.94,6.94,6.94,6.76,9.6,9.6,9.7,9.6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,4.96,Catholic,,Meat-eater,It was intersting.,14.88,0.923076923,46,Male,West,White,11,175000,1137,0,1,0,1,1,0,0,0,0.6,1,1,1,1,2,2,6,2,6,6,6,6,6,5,5,3,2,6,6,6,6,6,1,1,1,6,2,6,5,post_grad,m35_54,100000_,0.646455289
1,6,1,2,5,5,7,6,5,6,7,6,6,5,7,5,7,1,7,7,7,1.16,1.04,1.96,1.32,2.56,1,1.68,1.04,1.16,2.76,1,85,83,99,90,2,1,1,1,7,7,6,5,4,6,7,7,7,5,5,Not sure,Yes,-1,0,100,4.2,4.16,5,1.52,2.96,2.96,7,3,5,3,5.92,4.72,5.92,4,4,7.8,7,7.8,6.1,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.04,Catholic,,Meat-eater,,15.42,0.923076923,33,Female,West,White,10,67500,1138,0,0,0,0,1,0,0,0,0.2,1,5,1,2,4,4,6,5,4,5,6,5,5,4,6,4,6,1,6,6,6,2,1,1,1,6,3,4,3,bachelors,f18_34,50000_74999,1.04291168
6,7,6,7,6,6,6,7,6,7,6,6,6,7,6,7,6,6,7,6,6,3.64,4,4.4,4.04,3.48,4.36,4.36,4.56,4.04,3.8,3.6,84,67,83,67,6,6,6,7,5,3,6,2,5,5,4,4,5,4,3,Yes,No,3,4,67,4.08,1.36,4.04,3.92,4.24,4.32,7,6,6,7,1.78,1.72,1.84,1.54,1.54,0.5,0.7,0.6,1,(2) agree,No,No,Yes,"[""None of the above""]",4,4,1.52,Catholic,,Meat-eater,,9.97,0.923076923,28,Female,South,Hispanic,9,67500,1139,0,0,0,0,0,1,0,0,0,5,6,5,6,5,5,5,6,5,6,5,5,5,6,5,6,5,5,6,5,5,5,5,5,6,6,5,5,6,associates,f18_34,50000_74999,2.170273854
3,3,3,5,6,6,6,6,6,5,5,5,2,4,3,2,3,3,6,6,4,2.24,1.32,1.6,1.32,3.28,1.76,1.92,1.28,1.56,2,2.2,75,69,72,71,2,3,3,3,6,5,7,6,6,7,6,6,6,6,7,Not sure,Yes,4,2,68,3.92,3.52,4.08,2.96,3.92,3.88,6,6,7,7,3.22,3.04,3.34,3.64,3.52,4.1,5.9,5.8,3.8,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",5,3,1.84,Catholic,,Meat-eater,great survey,12.07,0.923076923,37,Male,Midwest,White,11,112500,1140,0,0,0,1,0,0,0,0,0.2,3,3,3,4,5,5,5,5,5,4,4,4,2,,3,2,3,3,5,5,,2,3,3,3,5,5,6,6,post_grad,m35_54,100000_,0.650877579
3,6,2,2,4,4,4,4,4,4,4,4,4,4,7,7,6,4,4,4,4,2.68,4.32,2.48,1.2,2.6,4,2.48,2.12,2.2,3.72,2.32,46,58,58,61,5,7,7,7,1,2,4,3,5,6,2,1,4,1,3,Not sure,Yes,1,1,59,3.72,3.8,3.96,3.64,3.48,3.84,4,4,4,4,4.48,4.9,4.42,4.66,4.48,4.4,4.8,5.7,5.5,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,0,3.96,Other,Christian penacostal,Meat-eater,,8.48,0.923076923,24,Female,South,White,3,17500,1141,0,0,0,0,0,1,0,0,0,3,5,2,2,,,,,,,,,,,6,6,5,,,,,4,6,6,6,,,,,less_than_high,f18_34,_24999,1.496824533
3,3,4,1,1,4,3,2,3,2,3,6,3,2,5,5,1,1,2,2,3,4.28,3.88,3.44,3.76,3.48,3.6,4,4,3.92,4.32,3.96,79,79,73,73,7,5,7,5,5,1,5,5,5,5,4,4,1,4,4,No,Yes,2,2,62,1.84,3.88,4,4.12,3.92,4,7,7,7,7,5.44,5.08,5.44,5.32,4.96,8.2,7,8,7.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.72,Catholic,,Meat-eater,,3.43,0.923076923,24,Female,Midwest,White,5,52500,1142,0,0,0,0,0,1,0,0,0,3,3,,1,1,,3,2,3,2,3,5,3,2,4,4,1,1,2,2,3,6,4,6,4,6,6,6,6,high,f18_34,50000_74999,1.355844738
6,7,5,7,6,7,7,6,7,6,6,6,6,7,7,6,7,6,6,6,6,3.64,3.52,3.68,3.52,3.64,3.36,3.44,3.44,3.32,3.68,3.4,65,72,75,81,6,6,7,6,7,7,7,7,7,7,7,6,7,7,7,Yes,Yes,2,2,70,2,3.56,1.76,3.64,3.6,3.4,6,7,7,6,4.78,5.38,5.08,5.02,4.84,6.6,6.3,6.9,3.9,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,3.92,Catholic,sonething else,Meat-eater,,4.37,0.923076923,25,Male,West,Hispanic,11,112500,1143,0,1,1,0,0,0,0,0,0.4,5,6,4,6,5,6,6,5,6,5,5,5,5,6,6,5,6,5,5,5,5,5,5,6,5,5,6,6,5,post_grad,m18_34,100000_,1.587705948
3,5,6,6,3,5,5,5,2,6,6,6,5,5,1,6,3,5,6,5,5,3.12,2.64,2.88,3.16,2.6,3.6,3.64,3.16,3.64,3.4,2.72,56,36,66,27,5,2,6,5,3,2,3,2,3,3,4,4,6,2,5,No,Yes,0,0,47,3.12,3.24,3.28,2.72,2.76,3.32,5,3,5,5,3.76,4.48,4.48,3.34,3.76,4.8,5.4,5.2,5.4,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",2,2,2.88,None,,Meat-eater,no,4.6,0.923076923,30,Female,South,Black,11,77500,1144,0,0,0,1,0,0,1,0,0.2,3,4,5,5,3,4,4,4,2,5,5,5,4,4,1,5,3,4,5,4,4,4,2,5,4,4,3,4,4,post_grad,f18_34,75000_99999,1.044797945
3,6,7,5,6,5,7,2,6,5,7,6,7,6,6,6,6,7,2,3,7,3.48,4.44,3.88,1.68,3.72,4.6,4.12,1.52,4.16,4.4,4.48,5,77,68,64,3,6,5,7,1,7,1,5,5,3,2,3,3,6,7,Yes,Yes,0,1,76,4.28,1.8,4.04,1.84,2.12,3.88,3,7,5,6,5.26,1.12,6.76,2.44,6.34,6.6,2.2,8.3,2.9,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,4,4.92,Protestant,,Meat-eater,I enjoyed this survey it was very good,8.37,0.923076923,29,Male,South,Black,11,42500,1145,0,1,0,1,0,0,0,0,0.4,3,5,6,4,5,4,6,2,5,4,6,5,6,5,5,5,5,6,2,3,6,3,5,4,6,3,6,4,5,post_grad,m18_34,25000_49999,1.29053202
7,6,5,5,3,1,7,7,6,1,6,2,7,7,6,7,5,2,6,6,7,4.56,4.44,4.8,3,3.64,3.92,4.4,3.4,2.8,4.44,4.08,84,96,91,73,3,3,1,2,1,4,3,5,5,6,5,1,7,2,7,Not sure,Yes,5,7,82,4.32,4.76,4.32,4.4,3.16,4.72,7,7,6,5,5.5,6.28,4.96,5.8,4.9,6.2,5.7,8,9.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,2.96,Catholic,,Vegetarian,Great survey I enjoyed this,12.58,0.923076923,29,Male,South,Black,5,57500,1146,0,0,0,1,1,0,0,1,0.4,6,5,4,4,3,1,6,6,5,1,5,2,6,6,5,6,4,2,5,5,6,3,3,1,2,6,6,5,4,high,m18_34,50000_74999,1.328821777
6,2,5,6,2,3,5,5,1,5,2,2,5,2,3,2,5,1,3,3,5,2.76,2.96,1.76,1.52,1.36,2.6,2.96,1.76,2.4,2.72,3.04,0,0,84,50,5,3,3,3,3,3,2,4,3,2,4,4,4,4,1,No,Not sure,150,150,50,3.04,2.44,2.28,2.8,1.56,1.36,7,5,6,7,4,1,4,7,4,0,0,2.2,0,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1,Catholic,,Meat-eater,,7.13,0.923076923,33,Female,West,White,10,112500,1147,0,0,0,0,0,1,0,0,0,5,2,4,5,2,3,4,4,1,4,2,2,4,2,3,2,4,1,3,3,4,4,3,3,3,6,4,5,6,bachelors,f18_34,100000_,0.948115662
2,1,3,2,2,2,5,5,2,5,6,3,6,6,6,3,6,3,5,6,6,3.76,2.32,2.48,1.68,1.52,2.64,2.32,2.32,2.32,2.44,2.12,63,60,98,97,5,2,2,2,5,3,1,7,7,4,5,4,7,7,1,Not sure,Not sure,10,10,76,3.92,3.88,3.84,2.32,3.92,3.44,7,7,7,7,5.62,5.38,3.04,5.26,3.16,2.6,3,3,2.8,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",2,2,2.2,Buddhist,,Vegetarian,,9.58,0.923076923,29,Female,Midwest,White,10,77500,1148,0,1,0,0,0,0,0,1,0.2,2,1,3,2,2,2,4,4,2,4,5,3,5,5,5,3,5,3,4,5,5,4,2,2,2,6,6,6,6,bachelors,f18_34,75000_99999,0.98025997
3,2,6,5,2,6,5,5,7,3,6,3,6,2,5,5,2,3,6,3,3,2.36,3.76,2.36,3.24,3.44,4,3.48,2.52,2.44,3.8,2.6,65,36,51,65,6,3,5,7,5,3,2,2,1,5,3,4,7,6,4,No,Not sure,50,60,62,4.56,3.52,3.2,2.68,2.6,3.68,5,6,6,2,5.68,5.02,3.46,3.34,5.08,4.4,5.9,7.5,3.7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,2,3.64,Protestant,,Meat-eater,Nice survey,5.38,0.923076923,18,Male,South,Black,7,112500,1149,0,1,0,0,0,0,0,0,0.2,3,2,5,4,2,5,4,4,6,3,5,3,5,2,4,4,2,3,5,3,3,5,3,4,6,4,5,5,2,some_college,m18_34,100000_,1.059681791
2,2,2,2,4,4,4,4,4,4,1,1,4,4,4,4,4,1,5,5,5,1.16,1.28,1,1.16,1,1.16,1,1.08,1.28,3.8,2.88,0,0,14,0,5,2,2,2,1,1,1,1,1,1,1,1,1,5,4,No,Not sure,600,600,13,2.12,1.56,1.76,3.04,2.88,2.16,4,1,4,4,3.88,1.06,1,5.02,4.96,0,0,0,0,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,3,Atheist,,Meat-eater,,6.85,0.923076923,32,Male,Midwest,White,11,112500,1150,0,0,0,1,0,0,1,0,0.2,2,2,2,2,,,,,,,1,1,,,,,,1,4,4,4,4,2,2,2,,1,,,post_grad,m18_34,100000_,0.755778516
6,5,6,3,7,7,6,6,6,6,5,6,7,5,7,7,7,1,6,6,6,3.68,3.32,3.96,3.44,3.36,2.2,1.64,1.92,1.52,4.84,4.28,24,27,90,66,3,6,6,6,2,3,2,1,2,2,3,3,2,1,1,No,Yes,7,2,93,3.28,2.6,3.88,4.36,3.92,4.2,5,7,6,7,5.2,1.36,1.18,4.24,4.24,6.9,8.8,7,0.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.04,Protestant,,Meat-eater,,7.92,0.923076923,34,Male,South,White,8,77500,1151,0,0,0,0,1,0,0,0,0.2,5,4,5,3,6,6,5,5,5,5,4,5,6,4,6,6,6,1,5,5,5,3,5,5,5,4,6,5,6,some_college,m18_34,75000_99999,0.75400874
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.96,2.92,2.96,3.04,2.96,3,2.96,3,3,2.88,3,40,49,49,49,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,35,2.72,2.72,2.72,2.72,4.28,2.2,5,6,6,6,5.02,5.56,1.9,4.72,3.94,2.1,2.4,2.9,2.2,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,Protestant,,Meat-eater,No comment,9.83,0.923076923,33,Male,West,White,10,77500,1152,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,4,5,5,5,bachelors,m18_34,75000_99999,0.830710154
3,2,3,2,2,2,6,3,2,6,6,6,3,2,5,3,7,3,6,2,6,4.24,1.88,2.48,1.84,1.68,3.68,4,1.6,1.84,4.28,2.28,18,13,79,21,2,6,6,6,2,6,4,2,6,4,5,5,3,1,3,Not sure,Yes,0,2,76,1.88,2.16,3.2,1.76,2.08,2.04,2,6,2,2,5.26,2.02,5.44,2.98,5.14,1.2,1,1.7,1.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.12,Other,Baptist,Meat-eater,,12.55,0.923076923,31,Male,South,White,5,57500,1153,0,0,0,0,1,0,0,0,0.2,3,2,3,2,2,2,5,3,2,5,5,5,3,2,4,3,6,3,5,2,5,2,5,5,5,2,5,2,2,high,m18_34,50000_74999,0.920764394
6,6,7,5,5,5,7,6,3,6,6,6,5,6,6,3,1,5,5,6,5,3.52,3.28,3.52,3.6,2.96,4.2,2.6,3.4,4.44,3.72,3.68,85,71,64,81,2,1,2,3,6,4,7,5,4,2,4,6,6,5,4,No,Yes,20,0,79,3.56,4,2.72,3.48,3,3.32,3,1,2,3,5.14,5.68,3.64,4.96,4.66,4.7,6.4,8,6.6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.16,Catholic,,Meat-eater,,9.87,0.923076923,26,Male,Midwest,Asian,13,77500,1154,0,1,0,0,1,0,0,0,0.4,5,5,6,4,4,4,6,5,3,5,5,5,4,5,5,3,1,4,4,5,4,2,1,2,3,3,1,2,3,post_grad,m18_34,75000_99999,1.029289004
6,7,7,7,7,6,5,6,6,7,7,6,7,6,6,7,6,6,7,6,6,4.28,4.28,4.04,4.32,4.64,4.32,4.16,4.48,4.24,4.16,4.04,83,81,94,87,7,6,7,7,5,7,7,6,6,6,7,6,4,6,7,Yes,Yes,0,3,82,4.48,4.36,4.04,4.2,4.04,4.56,6,6,7,7,5.62,5.8,5.62,6.1,6.34,8.8,7.7,7.5,7.7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,3,4.64,Catholic,,Meat-eater,,4.15,0.923076923,33,Male,South,White,13,225000,1155,0,0,1,0,0,0,0,0,0.2,5,6,6,6,6,5,4,5,5,6,6,5,6,5,5,6,5,5,6,5,5,6,5,6,6,5,5,6,6,post_grad,m18_34,100000_,0.601539333
2,7,2,2,7,7,7,7,7,6,6,7,6,7,7,7,7,5,7,6,7,5,5,4.4,4.24,3.48,4.28,5,5,4.64,5,3.88,22,18,69,28,1,1,2,2,7,7,7,7,1,3,5,5,6,7,7,Not sure,Yes,30,10,100,3.88,4.64,4.4,4.72,5,5,6,5,7,7,7,4.3,4,1.12,1,3.4,5.6,3.6,3.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.56,Atheist,,Vegetarian,,7.3,0.923076923,21,Male,South,White,8,82500,1156,0,1,0,1,1,0,1,1,0.6,2,6,2,2,6,6,6,6,6,5,5,6,5,6,6,6,6,4,6,5,6,1,1,2,2,5,4,6,6,some_college,m18_34,75000_99999,0.75400874
2,5,3,2,6,6,6,6,6,6,6,6,6,6,6,6,6,2,6,6,6,2.76,1.72,2.48,2.84,2.84,1,1,1,1,1.24,2.16,0,0,100,100,5,2,3,3,3,2,2,1,2,7,3,6,1,2,5,No,Yes,8,20,64,5,5,5,5,5,5,6,6,7,7,2.02,1.96,5.56,1.9,1.18,0,0,1,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,5,1,Agnostic,,Meat-eater,,13.6,0.923076923,23,Male,Northeast,White,8,225000,1157,0,1,1,1,1,0,1,0,0.8,2,4,3,2,5,5,5,5,5,5,5,5,5,5,5,5,5,2,5,5,5,4,2,3,3,5,5,6,6,some_college,m18_34,100000_,0.715090236
1,5,5,3,3,4,6,1,5,4,5,3,5,4,5,4,5,3,5,7,7,2.44,2.6,4.4,2.28,3.28,3.68,3.64,3.84,3.56,4.16,2.8,69,89,41,65,1,5,3,6,3,6,7,3,4,4,3,5,3,3,5,Yes,Not sure,0,2,81,4.2,2.64,2.36,2.64,4.4,3.96,7,3,4,5,3.1,5.98,6.22,6.28,3.16,6.5,3.7,8.4,7,(2) agree,No,No,Yes,"[""None of the above""]",3,1,4.04,Catholic,,Other restrictions,Great no issues,5.02,0.923076923,27,Female,South,Black,5,7500,1158,0,0,0,0,0,1,0,1,0,1,4,4,3,3,,5,1,4,,4,3,4,,4,,4,3,4,6,6,1,4,3,5,6,3,,4,high,f18_34,_24999,2.616001768
6,6,6,6,6,6,6,6,6,5,6,6,6,6,6,6,6,6,6,6,6,3.52,3.8,3.76,3.8,3.8,3.52,3.64,3.68,3.64,3.64,3.84,65,67,60,66,6,6,6,6,6,6,6,6,6,6,5,6,6,6,5,No,Yes,0,1,73,3.68,3.72,3.64,3.76,3.72,3.76,6,6,6,6,4.96,5.08,5.02,5.14,5.02,6.8,6.8,6.9,6.6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,3,3.6,Muslim,,Vegan,very good,7.15,0.923076923,34,Male,Northeast,White,10,112500,1159,0,1,0,0,0,0,0,1,0.2,5,5,5,5,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,bachelors,m18_34,100000_,0.631341434
5,5,5,3,5,5,5,5,6,5,5,5,5,5,5,5,5,5,5,5,5,2.24,2.2,2.4,2.16,2,2.12,2.32,2.28,2.16,2.08,2.16,31,31,28,30,5,5,5,5,4,2,4,4,3,4,4,4,4,4,3,Yes,Yes,5,4,31,2.4,2.08,2.36,2.32,2.32,2.4,5,5,5,5,3.04,2.8,2.92,2.86,3.1,3.1,3,2.8,2.8,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,3,3.04,Undisclosed,,Meat-eater,,6.7,0.923076923,31,Male,South,White,10,137500,1160,0,1,0,0,0,0,1,0,0.2,4,4,4,3,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,bachelors,m18_34,100000_,0.648277123
5,5,7,7,2,1,5,5,1,5,3,5,5,2,5,6,5,1,6,6,6,4.28,3.44,3.32,3.36,3.44,2.68,2.84,2.84,4.32,3.52,3.16,15,20,62,23,7,5,5,5,5,5,6,5,5,2,5,2,5,2,2,No,No,0,0,10,4.64,2.2,4.64,1.24,1.44,2.52,6,6,6,6,6.22,1.12,6.7,6.64,4.96,0.7,3.3,1.6,0.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.2,Protestant,,Meat-eater,Very odd survey!!,20.97,0.641025641,34,Female,South,White,9,72500,1161,0,0,0,0,0,1,0,0,0,4,4,6,6,2,1,4,4,1,4,3,4,4,2,4,5,4,1,5,5,5,6,4,4,4,5,5,5,5,associates,f18_34,50000_74999,1.026072836
5,5,7,5,7,6,5,6,5,6,5,5,5,5,6,5,6,3,6,6,5,4.8,3.96,4.12,4.08,3.96,4.4,4.64,4.8,4.96,4.68,3.76,98,92,83,98,6,7,7,6,4,6,5,6,7,7,4,6,6,6,6,Yes,No,1,1,91,4.16,4.64,4.68,4.08,4.28,4.76,6,7,5,7,5.62,6.64,6.52,5.98,6.82,8.1,8.8,9.8,8,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.16,Catholic,,Meat-eater,i like very much,6.55,0.923076923,31,Male,South,White,11,112500,1162,1,0,1,0,1,0,0,0,0.6,4,4,6,4,6,5,4,5,4,5,4,4,4,4,5,4,5,3,5,5,4,5,6,6,5,5,6,4,6,post_grad,m18_34,100000_,0.601539333
6,7,6,6,3,5,6,6,6,7,6,6,7,6,7,6,7,6,7,6,6,1.48,1.68,2.16,2.72,3.16,3.68,2.52,1.24,1.68,3.16,3.12,73,56,78,89,7,1,3,3,7,6,4,7,6,6,5,7,6,7,7,Yes,Yes,6,5,100,3.32,1.36,3.32,4.08,4.16,2.92,6,7,6,7,3.52,2.2,5.02,3.46,4.54,8.4,6.3,6.8,6.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.04,Catholic,,Pescatarian,Great questionnaire.,15.83,0.923076923,21,Male,South,White,9,72500,1163,0,0,1,1,1,0,0,1,0.6,5,6,5,5,3,4,5,5,5,6,5,5,6,5,6,5,6,5,6,5,5,6,1,3,3,5,6,5,6,associates,m18_34,50000_74999,0.875482078
7,7,6,6,7,7,7,6,6,6,7,7,7,6,7,6,6,7,7,6,3,4.76,4.44,4.32,4.44,4.52,4.84,4.92,4.84,4.88,4.44,4.88,98,88,80,91,3,6,6,7,7,5,3,6,7,6,5,6,4,5,6,Yes,Yes,4,3,86,4.32,4.68,4.8,4.6,4.8,4.76,7,6,7,6,6.58,6.34,6.34,6.46,6.76,9.3,8.5,9.4,8.8,(2) agree,Yes,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,4.68,None,,Meat-eater,Thank you,6.92,0.923076923,24,Male,Northeast,Black,8,77500,1164,0,0,0,1,1,0,1,0,0.4,6,6,5,5,6,6,6,5,5,5,6,6,6,5,6,5,5,6,6,5,3,3,5,5,6,6,5,6,5,some_college,m18_34,75000_99999,1.059737243
1,4,1,1,4,4,7,6,6,6,7,3,5,4,5,7,6,2,7,4,7,4.44,5,2.56,2.44,3.4,3.6,3.56,5,3.96,2.16,5,29,0,100,100,7,2,2,5,7,7,3,5,3,1,2,7,7,5,4,No,Not sure,30,37,100,5,5,5,5,5,5,7,7,7,7,4,2.8,5.14,7,3.22,1,0,7.5,0,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1,Atheist,,Meat-eater,I ahve no feedback,7.58,0.923076923,22,Male,Northeast,Hispanic,10,112500,1165,0,0,0,0,0,1,1,0,0,1,,1,1,,,6,5,5,5,6,3,4,,4,6,5,2,6,,6,6,2,2,4,6,6,6,6,bachelors,m18_34,100000_,1.335367002
6,5,5,5,6,5,6,5,5,5,5,6,6,5,5,5,5,5,5,6,5,2.68,3.12,2.88,2.64,2.44,3.44,3.04,3.4,2.64,2.92,3.4,40,60,40,55,3,5,5,5,4,3,4,4,3,3,3,3,3,3,2,Yes,Yes,45,35,36,2.72,2.68,2.88,2.8,3.28,2.8,6,5,6,5,3.46,3.82,3.64,3.4,3.46,3.9,3.6,4.2,5.2,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",3,2,2.84,Hindu,,Pescatarian,,6.03,0.923076923,29,Female,South,Asian,10,77500,1166,0,0,0,0,1,0,0,1,0.2,5,4,4,4,5,4,5,4,4,4,4,5,5,4,4,4,4,4,4,5,4,3,4,4,4,5,4,5,4,bachelors,f18_34,75000_99999,1.034747574
7,3,7,7,2,2,2,2,2,3,4,3,3,2,2,1,5,2,5,2,5,2.44,2.52,1.92,2.56,2.12,2.28,2.52,2.52,2.56,2.6,2.56,23,8,25,23,6,7,7,7,2,1,1,1,1,1,1,1,1,2,2,No,No,0,0,21,2.28,2.36,3.44,2.32,2.28,2.04,6,6,7,7,3.34,1,1.06,3.46,3.82,0.4,0.3,0.4,0.4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.4,Catholic,,Meat-eater,,22.65,0.923076923,27,Female,South,White,9,37500,1167,0,0,0,0,1,0,0,0,0.2,6,3,6,6,2,2,2,2,2,3,,3,3,2,2,1,4,2,4,2,4,5,6,6,6,5,5,6,6,associates,f18_34,25000_49999,1.386687224
1,1,1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1.04,4.92,5,5,4.92,1,4.84,4.96,4.84,4.92,5,85,8,97,14,7,2,1,1,6,6,7,7,3,2,6,4,6,5,4,Yes,Yes,1,1,95,3.88,1.24,4.96,4.52,4.96,4.72,7,7,7,7,6.22,1,4.42,5.68,6.76,6.8,10,6.6,6.6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.04,Catholic,,Meat-eater,no thing it was very cool,10.35,0.923076923,33,Male,Northeast,Hispanic,10,137500,1168,1,0,0,1,1,0,0,0,0.6,1,1,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,2,1,1,6,6,6,6,bachelors,m18_34,100000_,1.335367002
6,6,6,7,6,6,7,6,7,7,6,7,7,6,7,6,5,6,5,6,5,3.76,3.88,3.64,4.32,4.08,3.52,4.16,4.44,3.72,4.2,4.12,79,69,68,74,7,6,2,7,6,6,6,6,6,6,6,6,6,6,7,Yes,Yes,2,2,64,3.84,3.56,4,3.8,4.08,4.28,6,7,7,6,5.08,5.92,4.84,4.48,5.32,7.6,6.9,6.5,5.8,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,5,3.84,Muslim,,Meat-eater,good.,3.8,0.923076923,34,Male,West,White,11,77500,1169,1,1,0,1,0,0,0,0,0.6,5,5,5,6,5,5,6,5,6,6,5,6,6,5,6,5,4,5,4,5,4,6,5,2,6,5,6,6,5,post_grad,m18_34,75000_99999,0.770819784
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.36,2.28,3.72,3.6,3.24,3.76,3.48,3.36,3.4,3.64,3.64,36,36,53,29,5,3,5,5,7,2,6,3,2,7,4,7,3,2,1,Not sure,Not sure,0,0,75,3.68,3.76,3.52,3.8,3.28,3.44,6,5,6,6,5.56,4.9,5.2,5.56,5.68,7.7,7.9,7.7,7.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Muslim,,Meat-eater,thanks,10.57,0.923076923,69,Male,West,Other (Non-Hispanic),10,12500,1170,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,4,3,4,4,5,4,5,5,bachelors,m55_,_24999,7.539614317
4,1,4,4,7,1,1,1,1,1,1,1,4,1,1,1,4,1,4,4,4,1.04,1.08,1.52,1.04,1,1.08,3.04,1.04,1.04,3.8,3.76,1,1,99,99,7,3,5,4,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,28,4.68,1.04,4.24,1.04,1.04,1.04,4,2,2,2,6.94,1.06,1.06,6.94,6.94,0,0.1,0.1,0.1,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,2.96,Catholic,,Meat-eater,,14.03,0.923076923,70,Male,West,White,10,42500,1171,0,0,0,0,0,1,0,0,0,,1,,,6,1,1,1,1,1,1,1,,1,1,1,,1,,,,6,3,4,,,2,2,2,bachelors,m55_,25000_49999,1.338923308
7,6,7,6,7,7,7,5,6,7,7,6,6,7,7,6,6,7,7,7,6,4.24,3.8,4.44,4.52,4.44,3.96,4.2,3.84,3.64,4.48,3.48,82,71,89,90,7,6,7,7,6,6,7,3,7,5,5,6,5,6,6,Yes,Yes,2,2,72,4.68,4.2,4.56,3.88,3.76,4.52,7,6,7,7,6.28,6.34,5.92,5.5,6.46,8.4,8.2,9.1,9.7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.4,Muslim,,Meat-eater,very good,13.77,0.923076923,34,Male,South,White,11,57500,1172,0,0,0,1,1,0,0,0,0.4,6,5,6,5,6,6,6,4,5,6,6,5,5,6,6,5,5,6,6,6,5,6,5,6,6,6,5,6,6,post_grad,m18_34,50000_74999,0.661683401
5,5,5,5,3,3,3,3,5,5,3,5,5,3,3,3,5,3,3,5,5,2.76,3,3.04,3.04,3,1.84,3.8,3.04,2.96,3.48,3.2,58,26,39,59,6,5,5,5,5,5,5,5,5,4,4,5,4,4,4,Not sure,Not sure,50,50,58,3.92,3,3.56,3,3.2,2.12,3,5,6,3,4.72,4.66,5.32,4,3.22,6.6,6.6,3.2,5.2,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,2,2.8,Protestant,,Meat-eater,nope,13.48,0.923076923,34,Male,South,White,10,175000,1173,1,1,1,0,0,0,0,0,0.6,4,4,4,4,3,3,3,3,4,4,3,4,4,3,3,3,4,3,3,4,4,5,4,4,4,3,4,5,3,bachelors,m18_34,100000_,0.648277123
7,7,7,7,3,3,5,3,3,7,4,7,3,7,5,7,7,3,7,3,7,3.68,2,4.08,3.72,3.8,3.52,3.92,2.36,2.48,2.08,2.08,22,14,36,27,5,7,7,7,7,7,2,3,4,2,7,1,6,1,7,Not sure,Not sure,0,0,74,3.68,2.04,1.8,2.16,1.96,3.8,7,7,7,7,5.38,2.98,4.6,4.96,2.5,2.1,2.2,2.8,2.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.68,Atheist,,Meat-eater,WAS NOT EASY,20.13,0.923076923,80,Male,South,White,11,27500,1174,0,0,0,0,0,1,1,0,0,6,6,6,6,3,3,4,3,3,6,,6,3,6,4,6,6,3,6,3,6,4,6,6,6,6,6,6,6,post_grad,m55_,25000_49999,0.99561021
5,4,5,5,2,2,3,1,1,2,1,1,1,1,2,2,2,1,2,2,4,3.16,2.76,3.6,2.76,3.76,3.12,2.56,3.52,2.6,3.92,3.36,54,55,85,60,7,3,3,3,3,3,4,5,5,2,3,6,4,4,2,Not sure,Yes,1,10,95,3.52,2.8,4.28,1.44,1.52,1.84,5,1,4,1,5.5,1.66,3.28,3.22,4.36,4.4,6.1,5.6,4.5,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,none,14.1,0.923076923,74,Male,Northeast,White,10,67500,1175,0,0,0,0,0,1,0,0,0,4,,4,4,2,2,3,1,1,2,1,1,1,1,2,2,2,1,2,2,,6,3,3,3,4,1,,1,bachelors,m55_,50000_74999,0.773195434
7,4,7,7,4,4,4,4,1,1,1,1,4,1,4,4,5,1,4,4,4,1,1.04,1.04,1.08,1.04,1.04,1.04,1.04,1,1.04,1,1,1,15,11,4,7,7,7,1,1,1,1,1,2,2,2,1,1,1,No,No,0,0,0,1,1,2.08,1,1,1,7,7,7,7,7,1,1,7,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,,7.78,0.923076923,70,Female,South,White,9,112500,1176,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,1,1,1,1,,1,,,4,1,,,,,6,6,6,6,6,6,6,associates,f55_,100000_,0.443489477
2,2,5,2,2,2,2,2,2,2,5,2,3,2,5,2,5,1,3,3,5,2.44,1.8,2,1.08,2.04,1.48,1,1,2.16,1.56,2,0,0,100,100,6,2,2,2,7,2,4,6,7,5,6,1,4,7,5,Not sure,Not sure,40,30,90,1.64,1.68,3.96,1.48,1.68,1.64,6,3,7,7,5.74,1,2.5,6.04,5.98,0,0,9.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,Very mind provoking survey.,13.58,0.923076923,68,Male,Northeast,White,10,137500,1177,0,0,0,0,0,1,0,0,0,2,2,4,2,2,2,2,2,2,2,4,2,3,2,4,2,4,1,3,3,4,5,2,2,2,5,3,6,6,bachelors,m55_,100000_,0.702915419
6,6,7,6,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,6,1.28,1.28,1.28,1.24,1.36,1.24,1.36,1.28,1.24,1.36,1.28,4,3,65,52,7,5,5,5,3,3,2,4,6,1,3,1,4,7,6,No,No,1000,1000,61,1,1.12,1.04,1.12,1.36,1.04,5,6,1,6,1.12,1,1.12,1.06,1.12,0,0.1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,Was this serious or a joke?,13.28,0.923076923,61,Male,South,White,11,112500,1178,0,0,0,0,0,1,0,0,0,5,5,6,5,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,5,6,4,4,4,4,5,1,5,post_grad,m55_,100000_,0.66973471
7,4,7,6,3,4,4,4,1,2,3,2,4,1,4,1,4,1,5,4,4,2,2.04,2.12,1.8,2.52,2.24,2.04,1.4,2.6,3.28,3.24,0,0,59,42,6,6,6,7,6,2,3,3,6,3,2,5,3,2,4,Not sure,No,1,0,48,4.12,3.96,4.56,2.68,1.52,1.6,6,7,6,6,6.1,1,1,4.06,4.12,0,2.5,4,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,13.52,0.923076923,59,Female,West,White,6,22500,1179,0,0,0,0,0,1,1,0,0,6,,6,5,3,,,,1,2,3,2,,1,,1,,1,4,,,5,5,5,6,5,6,5,5,high,f55_,_24999,1.075426779
6,5,5,6,6,6,5,5,4,6,5,5,5,4,7,7,6,4,6,6,6,4,4,4,3.52,4,4,4.04,3.6,4,4,3,80,80,100,80,5,4,4,4,3,3,3,4,4,2,2,4,2,3,2,Not sure,Not sure,0,0,30,1.16,1,4.72,5,4.84,4.92,6,6,7,7,5.14,5.56,5.44,5.14,6.28,7.6,9.7,8.9,8.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.48,Jewish,,Meat-eater,,8.9,0.923076923,50,Female,Northeast,White,11,175000,1180,0,0,0,0,1,0,0,0,0.2,5,4,4,5,5,5,4,4,,5,4,4,4,,6,6,5,,5,5,5,4,,,,5,5,6,6,post_grad,f35_54,100000_,0.675699783
4,4,1,1,1,4,4,1,1,1,4,1,4,1,1,1,1,1,4,4,4,1,1.64,1,3,3,1.88,3,3,1,1,1,0,0,50,0,4,4,4,7,1,1,1,1,2,3,6,1,2,1,1,Not sure,Not sure,5,5,99,1,1,1,1,1,1,4,1,2,2,6.64,1,1,7,1.06,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.44,Buddhist,,Meat-eater,,14.8,0.923076923,68,Male,West,Asian,10,137500,1181,0,0,0,0,0,1,0,0,0,,,1,1,1,,,1,1,1,,1,,1,1,1,1,1,,,,,,,6,,1,2,2,bachelors,m55_,100000_,1.194518359
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.44,4.88,4.4,4.6,4.72,4.84,4.4,4.92,4.96,4.84,4.92,84,90,89,85,6,6,6,6,7,6,7,6,6,6,6,6,6,6,6,Yes,Yes,5,6,71,4.6,4.4,4.56,4.48,4.4,4.12,6,6,6,6,6.46,5.98,6.34,6.58,6.52,9.4,9.3,8.8,9.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.44,Catholic,,Vegetarian,very good,8.12,0.923076923,43,Female,South,White,9,87500,1182,0,0,1,0,1,0,0,1,0.4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,associates,f35_54,75000_99999,0.942684425
6,4,6,6,4,1,4,4,1,4,2,4,4,4,4,4,4,1,4,4,7,3.52,3.2,3.08,3.04,3.12,3.12,3.08,3.04,3.32,3.08,3.32,62,63,89,89,7,5,5,6,6,6,2,4,5,2,6,6,4,5,6,Yes,Yes,-1,5,100,4.48,3.84,4.28,1.76,2.24,2.8,6,5,6,5,5.56,2.14,2.38,2.26,5.02,2.5,2.5,3,2.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,3.32,Protestant,,Other restrictions,,12.97,0.923076923,72,Female,South,White,8,62500,1183,0,0,1,1,0,0,0,1,0.4,5,,5,5,,1,,,1,,2,,,,,,,1,,,6,6,4,4,5,5,4,5,4,some_college,f55_,50000_74999,0.450055146
4,4,4,4,3,5,6,5,2,3,3,2,6,5,5,6,7,2,5,5,5,4,4,3,3,2,2,3,2,4,4,4,0,0,50,50,5,6,6,6,2,2,2,1,1,1,1,1,2,3,2,No,Yes,30,15,75,5,4,4,4,3,3,7,6,6,7,7,4,5.02,5.02,4,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,2,Buddhist,,Meat-eater,,10.08,0.923076923,70,Male,West,Asian,10,175000,1184,0,0,0,0,0,1,0,0,0,,,,,3,4,5,4,2,3,3,2,5,4,4,5,6,2,4,4,4,4,5,5,5,6,5,5,6,bachelors,m55_,100000_,1.194518359
4,4,4,7,4,4,4,2,1,4,4,2,5,5,4,3,4,2,4,4,5,2.48,2.2,2.2,2.2,2.4,2.56,2.36,2.64,2.52,2.28,2.12,28,20,33,23,7,4,4,4,6,6,5,4,4,4,6,4,5,7,4,Not sure,Not sure,0,0,18,3.36,2.4,2.56,2.8,2.52,3.4,7,6,7,6,4.84,2.08,3.16,5.38,2.62,3.6,3.5,3.7,3.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,16.97,0.923076923,55,Female,South,White,7,37500,1185,0,0,0,0,0,1,0,0,0,,,,6,,,,2,1,,,2,4,4,,3,,2,,,4,6,,,,6,5,6,5,some_college,f55_,25000_49999,0.608227505
7,7,5,7,7,7,7,7,7,7,4,5,7,7,7,7,7,1,7,7,7,3.32,4.32,1.28,1.2,1.28,1.08,3.6,1.08,4.4,4.76,4.64,3,3,68,51,1,4,4,4,5,2,2,1,1,1,4,1,2,7,2,No,Yes,30,50,87,4.84,4.84,4.84,1.92,4.8,5,7,7,7,6,6.82,6.52,1.06,1.06,1.06,0.8,0.4,1.4,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.36,Atheist,,Pescatarian,Humans treat other humans they perceive to be socio-economically beneath them with utter disregard and contempt Goodness help the sentient robot!,13.22,0.948717949,78,Female,Northeast,White,10,52500,1186,0,0,0,0,0,1,1,1,0,6,6,4,6,6,6,6,6,6,6,,4,6,6,6,6,6,1,6,6,6,1,,,,6,6,6,5,bachelors,f55_,50000_74999,0.386965969
1,5,1,1,7,4,7,7,7,7,7,4,7,7,7,7,7,1,7,7,7,1.28,1,1,1,1,1,1,1,1,2.12,1.4,0,0,100,100,4,1,4,4,5,7,5,1,1,1,3,1,4,7,6,No,Yes,50,10,100,4.6,3.08,5,5,5,4.68,7,5,7,7,7,1,1,1,2.2,0,0,3.5,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Atheist,,Meat-eater,"For the record, I am not a sentient AI.",11.87,0.923076923,32,Male,South,White,5,42500,1187,0,1,0,1,1,0,1,0,0.6,1,4,1,1,6,,6,6,6,6,6,,6,6,6,6,6,1,6,6,6,,1,,,6,4,6,6,high,m18_34,25000_49999,1.244368017
4,5,3,4,4,3,5,5,4,4,5,5,5,5,4,3,5,3,6,5,6,2.36,1.96,3.24,1.64,3.32,2.36,3.8,1.88,3.12,3.48,1.96,12,29,54,68,7,3,3,5,2,5,3,5,6,6,5,5,4,3,6,No,Not sure,50,25,73,2.56,1.88,3.4,3.12,2.52,1.56,6,6,6,7,3.82,1.42,5.68,4.6,6.22,0.5,2.2,0.6,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,Agnostic,,Meat-eater,good interesting study!,16.58,0.923076923,59,Male,Northeast,White,5,37500,1188,0,0,0,0,0,1,1,0,0,,4,3,,,3,4,4,,,4,4,4,4,,3,4,3,5,4,5,6,3,3,4,5,5,5,6,high,m55_,25000_49999,1.349246234
7,1,7,7,4,4,4,4,1,4,1,4,5,5,4,7,7,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1.08,0,0,100,100,7,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,Yes,10,10,100,5,4.96,5,5,5,3,7,7,6,7,1,1,1,7,4,0,5,5,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,3,Protestant,,Meat-eater,This was a very thought provoking survey.,10.92,0.923076923,73,Female,West,White,11,300000,1189,0,0,0,1,1,0,0,0,0.4,6,1,6,6,,,,,1,,1,,4,4,,6,6,1,6,6,6,6,6,6,6,6,6,5,6,post_grad,f55_,100000_,0.418269305
4,4,4,4,4,4,4,4,4,4,4,2,5,4,4,4,6,4,4,4,4,3.04,3.04,3,2.28,2.28,2.76,3.08,2.72,3.04,3,2.8,47,46,59,61,6,5,5,5,4,5,1,1,2,3,6,3,5,2,1,No,Not sure,25,30,89,4.72,3.8,3.12,3,3.4,3,6,5,6,6,4,2.8,4,4,3.34,3.1,5,5,3.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,10.17,0.923076923,64,Female,Northeast,White,10,27500,1190,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,2,4,,,,5,,,,,5,4,4,4,5,4,5,5,bachelors,f55_,25000_49999,0.522965569
1,6,1,3,7,6,7,7,7,7,7,6,7,6,7,6,7,3,7,7,7,4.72,4.44,4.32,3.12,2.56,3.56,2,2.4,2.56,3.4,3.2,64,67,98,95,6,1,1,3,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,-1,7,100,4.12,3,5,4.56,5,2.24,7,3,7,7,2.02,4,5.5,2.2,2.56,6.3,3.8,6.5,7.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,4.68,Catholic,,Meat-eater,Good survey,15.4,0.923076923,40,Male,South,White,11,137500,1191,0,0,1,1,1,0,0,0,0.6,1,5,1,3,6,5,6,6,6,6,6,5,6,5,6,5,6,3,6,6,6,5,1,1,3,6,3,6,6,post_grad,m35_54,100000_,0.518046566
6,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,2,2,5,2.12,1,1.12,1,1,1,1.16,1,1.84,1.24,1,27,36,88,32,7,2,2,5,2,2,2,1,1,1,2,2,2,1,1,Yes,No,5,1,90,1,1.64,3.08,1,1.84,2.04,5,6,1,5,1,1,1,6.88,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,None,,Pescatarian,"VERY weird survey, not sure what to think!",13.7,0.923076923,72,Female,West,White,5,67500,1192,0,0,0,0,0,1,1,1,0,5,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,2,2,4,6,2,2,4,4,5,1,4,high,f55_,50000_74999,0.640236576
6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,6,6,5,7,6,7,4.96,5,5,5,4.92,4.92,5,5,5,5,5,98,98,100,100,5,6,5,5,4,6,5,4,4,6,5,5,5,5,5,Yes,Yes,5,7,99,5,4.92,5,5,5,5,7,6,6,6,7,7,7,7,7,10,10,10,10,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,5,Catholic,,Vegetarian,Its a easy and great survey .,17.15,0.923076923,30,Female,South,White,11,175000,1193,0,1,1,1,1,0,0,1,0.8,5,5,5,5,5,5,5,5,5,4,4,5,5,5,5,5,5,4,6,5,6,4,5,4,4,6,5,5,5,post_grad,f18_34,100000_,0.705009486
6,3,7,7,2,3,3,5,2,2,2,2,5,3,3,3,5,1,6,4,6,3,3,3,1,1,1.04,4.96,1.04,1.04,4.96,4.96,0,1,1,1,6,6,6,6,3,2,1,1,1,1,1,1,1,4,2,No,No,0,0,33,1.2,2.32,1.44,1.32,1.12,1.44,6,2,7,7,7,1,1,1.06,1.12,0,0.1,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,,10.85,0.923076923,61,Female,South,White,9,175000,1194,0,0,0,0,0,1,1,0,0,5,3,6,6,2,3,3,4,2,2,2,2,4,3,3,3,4,1,5,,5,5,5,5,5,5,2,6,6,associates,f55_,100000_,0.443489477
7,7,5,3,6,3,3,5,2,5,7,6,6,6,6,3,5,3,4,6,3,3.28,3.32,3.24,3.2,3.16,2.76,3.2,3.72,2.76,3.08,3.16,47,53,57,58,3,6,6,3,6,2,2,3,3,4,5,5,4,5,1,No,Yes,10,20,56,3.36,2.8,3.48,3.44,3.28,3.32,3,2,2,1,3.82,4.54,4.42,3.76,4.6,6.7,6.1,6,6.8,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,3,3.4,Catholic,,Meat-eater,a,4.2,0.923076923,21,Female,Northeast,Hispanic,8,57500,1195,0,1,0,0,0,0,0,0,0.2,6,6,4,3,5,3,3,4,2,4,6,5,5,5,5,3,4,3,,5,3,3,5,5,3,3,2,2,1,some_college,f18_34,50000_74999,1.949908969
5,5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,3,3,3,3.6,3.44,3.52,3.84,3.4,2.76,3.44,3.56,3.28,3.4,3.56,64,68,64,66,2,2,2,2,5,6,6,1,4,2,5,4,4,3,4,Yes,Not sure,0,0,8,1.72,1.56,3.6,1.76,3.4,1.76,5,5,5,5,5.5,1.48,4.66,2.98,5.02,2.8,6,1.2,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,2.56,Protestant,,Meat-eater,,8.02,0.923076923,66,Male,South,White,5,27500,1196,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,3,3,3,2,2,2,2,4,4,4,4,high,m55_,25000_49999,1.385439667
5,5,6,4,3,3,5,5,3,6,6,3,5,3,2,1,2,1,6,2,6,4.24,3.84,3.56,1.32,3.2,1.64,2,4.16,3.24,5,3.12,70,65,64,65,4,3,3,5,6,5,5,7,6,6,7,5,5,1,3,Not sure,Not sure,0,10,53,3.76,4.52,4.52,3.48,3.96,3.96,6,5,6,6,4.72,5.08,5.08,5.5,5.08,6.4,7.7,6.8,6.9,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.4,Catholic,,Meat-eater,,14.87,0.923076923,34,Female,Northeast,White,11,77500,1197,0,0,0,1,1,0,0,0,0.4,4,4,5,,3,3,4,4,3,5,5,3,4,3,2,1,2,1,5,2,5,,3,3,4,5,4,5,5,post_grad,f18_34,75000_99999,0.705046378
6,7,7,7,6,6,3,3,2,3,5,1,6,5,7,5,6,3,6,6,6,3.56,1.84,2.24,2,2.12,2.16,2.12,2.2,3.6,4.8,5,26,23,71,28,4,2,2,2,3,2,3,2,1,1,1,4,3,5,6,Not sure,Not sure,0,0,18,3.68,2.64,2.4,3.56,2.48,4.2,7,7,7,7,5.32,2.86,5.02,3.52,3.46,2.6,5.5,4.8,2.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Protestant,None,Meat-eater,,12.12,0.923076923,50,Female,South,Hispanic,11,52500,1198,0,0,0,0,0,1,0,0,0,5,6,6,6,5,5,3,3,2,3,4,1,5,4,6,4,5,3,5,5,5,,2,2,2,6,6,6,6,post_grad,f35_54,50000_74999,1.614257234
4,7,5,1,7,7,7,6,7,6,7,6,7,6,7,7,7,5,1,7,1,1.64,2.2,1.44,1.28,1.72,2.56,1.72,3,1.2,3.68,2.04,60,70,90,86,2,1,1,1,4,2,3,7,1,6,1,7,6,4,7,Yes,Yes,3,1,100,3.08,2.28,5,5,5,5,5,5,6,7,2.2,2.5,3.88,1,7,6.5,7,10,3.3,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.64,Catholic,,Meat-eater,"Interesting survey that was presented well, thanks.",15.32,0.923076923,51,Male,South,White,10,87500,1199,0,0,0,0,1,0,0,0,0.2,,6,4,1,6,6,6,5,6,5,6,5,6,5,6,6,6,4,1,6,1,2,1,1,1,4,4,5,6,bachelors,m35_54,75000_99999,0.573303501
5,2,1,3,5,6,3,6,5,1,4,3,2,6,6,2,7,2,6,5,3,2.2,2.28,3.64,3.6,2.24,3.4,1.36,3.28,2.36,1.96,3.4,34,20,62,27,7,6,5,5,6,2,1,4,4,4,4,3,4,4,2,Not sure,No,0,0,62,2.56,2.28,2.32,2.12,3.28,2.76,6,6,5,6,4.6,3.4,3.28,3.52,3.22,6.2,6.2,3.5,3.5,(2) agree,No,No,Yes,"[""None of the above""]",2,2,4.24,Protestant,,Meat-eater,,4.32,0.923076923,31,Female,South,Asian,10,72500,1200,0,0,0,0,0,1,0,0,0,4,2,1,3,4,5,3,5,4,1,,3,2,5,5,2,6,2,5,4,3,6,5,4,4,5,5,4,5,bachelors,f18_34,50000_74999,1.108412713
1,3,6,3,4,2,5,4,1,4,1,1,5,1,5,4,4,1,5,4,5,3.36,2.4,1.12,1.04,1.08,3.04,4.48,1.16,3.44,4.92,4.04,53,43,52,56,6,4,4,5,5,2,6,1,2,1,7,1,4,2,1,No,Yes,50,25,77,4.32,3.4,3.88,3.8,4.96,3.08,6,5,7,7,3.94,1.12,4.24,5.86,1.12,0.2,3.2,6,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,1.76,Agnostic,,Meat-eater,,12.65,0.923076923,73,Female,West,White,11,97500,1201,0,0,0,0,0,1,1,0,0,1,3,5,3,,2,4,,1,,1,1,4,1,4,,,1,4,,4,5,,,4,5,4,6,6,post_grad,f55_,75000_99999,0.429511823
4,5,4,4,4,3,5,5,3,5,4,5,5,5,6,6,6,3,6,6,6,2.6,2.2,2.24,1.44,1.68,2.32,3,2.24,2.2,3,2.2,50,59,81,79,5,2,2,2,3,3,4,4,4,2,5,5,5,4,4,Not sure,Yes,3,10,91,3.72,3,3.76,3.24,3.24,3.32,6,5,7,7,5.2,4,4.42,4.06,4.78,3.5,5,3.7,3.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.32,Jewish,,Meat-eater,Shows I have a lot to learn,15.98,0.923076923,75,Female,West,White,11,92500,1202,0,0,0,0,0,1,0,0,0,,4,,,,3,4,4,3,4,,4,4,4,5,5,5,3,5,5,5,4,2,2,2,5,4,6,6,post_grad,f55_,75000_99999,0.429511823
5,6,7,6,5,6,5,7,6,6,6,7,2,1,1,2,2,2,6,6,7,3.64,3.64,3.8,3.76,3.8,3.56,4.16,3.48,3.76,3.08,3.76,75,59,66,67,6,6,5,6,6,6,4,6,3,4,6,3,6,3,6,No,No,0,0,70,3.96,3.64,3.96,4.16,3.72,3.72,6,5,6,5,5.5,5.38,5.08,5.38,5.26,8.2,7,8.5,7.2,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,4.36,Protestant,None,Meat-eater,,5.78,0.923076923,52,Female,West,White,11,87500,1203,0,0,0,0,0,1,0,0,0,4,5,6,5,4,5,4,6,5,5,5,6,2,1,1,2,2,2,5,5,6,5,5,4,5,5,4,5,4,post_grad,f35_54,75000_99999,0.889076244
4,4,7,4,4,4,4,4,1,4,4,4,4,1,4,4,4,1,4,4,7,1.32,1.4,1.6,1.32,1.32,1.16,1.32,1,2.04,1.12,1.56,0,0,55,63,4,5,5,5,2,2,2,1,1,1,1,1,1,2,1,No,Not sure,75,50,63,3.84,3.36,2.04,3.4,3.2,3.24,6,6,7,7,4.96,1,2.32,6.94,2.32,0,0.1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.88,Agnostic,,Other restrictions,,9.98,0.923076923,68,Female,West,White,10,22500,1204,0,0,0,0,0,1,1,1,0,,,6,,,,,,1,,,,,1,,,,1,,,6,,4,4,4,5,5,6,6,bachelors,f55_,_24999,0.832873869
3,5,3,5,2,2,2,3,2,2,2,1,3,2,2,2,5,1,5,5,5,2.72,1.92,2,1.92,4.04,1.24,4.16,1.64,2.36,3.84,1.28,7,3,97,16,5,6,5,5,1,3,3,6,4,4,7,5,6,6,2,No,No,0,0,1,4.76,3.12,4.2,3.24,3.6,3.88,6,6,7,7,6.34,1.06,2.08,6.04,2.08,0.1,0,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.72,None,,Meat-eater,,13.52,0.923076923,64,Female,West,White,8,37500,1205,0,0,0,0,0,1,1,0,0,3,4,3,4,2,2,2,3,2,2,2,1,3,2,2,2,4,1,4,4,4,4,5,4,4,5,5,6,6,some_college,f55_,25000_49999,0.758989469
6,4,5,5,4,4,4,4,1,4,1,4,4,4,7,4,7,4,6,5,6,1.92,3.32,2.56,1.64,1.92,2.64,3.56,1.88,2.68,3.76,3.36,49,50,81,50,4,6,6,6,1,4,1,5,1,5,5,3,3,1,1,Not sure,Yes,1,1,66,3.92,2.88,3.08,3.52,3,2.96,7,7,7,7,4,3.7,4,4.42,3.76,5,5.1,5.5,4.8,(2) agree,No,No,Yes,"[""None of the above""]",0,3,3,Jewish,,Pescatarian,,6.52,0.923076923,68,Female,South,White,9,77500,1206,0,0,0,0,0,1,0,1,0,5,,4,4,,,,,1,,1,,,,6,,6,,5,4,5,,5,5,5,6,6,6,6,associates,f55_,75000_99999,0.45540988
7,7,7,7,1,1,1,1,1,1,1,1,2,1,5,2,5,1,5,5,5,3.24,3.32,3.24,4.04,3.44,2.52,3.32,3.68,3.68,2.72,3,52,12,85,86,7,3,3,5,2,5,2,7,7,3,4,3,2,1,3,No,No,45,50,64,3.2,2.88,3.16,3.12,2.32,2.84,5,3,5,5,5.32,2.2,3.52,6.04,5.86,3.9,1.7,4.5,2.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.64,Protestant,,Meat-eater,,8.4,0.923076923,68,Male,Northeast,White,5,112500,1207,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,2,1,4,2,4,1,4,4,4,6,3,3,4,4,3,4,4,high,m55_,100000_,0.907621302
7,1,7,7,4,4,2,2,1,4,2,4,2,1,2,2,3,2,4,4,7,1,1.04,3,3,3,1.04,1.04,1,1.04,1.04,1.04,1,1,23,1,7,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Yes,50,50,50,3,2.96,3,3,3,3,5,2,7,7,1.06,1.06,1.06,1.06,1.06,0.1,0.2,0.1,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,1.88,None,,Meat-eater,Many of my answers we chosen because you never included a mention of the 3 Laws as related to robots. While a science fiction original it is considered in scientific circles as important as related to robotic development,12.67,0.923076923,72,Male,West,White,11,82500,1208,0,0,0,1,0,0,1,0,0.2,6,1,6,6,,,2,2,1,,2,,2,1,2,2,3,2,,,6,6,,,,4,2,6,6,post_grad,m55_,75000_99999,0.858206166
5,4,5,5,4,4,4,4,4,1,5,1,4,1,4,4,4,1,4,4,4,2.16,1.84,2.48,1.6,1.48,4.2,1.4,1.48,1.48,2.52,2.44,33,20,57,24,6,4,4,4,5,2,5,1,3,1,4,1,2,6,4,Not sure,Not sure,5,10,72,1.64,1.92,3.6,2.56,4.76,2.08,6,6,6,6,3.16,2.44,3.1,5.2,4.78,4.2,3.9,3.9,2.9,(2) agree,No,No,No,"[""None of the above""]",0,0,3.72,Catholic,,Meat-eater,,13.62,0.923076923,90,Male,West,White,10,52500,1209,0,0,0,0,0,1,0,0,0,4,,4,4,,,,,,1,4,1,,1,,,,1,,,,5,,,,5,5,5,5,bachelors,m55_,50000_74999,0.990730146
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,3,3,3.04,3,3,2.96,2.92,3,49,50,51,49,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,49,3,2.96,3,3,3,3,7,5,4,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Undisclosed,,Meat-eater,,7.47,0.923076923,68,Male,South,White,10,22500,1210,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,6,4,,6,bachelors,m55_,_24999,1.333601421
3,3,3,3,5,5,5,5,3,5,2,2,5,5,5,5,5,2,5,5,5,3.52,3.44,3.4,2.76,2.88,2.72,2.68,3.24,3.36,3.28,3.44,56,57,57,55,6,3,5,6,2,2,2,1,2,1,3,1,3,4,1,No,No,30,30,58,3.48,3.4,3.4,3.4,3.52,3.04,6,6,6,6,4.42,3.7,4.42,3.7,4.24,4.1,4,4.4,4.1,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.88,None,,Vegetarian,,11.12,0.923076923,67,Female,South,White,10,137500,1211,0,0,0,0,0,1,1,1,0,3,3,3,3,4,4,4,4,3,4,2,2,4,4,4,4,4,2,4,4,4,5,3,4,5,5,5,5,5,bachelors,f55_,100000_,0.361229297
2,5,2,7,2,1,6,5,1,3,2,5,4,2,7,2,6,1,6,6,7,4.08,3.4,3.88,1.48,1.44,1.16,3.24,1,3.08,4.6,4.16,0,0,100,54,7,2,1,2,2,3,1,2,3,1,3,1,2,3,4,No,No,60,80,44,1.48,1.92,1.88,2.16,1.6,3.36,6,7,7,7,4.72,1.66,5.2,4.96,2.38,1.5,1.5,1.3,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.28,Protestant,,Meat-eater,,11.58,0.923076923,42,Female,Northeast,White,8,82500,1212,0,0,0,0,0,1,0,0,0,2,4,2,6,2,1,5,4,1,3,2,4,,2,6,2,5,1,5,5,6,6,2,1,2,5,6,6,6,some_college,f35_54,75000_99999,0.846966299
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,3.04,3,3,1.08,2.52,3,3,1.48,3,3.04,2.96,60,68,59,51,4,4,4,4,4,4,3,7,6,3,5,7,6,4,4,Yes,No,50,30,61,3.52,2.88,3.16,2.96,2.96,3.04,4,4,4,4,3.94,4.12,4,4,4,5.1,5.1,5,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,None,,Pescatarian,,7.98,0.923076923,51,Female,South,Asian,10,12500,1213,0,0,0,0,0,1,1,1,0,,,,,,,,,,,,,,,,,,,,,4,,,,,,,,,bachelors,f35_54,_24999,1.832302131
6,7,6,5,7,6,7,7,7,7,5,7,5,7,6,5,6,5,6,6,6,4.24,4.24,3.96,4.48,4.52,4.08,4.08,3.92,4.64,4.32,4.56,62,63,65,69,6,6,5,7,3,5,5,6,6,5,6,1,6,5,5,Yes,Yes,4,4,69,4.12,4.56,4.44,3.92,4.4,4.04,5,7,5,5,6.7,5.32,5.14,5.92,6.1,7.3,7,6.8,7.9,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",4,5,3.84,Hindu,,Pescatarian,good,2.88,0.923076923,36,Male,West,White,11,32500,1214,0,0,1,0,0,0,0,1,0.2,5,6,5,4,6,5,6,6,6,6,4,6,4,6,5,4,5,4,5,5,5,5,5,4,6,4,6,4,4,post_grad,m35_54,25000_49999,0.961003628
3,5,3,4,6,6,5,5,4,5,5,4,5,5,6,5,5,2,5,5,5,3.56,3.52,3.6,2.48,2.52,3.48,3.4,3.28,3.6,3.88,4.16,53,49,73,58,3,3,3,3,5,6,5,1,4,4,3,5,4,6,5,No,Not sure,5,5,62,3.48,3.24,2.84,2.56,2.84,3.16,6,5,6,6,4.48,2.02,2.08,2.86,1.9,1.3,0.6,2.4,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.08,Catholic,,Meat-eater,,8.4,0.923076923,36,Female,South,Black,9,17500,1215,0,0,0,0,0,1,0,0,0,3,4,3,,5,5,4,4,,4,4,,4,4,5,4,4,2,4,4,4,3,3,3,3,5,4,5,5,associates,f35_54,_24999,2.447890569
2,1,6,7,1,5,5,4,1,4,4,1,4,1,5,6,4,1,4,4,7,3.4,3.4,3.12,2.08,2.4,2.04,2.24,2.04,3.28,3.56,3.4,5,11,54,28,7,5,5,5,3,3,3,5,6,4,6,3,4,3,4,No,Not sure,100,100,81,3.2,3.08,3.24,3.04,3.28,3.08,5,5,6,7,5.44,2.02,2.26,5.2,5.68,0.5,0.3,0.5,0.3,(2) agree,No,Yes,No,"[""None of the above""]",0,2,3,Protestant,,Meat-eater,,8.53,0.923076923,68,Male,Northeast,White,10,112500,1216,0,0,0,0,0,1,0,0,0,2,1,5,6,1,4,4,,1,,,1,,1,4,5,,1,,,6,6,4,4,4,4,4,5,6,bachelors,m55_,100000_,0.702915419
7,7,5,3,5,6,6,6,7,2,6,6,7,1,6,3,7,7,5,7,7,3.4,3.28,3.32,3.36,3.6,3.64,3.6,3.44,3.44,3.32,3.16,66,77,78,62,7,6,7,7,4,1,2,3,4,1,3,7,7,6,6,Not sure,No,5,2,61,3.8,4.12,3.76,3.64,3.52,4.2,1,7,6,7,5.14,5.08,4.54,5.32,5.44,5.9,5.7,6.4,6.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.84,Jewish,None,Meat-eater,,8.37,0.923076923,83,Male,South,White,10,72500,1217,0,0,0,0,0,1,0,0,0,6,6,4,3,4,5,5,5,6,2,5,5,6,1,5,3,6,6,4,6,6,6,5,6,6,1,6,5,6,bachelors,m55_,50000_74999,0.793936346
4,6,4,4,4,4,6,4,2,4,5,1,6,3,5,3,7,1,7,7,7,4.92,3.68,4.84,2.24,1.84,4.92,4.32,1.8,3.84,4.92,3.84,6,27,93,91,7,7,6,6,7,3,6,1,2,6,7,1,6,7,7,Yes,Yes,50,50,98,2.48,4.04,3.92,2.72,4.08,4.88,7,7,6,7,3.16,3.04,2.92,3.1,2.98,3.4,1.7,2.5,2.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.8,None,,Meat-eater,,11.75,0.923076923,71,Male,South,White,10,87500,1218,0,0,0,0,0,1,1,0,0,,5,,,,,5,,2,,4,1,5,3,4,3,6,1,6,6,6,6,6,5,5,6,6,5,6,bachelors,m55_,75000_99999,0.741171314
5,7,7,7,5,5,6,4,4,5,4,3,5,4,6,2,7,4,7,7,7,3.08,3.56,2.64,2.76,3.24,2.44,3.32,2.88,3.28,2.64,2.92,8,8,14,9,5,1,1,2,5,2,3,1,3,1,3,1,3,4,1,No,No,0,0,69,4.16,2.6,3.32,3.88,3.88,2.52,7,7,7,7,4.66,4.12,5.08,4.78,4.72,1.8,1.7,4.1,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.2,Protestant,,Meat-eater,,11,0.923076923,72,Female,Northeast,White,9,57500,1219,0,0,0,0,0,1,0,0,0,4,6,6,6,4,4,5,,,4,,3,4,,5,2,6,,6,6,6,4,1,1,2,6,6,6,6,associates,f55_,50000_74999,0.475086978
4,4,4,4,1,4,1,1,1,4,4,4,1,1,1,1,1,1,4,4,4,4,3.96,4.36,3.92,3.88,3.68,4.12,3.96,4.12,4.12,3.68,3,7,4,4,5,1,1,2,2,2,4,4,4,4,2,3,3,2,2,No,No,0,0,56,1.08,1.16,1.2,1.16,1.08,1.04,6,6,5,5,6.94,1.3,1.6,4.78,6.58,0.5,0.4,0.8,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,,7.38,0.923076923,71,Female,Northeast,White,11,37500,1220,0,0,0,0,0,1,0,0,0,,,,,1,,1,1,1,,,,1,1,1,1,1,1,,,,4,1,1,2,5,5,4,4,post_grad,f55_,25000_49999,0.485262165
6,5,5,6,5,5,5,6,5,6,6,5,6,6,6,5,6,5,5,5,6,3.8,3.76,3.84,3.72,3.72,3.88,3.92,3.8,3.92,3.88,3.96,72,66,66,73,5,5,6,6,5,5,5,5,5,5,5,5,5,5,5,Yes,Yes,5,7,71,3.64,3.72,3.68,3.88,3.72,3.72,6,6,5,5,4.96,5.08,5.08,4.96,4.96,7,6.8,6.8,6.8,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.8,Jewish,,Meat-eater,No comment,5.42,0.923076923,71,Female,Northeast,White,11,67500,1221,0,0,1,0,1,0,0,0,0.4,5,4,4,5,4,4,4,5,4,5,5,4,5,5,5,4,5,4,4,4,5,4,4,5,5,5,5,4,4,post_grad,f55_,50000_74999,0.359067508
7,3,7,7,1,4,1,1,1,1,1,1,1,1,1,1,2,1,1,1,6,3.28,1.76,1.36,3.8,3.64,1.04,3.88,1.4,2.92,1.32,1.32,1,1,78,58,5,5,5,5,1,1,1,1,1,1,6,1,2,2,1,No,No,0,0,19,4.32,2.96,1.08,1.04,1.52,1.04,5,5,5,5,6.88,1.12,1,7,3.28,0.1,0.1,0.2,0,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,This is the strangest survey I have ever completed.  I think it is a tongue-in-cheek joke.,11.5,0.923076923,77,Male,Northeast,White,11,97500,1222,0,0,0,0,0,1,0,0,0,6,3,6,6,1,,1,1,1,1,1,1,1,1,1,1,2,1,1,1,5,4,4,4,4,4,4,4,4,post_grad,m55_,75000_99999,0.669769757
6,3,6,5,5,5,2,3,2,5,3,3,6,3,7,6,7,1,6,5,6,3.72,2.04,4.2,2.04,2.32,1.44,1.84,1.52,2.08,4.04,3.24,26,33,77,50,6,5,5,6,4,4,5,4,3,5,3,6,4,4,2,No,No,0,50,18,4.08,3.56,4.04,3.76,4.04,3.8,7,7,7,7,4.54,3.94,4.42,4.96,1.42,5.1,1.8,6.9,1.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,2,1.08,Buddhist,,Meat-eater,That was the most unexpected survey topic ive ever took,9.73,0.923076923,32,Male,Northeast,White,10,137500,1223,0,0,1,0,0,0,0,0,0.2,5,3,5,4,4,4,2,3,2,4,3,3,5,3,6,5,6,1,5,4,5,5,4,4,5,6,6,6,6,bachelors,m18_34,100000_,0.631341434
4,4,4,4,1,1,1,1,1,1,1,1,4,1,4,4,4,1,4,4,4,1.64,1.12,1.32,1.08,1.16,1.2,1.04,1.12,1.08,1.2,1.08,3,3,53,32,7,3,3,5,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,100,18,1.08,1.08,1.28,1.08,1.04,1.04,2,5,4,4,4.66,1.06,2.26,4.12,4.72,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,None,,Meat-eater,,7.48,0.923076923,57,Male,West,White,9,77500,1224,0,0,0,0,0,1,1,0,0,,,,,1,1,1,1,1,1,1,1,,1,,,,1,,,,6,3,3,4,2,4,,,associates,m55_,75000_99999,1.135503952
6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,2.96,3.16,2.92,2.88,3,3.2,3.16,2.96,3.16,4.12,3.12,6,8,61,22,4,3,4,4,1,1,2,3,4,2,2,2,2,1,1,No,No,0,0,37,3.44,3.32,3.08,2.8,3.16,3.2,7,4,6,6,4.9,2.56,2.32,4.96,4.42,2.9,3.7,2.7,2.3,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.32,None,,Meat-eater,,8.22,0.923076923,74,Male,South,White,13,175000,1225,0,0,0,0,0,1,1,0,0,5,,,,,,,,,,,,,,,,,,,,5,,3,,,6,,5,5,post_grad,m55_,100000_,0.66973471
7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,1,2,1,7,7,7,4.52,4,4.96,4.24,1.72,4.04,3,2.96,3,4.92,3,2,1,84,50,7,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,1,1.2,1.2,1.12,1,1.12,1.16,6,5,5,5,5.92,1.54,1.42,1.36,6.34,0.1,3.6,6.3,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Protestant,,Meat-eater,,8.52,0.923076923,76,Male,South,White,11,97500,1226,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,1,1,1,1,1,1,1,1,1,1,2,1,6,6,6,6,5,6,6,5,4,4,4,post_grad,m55_,75000_99999,0.687736282
1,1,1,1,4,1,4,4,1,4,4,4,4,1,4,1,1,1,6,4,7,3.52,1.36,3.84,3.68,3.24,2.28,3.48,1.4,3.36,2.32,3.52,5,9,100,72,7,4,1,4,5,3,4,5,5,2,6,4,5,1,2,No,Not sure,50,50,51,3.28,1.72,1.56,1.56,1.96,2.16,7,7,7,7,5.8,1,4.6,5.62,5.08,0.2,0.8,0.4,0.4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.32,None,,Meat-eater,,7.55,0.923076923,67,Male,Northeast,White,7,225000,1227,0,0,0,0,0,1,1,0,0,1,1,1,1,,1,,,1,,,,,1,,1,1,1,5,,6,6,,1,,6,6,6,6,some_college,m55_,100000_,0.796158664
4,4,4,4,4,4,4,4,4,4,4,1,7,7,7,7,7,7,7,7,7,5,5,5,5,5,4.96,5,5,5,5,5,100,100,100,100,1,4,7,7,1,1,1,1,1,1,1,7,1,1,1,Not sure,Not sure,10,10,100,5,5,5,5,5,5,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,No,No,No,"[""None of the above""]",0,0,1,None,,Meat-eater,,7.18,0.923076923,35,Female,West,White,3,17500,1228,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,1,6,6,6,6,6,6,6,6,6,1,,6,6,6,6,6,6,less_than_high,f35_54,_24999,1.8382129
5,5,6,3,3,7,5,5,5,3,5,2,5,5,7,2,5,7,6,6,6,3.88,4.44,3.8,4.6,4.16,4.04,3.92,4.44,3.96,4.2,4.08,79,91,69,71,5,3,6,3,5,5,5,6,6,5,5,5,5,4,5,Yes,Yes,4,3,64,3.88,3.8,3.56,3.76,3.64,3.52,6,6,3,6,5.02,4.78,5.56,5.38,4.24,7.1,6.4,6.9,7,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4,Catholic,,Meat-eater,,5.28,0.923076923,33,Female,West,Hispanic,10,52500,1229,0,1,0,1,1,0,0,0,0.6,4,4,5,3,3,6,4,4,4,3,4,2,4,4,6,2,4,6,5,5,5,4,3,5,3,5,5,3,5,bachelors,f18_34,50000_74999,2.205890137
7,7,7,7,7,7,6,5,3,1,1,1,7,7,7,7,7,1,6,5,7,4.56,4.56,4.84,4.76,4.24,4.8,5,4.92,4.6,4.88,4.36,17,17,21,18,3,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,20,1.4,1.32,1.4,1.36,1.32,1.44,7,7,7,7,6.64,6.34,6.34,5.74,6.64,9.2,9,8.7,8.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,None,,Meat-eater,,21.15,0.923076923,54,Female,South,White,5,27500,1230,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,5,4,3,1,1,1,6,6,6,6,6,1,5,4,6,3,6,6,6,6,6,6,6,high,f35_54,25000_49999,1.435274581
2,2,2,7,1,4,4,4,1,2,2,2,4,6,4,5,6,1,4,4,7,2.32,1.8,2.12,2.72,1.04,2.36,2.08,2,2.6,2.24,1.32,3,8,71,61,6,6,5,6,2,1,2,2,1,2,2,3,6,2,2,No,Not sure,209,25,16,2.68,3.4,3.28,2.72,2.68,2.84,6,6,3,5,3.58,3.4,3.52,3.46,3.52,4.2,3.9,3.9,4.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.36,Catholic,,Meat-eater,None,6.22,0.923076923,45,Male,West,White,10,175000,1231,0,0,0,0,0,1,0,0,0,2,2,2,6,1,,,,1,2,2,2,,5,,4,5,1,,,6,5,5,4,5,5,5,3,4,bachelors,m35_54,100000_,0.696682913
1,1,1,1,1,1,5,2,3,1,3,1,6,5,5,4,3,1,6,5,7,3,3,3,3,3,1,3,1,3,3,3,0,0,0,50,7,2,2,3,1,1,1,1,1,1,1,1,1,1,1,No,Yes,25,40,63,1,1,3,1,1,1,5,2,6,7,4,1,1,5.44,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,,7.62,0.923076923,71,Male,South,White,11,225000,1232,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,4,2,3,1,3,1,5,4,4,,3,1,5,4,6,6,2,2,3,4,2,5,6,post_grad,m55_,100000_,0.66973471


==> supplemental_materials/main_2023_data.csv <==
PMC1,PMC2,PMC3,PMC4,PMC5,PMC6,PMC7,PMC8,PMC9,PMC10,PMC11,PMC12,MCE1,MCE2,MCE3,MCE4,MCE5,MCE6,MCE7,MCE8,MCE9,MCE21,MCE22,MCE23,MCE24,MCE25,MCE26,MCE27,MCE28,MCE29,MCE30,MCE31,MP1,MP2,MP3,MP4,SI1,SI2,SI3,SI4,SI6,SI7,SI8,SI9,SI10,SI11,SI12,SI13,SI14,SI15,SI16,F1,F11,F2,F3,F4,F5,F6,F7,F8,F9,F10,MCA1,MCA2,MCEn1,MCEn2,Norm,TA1,TA2,Sub1,Sub2,Anth1,Anth2,Anth3,Anth4,attention,own,work,smart,exper,fint,fexp,politics,religion,relelse,diet,feedback,minutes,progress,age,gender,region,raceethnicity,education,income,Pcode,exp_seen_abuse,exp_video_abuse,exp_conv_robot,exp_book_article,exp_conv_friend,exp_none,religionRNR,dietMR,exp_prop,PMC1nr,PMC2nr,PMC3nr,PMC4nr,PMC5nr,PMC6nr,PMC7nr,PMC8nr,PMC9nr,PMC10nr,PMC11nr,PMC12nr,MCE1nr,MCE2nr,MCE3nr,MCE4nr,MCE5nr,MCE6nr,MCE7nr,MCE8nr,MCE9nr,SI1nr,SI2nr,SI3nr,SI4nr,MCA1nr,MCA2nr,MCEn1nr,MCEn2nr,education_recode,age_recode,income_recode,weight
6,6,6,6,6,6,7,6,5,4,5,4,6,1,6,6,7,1,6,6,6,3.44,3.4,2.64,2.8,2.56,2.52,2.52,2,3.72,5,4.92,1,0,32,31,6,3,5,5,2,5,2,5,6,3,5,7,2,1,1,Not sure,Not sure,20,20,100,2.64,2.68,3.52,3.44,3.28,3.12,7,6,7,6,6.64,1,1,5.14,3.46,0,3.9,2.3,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.2,Catholic,,Meat-eater,,8.05,0.923076923,43,Female,Midwest,Hispanic,11,82500,1,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,6,5,4,,4,,5,1,5,5,6,1,5,5,5,5,3,4,4,6,5,6,5,post_grad,35_54,75000_99999,0.854030735
3,4,7,6,6,3,5,6,6,2,2,1,6,3,7,7,7,5,3,6,7,4.28,3.88,2.96,1.12,2.56,3.32,1.04,1.12,2.68,4.36,3.16,100,81,70,43,5,2,4,2,3,3,3,2,2,7,1,4,1,2,5,Not sure,No,-1,-1,58,4.48,2.56,4,2.08,3.84,5,6,7,7,7,1.06,1.12,1,2.26,1,3.2,0.9,1.6,2,(2) agree,No,No,Yes,"[""None of the above""]",0,5,1.08,Other,Testigo de JehovÃ¡,Meat-eater,,25.05,0.948717949,36,Male,South,Hispanic,5,7500,2,0,0,0,0,0,1,0,0,0,3,,6,5,5,3,4,5,5,2,2,1,5,3,6,6,6,4,3,5,6,4,2,,2,5,6,6,6,high,35_54,_24999,0.949168534
6,2,6,6,4,1,1,1,1,1,1,1,3,1,1,1,4,1,4,4,3,1.48,1.32,1.52,1.44,1.52,1.52,1.48,1.36,2.16,1.56,1.48,2,1,24,5,6,4,6,6,1,1,1,2,2,1,1,3,2,1,1,Not sure,Not sure,0,0,4,1.88,1.48,1.52,1.68,1.8,1.52,6,5,5,3,5.8,1.06,2.32,5.92,3.22,0.9,2.7,0.4,0.2,(2) agree,No,No,No,"[""None of the above""]",1,2,3.6,Other,Evangelical Christian,Meat-eater,,10.4,0.923076923,69,Female,West,Hispanic,5,57500,3,0,0,0,0,0,1,0,0,0,5,2,5,5,,1,1,1,1,1,1,1,3,1,1,1,,1,,,3,5,,5,5,5,4,4,3,high,55_,50000_74999,1.202227123
5,5,6,5,5,5,5,5,5,5,5,6,6,6,6,6,6,6,5,5,5,3.08,3.04,2.72,3.08,3.08,2.76,3.04,3,3.84,2.8,2.68,50,51,40,50,5,5,5,5,4,4,4,4,4,6,7,5,7,2,5,Not sure,Not sure,0,0,61,3,3.08,3.08,3.4,4.16,3.08,3,6,5,6,2.68,2.74,2.68,3.52,3.94,0,6.6,4.4,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,0,3.4,Protestant,,Meat-eater,,10.5,0.948717949,37,Female,Northeast,Black,7,82500,4,0,0,0,0,0,1,0,0,0,4,4,5,4,4,4,4,4,4,4,4,5,5,5,5,5,5,5,4,4,4,4,4,4,4,3,5,4,5,some_college,35_54,75000_99999,1.060863717
4,4,4,2,4,4,4,4,4,4,4,4,6,5,6,4,4,4,4,2,5,3.56,2.6,2.52,3.48,2.36,2.48,3.68,2.4,2.2,2.6,2.56,41,39,63,39,6,4,5,5,6,2,5,3,1,4,2,6,6,2,3,Not sure,Not sure,5,2,46,3.36,3.44,3.16,2.6,2.48,2.64,6,2,6,6,3.28,4.48,3.22,3.4,3.52,5.3,4,3.9,3.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,2.76,Other,Christian,Other restrictions,,12.42,0.923076923,52,Female,South,Other (Non-Hispanic),10,175000,5,0,0,0,0,1,0,0,1,0.2,,,,2,,,,,,,,,5,4,5,,,,,2,4,5,,4,4,5,2,5,5,bachelors,35_54,100000_,0.866922627
3,2,2,2,5,5,5,5,5,2,5,5,5,5,3,2,5,5,3,3,5,3.6,3.96,4.24,4.44,3.72,3.8,3.92,1.96,3.84,2.44,2.16,32,41,69,81,3,5,5,5,2,2,2,2,2,2,2,2,2,2,2,Not sure,Not sure,0,0,70,2.24,4.2,3.72,2.24,2.12,3.6,5,5,5,5,5.26,3.16,5.14,3.04,5.8,3.3,7.1,7.4,3.5,(2) agree,No,No,No,"[""None of the above""]",0,1,4.08,Catholic,,Meat-eater,,4.7,0.923076923,32,Female,West,Hispanic,10,37500,6,0,0,0,0,0,1,0,0,0,3,2,2,2,4,4,4,4,4,2,4,4,4,4,3,2,4,4,3,3,4,3,4,4,4,4,4,4,4,bachelors,18_34,25000_49999,0.701760225
1,1,4,6,1,1,6,5,1,1,2,1,1,1,1,1,1,1,1,1,1,4,1.12,3.84,1.8,2.12,2.36,2.36,1.04,2.12,4.04,1.44,34,34,76,36,1,1,1,2,2,2,1,1,1,2,2,2,2,1,1,Not sure,Yes,0,20,51,1,1,4.24,1.04,1,1,6,3,5,6,2.38,1,1.06,6.82,6.76,2.1,2.3,2.4,0.1,(2) agree,No,No,Yes,"[""None of the above""]",2,0,2.44,Agnostic,,Meat-eater,This is dumb,14.72,0.923076923,18,Female,South,Hispanic,7,137500,7,0,0,0,0,0,1,1,0,0,1,1,,5,1,1,5,4,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,2,5,3,4,5,some_college,18_34,100000_,1.458903212
1,5,3,1,1,5,1,1,1,7,3,1,4,1,1,1,7,1,7,6,7,4.4,2.2,4.28,1.96,4.08,1.04,1.56,4.84,4.04,1.2,1.8,10,11,84,70,7,1,3,7,6,4,6,3,4,1,7,2,7,3,5,No,No,25,50,67,4.6,1.88,4.24,1.76,1.96,1.68,1,2,2,2,6.7,1.3,2.5,5.92,1.78,0.9,1,0.8,1,(2) agree,No,Yes,Yes,"[""None of the above""]",1,2,2.6,Protestant,,Meat-eater,,10.65,0.923076923,69,Male,Midwest,Hispanic,11,67500,8,0,0,0,0,0,1,0,0,0,1,4,3,1,1,4,1,1,1,6,3,1,,1,1,1,6,1,6,5,6,6,1,3,6,1,2,2,2,post_grad,55_,50000_74999,1.11463561
4,3,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,3,4,4,4,1.8,3.24,2.48,3.48,2.24,1.36,2.68,2.2,1.96,2.68,3.24,42,17,53,44,4,2,4,4,2,1,4,2,3,4,3,3,3,2,1,Not sure,Not sure,-1,10,3,2.96,2.96,3,3,3,2.16,4,4,4,6,4.3,1.6,4,4,4,0.9,2.7,3.5,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,Undisclosed,,Meat-eater,,8.52,0.923076923,37,Female,South,Other (Non-Hispanic),8,42500,9,0,0,0,0,0,1,1,0,0,,3,,,,,4,,,,,,,,,,,3,,,,,2,,,,,,5,some_college,35_54,25000_49999,0.983347999
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.28,2.56,3.6,2.56,2.4,1.84,3.44,1.52,2.44,4.24,3.44,25,12,56,68,6,4,6,6,3,2,3,3,2,4,3,3,2,1,2,Not sure,Yes,20,15,68,3.24,2.44,3.48,3.4,3.48,3.24,5,3,5,6,2.62,2.02,1.96,2.56,2.74,3.2,2.6,2.5,2.7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,,8.68,0.923076923,48,Male,West,Hispanic,10,47500,10,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,5,,5,5,4,3,4,5,bachelors,35_54,25000_49999,0.809799216
3,7,2,4,7,7,7,7,7,7,7,7,7,7,7,7,7,6,7,7,7,5,5,5,1,1,5,5,1,4.96,5,5,0,0,61,31,1,1,2,2,6,3,5,2,4,3,5,3,4,7,1,No,Yes,40,25,80,5,5,5,5,5,5,2,6,4,7,4,1.06,1,1.06,1.06,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,4,1.04,Atheist,,Meat-eater,,8.22,0.923076923,44,Male,Midwest,Hispanic,10,87500,11,0,1,1,1,0,0,1,0,0.6,3,6,2,,6,6,6,6,6,6,6,6,6,6,6,6,6,5,6,6,6,1,1,2,2,2,5,,6,bachelors,35_54,75000_99999,0.941601313
7,5,7,7,2,2,2,2,1,1,1,1,5,1,5,4,7,1,4,3,5,3.64,1.2,3.88,1.36,2.24,2.36,2.04,1.04,3.72,3.6,3.76,8,9,83,63,6,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,1,0,98,1.04,1,1.32,4.96,1.12,4.72,7,7,7,7,1.18,1.12,1.18,6.88,2.92,0.1,8.3,6.5,0.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.32,Protestant,,Meat-eater,,14.22,0.923076923,50,Female,West,Hispanic,8,2500,12,0,0,0,0,0,1,0,0,0,6,4,6,6,2,2,2,2,1,1,1,1,4,1,4,,6,1,,3,4,5,6,6,6,6,6,6,6,some_college,35_54,_24999,0.894267679
5,3,5,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1.16,1.24,1.16,1.24,1.2,1.08,1.4,1.2,1.32,1.16,1.28,34,27,55,52,6,7,7,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,-1,-1,53,1.04,1.6,3.12,1.04,1.56,1.04,5,2,5,6,5.5,1.78,1.54,6.94,6.88,0.3,2.1,0.9,0.4,(2) agree,No,No,No,[],0,0,3.32,None,,Other restrictions,,6.93,0.923076923,40,Female,Northeast,Hispanic,4,12500,13,0,0,0,0,0,0,1,1,0,4,3,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,5,6,6,5,4,2,4,5,less_than_high,35_54,_24999,0.885735175
6,6,6,6,6,6,6,6,6,6,5,6,5,5,5,6,6,5,6,6,6,3.96,4,3.64,4,3.8,3.84,3.96,3.84,3.44,4.2,3.6,74,65,59,76,6,6,5,6,5,5,4,4,5,5,5,4,4,4,5,Yes,Yes,1,1,76,3.84,4.2,4.2,3.72,3.72,3.96,6,6,6,6,5.02,5.74,5.32,5.38,5.2,6.8,8.1,7.6,7.9,(2) agree,No,No,No,"[""None of the above""]",2,2,3.6,Protestant,I am protestant,Meat-eater,Very well this survey.,9.92,0.923076923,67,Male,West,Hispanic,9,72500,14,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,5,4,5,4,4,4,5,5,4,5,5,5,5,5,4,5,5,5,5,5,associates,55_,50000_74999,1.119489575
7,6,7,7,6,6,7,7,5,6,2,1,6,6,5,5,5,3,7,7,7,5,2.52,5,3,2,3,2,4,3.52,4.52,2,30,30,90,20,5,7,7,7,7,7,7,3,4,6,4,5,6,7,6,Not sure,Yes,3,0,100,5,3,3,5,5,5,7,7,7,7,3.52,1,1,5.02,3.04,0.5,0.5,0.5,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.2,Buddhist,,Meat-eater,,22.23,0.923076923,57,Female,West,Hispanic,10,57500,15,0,0,0,0,0,1,0,0,0,6,5,6,6,5,5,6,6,4,5,2,1,5,5,4,4,4,3,6,6,6,4,6,6,6,6,6,6,6,bachelors,55_,50000_74999,0.871191772
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,0,0,100,15,1,1,1,2,7,7,7,7,7,7,7,7,7,7,7,No,Yes,100,100,65,5,3.04,5,5,5,5,7,2,7,7,5.92,1.06,5.98,1,4.18,0.1,0.2,0.1,0.1,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,2.96,None,,Meat-eater,,8.78,0.923076923,19,Male,West,Hispanic,7,2500,16,0,0,0,1,0,0,1,0,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,1,1,2,6,2,6,6,some_college,18_34,_24999,1.12337376
7,7,7,7,1,1,1,1,1,4,1,1,1,1,1,1,1,1,4,4,4,4.96,4.96,4.92,4.96,5,4.96,5,4.96,5,4.96,4.92,2,3,2,2,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,0,1,1,5,1,1,1,7,7,7,6,7,1,1,7,7,4.9,5,10,5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.48,Catholic,,Meat-eater,Thanks for this survey.,15.62,0.923076923,30,Female,Midwest,Hispanic,10,17500,17,0,0,0,0,1,0,0,0,0.2,6,6,6,6,1,1,1,1,1,,1,1,1,1,1,1,1,1,,,,,6,6,6,6,6,6,5,bachelors,18_34,_24999,0.587499556
2,6,2,2,6,4,6,6,4,6,2,2,5,6,7,6,7,4,7,7,7,2.48,1.4,2.24,2.08,1.12,1.4,1.32,2.24,1.16,2.12,2.24,0,2,94,70,7,2,2,2,3,3,3,3,3,2,6,5,2,1,1,No,No,10,10,9,3.4,2.28,2.76,1.28,1.56,1.28,6,5,6,5,5.5,1.06,1,5.5,4,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",2,2,3,Catholic,,Meat-eater,,22.7,0.923076923,53,Male,South,Hispanic,9,17500,18,0,0,0,0,0,1,0,0,0,2,5,2,2,5,,5,5,,5,2,2,4,5,6,5,6,,6,6,6,6,2,2,2,5,4,5,4,associates,35_54,_24999,0.734098256
7,1,7,7,7,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4.96,4.96,4.96,4.96,4.96,4.96,4.96,5,4.96,5,4.96,99,99,99,100,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,0,0,0,1.04,1,1.04,1,1.04,1,2,2,2,2,7,1,1.06,6.94,6.94,0.1,0,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Other,christian,Meat-eater,,22.7,0.923076923,76,Male,West,Other (Non-Hispanic),8,52500,19,0,0,0,0,0,1,0,0,0,6,1,6,6,6,1,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,2,2,2,2,some_college,55_,50000_74999,1.553270897
5,5,3,5,3,3,5,4,2,5,4,4,5,3,6,3,6,1,6,4,6,4.24,3.76,3.4,3.44,2.12,3.16,3.48,1.84,3.12,4.64,2.12,55,63,69,59,5,5,5,5,4,2,3,3,3,4,3,2,4,6,1,Not sure,Yes,10,20,90,2.52,2.6,4.12,3.28,3.24,4.12,6,5,6,6,4.06,1.36,4.66,5.02,5.62,3.5,8.7,6.9,2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,2,3.04,Catholic,,Meat-eater,,27.6,0.923076923,21,Male,West,Hispanic,9,37500,20,0,0,1,0,0,0,0,0,0.2,4,4,3,4,3,3,4,,2,4,,,4,3,5,3,5,1,5,,5,4,4,4,4,5,4,5,5,associates,18_34,25000_49999,0.901768452
2,1,5,2,6,7,6,6,7,6,7,6,5,7,7,3,7,6,5,6,6,4.04,3.64,3.76,3.88,3.76,3.6,3.68,3.8,3.8,4.04,3.52,78,74,78,66,6,7,7,6,7,7,7,6,7,6,7,7,6,7,7,No,Yes,5,6,76,3.52,3.56,3.64,3.8,3.72,3.68,6,6,7,6,5.86,5.38,5.56,5.38,4.9,6.6,7.1,6.9,7,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.96,Catholic,,Meat-eater,,83.63,0.923076923,37,Male,Northeast,Hispanic,10,300000,21,1,1,1,1,1,0,0,0,1,2,1,4,2,5,6,5,5,6,5,6,5,4,6,6,3,6,5,4,5,5,5,6,6,5,5,5,6,5,bachelors,35_54,100000_,1.107264973
6,6,6,6,5,7,5,5,6,4,6,5,6,6,6,6,7,6,5,6,6,3.4,3.8,3.28,3.44,2.36,3.2,2.2,2.44,3.48,3.4,3.84,52,45,53,42,5,2,3,5,6,4,4,5,5,6,5,4,4,5,5,Yes,Yes,1,1,62,3.4,2.4,3.16,2.8,2.92,2.6,7,7,7,7,4.84,4.72,4.42,4.42,5.14,5.6,7,6.3,5.9,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3,Agnostic,,Vegan,No,8.07,0.923076923,25,Male,South,Hispanic,8,97500,22,1,1,0,0,1,0,1,1,0.6,5,5,5,5,4,6,4,4,5,,5,4,5,5,5,5,6,5,4,5,5,4,2,3,4,6,6,6,6,some_college,18_34,75000_99999,1.540412291
7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,7,1.2,1.28,1.24,1.2,1.2,1.16,1.28,1.2,1.16,1.32,1.28,72,70,73,0,7,7,7,7,3,3,3,3,3,3,3,3,3,3,3,No,No,50,1,82,4.84,1,4.8,1,1.12,4.96,6,7,7,7,7,1,1,7,7,0.1,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,Protestant,,Meat-eater,,11.07,0.923076923,76,Male,South,Other (Non-Hispanic),11,87500,23,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,5,6,6,6,post_grad,55_,75000_99999,1.00500505
3,4,5,6,2,2,4,3,2,4,3,1,3,4,3,2,4,2,7,6,4,3.6,3.84,4.2,1.84,3.4,4.2,3.84,3.4,2.08,4.04,3.48,34,21,58,54,4,4,3,4,2,3,2,5,4,3,2,7,5,4,2,No,No,1,20,3,4.08,2.72,3.8,2.64,2.88,2.92,7,7,7,7,6.52,1.12,4.12,3.34,4.18,0.3,6.5,5.9,0.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.72,Agnostic,,Meat-eater,,27.98,0.923076923,56,Female,South,Hispanic,9,72500,24,0,0,0,0,0,1,1,0,0,3,,4,5,2,2,,3,2,,3,1,3,,3,2,,2,6,5,,,,3,,6,6,6,6,associates,55_,50000_74999,0.917992582
3,5,3,6,3,5,5,5,3,6,5,2,5,6,6,6,2,5,6,5,6,3.52,3.2,2.72,1.2,2,3.68,1.28,2.2,2.04,2.12,1.76,5,8,55,53,6,6,6,6,1,1,1,1,2,2,7,1,1,1,1,No,Not sure,20,3,83,4.32,3.36,3.6,3.84,3.6,3.76,7,6,7,7,5.32,1,2.32,2.2,2.32,0.1,0,7.1,0.1,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.32,Catholic,,Meat-eater,,20.7,0.923076923,66,Male,South,Other (Non-Hispanic),10,2500,25,0,1,0,1,1,0,0,0,0.6,3,4,3,5,3,4,4,4,3,5,4,2,4,5,5,5,2,4,5,4,5,5,5,5,5,6,5,6,6,bachelors,55_,_24999,0.66262561
5,5,5,5,2,1,5,6,3,2,5,2,7,6,6,6,7,5,7,5,7,4.56,1,4,4.56,4.4,2.04,4.04,4,4.08,2.24,1,100,100,100,100,2,6,6,6,6,5,6,7,7,6,7,6,7,6,6,Not sure,Not sure,-1,-1,32,5,1,5,5,5,5,2,7,5,6,1,1,7,1,7,10,10,10,10,(2) agree,Yes,No,No,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,9.22,0.923076923,28,Female,West,Hispanic,5,2500,26,0,0,0,0,0,1,0,0,0,4,4,4,4,2,1,4,5,3,2,4,2,6,5,5,5,6,4,6,4,6,2,5,5,5,2,6,4,5,high,18_34,_24999,0.833130319
7,1,5,7,1,7,1,1,1,1,1,1,5,1,5,1,5,1,5,5,5,1.84,3.64,1.84,2.08,1.96,1.48,1.36,1.52,1.48,1.36,1.52,25,19,19,16,5,7,7,7,5,5,1,2,1,1,2,1,4,1,5,No,No,-1,-1,51,1.84,1.84,3.52,1.88,1.2,2.16,7,6,7,7,5.8,1.18,1.24,2.62,3.22,2,0.1,0.2,0.9,(2) agree,No,No,No,"[""None of the above""]",0,0,2.64,Atheist,,Other restrictions,,8.25,0.923076923,43,Female,West,Hispanic,7,77500,27,0,0,0,0,0,1,1,1,0,6,1,4,6,1,6,1,1,1,1,1,1,4,1,4,1,4,1,4,4,4,4,6,6,6,6,5,6,6,some_college,35_54,75000_99999,1.242048185
1,1,4,7,1,1,5,6,1,3,6,3,6,2,7,3,7,1,7,7,7,1.76,1.68,1.6,3.64,2.16,3.52,4.56,3.48,1.84,1.64,1.32,29,32,99,85,3,3,3,7,1,1,1,3,1,1,3,2,2,1,2,No,Not sure,0,-1,94,3.8,3.76,3.92,3.76,3.92,4.08,6,6,5,7,5.26,1.24,4.36,3.04,1.36,1.7,1.2,0.9,1.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,0,3.48,Catholic,,Pescatarian,,10.62,0.923076923,38,Female,South,Hispanic,9,300000,28,0,0,0,0,1,0,0,1,0.2,1,1,,6,1,1,4,5,1,3,5,3,5,2,6,3,6,1,6,6,6,3,3,3,6,5,5,4,6,associates,35_54,100000_,0.965638578
4,4,4,4,4,2,5,4,4,4,5,2,4,4,4,4,4,4,4,4,4,2.44,2.72,2.4,3.08,2.96,2.8,3.2,2.32,2.32,2.96,3.04,71,45,76,69,4,4,3,4,4,5,3,4,4,4,4,2,5,3,4,Not sure,Not sure,10,10,33,3.2,2.56,3.68,2.96,2.52,3.04,5,5,5,5,2.38,2.74,4,3.94,3.94,4.4,4.7,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.92,Catholic,,Meat-eater,,21.82,0.923076923,35,Female,South,Hispanic,10,2500,29,0,0,0,0,0,1,0,0,0,,,,,,2,4,,,,4,2,,,,,,,,,,,,3,,4,4,4,4,bachelors,35_54,_24999,0.571278531
1,5,1,1,5,3,5,7,5,6,5,5,7,5,5,7,7,2,7,7,7,4,3.84,4.4,3,3.8,2.24,4.76,1.64,3.12,4.68,4.4,59,51,92,79,5,5,3,5,6,6,5,6,5,1,5,2,6,4,6,Not sure,Yes,15,10,93,4.28,3,4.16,4.24,4.32,3.72,7,7,7,7,1.3,4,4.48,3.16,1.54,4.9,4.9,5,4.9,(2) agree,Yes,No,No,"[""None of the above""]",0,0,1,Agnostic,,Meat-eater,,13.6,0.923076923,31,Female,West,Hispanic,10,42500,30,0,0,0,0,0,1,1,0,0,1,4,1,1,4,3,4,6,4,5,4,4,6,4,4,6,6,2,6,6,6,4,4,3,4,6,6,6,6,bachelors,18_34,25000_49999,0.701760225
4,4,4,3,1,1,4,4,1,4,4,1,4,4,4,2,4,1,4,4,4,3.52,2,3.2,2,3,1,2,1.08,3,3.52,3.52,50,50,65,25,4,4,6,7,5,4,2,1,2,3,2,2,2,4,4,No,Yes,10,20,80,3,3,3.52,2,2,2.8,5,4,2,1,4,3.52,5.5,6.04,4,3,1,3,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,9.1,0.923076923,43,Male,South,Hispanic,10,77500,31,0,0,0,0,0,1,0,0,0,,,,3,1,1,,,1,,,1,,,,2,,1,,,,,,5,6,4,,2,1,bachelors,35_54,75000_99999,0.955303756
3,2,2,2,6,6,6,7,7,6,6,6,7,3,7,7,7,3,6,6,6,5,5,5,5,4.92,4.96,5,5,5,5,4.96,97,97,97,100,2,2,2,2,3,1,1,2,2,3,6,1,3,5,7,No,Yes,20,1,100,5,2.88,5,5,5,5,7,7,7,7,6.94,6.88,7,7,7,9.4,10,10,10,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,A little confused but thanks for the survey,34.93,0.923076923,64,Male,South,Hispanic,9,52500,32,0,0,0,0,0,1,0,0,0,3,2,2,2,5,5,5,6,6,5,5,5,6,3,6,6,6,3,5,5,5,2,2,2,2,6,6,6,6,associates,55_,50000_74999,1.105253359
5,3,5,5,2,2,2,2,3,2,2,2,3,2,3,3,3,3,4,4,1,1,1,1,1,1,1,1,1,1,1,1.04,0,0,25,12,4,3,5,6,1,1,2,1,1,2,1,1,3,1,1,Not sure,Not sure,10,5,7,1.16,1.2,1.28,1.08,1.36,1.2,6,6,6,3,1.6,1.24,1.72,5.14,4.84,0.3,0.6,0.4,0.7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,2.64,None,,Meat-eater,,12.33,0.923076923,28,Female,South,Hispanic,5,32500,33,0,0,1,0,0,0,1,0,0.2,4,3,4,4,2,2,2,2,3,2,2,2,3,2,3,3,3,3,,,1,,3,4,5,5,5,5,3,high,18_34,25000_49999,0.95609995
3,7,5,5,2,7,7,6,5,7,5,6,5,6,7,5,7,2,7,7,7,3.44,1.8,3.36,3.16,2,1.08,1.12,1.4,1.8,4.6,4.04,31,27,58,44,1,3,3,5,7,6,4,5,3,1,4,6,5,3,5,Not sure,Not sure,100,100,45,3.76,3.8,3.84,1.88,3.76,2.8,7,7,7,5,2.02,5.44,3.94,1.3,1.18,2.8,2.3,3.4,2.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,None,,Vegetarian,,15.23,0.923076923,58,Female,Northeast,Hispanic,9,52500,34,0,0,0,0,0,1,1,1,0,3,6,4,4,2,6,6,5,4,6,4,5,4,5,6,4,6,2,6,6,6,1,3,3,4,6,6,6,4,associates,55_,50000_74999,0.933119082
4,4,4,4,5,5,5,5,5,2,1,5,5,3,1,3,1,5,5,5,5,3.4,3.44,3.04,3.48,3.36,2.8,3.16,2.72,3.24,2.92,3.28,38,24,68,56,4,2,2,2,3,5,5,6,5,5,5,6,4,4,3,Not sure,Not sure,50,50,62,3.16,2.96,3.2,3.4,2.96,3.32,7,5,7,6,4.6,1,4.36,3.34,2.62,5.1,2,3.9,5.4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.6,Catholic,,Meat-eater,,79.92,0.974358974,32,Female,Northeast,Hispanic,7,27500,35,0,0,0,0,1,0,0,0,0.2,,,,,4,4,4,4,4,2,1,4,4,3,1,3,1,4,4,4,4,,2,2,2,6,4,6,5,some_college,18_34,25000_49999,1.088403322
5,2,1,1,1,4,4,4,4,7,3,6,4,4,4,4,4,4,4,4,4,3.24,2.92,3.28,3.28,3.56,2.68,3.6,2.64,3.08,2.92,2.84,37,39,62,35,7,6,7,7,1,6,3,2,1,4,6,5,2,1,1,No,No,0,2,53,2.76,2.84,3.32,3.16,2.76,2.48,4,7,6,4,2.5,2.68,3.46,1.66,4.24,1.3,0.2,2.6,1.2,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,Catholic,,Meat-eater,None,34.55,0.948717949,35,Male,South,Hispanic,2,47500,36,0,0,0,0,0,1,0,0,0,4,2,1,1,1,,,,,6,3,5,,,,,,,,,,6,5,6,6,,6,5,,less_than_high,35_54,25000_49999,1.219487157
7,1,7,7,1,3,1,1,1,1,1,1,7,7,7,7,7,1,4,1,7,1.16,1.08,1.16,1.04,1.24,1.04,1.36,1.08,4.96,1.16,1.12,2,2,2,2,7,7,7,7,3,3,3,3,3,2,4,3,3,3,3,Not sure,Not sure,0,10,80,5,5,5,5,5,5,1,1,5,7,7,1.36,1.42,1,7,7.1,5,0.8,0.6,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.32,Undisclosed,New Testament Believer,Other restrictions,None,24.33,0.923076923,68,Male,South,Black,11,47500,37,0,0,0,1,1,0,1,1,0.4,6,1,6,6,1,3,1,1,1,1,1,1,6,6,6,6,6,1,,1,6,6,6,6,6,1,1,4,6,post_grad,55_,25000_49999,0.74709876
1,7,7,7,7,7,7,7,1,1,1,1,4,4,4,1,4,1,4,4,7,4.64,2.56,2.24,1.68,2.68,2.36,3.76,2.16,1.72,4.64,4.8,0,0,100,0,6,2,1,3,1,3,4,7,3,4,1,3,4,2,1,No,No,100,100,75,1,1,5,1,1,1,7,7,7,7,7,7,7,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,Catholic,,Meat-eater,,16.78,0.923076923,39,Female,West,Hispanic,10,112500,38,0,0,0,0,0,1,0,0,0,1,6,6,6,6,6,6,6,1,1,1,1,,,,1,,1,,,6,5,2,1,3,6,6,6,6,bachelors,35_54,100000_,0.916408694
3,5,6,5,5,5,5,6,1,6,5,3,6,5,6,6,6,1,7,6,6,3.44,4,3.44,3.12,3.28,1.72,3.4,1.56,3.36,3.68,3.48,60,66,66,65,5,3,5,3,2,4,2,4,5,5,5,3,6,4,5,Not sure,Not sure,5,10,100,4.2,3.52,3.84,3.88,3.84,4.04,7,6,6,7,4.36,3.52,4.3,3.28,4.18,6.2,5.9,5.4,3.9,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.52,Catholic,,Vegetarian,,8.9,0.923076923,31,Female,South,Hispanic,10,97500,39,0,0,0,0,1,0,0,1,0.2,3,4,5,4,4,4,4,5,1,5,4,3,5,4,5,5,5,1,6,5,5,4,3,4,3,6,5,5,6,bachelors,18_34,75000_99999,0.827852343
7,1,7,7,4,1,1,1,1,1,1,1,4,1,4,4,4,1,4,4,4,1,4.84,1,1.96,2.16,2.52,3.08,2.04,4.92,4.88,4.76,3,1,92,31,4,5,6,7,1,1,1,5,1,1,7,1,2,1,1,Not sure,Not sure,0,1,31,1.12,1,3.52,1.04,1.68,1.12,7,6,7,7,2.5,1.06,2.44,2.2,2.14,0,0.1,0.3,0.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.08,None,,Vegetarian,,12.85,0.923076923,47,Male,Northeast,Hispanic,9,72500,40,0,0,0,0,1,0,1,1,0.2,6,1,6,6,,1,1,1,1,1,1,1,,1,,,,1,,,,,4,5,6,6,5,6,6,associates,35_54,50000_74999,1.117407157
7,6,2,2,3,3,5,5,5,5,5,5,5,3,5,5,6,6,6,6,6,3.88,4,3.52,4.08,3.88,3.68,3.6,2.12,3.56,3.72,3.6,45,45,100,100,5,3,7,5,2,4,5,4,6,7,6,7,7,3,2,Not sure,Yes,7,10,100,4.4,4.36,4.04,1.96,4.4,2.04,2,5,7,7,2.86,5.92,6.1,2.74,5.56,3.2,8.1,7.9,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Undisclosed,,Meat-eater,,11.18,0.923076923,24,Male,Northeast,Hispanic,5,2500,41,0,0,1,0,1,0,1,0,0.4,6,5,2,2,3,3,4,4,4,4,4,4,4,3,4,4,5,5,5,5,5,4,3,6,4,2,4,6,6,high,18_34,_24999,1.006642588
4,6,7,1,7,7,4,4,1,7,7,2,7,7,6,6,6,6,6,7,4,1.68,2,1.88,1.72,1.48,2,1.76,3,1.64,4.96,4.84,84,89,90,78,2,3,2,4,3,1,2,2,2,1,5,7,5,1,1,Not sure,Not sure,0,0,61,3.04,3.24,4.28,2.48,4.64,3.96,7,6,7,7,3.22,2.14,3.82,6.82,4,5,0.4,5.8,5.7,(2) agree,No,No,Yes,"[""None of the above""]",4,1,4.24,Catholic,,Other restrictions,N/A,17.57,0.923076923,47,Female,Northeast,Other (Non-Hispanic),9,12500,42,0,0,0,0,0,1,0,1,0,,5,6,1,6,6,,,1,6,6,2,6,6,5,5,5,5,5,6,,2,3,2,,6,5,6,6,associates,35_54,_24999,0.593852744
5,5,3,5,5,5,5,5,5,5,5,3,6,5,6,6,6,3,6,5,3,2.68,2.16,2.72,1.48,2.96,1.4,1.44,1.6,1.6,2.52,1.8,8,3,30,6,3,3,3,5,3,3,2,1,2,1,3,2,2,6,3,No,Yes,8,10,85,2.36,2.52,2.52,4.12,4.6,4,5,3,6,7,2.44,1.72,2.26,1.72,3.4,1.4,2.4,5.7,0.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1,Agnostic,,Meat-eater,,9.35,0.923076923,38,Male,West,Hispanic,10,92500,43,0,1,1,1,1,0,1,0,0.8,4,4,3,4,4,4,4,4,4,4,4,3,5,4,5,5,5,3,5,4,3,3,3,3,4,4,3,5,6,bachelors,35_54,75000_99999,0.967608546
3,2,6,7,2,1,2,1,1,1,4,1,2,2,5,1,3,1,4,5,2,4.92,4.96,5,1.16,1.12,1.12,1.04,1.12,1.12,4.92,5,3,2,49,51,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,50,3,3,3.04,3.08,2.96,3,7,7,7,7,6.88,1.12,6.94,6.82,1.12,0.1,0.2,0.2,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,8.73,0.923076923,42,Female,West,Other (Non-Hispanic),8,67500,44,0,0,0,0,0,1,0,0,0,3,2,5,6,2,1,2,1,1,1,,1,2,2,4,1,3,1,,4,2,6,6,6,6,6,6,6,6,some_college,35_54,50000_74999,1.283146488
6,1,1,1,1,1,1,2,1,1,1,1,4,1,1,1,1,1,1,4,1,3,2.68,3,3,3,2.68,1,2.68,3,3,3,0,0,100,49,7,5,7,7,1,1,1,1,1,1,1,1,1,4,1,No,Yes,10,20,100,3,5,2.96,1,3,5,6,2,5,7,1,1,1,4,4,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4,None,,Meat-eater,,9.27,0.923076923,61,Male,Midwest,Other (Non-Hispanic),13,62500,45,0,0,0,0,0,1,1,0,0,5,1,1,1,1,1,1,2,1,1,1,1,,1,1,1,1,1,1,,1,6,4,6,6,5,2,4,6,post_grad,55_,50000_74999,1.068027072
5,3,6,5,3,5,2,2,2,3,2,4,2,1,2,1,2,1,3,2,5,1.92,2.68,1.96,3.28,3.28,2.8,3.28,1.76,1.88,2.84,2.72,31,30,38,32,7,7,7,7,1,1,1,2,1,1,1,1,1,1,1,No,Not sure,0,-1,95,3.88,2.36,2.32,3.84,2.08,2.24,2,5,2,3,6.76,1.06,1.42,6.88,6.22,0.4,6,0.3,3.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.64,Other,nondenominal Christian,Meat-eater,Robots as companions a/o assistants take away from people having  friends ad jobs.,14.75,0.923076923,79,Female,South,Indigenous,5,62500,46,0,0,0,0,1,0,0,0,0.2,4,3,5,4,3,4,2,2,2,3,2,,2,1,2,1,2,1,3,2,4,6,6,6,6,2,4,2,3,high,55_,50000_74999,0.376928864
5,4,7,7,3,1,2,4,1,3,3,3,3,2,1,2,3,1,4,4,4,3.64,4,3,2.16,2.28,1.92,1.96,1.88,2,3.96,3.96,18,0,82,69,7,5,6,6,6,6,6,3,5,4,2,1,2,6,6,Not sure,Yes,10,100,84,4.96,4.28,3.84,3.48,3.32,3,6,3,2,5,4.48,1.18,2.74,5.26,5.2,2.7,6.8,6.1,1.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,1,1.96,Other,Pagan,Meat-eater,Scary!,14.6,0.923076923,32,Female,Midwest,Hispanic,10,37500,47,0,0,1,0,1,0,0,0,0.4,4,,6,6,3,1,2,,1,3,3,3,3,2,1,2,3,1,,,,6,4,5,5,5,3,2,4,bachelors,18_34,25000_49999,0.682898421
3,3,3,3,6,6,6,6,6,6,6,6,6,5,6,6,5,5,6,6,6,4,4.08,3.96,3.92,4,3.96,3.88,4,3.96,4.08,4.04,85,84,83,83,5,3,3,5,6,4,6,6,6,6,4,6,6,6,6,Yes,Yes,0,0,99,3.92,4,4.04,4,4.08,3.88,6,6,6,6,6.76,5.98,5.98,2.44,2.68,9.6,9.6,9.9,9.6,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,3.92,Buddhist,,Meat-eater,,21.18,0.923076923,29,Female,South,Hispanic,5,12500,48,1,0,0,1,0,0,0,0,0.4,3,3,3,3,5,5,5,5,5,5,5,5,5,4,5,5,4,4,5,5,5,4,3,3,4,5,5,5,5,high,18_34,_24999,0.822535649
5,4,6,3,5,7,7,7,7,3,4,1,5,5,7,4,7,3,5,4,1,4.08,4.36,4.88,1.8,3.4,1.16,1.16,1.08,4.84,4.92,3.52,4,4,93,19,6,4,3,3,7,5,7,2,1,1,1,1,7,4,4,Yes,Yes,10,15,97,4.88,3.84,3.64,3.64,3.72,3.6,7,7,7,7,6.64,1.12,4.9,1.9,3.76,0.2,0.4,6.4,0.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.52,Catholic,,Other restrictions,,9.5,0.923076923,42,Female,South,Hispanic,10,112500,49,0,0,0,1,1,0,0,1,0.4,4,,5,3,4,6,6,6,6,3,,1,4,4,6,,6,3,4,,1,5,,3,3,6,6,6,6,bachelors,35_54,100000_,0.904754998
5,3,5,5,5,5,6,6,6,5,5,5,6,6,5,3,1,3,3,5,2,3.84,4.68,4.2,4.24,3.4,4.32,3.8,4.48,4.68,2.72,4.32,60,58,52,89,5,6,3,3,4,3,6,6,3,3,1,1,5,7,2,Not sure,Not sure,1,1,100,3.76,2,4.2,1.72,4.4,4.32,4,2,4,6,1.72,5.44,5.26,5.26,2.14,8.9,4.1,7.6,7.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.8,Other,Catholic,Meat-eater,,44.42,0.923076923,33,Male,South,Hispanic,11,97500,50,0,0,0,0,0,1,0,0,0,4,3,4,4,4,4,5,5,5,4,4,4,5,5,4,3,1,3,3,4,2,4,5,3,3,,2,,5,post_grad,18_34,75000_99999,1.088440445
7,7,7,7,1,1,1,1,1,1,1,1,1,1,4,1,4,1,4,1,6,1,1,1,1,1,1,1.84,1,2.12,1,1.4,0,0,0,0,7,6,7,7,4,3,1,4,1,3,4,5,4,2,3,Not sure,No,15,15,73,3.36,3.64,3.56,1.96,1.44,2.44,7,5,7,7,5.44,1.06,2.26,7,2.14,0,0,2.5,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.56,Atheist,,Pescatarian,,81.22,0.923076923,45,Female,South,Hispanic,8,82500,51,0,0,0,0,1,0,1,1,0.2,6,6,6,6,1,1,1,1,1,1,1,1,1,1,,1,,1,,1,5,6,5,6,6,6,4,6,6,some_college,35_54,75000_99999,1.226253428
7,5,7,7,7,7,7,7,6,6,6,5,7,5,7,7,7,1,5,7,7,5,5,5,5,5,5,5,1,5,5,5,20,5,100,18,7,7,5,7,7,7,6,7,7,7,7,7,7,7,7,Yes,Not sure,1,1,100,4.52,5,5,5,4.4,5,7,6,7,7,1,1.48,7,7,7,3.5,1,7.5,3.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,3.56,Catholic,,Meat-eater,buen tema,19.73,0.923076923,33,Male,Midwest,Hispanic,10,17500,52,0,1,0,1,1,0,0,0,0.6,6,4,6,6,6,6,6,6,5,5,5,4,6,4,6,6,6,1,4,6,6,6,6,4,6,6,5,6,6,bachelors,18_34,_24999,0.707343251
3,3,3,3,5,5,5,5,5,4,5,4,7,7,7,5,3,5,5,7,7,3.92,3.4,5,3.8,3.56,2.6,3.96,2.56,3.44,5,3.56,70,70,70,70,5,5,5,5,7,6,3,6,5,6,7,7,7,4,4,Yes,Yes,20,10,100,5,4.2,5,5,5,4.2,5,5,5,5,7,5.32,7,5.32,1.96,7,7,7,6.7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3.72,Catholic,,Meat-eater,,9.18,0.923076923,28,Male,West,Hispanic,10,137500,53,0,0,0,0,0,1,0,0,0,3,3,3,3,4,4,4,4,4,,4,,6,6,6,4,3,4,4,6,6,4,4,4,4,4,4,4,4,bachelors,18_34,100000_,1.151187172
3,5,5,5,5,5,6,6,5,5,5,5,5,5,7,7,3,6,6,5,7,3.56,4.64,4.88,4.48,5,4.16,3.88,4.44,4.2,5,4.44,79,85,38,43,6,5,5,5,3,1,2,4,3,2,3,4,4,1,1,Yes,Yes,2,4,35,3.24,1.16,4.88,4.44,3.76,3.8,6,6,6,6,5.26,2.86,2.56,5.68,2.98,1.6,0.9,0.4,1.3,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.48,Other,Baptist Christian,Meat-eater,,14.5,0.923076923,32,Female,South,Hispanic,5,2500,54,0,0,0,0,0,1,0,0,0,3,4,4,4,4,4,5,5,4,4,4,4,4,4,6,6,3,5,5,4,6,5,4,4,4,5,5,5,5,high,18_34,_24999,0.822535649
7,7,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.84,5,4.96,4.84,4.88,4.92,4.96,4.92,4.76,4.96,4.96,98,99,99,96,7,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,1,1,98,4.8,4.88,4.84,4.84,4.68,4.76,7,7,7,7,6.7,6.16,6.7,6.4,6.1,9.5,9.6,9.6,10,(2) agree,Yes,Yes,Yes,"[""None of the above""]",5,5,4.92,Protestant,,Meat-eater,,8.1,0.923076923,36,Female,South,Hispanic,11,57500,55,0,0,0,0,0,1,0,0,0,6,6,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,1,1,6,6,6,6,post_grad,35_54,50000_74999,0.934192503
5,6,6,7,6,6,7,7,5,6,6,5,6,5,5,3,6,3,6,6,6,3.48,3.12,2.8,3,3,3.04,2.76,2.76,3.2,3.24,3.36,27,41,70,36,6,6,5,5,4,2,3,3,1,2,4,2,3,5,4,No,Yes,5,3,80,3.44,2.08,3.2,3.48,3.6,3.76,7,7,7,7,3.94,2.2,4.84,3.22,1.36,2.8,2.3,3.5,3.3,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,1.12,Agnostic,,Meat-eater,,16.62,0.923076923,43,Male,Midwest,Indigenous,13,67500,56,0,0,0,1,0,0,1,0,0.2,4,5,5,6,5,5,6,6,4,5,5,4,5,4,4,3,5,3,5,5,5,5,5,4,4,6,6,6,6,post_grad,35_54,50000_74999,0.352059205
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.36,4.56,4.6,4.4,4.36,4.08,4.12,4.64,4.72,4.52,4.36,95,91,92,82,2,1,1,1,7,7,7,7,7,1,1,2,2,7,7,Yes,Not sure,4,3,83,2.16,1.48,2.32,4.6,4.68,2.04,7,7,7,7,5.92,5.5,6.52,6.52,5.8,7.8,8.6,7.7,7.6,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,4.8,Catholic,,Meat-eater,,5.65,0.923076923,44,Female,West,Hispanic,7,17500,57,0,0,0,1,1,0,0,0,0.4,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,2,1,1,1,6,6,6,6,some_college,35_54,_24999,0.894267679
6,6,6,6,7,6,6,6,6,6,6,5,6,6,6,6,1,6,6,6,6,4,4.16,3.52,3.92,3.88,3.6,4.24,4.12,4.16,4.32,4.28,73,77,82,85,6,6,6,6,6,6,6,6,7,7,6,7,6,6,6,Yes,Yes,1,1,71,4.16,4,4.16,4.36,4.16,4,6,7,6,6,5.5,5.38,5.5,5.8,5.08,7.6,6.9,7.2,8,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,3.56,Catholic,,Meat-eater,,4.25,0.923076923,32,Female,Northeast,Hispanic,9,72500,58,1,1,1,0,0,0,0,0,0.6,5,5,5,5,6,5,5,5,5,5,5,4,5,5,5,5,1,5,5,5,5,5,5,5,5,5,6,5,5,associates,18_34,50000_74999,0.968328794
2,1,2,2,4,4,4,4,4,4,1,4,4,4,4,4,4,4,7,7,7,4.08,4.12,3.96,4.08,3.96,4.04,4,3.84,4.32,3.92,3.56,78,67,78,74,7,6,7,7,7,6,7,7,4,7,7,7,7,7,7,Yes,Not sure,0,0,88,4.12,4.16,4.28,4.52,4.6,4.36,6,6,6,6,6.28,6.52,5.8,6.4,5.56,9.1,9.5,8.3,9.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3.68,Other,good,Vegetarian,good,4.3,0.923076923,36,Male,Northeast,Hispanic,10,112500,59,0,1,1,0,1,0,0,1,0.6,2,1,2,2,,,,,,,1,,,,,,,,6,6,6,6,5,6,6,5,5,5,5,bachelors,35_54,100000_,1.107264973
3,3,3,6,6,6,6,3,5,6,6,6,6,6,5,3,5,6,5,7,6,4.08,4.32,3.68,4,3.88,4.2,4.04,4.4,4.16,3.56,3.84,81,72,58,83,5,5,6,5,5,6,6,6,5,6,5,5,5,5,5,No,Yes,40,60,69,3.36,4.36,3.68,3.88,3.88,3.8,6,7,5,6,5.26,5.98,4.6,4.66,5.86,8.3,7.6,6.7,6.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.84,Catholic,,Meat-eater,Very good survey,4.5,0.923076923,45,Male,Northeast,Hispanic,10,137500,60,0,0,1,0,1,0,0,0,0.4,3,3,3,5,5,5,5,3,4,5,5,5,5,5,4,3,4,5,4,6,5,4,4,5,4,5,6,4,5,bachelors,35_54,100000_,1.107264973
5,4,5,4,4,4,4,5,5,4,4,1,6,4,6,4,6,4,4,6,4,2.64,2.72,2.56,2.72,2.36,2.28,1.28,2.6,2.6,2.48,2.32,29,21,88,64,4,4,4,4,4,5,4,5,3,5,6,7,6,4,4,Not sure,Not sure,10,10,65,3.08,3.32,3.48,2.96,2.96,3.12,4,7,4,7,1.42,1.42,3.4,4.6,3.22,6,5.9,5.9,3.7,(2) agree,Yes,No,No,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,,7.65,0.923076923,30,Female,South,Hispanic,6,37500,61,0,0,0,0,0,1,0,0,0,4,,4,,,,,4,4,,,1,5,,5,,5,,,5,,,,,,,6,,6,high,18_34,25000_49999,0.95609995
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.4,3.96,3.56,3.64,3.48,3.64,3.52,3.48,3.52,3.56,3.92,70,65,64,67,5,5,5,5,5,4,5,4,4,7,3,7,7,5,3,Not sure,Not sure,10,10,65,3.64,1.8,4,3.72,3.84,3.76,4,4,4,4,4.72,4.72,5.14,4.72,4.9,6.5,6.4,7.1,6.6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.04,Protestant,,Meat-eater,,3.65,0.923076923,39,Female,South,Hispanic,5,47500,62,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,,,,,high,35_54,25000_49999,0.916366548
1,2,6,7,6,6,6,6,6,7,6,6,2,2,6,6,6,7,6,2,6,4.88,4.64,4.8,1.12,4.68,4.88,4.92,5,5,4.88,5,100,97,95,95,6,6,7,7,7,7,5,4,5,5,7,6,5,2,6,No,Yes,0,0,99,4.88,1,5,5,4.84,4.92,6,6,7,6,7,1,7,6.94,7,9.3,10,9.2,4.7,(2) agree,No,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.4,Catholic,,Vegan,I really liked this survey. This gave me A better understanding of artificial intelligence.,4.53,0.923076923,22,Male,Northeast,Hispanic,9,22500,63,0,0,0,1,1,0,0,1,0.4,1,2,5,6,5,5,5,5,5,6,5,5,2,2,5,5,5,6,5,2,5,5,5,6,6,5,5,6,5,associates,18_34,_24999,0.778549375
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,2,1,1,4,4,1,4.56,5,4.76,2.04,5,1.64,3.08,1.56,2.84,3.24,1.84,15,24,22,53,7,7,5,7,7,1,1,7,7,7,5,7,7,7,4,No,No,0,0,73,1.76,1.84,1.8,1.88,1.8,1.84,7,7,5,7,2.2,2.14,1.84,1.84,1.9,1.4,1.1,1.7,1.6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.28,Catholic,,Meat-eater,,8.75,0.923076923,46,Female,Northeast,Hispanic,5,92500,64,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,2,1,1,,,1,6,6,4,6,6,6,4,6,high,35_54,75000_99999,1.112985406
6,6,6,6,6,6,5,5,3,4,4,4,6,3,6,5,7,3,6,6,6,3.56,2.48,3.2,2.28,2.56,2.88,3.28,2.64,2.56,3.56,2.96,37,42,56,37,4,6,6,6,4,2,3,2,2,2,4,2,3,5,3,No,Not sure,-1,-1,19,3.32,3.32,3.52,3.52,3.64,3.88,6,6,6,7,3.28,3.34,3.52,3.82,2.2,3,2.7,2.8,1.8,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.12,Agnostic,,Meat-eater,,12.78,0.923076923,19,Female,Northeast,Hispanic,5,2500,65,0,1,1,0,1,0,1,0,0.6,5,5,5,5,5,5,4,4,3,,,,5,3,5,4,6,3,5,5,5,,5,5,5,5,5,5,6,high,18_34,_24999,0.836089229
3,3,3,5,3,5,3,3,1,3,6,3,5,2,3,3,6,1,5,2,6,5,4.68,4.76,1.88,2.64,5,2.28,1,1.64,5,5,83,73,82,1,5,2,5,5,1,1,1,6,5,1,4,4,4,1,2,Not sure,No,15,-1,58,3.68,4.48,3.16,3.68,1.88,2.24,6,6,3,5,5.8,1.54,4.84,4.6,3.28,1.9,10,10,2.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,3,2.12,None,NA,Meat-eater,,7.65,0.923076923,28,Female,West,Hispanic,8,72500,66,0,0,1,1,0,0,1,0,0.4,3,3,3,4,3,4,3,3,1,3,5,3,4,2,3,3,5,1,4,2,5,4,2,4,4,5,5,3,4,some_college,18_34,50000_74999,1.397207669
7,4,7,7,1,1,5,4,1,1,1,4,4,4,1,1,7,1,7,4,7,4.72,4.2,3.68,1.4,1,1.24,3.24,1.2,2.2,2.04,3.84,18,17,55,17,7,6,7,7,1,2,2,1,1,2,3,2,3,1,1,No,Not sure,150,500,55,3.44,3.12,4.16,3.4,2.68,2.6,7,6,6,6,6.34,1,3.94,7,5.5,0,0.6,0.1,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.4,Protestant,,Meat-eater,,10.2,0.923076923,38,Female,Northeast,Hispanic,10,22500,67,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,4,,1,1,1,,,,1,1,6,1,6,,6,6,5,6,6,6,5,5,5,bachelors,35_54,_24999,0.580691946
4,6,4,6,2,2,6,6,7,6,6,6,6,5,6,6,7,6,6,6,7,2.8,2.56,2.96,3.28,2.4,2.76,2.56,2.84,2.84,2.88,2.76,41,40,57,34,7,2,3,3,3,2,1,1,1,1,2,1,2,1,1,Not sure,Not sure,1,2,51,2.8,2.6,2.84,2.64,3.16,2.72,6,6,6,6,4.3,3.82,4.48,4.54,4.18,6,4.2,3.7,4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,None,,Meat-eater,,15.73,0.923076923,44,Female,West,Hispanic,5,12500,68,0,0,0,0,0,1,1,0,0,,5,,5,2,2,5,5,6,5,5,5,5,4,5,5,6,5,5,5,6,6,2,3,3,5,5,5,5,high,35_54,_24999,0.798507263
4,5,4,4,4,6,5,4,5,6,5,3,6,6,6,6,7,5,6,6,6,3.84,2.84,3.84,2.72,1.88,3.68,2.6,3.2,4.8,4.6,3.44,31,30,65,43,5,4,4,5,4,5,4,1,1,3,5,3,4,5,5,Yes,Yes,10,15,94,4.84,3.36,4.72,3.92,4.32,4.28,7,7,7,7,4.12,4.48,5.8,6.1,3.16,4.3,6.2,8,4.9,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,None,,Meat-eater,,20.65,0.923076923,39,Female,South,Hispanic,5,62500,69,0,0,0,0,0,1,1,0,0,,4,,,,5,4,,4,5,4,3,5,5,5,5,6,4,5,5,5,4,,,4,6,6,6,6,high,35_54,50000_74999,1.180538127
2,6,6,3,7,6,7,6,5,7,7,7,6,5,7,3,7,6,7,7,7,4.96,4.72,4.88,3.72,4.6,3.84,4.92,3.52,4.84,3.8,4.88,67,70,92,85,6,5,6,6,5,6,6,2,1,6,5,5,5,6,6,Not sure,Yes,10,10,96,3.44,2.04,3,4.76,4.84,4.72,7,7,7,7,5.62,1.9,2.56,6.64,1.66,5,5.1,6.3,6.3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.84,Protestant,,Pescatarian,,17.08,0.923076923,53,Male,Northeast,Hispanic,7,27500,70,0,0,0,0,1,0,0,1,0.2,2,5,5,3,6,5,6,5,4,6,6,6,5,4,6,3,6,5,6,6,6,5,4,5,5,6,6,6,6,some_college,35_54,25000_49999,1.255967674
2,4,4,7,4,4,4,4,1,4,4,4,4,4,4,4,4,4,6,6,6,5,5,4,5,3,3,3,2.48,3,5,5,50,50,99,50,4,5,5,5,1,1,2,2,4,1,2,2,2,1,1,No,No,1,1,50,3,3,3,3,3,5,5,5,7,7,3.52,1,3.52,3.52,3.52,5,5,5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.52,Catholic,,Meat-eater,Thanks for a quick and easy survey.,164.92,0.923076923,56,Female,Northeast,Hispanic,8,67500,71,0,0,0,0,0,1,0,0,0,2,,,6,,,,,1,,,,,,,,,,5,5,5,,4,4,4,4,4,6,6,some_college,55_,50000_74999,1.351185185
3,6,5,7,5,6,7,2,6,2,6,3,7,7,2,6,5,6,3,7,6,2.44,4.28,2.4,2.44,3.96,2.6,4.56,3.8,3.88,4.64,4.44,73,70,65,93,6,3,4,6,5,6,5,3,5,5,3,4,6,6,3,No,No,0,0,48,3.92,4.32,2.32,4.04,3.96,2.16,3,7,6,6,4.06,5.92,5.5,5.86,5.92,3.7,8.8,6.9,7,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,3,3.96,None,,Meat-eater,,6.42,0.923076923,26,Male,Northeast,Hispanic,6,52500,72,1,0,0,1,0,0,1,0,0.4,3,5,4,6,4,5,6,2,5,2,5,3,6,6,2,5,4,5,3,6,5,5,3,,5,3,6,5,5,high,18_34,50000_74999,1.507421335
5,5,7,7,2,1,3,1,1,3,1,1,4,1,4,4,4,1,4,4,4,4.96,2.04,3.48,1,2.16,3,3.48,4.08,3,5,2,1,10,50,20,6,4,6,6,2,3,4,7,5,3,7,6,6,1,2,No,Not sure,30,20,100,3.96,4.04,2.96,3,3.88,2,5,7,4,5,6.94,1.06,1.06,2.2,2.38,0.1,2.1,0.1,2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.52,Protestant,,Meat-eater,This was an interesting survey.  It's thought provoking.,14.9,0.923076923,72,Male,South,Hispanic,9,67500,73,0,0,0,0,0,1,0,0,0,4,4,6,6,2,1,3,1,1,3,1,1,,1,,,,1,,,,5,,5,5,4,6,,4,associates,55_,50000_74999,1.105253359
7,1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,7,1.08,1,1.08,1.04,1.04,1,1,1.04,1.04,1,1,1,0,1,0,7,5,2,5,3,2,3,1,1,2,2,2,2,3,3,No,Not sure,-1,-1,60,1,1,1,1,1,1,7,7,7,7,6.76,7,1.06,6.88,6.88,0.1,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Agnostic,,Meat-eater,,21.02,0.923076923,56,Female,Northeast,Hispanic,10,82500,74,0,0,0,0,0,1,1,0,0,6,1,1,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,6,6,4,2,4,6,6,6,6,bachelors,55_,75000_99999,0.810895717
7,2,7,7,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,2,1,1,1.04,1,1,1,1,1,1,1,1,0,0,52,27,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,No,-1,-1,2,4.96,1,5,1,1,1.04,5,5,6,7,6.94,1.06,1,7,3.1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.36,None,,Meat-eater,,5.67,0.923076923,65,Female,West,Other (Non-Hispanic),10,112500,75,0,0,0,0,0,1,1,0,0,6,2,6,6,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,2,6,6,6,6,4,4,5,6,bachelors,55_,100000_,0.882849839
6,5,6,6,4,2,6,6,6,6,6,5,6,6,6,6,6,6,6,6,6,4.48,4.96,4.52,4.92,4.92,4.52,4.56,4.36,4.4,4.84,4.8,98,82,95,82,6,2,2,2,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,5,5,65,4.36,4.4,4.64,4.6,4.84,4.72,7,6,7,6,6.7,6.22,6.88,6.46,6.1,8.9,9.4,8.6,9.5,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,2,3.04,Muslim,,Pescatarian,,9.28,0.923076923,41,Female,South,Hispanic,10,52500,76,0,0,0,1,0,0,0,1,0.2,5,4,5,5,,2,5,5,5,5,5,4,5,5,5,5,5,5,5,5,5,5,2,2,2,6,5,6,5,bachelors,35_54,50000_74999,0.855474879
3,5,2,2,7,7,7,7,6,6,5,6,7,5,7,7,7,2,7,6,7,5,1.72,4.32,1.64,1.56,1,1,1.12,1.36,5,1.32,0,0,24,5,1,2,2,3,5,5,4,3,4,2,1,1,2,6,1,No,Yes,25,20,80,5,4.76,4.8,4.76,5,5,3,5,3,7,2.86,1.96,2.38,1.84,1.18,0,0,0,0,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1,Other,Pagan,Meat-eater,,8,0.923076923,33,Female,West,Hispanic,8,32500,77,0,1,1,0,1,0,0,0,0.6,3,4,2,2,6,6,6,6,5,5,4,5,6,4,6,6,6,2,6,5,6,1,2,2,3,3,4,3,6,some_college,18_34,25000_49999,1.084551476
7,1,7,7,1,1,1,1,1,1,1,1,1,4,1,1,4,2,6,1,6,1.2,1.16,1.76,1.16,1.2,1.32,1.12,1.08,1.12,1.12,1.04,2,3,89,3,7,6,6,6,2,1,1,1,1,1,1,1,1,1,1,No,No,1,2,1,1.16,1.04,1.08,1.08,1.16,1.08,6,5,6,5,6.7,1,1.12,6.4,6.58,0.1,0.1,0.2,0.1,(2) agree,No,No,No,"[""None of the above""]",0,3,3,Other,Not religious,Meat-eater,,19.78,0.923076923,67,Male,Midwest,Other (Non-Hispanic),8,47500,78,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,,1,1,,2,5,1,5,6,5,5,5,5,4,5,4,some_college,55_,25000_49999,1.173285691
3,5,2,1,5,3,7,7,5,6,5,6,7,7,7,7,7,3,7,7,7,4,4.8,4.04,2.2,2.4,1.92,3.68,2.04,5,4.48,1.48,35,36,66,39,5,6,5,6,3,1,3,1,1,1,1,1,2,1,1,No,Yes,50,50,100,4.64,4.56,5,4.76,4.44,4.68,6,2,6,6,6.64,2.14,2.56,5.56,5.08,0.6,0,1.1,0.4,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.68,None,,Vegetarian,No comment,44.07,0.923076923,31,Male,Northeast,Hispanic,6,52500,79,0,0,0,0,1,0,1,1,0.2,3,4,2,1,4,3,6,6,4,5,4,5,6,6,6,6,6,3,6,6,6,4,5,4,5,5,2,5,5,high,18_34,50000_74999,1.507421335
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,5,5,4.96,5,5,5,5,5,100,100,100,100,6,6,6,6,5,5,7,6,7,7,7,7,7,6,4,Yes,Yes,2,2,100,5,5,4.96,4.96,4.96,5,6,6,6,6,6.94,7,6.94,7,7,10,10,9.9,9.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,3,4.96,Catholic,,Meat-eater,everything was excellent,13.47,0.923076923,34,Female,Northeast,Hispanic,11,137500,80,1,1,0,0,0,0,0,0,0.4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,post_grad,18_34,100000_,1.047833009
2,5,5,6,2,5,1,2,2,5,2,2,5,3,4,3,4,2,4,5,5,3.64,2.16,2.76,2.68,3.56,2.28,1.88,2,2.44,3.68,3.52,35,31,65,37,5,5,5,5,3,5,3,5,4,3,1,4,4,5,1,Yes,Yes,0,1,62,3.52,2.84,2.44,2.32,2.92,4.12,5,5,6,6,4.96,2.62,5.08,6.22,4.84,4.7,3.2,4,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.36,Catholic,,Meat-eater,,9.1,0.923076923,41,Male,West,Hispanic,8,42500,81,0,0,0,0,1,0,0,0,0.2,2,4,4,5,2,4,1,2,2,4,2,2,4,3,,3,,2,,4,4,4,4,4,4,4,4,5,5,some_college,35_54,25000_49999,1.25152282
5,7,7,7,7,7,7,7,7,7,6,5,6,6,6,5,7,2,7,6,6,4.8,4.72,4.56,3.88,4.16,4.52,4.04,4.2,4.2,4.32,4.64,69,68,100,100,3,2,5,3,5,5,3,1,1,7,7,6,3,4,5,Not sure,Not sure,20,40,83,4.52,3.84,3.32,3.2,4.24,4.56,6,7,7,7,6.1,2.14,4.96,3.94,2.56,6.4,6.7,8.5,6.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.4,Protestant,,Meat-eater,,15.02,0.923076923,34,Female,Northeast,Indigenous,8,47500,82,0,0,1,0,1,0,0,0,0.4,4,6,6,6,6,6,6,6,6,6,5,4,5,5,5,4,6,2,6,5,5,3,2,4,3,5,6,6,6,some_college,18_34,25000_49999,0.34563757
4,7,4,4,4,5,5,5,4,5,5,4,5,4,7,4,7,4,7,7,7,3.76,5,3,3.92,3,2,1.4,1.4,3.76,3,5,25,25,100,100,6,4,4,4,5,3,1,1,1,1,2,1,4,2,1,No,Yes,25,25,85,4.64,4.16,4.32,3.8,4.44,4.52,7,7,7,7,5.92,4.06,4.06,4.12,4.06,4.5,6.7,6.5,2.9,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,1,Catholic,,Vegan,Interesting subject matter.,21.77,0.923076923,38,Male,Northeast,Hispanic,9,52500,83,1,1,1,1,1,0,0,1,1,,6,,,,4,4,4,,4,4,,4,,6,,6,,6,6,6,5,,,,6,6,6,6,associates,35_54,50000_74999,1.117407157
2,4,4,5,5,4,3,5,3,4,3,3,2,1,2,3,1,1,3,2,7,3.36,3.32,2.76,3.56,2.6,3.52,3.36,3.76,2.6,3.4,2,41,29,75,59,6,1,3,2,1,1,1,5,3,4,1,2,3,1,3,Not sure,No,200,1000,24,2.32,1.72,3.88,2.72,3.88,2.04,7,7,6,7,6.58,2.08,6.16,5.62,4.42,1.8,1.2,1.5,1.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.76,Catholic,,Meat-eater,,42.03,0.923076923,34,Female,South,Hispanic,10,92500,84,0,0,0,0,0,1,0,0,0,2,,,4,4,,3,4,3,,3,3,2,1,2,3,1,1,3,2,6,5,1,3,2,6,6,5,6,bachelors,18_34,75000_99999,0.827852343
2,2,3,1,3,4,6,5,4,4,6,4,5,4,7,2,2,2,4,4,4,1.32,1.08,1.92,1.36,1.12,1.16,1.6,1,1.24,1.52,1.2,51,55,62,52,6,2,2,5,5,6,7,5,7,7,5,6,6,6,4,Not sure,Not sure,18,13,63,3,1.6,3.6,3.08,3,4.32,6,7,6,7,4,2.26,4.48,4,5.5,2,5.7,6.5,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,3,3,Muslim,,Other restrictions,,10.62,0.923076923,33,Male,Northeast,Hispanic,9,52500,85,0,0,0,0,0,1,0,1,0,2,2,3,1,3,,5,4,,,5,,4,,6,2,2,2,,,,5,2,2,4,5,6,5,6,associates,18_34,50000_74999,1.165857626
5,2,5,5,2,3,2,1,2,2,1,2,4,1,6,4,6,1,4,4,4,3.72,3.68,3.52,1.96,2.24,3.32,1.8,1.68,3.88,3.64,3.72,0,0,34,17,6,2,5,6,5,4,1,1,1,2,5,1,4,7,2,No,Not sure,20,30,90,3.56,3.64,1.56,4.44,4.76,5,4,5,7,7,7,1,1.6,1.18,1,0,0.2,0.1,0.2,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,1.48,Catholic,,Meat-eater,,17.02,0.923076923,41,Female,West,Hispanic,8,67500,86,0,0,0,0,0,1,0,0,0,4,2,4,4,2,3,2,1,2,2,1,2,,1,5,,5,1,,,,5,2,4,5,,4,6,6,some_college,35_54,50000_74999,1.339142804
6,5,6,5,6,5,6,6,6,6,6,7,7,6,6,6,6,7,6,6,6,3.52,3.44,3.72,3.64,3.84,3.4,3.96,2.6,2.52,3.68,3.56,60,63,60,75,5,3,6,6,7,4,4,5,4,3,5,5,3,5,5,Yes,No,3,3,62,3.76,3.6,3.44,3.52,3.64,3.8,6,7,6,7,4.9,4.54,4.78,4.6,5.02,6.4,6.2,6.4,6.3,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.76,Catholic,,Meat-eater,,4.43,0.923076923,25,Female,Northeast,Hispanic,9,52500,87,0,1,0,1,1,0,0,0,0.6,5,4,5,4,5,4,5,5,5,5,5,6,6,5,5,5,5,6,5,5,5,4,3,5,5,5,6,5,6,associates,18_34,50000_74999,0.968328794
7,6,7,7,1,1,1,1,1,6,1,1,6,6,6,2,6,1,5,6,7,1.24,1.24,1.04,1.08,1.2,3.84,4.24,1.04,1.08,1.64,1.24,7,6,69,67,6,1,2,2,2,2,2,1,4,5,6,3,5,7,4,No,Yes,50,70,68,3.88,4,1.8,3.56,1.84,1.8,6,6,7,7,7,1.06,1.12,6.16,1.84,1.2,0.7,0.9,0.8,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,1.44,Catholic,,Other restrictions,,11.57,0.923076923,56,Male,Midwest,Hispanic,9,27500,88,0,0,0,1,1,0,0,1,0.4,6,5,6,6,1,1,1,1,1,5,1,1,5,5,5,2,5,1,4,5,6,5,1,2,2,5,5,6,6,associates,55_,25000_49999,0.84562268
7,6,7,6,3,5,3,5,2,2,2,2,4,3,6,3,7,2,7,4,7,4,4.08,3.76,1,1,1,1,1,2.68,1,1,31,0,100,98,4,4,5,5,2,3,2,1,1,1,1,1,1,1,1,No,Not sure,-1,20,30,1,3.12,4.52,4,1,3,7,6,7,7,7,1.06,3.94,6.1,4,2.4,0.2,0.3,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,"Interesting survey, thank you.",38.72,0.923076923,43,Female,South,Hispanic,10,32500,89,0,0,0,0,0,1,0,0,0,6,5,6,5,3,4,3,4,2,2,2,2,,3,5,3,6,2,6,,6,,,4,4,6,5,6,6,bachelors,35_54,25000_49999,0.664043408
7,7,7,7,7,7,6,7,7,4,4,4,4,4,4,4,7,4,7,4,7,1.6,1.88,1.8,1.2,1.28,1.92,1.36,1.88,1.52,4.64,4.4,71,96,71,95,4,2,4,2,4,7,2,2,2,7,6,2,3,7,7,Not sure,Not sure,1,0,100,1.88,1.72,3.92,3.56,1.92,4,7,7,7,7,3.76,1.6,3.82,3.76,5.8,1.8,1.3,1.9,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,3.2,Other,"I don't know, but I know there is good and evil. I lean towards Buddism.",Meat-eater,I am interested in AI.  I have a Roomba and look forward to seeing the growth in AI.,17.47,0.923076923,53,Female,West,Other (Non-Hispanic),8,112500,90,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,5,6,6,,,,,,,,6,,6,,6,,2,,2,6,6,6,6,some_college,35_54,100000_,1.357062873
3,1,3,3,3,3,1,3,2,2,1,3,7,7,6,1,7,3,2,2,3,1.36,4.68,4.28,4.24,4.76,2.4,3.76,1.6,4.16,4.36,2.28,0,0,13,9,5,2,3,3,3,2,3,3,3,6,3,7,4,2,7,No,No,20,20,80,2.12,2,4.16,3.68,2.4,1.4,7,7,7,7,2.26,1,5.32,2.26,2.5,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,4.32,Protestant,,Meat-eater,,13.15,0.923076923,50,Male,South,Hispanic,10,22500,91,0,0,1,0,1,0,0,0,0.4,3,1,3,3,3,3,1,3,2,2,1,3,6,6,5,1,6,3,2,2,3,4,2,3,3,6,6,6,6,bachelors,35_54,_24999,0.68781331
6,3,3,3,2,3,5,3,3,2,2,2,2,1,3,1,5,1,5,5,5,2.68,1.2,1.36,1.6,1.2,1.2,4.08,1.68,2.2,2.12,2.6,6,3,35,31,7,6,7,7,2,2,1,1,1,2,1,1,2,1,2,No,Not sure,-1,25,5,1.2,1.8,1.4,3.4,2.72,4.6,7,7,7,7,7,1,1,7,4.6,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2,None,Religion is for the weak minded.,Meat-eater,,18.95,0.923076923,64,Male,Midwest,Other (Non-Hispanic),13,67500,92,0,0,0,0,0,1,1,0,0,5,3,3,3,2,3,4,3,3,2,2,2,2,1,3,1,4,1,4,4,4,6,5,6,6,6,6,6,6,post_grad,55_,50000_74999,1.068027072
5,4,7,7,1,1,4,1,1,2,4,2,2,2,2,1,6,1,6,6,6,3,3.44,1.64,1.2,2.12,1.6,1.88,1.16,1.96,1.56,3.44,12,25,66,58,6,4,6,6,1,4,1,2,1,1,2,1,1,3,1,No,No,-1,-1,5,5,4.36,4.92,1.36,1.6,4.52,7,6,7,6,6.7,1.24,3.52,5.5,4.84,0.5,0,0.5,0.5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.84,None,,Meat-eater,,11.28,0.923076923,30,Female,West,Hispanic,10,62500,93,0,0,0,0,1,0,1,0,0.2,4,,6,6,1,1,,1,1,2,,2,2,2,2,1,5,1,5,5,5,5,,5,5,6,5,6,5,bachelors,18_34,50000_74999,0.904064758
4,3,4,5,3,4,5,4,5,4,5,3,6,6,5,6,5,5,5,5,6,3.6,3.2,2.72,2.48,3.76,3.8,3.84,3.6,3.68,3.68,3.8,65,63,60,66,5,3,5,5,3,4,4,3,4,3,3,6,6,5,5,Yes,Yes,10,10,66,3.16,3.36,3.48,3.44,3.56,2.88,5,5,5,6,4.78,4.6,4.42,4.72,4.48,6.2,5.7,5.7,5.9,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,3,1.64,Protestant,,Meat-eater,,9.73,0.923076923,31,Male,Northeast,Hispanic,10,32500,94,0,0,0,0,0,1,0,0,0,,3,,4,3,,4,,4,,4,3,5,5,4,5,4,4,4,4,5,4,3,4,4,4,4,4,5,bachelors,18_34,25000_49999,0.847912641
2,3,5,2,5,3,3,5,3,5,3,5,6,3,2,3,5,3,3,3,6,2.4,2.2,2.08,1.44,1.56,2.6,2.4,1.92,2.32,2.16,2.04,33,26,18,28,1,3,3,5,3,5,4,3,2,2,2,3,3,4,4,No,No,0,0,28,2.32,2.12,2.12,1.6,2.28,2.2,3,5,5,5,4.06,2.56,2.56,2.74,2.8,2.8,3.1,3,3.3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,3,4.56,Catholic,Catholic,Meat-eater,None,4.33,0.923076923,40,Female,South,Hispanic,5,22500,95,0,1,1,0,0,0,0,0,0.4,2,3,4,2,4,3,3,4,3,4,3,4,5,3,2,3,4,3,3,3,5,1,3,3,4,3,4,4,4,high,35_54,_24999,0.788352883
3,5,3,3,5,5,5,5,2,6,6,6,5,3,3,2,6,5,5,5,5,3.64,2.64,1.68,1.4,3.92,1.44,1.36,1.32,3.68,4.96,1.6,37,34,86,73,7,1,2,3,1,1,1,1,1,2,3,3,2,2,4,Not sure,Yes,10,5,100,1.44,3.96,1,4.36,4.08,4.08,7,6,7,7,6.94,1.06,3.82,1.42,3.58,2.2,0.7,1.9,1.8,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,4.04,Catholic,,Meat-eater,Good,21.83,0.948717949,48,Male,Northeast,Hispanic,8,42500,96,0,0,1,0,1,0,0,0,0.4,3,4,3,3,4,4,4,4,2,5,5,5,4,3,3,2,5,4,4,4,4,6,1,2,3,6,5,6,6,some_college,35_54,25000_49999,1.255967674
6,6,6,6,1,1,1,1,1,7,7,1,1,1,1,1,1,1,1,1,5,4.28,4.28,4.16,4.24,4.4,4.44,4.2,4.56,4,4.68,4.24,83,74,81,86,6,6,6,6,5,7,6,6,5,5,6,5,6,6,5,No,No,8,5,21,2.4,2.96,4.04,4.04,2.24,2.32,7,7,7,7,6.16,2.14,6.46,6.46,4.66,3.3,3.4,3,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.8,Catholic,,Meat-eater,It was good,6.8,0.923076923,34,Male,West,Hispanic,7,77500,97,0,0,0,0,1,0,0,0,0.2,5,5,5,5,1,1,1,1,1,6,6,1,1,1,1,1,1,1,1,1,4,5,5,5,5,6,6,6,6,some_college,18_34,75000_99999,1.560253571
7,6,6,7,7,6,6,7,6,7,7,5,6,7,7,6,7,5,7,5,6,4.68,2.32,4,1.4,4.16,2.6,4.72,2.56,3.72,5,2.84,39,66,100,89,6,6,5,7,4,5,4,5,5,3,6,5,6,5,3,No,Yes,6,2,91,2.4,3.92,3.12,3.64,4.08,3.88,6,6,7,7,5.56,2.44,4.96,5.74,5.26,7.6,6.6,6.8,7.5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",3,4,1.68,Catholic,,Meat-eater,,8.7,0.923076923,33,Male,West,Hispanic,10,77500,98,0,0,0,0,1,0,0,0,0.2,6,5,5,6,6,5,5,6,5,6,6,4,5,6,6,5,6,4,6,4,5,5,5,4,6,5,5,6,6,bachelors,18_34,75000_99999,1.009563788
6,6,6,5,5,6,6,5,5,5,6,5,5,5,6,6,6,5,5,6,5,3.64,3.56,3.6,3.76,3.76,3.64,3.64,3.76,3.6,3.68,3.92,69,66,70,72,5,5,5,6,3,2,3,2,2,4,3,3,2,3,3,Not sure,No,10,3,59,3.6,4.04,4.04,3.76,3.64,3.92,6,6,5,6,4.66,4.78,4.9,4.6,4.78,6.9,6.4,5.7,6.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,3.6,Catholic,,Meat-eater,,6.32,0.923076923,59,Female,South,Hispanic,9,22500,99,0,0,0,1,0,0,0,0,0.2,5,5,5,4,4,5,5,4,4,4,5,4,4,4,5,5,5,4,4,5,4,4,4,4,5,5,5,4,5,associates,55_,_24999,0.613027298
2,5,5,7,6,6,5,5,3,5,3,2,5,6,6,6,6,7,6,6,7,4.2,3.2,2.48,2.52,2.64,2.64,3.4,2.48,3.6,5,5,34,30,77,41,6,5,5,6,1,3,2,4,2,2,1,4,3,1,2,Yes,Not sure,-1,0,67,3.64,3.76,3.96,3.68,3.64,3.28,7,7,7,6,4.9,2.38,4.78,4.78,4.6,4.6,6.1,5.9,2.9,(2) agree,No,Yes,No,"[""None of the above""]",0,1,2.8,Catholic,,Meat-eater,Very simple,14,0.923076923,31,Female,Northeast,Hispanic,6,57500,100,0,0,0,0,0,1,0,0,0,2,4,4,6,5,5,4,4,3,4,3,2,4,5,5,5,5,6,5,5,6,5,4,4,5,6,6,6,5,high,18_34,50000_74999,1.252022074
7,7,7,7,7,7,7,6,7,7,7,7,6,7,7,7,7,7,7,7,7,4.72,4.24,4.88,4.76,4.76,4.56,4.72,4.72,4.8,4.88,4.56,96,91,96,97,6,7,7,7,4,3,5,4,6,5,6,5,6,5,2,Yes,No,3,3,66,4.56,4.52,4.16,4.64,4.88,4.56,5,7,3,2,6.46,6.16,6.46,6.64,6.04,9.4,9,9.2,9.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,2,4.04,Protestant,,Meat-eater,,16.77,0.923076923,25,Male,Northeast,Hispanic,12,112500,101,0,1,0,1,0,0,0,0,0.4,6,6,6,6,6,6,6,5,6,6,6,6,5,6,6,6,6,6,6,6,6,5,6,6,6,4,6,3,2,post_grad,18_34,100000_,1.261579861
4,4,4,6,5,6,7,7,6,4,7,7,6,5,6,6,2,6,6,4,7,3.76,1.68,4.2,4.04,3.96,1.84,4.04,4.12,3.92,2.36,3.48,100,100,100,84,6,3,5,3,5,5,1,3,1,4,6,4,5,3,1,No,Not sure,8,7,100,5,5,4.96,5,4.48,1.24,7,7,7,5,6.1,6.16,5.98,6.52,6.04,8.2,8,8.3,8.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,4.56,None,,Other restrictions,,18.77,0.923076923,18,Female,Northeast,Hispanic,4,2500,102,0,1,0,1,0,0,1,1,0.4,,,,5,4,5,6,6,5,,6,6,5,4,5,5,2,5,5,,6,5,3,4,3,6,6,6,4,less_than_high,18_34,_24999,0.924140409
4,7,4,4,7,7,7,7,4,6,6,4,7,7,7,7,7,2,7,7,7,4.96,4.56,4.2,4.6,4.56,3.36,3.6,3.44,4.88,3.8,4.04,80,64,64,73,1,1,1,4,6,5,5,4,4,3,3,2,6,4,4,Not sure,Yes,10,7,98,3.32,3.28,3.6,4.72,4.24,4.68,7,7,7,7,1,3.58,4.78,1.42,1.78,6.2,6.2,6.7,7.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1,None,,Meat-eater,"I found this survey very interesting and easy to complete, I wouldnâ€™t mind taking another one like this again",26.8,0.923076923,24,Female,West,Hispanic,5,17500,103,0,0,0,0,0,1,1,0,0,,6,,,6,6,6,6,,5,5,,6,6,6,6,6,2,6,6,6,1,1,1,,6,6,6,6,high,18_34,_24999,0.833130319
5,3,6,2,1,1,6,7,7,5,5,6,6,6,7,7,6,3,5,7,6,2.28,3.56,3.48,3.92,3.48,3.68,3.28,3.24,3.36,2.12,3.28,71,31,62,54,5,6,6,5,2,2,2,4,7,3,2,3,3,2,1,Yes,Yes,4,3,70,3.84,2.28,2.36,2.52,3.68,2.56,4,1,3,6,2.86,4.36,5.14,4.84,3.76,6.4,6.4,4,3.8,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,1,2.72,None,,Meat-eater,,93.98,0.923076923,38,Female,Northeast,Hispanic,10,67500,104,0,1,0,1,0,0,1,0,0.4,4,3,5,2,1,1,5,6,6,4,4,5,5,5,6,6,5,3,4,6,5,4,5,5,4,,1,3,5,bachelors,35_54,50000_74999,0.869571225
4,4,4,4,2,6,6,4,4,4,4,4,4,4,4,2,4,2,4,4,4,2.96,2.84,2.8,2.96,3,2.88,2.8,3.08,3,3.04,3,50,49,50,50,6,6,6,6,1,1,2,6,6,1,4,5,5,1,1,Not sure,Not sure,-1,-1,54,2.96,3,3,2.96,2.96,3.04,6,6,6,6,4,4,4.06,4.06,4.06,5,5.1,5.1,5.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,2.24,None,,Meat-eater,,8.3,0.923076923,35,Female,Midwest,White,8,57500,105,0,0,1,0,0,0,1,0,0.2,,,,,2,5,5,,,,,,,,,2,,2,,,,5,5,5,5,5,5,5,5,some_college,35_54,50000_74999,1.172330656
2,6,2,2,4,4,6,5,4,6,5,4,6,5,5,3,6,3,5,5,3,3.44,2.4,3.56,3.52,3.8,2.32,3.76,2.72,3.96,3.56,2.56,9,14,77,33,6,2,2,2,4,5,3,6,1,5,2,2,6,3,4,Not sure,Yes,5,7,76,2.12,2.36,3.48,2.44,2.64,3.64,6,5,6,6,4.6,2.86,4.9,5.02,3.1,3.5,3,3.4,3.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.52,Jewish,,Meat-eater,,38.37,0.948717949,61,Female,South,White,10,22500,106,0,0,0,0,1,0,0,0,0.2,2,5,2,2,,,5,4,,5,4,,5,4,4,3,5,3,4,4,3,5,2,2,2,5,4,5,5,bachelors,55_,_24999,0.516716188
6,7,7,6,5,5,6,6,6,6,6,6,6,6,5,6,5,7,6,6,6,4,4.16,4.08,4.32,4.16,4.32,4.16,4.08,3.8,4.08,4,78,83,82,72,6,6,5,6,7,7,6,7,7,7,7,7,7,7,6,Yes,Yes,1,1,85,4.28,4.24,4.08,4.44,4.24,4.4,7,6,6,7,6.16,5.62,5.38,5.5,5.74,7.6,7.3,8.9,8.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.32,Hindu,,Meat-eater,,4.08,0.923076923,32,Female,West,Asian,10,22500,107,0,0,1,0,1,0,0,0,0.4,5,6,6,5,4,4,5,5,5,5,5,5,5,5,4,5,4,6,5,5,5,5,5,4,5,6,5,5,6,bachelors,18_34,_24999,0.567443097
7,7,7,7,6,7,6,6,6,6,7,7,7,6,7,7,7,6,7,6,7,3.84,3.88,3.92,4.44,4.48,4.32,3.88,3.88,4.28,3.96,4.04,78,72,84,73,7,6,6,7,4,4,4,5,4,3,4,4,4,4,3,Yes,Not sure,6,5,72,3.96,4.08,4.28,4.04,4.56,3.92,7,6,7,6,5.38,6.34,6.4,5.56,5.56,8.9,7.4,7.5,8.3,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,4,3.88,Catholic,,Meat-eater,Nice.,5.05,0.923076923,31,Male,South,White,11,175000,108,1,1,0,0,0,0,0,0,0.4,6,6,6,6,5,6,5,5,5,5,6,6,6,5,6,6,6,5,6,5,6,6,5,5,6,6,5,6,5,post_grad,18_34,100000_,1.116535969
3,6,6,7,4,4,6,6,3,7,2,6,7,3,7,5,7,7,7,7,7,5,3.44,3.44,2.08,2.08,2.04,2.08,2.52,3.44,5,3.68,0,3,12,10,6,5,5,7,5,2,2,3,3,7,7,6,1,7,2,No,Yes,300,500,19,1,1,1,1,1,1,6,6,6,6,7,1,7,7,2.32,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",1,4,3,Protestant,,Meat-eater,,13.2,0.923076923,22,Male,Midwest,White,10,77500,109,0,0,0,0,0,1,0,0,0,3,5,5,6,,,5,5,3,6,2,5,6,3,6,4,6,6,6,6,6,5,4,4,6,5,5,5,5,bachelors,18_34,75000_99999,0.883806099
3,2,3,7,5,5,5,5,1,5,5,2,5,4,6,5,6,1,6,5,7,2.92,2.08,1,1.92,1,2.2,2.08,1,1,5,2.04,0,0,60,60,5,2,3,2,4,3,5,1,1,5,2,1,5,4,3,Not sure,Yes,10,7,84,4.2,3.68,4.16,3.04,3.68,3.84,5,2,3,5,2.5,1,1,5.86,6.76,0,0,1.9,0,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,1,4,Protestant,,Meat-eater,,10.93,0.923076923,27,Female,South,White,10,47500,110,0,0,0,1,0,0,0,0,0.2,3,2,3,6,4,4,4,4,1,4,4,2,4,,5,4,5,1,5,4,6,4,2,3,2,4,2,3,4,bachelors,18_34,25000_49999,0.623284618
3,1,6,2,3,6,5,6,2,6,6,2,5,3,5,6,6,5,6,6,6,3.68,3.68,3.92,2,3.96,2,4.76,2,4.16,3.56,3.72,25,25,95,68,6,3,3,3,3,2,6,6,6,7,6,6,6,5,4,No,Yes,12,20,91,4.64,3.8,4.84,2.84,2.64,2.64,5,6,6,6,5.92,3.4,4.12,5.56,4.72,4.2,3.7,3.7,2.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,1,2.52,Protestant,,Meat-eater,,11.3,0.923076923,53,Female,Northeast,White,10,62500,111,0,0,0,0,1,0,0,0,0.2,3,1,5,2,3,5,4,5,2,5,5,2,4,3,4,5,5,4,5,5,5,5,3,3,3,4,5,5,5,bachelors,35_54,50000_74999,0.782277844
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,3,3,3,3,3,3,3,3,3,3,3,50,50,51,50,6,6,6,6,2,2,1,2,2,1,2,2,1,2,2,Not sure,Not sure,0,0,50,3,3,3,3,3,3,5,5,5,5,4,4,4,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,2,3.04,Agnostic,,Meat-eater,,7.13,0.923076923,33,Female,Northeast,Black,7,12500,112,0,0,1,0,0,0,1,0,0.2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,5,5,5,4,4,4,4,some_college,18_34,_24999,0.796934733
7,2,7,7,4,7,1,1,1,7,1,4,7,1,7,4,7,1,7,7,7,3.52,2.96,3,2.52,3.2,2.84,3.08,1.96,2,5,2.96,47,50,98,50,7,7,7,7,2,2,2,2,2,2,2,2,1,1,2,Not sure,Yes,0,0,100,4.92,1,5,3.72,3.24,3.2,4,5,7,5,2.98,3.1,4.06,3.82,1.9,4.9,5.4,5.2,5.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,1,4,Undisclosed,,Meat-eater,,12.2,0.923076923,31,Female,West,White,5,17500,113,0,0,1,1,0,0,1,0,0.4,6,2,6,6,,6,1,1,1,6,1,,6,1,6,,6,1,6,6,6,6,6,6,6,,4,6,4,high,18_34,_24999,0.74949512
7,7,7,7,7,7,7,7,4,7,7,2,6,6,7,5,7,1,7,7,6,3,4,4.92,1.6,1.64,1.08,1.12,1.08,2,1,3,0,0,80,50,4,2,6,6,7,7,6,3,3,3,4,5,6,5,6,No,No,-1,-1,1,5,4,3.44,2,2,5,7,7,7,7,7,1,5.8,1.9,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.4,None,,Meat-eater,,12.2,0.923076923,32,Male,West,White,5,57500,114,0,0,1,0,1,0,1,0,0.4,6,6,6,6,6,6,6,6,,6,6,2,5,5,6,4,6,1,6,6,5,,2,5,5,6,6,6,6,high,18_34,50000_74999,1.351297081
5,5,6,5,3,3,6,3,3,5,6,2,6,1,6,5,5,2,6,5,6,2.4,3.28,4.16,4.48,1.44,2,3.28,3.2,3.56,1.16,3.4,0,89,70,30,6,5,5,5,4,3,2,5,3,6,6,6,5,3,2,Not sure,Not sure,0,0,32,4,2.04,4.6,3.56,2.2,2.8,7,3,7,7,7,1,3.52,5.38,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.12,None,,Meat-eater,,21.17,0.923076923,54,Female,Midwest,Hispanic,9,97500,115,0,0,0,0,0,1,1,0,0,4,4,5,4,3,3,5,3,3,4,5,2,5,1,5,4,4,2,5,4,5,5,4,4,4,6,3,6,6,associates,35_54,75000_99999,0.834695362
5,5,5,5,5,3,5,5,1,5,3,2,5,3,3,5,5,1,5,6,6,4.4,3.4,4.4,4.56,3.28,2.68,3.24,3.12,3.12,4.32,4.4,42,41,55,52,6,6,7,7,3,3,1,1,1,2,1,2,2,3,1,Not sure,Not sure,2,40,83,4.16,2.84,4.24,3.16,2,2.48,6,5,6,6,4.48,2.56,2.8,5.62,4.66,5.6,6.9,6.5,4.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,3,Catholic,,Meat-eater,,18.32,0.948717949,36,Male,Northeast,Hispanic,8,82500,116,0,0,0,1,1,0,0,0,0.4,4,4,4,4,4,3,4,4,1,4,3,2,4,3,3,4,4,1,4,5,5,5,5,6,6,5,4,5,5,some_college,35_54,75000_99999,1.500723922
1,5,1,2,6,6,7,7,7,6,7,6,7,7,7,6,7,5,7,7,6,5,5,5,5,4.52,4.72,4.48,4.12,5,5,5,71,65,95,90,1,2,2,3,7,6,7,6,5,5,5,6,6,7,7,Yes,Yes,0,0,100,1.12,1,1.24,5,5,5,6,6,6,6,6.46,3.7,7,1,1.42,0,0,10,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,3.84,Protestant,,Meat-eater,,6.72,0.923076923,24,Female,Midwest,Hispanic,10,67500,117,0,1,1,1,1,0,0,0,0.8,1,4,1,2,5,5,6,6,6,5,6,5,6,6,6,5,6,4,6,6,5,1,2,2,3,5,5,5,5,bachelors,18_34,50000_74999,0.879765445
3,5,3,3,5,5,5,5,5,5,5,5,6,5,5,5,5,3,5,5,5,3.2,3.32,3.84,3.88,3.56,3.2,3.48,3.6,3.8,3.68,2.32,61,64,65,63,3,3,5,5,4,4,5,6,6,5,2,7,6,6,3,No,Not sure,50,50,50,3.6,3.2,4,3,3.72,3.68,5,5,5,5,3.64,3.64,3.76,5.26,3.76,5.4,5.6,5.5,5.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,9.02,0.923076923,33,Male,Midwest,White,5,137500,118,0,0,0,0,0,1,0,0,0,3,4,3,3,4,4,4,4,4,4,4,4,5,4,4,4,4,3,4,4,4,3,3,4,4,4,4,4,4,high,18_34,100000_,1.390727135
1,1,1,1,4,2,7,6,7,1,7,7,7,6,7,4,7,5,6,7,7,3.52,2.56,2.28,2.32,1.88,2.24,2.52,2,1.96,3.44,2.44,55,62,75,59,5,3,5,3,5,1,5,2,3,3,4,5,5,3,4,Yes,Yes,5,10,87,3.96,2.68,4,4.12,3.72,2.44,7,7,7,7,4.42,3.22,3.28,4.54,4.54,4.4,5.9,5.7,6.6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,3.56,Catholic,,Meat-eater,None,9.57,0.923076923,38,Male,Northeast,Hispanic,9,32500,119,0,1,0,0,0,0,0,0,0.2,1,1,1,1,,2,6,5,6,1,6,6,6,5,6,,6,4,5,6,6,4,3,4,3,6,6,6,6,associates,35_54,25000_49999,0.867362532
5,6,5,4,4,4,6,4,2,7,4,5,4,4,6,5,7,1,6,4,6,1.52,1,4.12,1.48,4.92,1,1,1.24,2.64,4.68,3.64,0,5,85,80,4,3,5,5,2,1,1,1,1,2,1,2,2,1,5,No,Yes,100,1,3,1,1.12,1,1,1.44,1.04,7,2,7,7,1.72,1,2.2,1.3,1,0.2,1.7,4.4,1.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.08,None,,Meat-eater,,9,0.923076923,29,Female,Midwest,Hispanic,5,32500,120,0,0,0,0,0,1,1,0,0,4,5,4,,,,5,,2,6,,4,,,5,4,6,1,5,,5,,3,4,4,6,2,6,6,high,18_34,25000_49999,0.942386087
7,1,7,7,4,4,6,4,2,6,4,4,6,4,1,4,6,1,4,1,6,3.72,3.8,3.24,1.84,1.68,1.16,2.52,1,3.6,4,1.44,17,4,67,56,7,4,5,5,6,7,5,4,6,3,7,2,7,6,2,No,Yes,50,30,68,4.4,4,4.08,3.88,3.96,4.08,7,7,7,7,5.8,1.36,5.14,2.5,1.66,2,0,1,1.4,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1.88,Atheist,,Meat-eater,,10.85,0.923076923,35,Female,West,Hispanic,8,47500,121,0,0,0,0,0,1,1,0,0,6,1,6,6,,,5,,2,5,,,5,,1,,5,1,,1,5,6,,4,4,6,6,6,6,some_college,35_54,25000_49999,1.039479912
6,6,6,6,2,2,2,2,2,6,6,6,3,2,2,2,2,6,2,2,2,3.76,3.88,3.68,3.84,4.16,3.72,3.96,4.12,3.96,3.48,4.04,22,16,36,41,6,6,6,6,2,2,2,2,2,2,2,2,2,2,2,Not sure,Not sure,0,0,66,4.28,4.08,3.96,3.8,4.12,4,6,6,6,6,5.5,5.26,5.68,5.08,4.96,1.3,7.6,3.2,3,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,2.92,Protestant,,Meat-eater,,10.58,0.923076923,35,Male,South,Hispanic,10,67500,122,1,1,0,1,0,0,0,0,0.6,5,5,5,5,2,2,2,2,2,5,5,5,3,2,2,2,2,5,2,2,2,5,5,5,5,5,5,5,5,bachelors,35_54,50000_74999,1.029982706
6,6,6,6,6,7,6,6,6,6,6,7,7,7,5,7,6,7,7,6,7,4.16,4.48,3.8,4.32,3.32,4,4.68,3.44,4.08,4.72,4.08,100,98,100,100,7,6,7,6,5,7,6,5,6,6,7,7,7,6,7,Yes,Not sure,0,1,100,4.52,1,4.64,4.52,4.32,4.92,7,5,5,5,3.04,6.22,5.62,6.58,6.76,9.3,8.1,8.3,9.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Catholic,,Meat-eater,great,12.67,0.923076923,42,Male,South,White,10,62500,123,0,0,1,0,1,0,0,0,0.4,5,5,5,5,5,6,5,5,5,5,5,6,6,6,4,6,5,6,6,5,6,6,5,6,5,6,4,4,4,bachelors,35_54,50000_74999,0.926586147
5,5,3,5,5,5,5,3,3,1,5,5,3,3,5,3,5,6,5,5,3,3.36,2.36,3.52,3.52,2.8,3.44,3.6,2.48,3.4,3.52,3.16,86,79,58,83,5,5,5,5,3,6,1,1,6,6,6,1,3,4,6,No,Not sure,0,0,74,2.56,2.72,3.76,2.68,3.76,3.48,7,7,7,7,1,3.1,5.14,5.08,4.48,3.1,3.4,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,13.08,0.923076923,70,Female,Northeast,Hispanic,11,47500,124,0,0,0,0,0,1,0,0,0,4,4,3,4,4,4,4,3,3,1,4,4,3,3,4,3,4,5,4,4,3,4,4,4,4,6,6,6,6,post_grad,55_,25000_49999,0.741091411
6,6,5,6,6,6,6,6,6,6,6,6,7,5,7,7,6,5,6,6,6,4.04,4.32,4.04,4.04,4.12,4.04,4.24,4.24,3.52,4.24,4.16,31,30,68,63,6,6,6,7,5,5,4,4,6,6,5,6,3,6,4,No,No,2,3,23,1.88,1.88,2.36,1.8,3.88,2.24,7,6,7,6,2.8,3.34,4.96,4.72,2.68,6,2.2,2.4,3.4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.2,Agnostic,,Meat-eater,,7.53,0.923076923,82,Male,West,Hispanic,13,37500,125,0,0,0,0,0,1,1,0,0,5,5,4,5,5,5,5,5,5,5,5,5,6,4,6,6,5,4,5,5,5,5,5,5,6,6,5,6,5,post_grad,55_,25000_49999,0.889108501
7,4,7,7,7,7,3,1,1,4,1,4,4,1,4,4,4,1,4,4,4,3.72,3.16,4.04,4.24,3.52,2.56,1,2.68,3.4,1.04,1.04,13,1,13,2,1,5,7,7,5,4,3,3,6,4,1,5,3,1,1,Not sure,No,5,3,80,4.88,4.6,4.88,4.2,2.12,2.72,7,2,7,7,5.74,5.62,4.48,6.82,1.06,2.9,7.2,2.9,5.7,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,1.4,Protestant,,Pescatarian,,15.3,0.923076923,54,Female,Northeast,Black,10,2500,126,0,0,0,1,1,0,0,1,0.4,6,,6,6,6,6,3,1,1,,1,,,1,,,,1,,,,1,4,6,6,6,2,6,6,bachelors,35_54,_24999,0.494227908
5,5,4,4,5,7,5,5,3,6,5,5,5,5,6,6,6,3,6,6,5,4.2,2.68,3.64,2.2,2.8,2.32,1.88,2.04,2.28,3.24,2.4,57,51,65,70,5,5,5,6,6,2,3,4,2,5,2,4,4,4,2,Not sure,Yes,10,5,88,3.6,3.32,3.64,2.76,3.64,2.2,6,3,6,6,3.46,4.3,4.3,4.66,3.28,4.3,4,6.2,3.8,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,2,Atheist,,Meat-eater,,11.08,0.923076923,28,Male,West,Hispanic,10,17500,127,0,1,1,1,0,0,1,0,0.6,4,4,,,4,6,4,4,3,5,4,4,4,4,5,5,5,3,5,5,4,4,4,4,5,5,3,5,5,bachelors,18_34,_24999,0.726880226
5,5,5,5,3,3,6,5,3,5,6,5,5,3,5,6,3,3,6,6,6,3.64,2.56,3.64,3.76,3.68,3.12,2.4,2.76,2.44,2.68,3.4,68,66,43,60,3,3,3,1,7,7,5,6,7,6,6,5,7,5,7,Not sure,Yes,0,1,67,2.64,2.64,3.36,3.32,3.6,2.8,7,1,5,2,3.34,4.36,3.76,3.34,2.92,4.1,5.7,6.3,4.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,3.76,Catholic,,Meat-eater,,9.88,0.923076923,49,Female,South,Hispanic,9,37500,128,0,0,1,0,0,0,0,0,0.2,4,4,4,4,3,3,5,4,3,4,5,4,4,3,4,5,3,3,5,5,5,3,3,3,1,6,1,4,2,associates,35_54,25000_49999,0.708728809
1,5,1,2,4,4,5,5,5,5,5,5,5,5,6,2,6,6,6,5,6,4.32,4.44,3.84,4.08,3.52,4.08,3.8,3.92,4.32,4.48,4.32,58,60,87,69,4,2,2,2,6,5,5,4,4,6,5,5,6,5,5,No,Not sure,50,50,66,4.16,2.56,2.28,3.68,3.76,3.36,6,6,6,7,3.34,2.92,2.92,2.74,3.58,3,2.9,3.8,3.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,2.88,Protestant,,Pescatarian,,17.68,0.948717949,32,Male,Midwest,Hispanic,8,77500,129,0,0,1,1,0,0,0,1,0.4,1,4,1,2,,,4,4,4,4,4,4,4,4,5,2,5,5,5,4,5,,2,2,2,5,5,5,6,some_college,18_34,75000_99999,1.518317316
7,5,6,5,6,6,7,6,5,6,5,3,7,5,6,6,6,1,5,5,6,4.76,4.36,1.12,3.88,4.24,4.44,4.28,3.8,4.04,3.64,3.76,74,95,76,83,6,5,5,5,2,2,2,1,1,2,3,2,2,3,2,No,Yes,0,1,70,4.52,4.76,5,4.48,3.76,4.36,6,6,5,7,6.58,6.22,6.16,6.1,6.82,8.9,9.2,9.1,8.8,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,2,4.04,Jewish,Christian,Pescatarian,None what so ever,14.7,0.923076923,20,Female,South,Hispanic,3,17500,130,0,1,0,1,0,0,0,1,0.4,6,4,5,4,5,5,6,5,4,5,4,3,6,4,5,5,5,1,4,4,5,5,4,4,4,5,5,4,6,less_than_high,18_34,_24999,0.909159459
5,3,3,5,3,3,5,3,3,2,3,2,3,3,3,3,3,3,1,2,2,3.56,2.48,3.4,3.36,3.68,3.84,4.04,2.52,3.44,3.68,3.84,63,60,63,63,7,6,5,5,2,1,1,2,4,1,2,3,1,2,2,No,No,1,1,25,3.52,3.56,3.52,2.6,3.04,2.96,2,2,2,2,4.12,4.54,4.72,4.66,3.46,3.9,4.9,4.2,6.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.52,Catholic,,Meat-eater,,8.83,0.923076923,43,Male,South,Hispanic,10,112500,131,0,0,0,0,0,1,0,0,0,4,3,3,4,3,3,4,3,3,2,3,2,3,3,3,3,3,3,1,2,2,6,5,4,4,2,2,2,2,bachelors,35_54,100000_,1.089315448
7,2,7,7,4,4,7,2,1,4,1,1,4,2,1,1,2,2,6,4,7,4.16,4.16,4.28,2.4,2.56,3.56,4.04,2.36,3,3.6,4.2,45,41,42,40,7,3,7,6,1,1,3,4,2,1,1,6,2,1,1,No,No,7,10,68,4,3,4.12,4.16,2.4,4,7,7,7,7,5.8,2.5,3.4,5.68,2.86,4.5,4.7,4.3,4.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.68,Catholic,,Meat-eater,,12.8,0.923076923,70,Female,South,Hispanic,10,22500,132,0,0,0,0,0,1,0,0,0,6,2,6,6,,,6,2,1,,1,1,,2,1,1,2,2,5,,6,6,3,6,5,6,6,6,6,bachelors,55_,_24999,0.574375884
7,7,7,7,3,1,2,2,1,1,1,1,1,2,1,2,2,1,1,1,1,1.08,1.08,1.04,1.04,1.2,1.12,1.08,4.96,1.16,1.08,1,7,3,5,1,7,7,6,7,1,1,1,1,1,1,1,1,1,1,1,Yes,Yes,20,20,14,1,1,1,1,1,1.04,7,7,7,7,6.52,1,1,6.7,6.64,1.2,2.2,0.5,1.5,(2) agree,No,No,Yes,"[""None of the above""]",2,0,3,Catholic,,Meat-eater,,27.17,0.923076923,49,Female,South,Hispanic,9,22500,133,0,0,0,0,0,1,0,0,0,6,6,6,6,3,1,2,2,1,1,1,1,1,2,1,2,2,1,1,1,1,6,6,5,6,6,6,6,6,associates,35_54,_24999,0.609721516
1,1,2,1,7,1,7,7,7,2,7,7,7,7,7,6,7,7,7,7,2,4.2,4.56,4.52,4.36,4.68,4.44,4.12,4.72,4.24,4.44,4.36,100,97,94,87,6,1,1,1,7,7,7,6,7,7,7,7,7,7,7,Yes,No,6,7,90,4.4,4.28,4.36,4.36,4.4,4.52,7,7,7,7,6.7,6.46,6.04,6.16,6.34,8.5,8.3,8.9,8.9,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.04,Catholic,,Meat-eater,Excellent survey very informative,23.7,0.923076923,36,Male,Northeast,Hispanic,5,12500,134,0,1,1,1,1,0,0,0,0.8,1,1,2,1,6,1,6,6,6,2,6,6,6,6,6,5,6,6,6,6,2,5,1,1,1,6,6,6,6,high,35_54,_24999,0.964808745
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,1,4,4,4,3.76,3.68,3.84,2.28,2.28,2.16,3.52,2.08,2.2,3.6,4.28,8,9,58,37,4,1,2,2,3,2,2,1,1,1,5,1,5,5,2,Not sure,Not sure,0,-1,85,2.24,2.28,3.6,2.28,3.44,3.52,6,5,6,5,2.98,3.16,5.2,2.8,2.62,3.7,3.7,3.1,2.8,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1,None,,Other restrictions,,9.65,0.923076923,46,Female,West,Hispanic,10,77500,135,0,0,0,0,0,1,1,1,0,,,,,,,,,,,,1,,,,,,1,,,,,1,2,2,5,4,5,4,bachelors,35_54,75000_99999,0.803668643
4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,6,4,4,3.32,3.56,3.24,3.04,3.28,2.92,3.64,2.96,3.32,3.48,3.6,79,81,88,71,2,2,6,6,5,5,4,4,4,5,5,6,4,4,5,No,Not sure,5,5,63,3.04,3.16,2.68,2.84,3.2,2.84,5,5,3,5,4.42,3.76,3.58,4.36,4.06,4.2,4.6,5.2,5.8,(2) agree,Yes,No,Yes,"[""None of the above""]",4,0,1.04,Protestant,,Pescatarian,,24.95,0.923076923,22,Male,South,Hispanic,10,42500,136,0,0,0,0,0,1,0,1,0,,,,,,,,,3,,,,,,,,,,5,,,2,2,5,5,4,4,3,4,bachelors,18_34,25000_49999,0.834167395
7,7,7,7,7,7,6,6,5,6,6,1,7,4,4,6,7,1,7,5,7,5,4.36,5,5,5,4.56,4.32,1.56,4.72,5,5,99,96,94,94,1,5,6,6,5,4,2,3,3,3,3,1,6,3,2,Not sure,Not sure,1,1,100,4.8,4.76,2.76,4.68,4.8,5,7,7,7,7,1.42,5.92,6.34,1.96,5.86,9.5,9.6,8.2,9,(2) agree,No,No,No,"[""None of the above""]",0,0,2.76,Catholic,,Pescatarian,,14.8,0.923076923,41,Female,South,Hispanic,5,47500,137,0,0,0,0,0,1,0,1,0,6,6,6,6,6,6,5,5,4,5,5,1,6,,,5,6,1,6,4,6,1,4,5,5,6,6,6,6,high,35_54,25000_49999,0.916366548
2,2,2,2,4,4,4,2,4,2,2,2,4,2,2,2,4,2,4,4,4,3.44,3.56,3.44,3.16,3.56,1.68,2.24,1.72,3.4,2.36,2.04,19,14,72,49,6,2,2,2,3,1,1,1,1,3,5,4,3,2,2,Yes,Yes,50,100,78,1.8,1.76,4.04,1.84,1.76,3.64,6,6,6,6,5.98,1.78,6.22,6.16,6.1,0.9,0.9,0.6,1.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.04,None,,Meat-eater,no comments,9.03,0.923076923,38,Male,Northeast,Black,9,77500,138,0,0,0,0,1,0,1,0,0.2,2,2,2,2,,,,2,,2,2,2,,2,2,2,,2,,,,5,2,2,2,5,5,5,5,associates,35_54,75000_99999,0.882072869
3,5,5,5,5,5,5,5,5,5,5,3,6,5,3,5,3,5,5,5,5,3.4,2.8,3.76,3.28,3.96,4.04,4.6,3.4,2.64,3.48,2.48,44,47,92,81,5,3,5,5,5,6,4,7,6,5,6,6,6,3,3,No,Not sure,30,50,65,3.76,3.52,2.76,3.24,3.64,2.72,5,5,6,6,5.02,3.28,4.48,3.52,4.66,5.7,6.6,7.8,4.5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.72,None,,Meat-eater,none,6.9,0.923076923,57,Female,West,Asian,10,112500,139,0,0,0,0,0,1,1,0,0,3,4,4,4,4,4,4,4,4,4,4,3,5,4,3,4,3,4,4,4,4,4,3,4,4,4,4,5,5,bachelors,55_,100000_,0.866003465
3,3,3,3,3,1,5,5,5,5,3,5,6,5,6,6,3,3,5,5,5,3.64,2.88,2.56,2.64,2.52,2.52,2.64,2.48,2.6,2.48,2.76,34,32,61,65,5,3,3,3,3,3,4,4,5,4,3,3,4,2,2,No,Yes,2,4,93,3.36,3.68,3.84,3.8,3.76,2.76,5,2,5,5,5.5,1.9,3.82,3.94,2.98,6.3,5.5,5.6,5.5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.76,Catholic,,Meat-eater,The survey was great,11.43,0.923076923,35,Male,West,Hispanic,5,2500,140,0,0,0,0,1,0,0,0,0.2,3,3,3,3,3,1,4,4,4,4,3,4,5,4,5,5,3,3,4,4,4,4,3,3,3,4,2,4,4,high,35_54,_24999,0.961394299
6,6,6,6,3,5,7,7,7,6,7,5,7,6,6,6,7,5,7,6,2,4.28,1.08,4.96,1.08,3.84,3.96,3.96,1.8,4.24,3.84,2,98,99,41,39,3,3,5,5,5,5,5,5,4,6,3,6,6,5,4,Yes,Not sure,10,5,100,1.12,1.08,5,5,5,5,7,6,7,7,5.14,2.86,5.74,2.74,5.62,7.5,4.6,6.9,8.9,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.08,Catholic,,Other restrictions,,35.27,0.923076923,70,Female,South,Hispanic,8,72500,141,0,0,0,0,0,1,0,1,0,5,5,5,5,3,4,6,6,6,5,6,4,6,5,5,5,6,4,6,5,2,3,3,4,4,6,5,6,6,some_college,55_,50000_74999,1.329281546
5,7,6,5,6,5,6,6,3,6,6,6,6,6,6,6,6,6,6,6,6,3.72,3.96,3.8,3.8,3.36,3.52,3.64,3.6,3.6,2.64,2.36,85,68,74,63,6,6,5,5,5,6,4,4,3,5,5,6,7,7,4,Not sure,Yes,6,3,77,3.32,2.68,3.16,3.28,3.16,3.24,6,3,6,5,4.66,4.72,4.48,5.02,4.78,6.3,5.9,6.7,6.3,(2) agree,No,No,Yes,"[""None of the above""]",4,0,2.6,Protestant,,Meat-eater,,9.45,0.923076923,43,Female,Northeast,Black,10,77500,142,0,0,0,0,0,1,0,0,0,4,6,5,4,5,4,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,5,3,5,4,bachelors,35_54,75000_99999,0.686433034
5,6,5,5,6,6,6,6,6,6,6,6,6,6,6,6,7,6,7,7,7,4,4.08,4.08,3.84,3.64,3.44,3.52,3.56,4,3.44,3.28,74,68,81,92,5,7,7,7,6,5,5,5,5,5,6,6,6,6,4,Yes,Yes,6,10,100,4.44,4.04,3.56,4.68,4.16,3.84,7,7,7,7,4.06,5.08,5.32,3.88,3.88,7.5,7.2,6.9,7.3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,4,Catholic,,Meat-eater,Very interesting,13.32,0.923076923,49,Male,Northeast,Hispanic,8,67500,143,0,0,0,1,1,0,0,0,0.4,4,5,4,4,5,5,5,5,5,5,5,5,5,5,5,5,6,5,6,6,6,4,6,6,6,6,6,6,6,some_college,35_54,50000_74999,1.618039996
6,2,4,4,1,1,7,7,1,4,3,3,5,7,4,1,6,3,6,4,6,1,3.04,1,1,1,1,3.12,1,1,5,5,0,0,54,23,7,3,4,4,4,6,1,1,4,1,5,5,4,7,4,No,Not sure,1000000,1,1,1,1,1,1,1.28,1,7,7,7,7,4,1,1,7,1.3,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1,Catholic,,Vegetarian,Submit,9.77,0.923076923,29,Female,South,Hispanic,10,47500,144,0,0,1,1,1,0,0,1,0.6,5,2,,,1,1,6,6,1,,3,3,4,6,,1,5,3,5,,5,6,3,,,6,6,6,6,bachelors,18_34,25000_49999,0.692836149
5,3,2,5,6,3,3,6,3,3,5,2,6,5,7,5,6,2,5,5,6,1.84,2.32,3.8,1.4,1.56,1,3.56,1,2.24,5,3.88,33,35,63,37,5,2,5,6,5,1,1,5,6,7,7,7,3,4,1,Yes,Yes,10,10,100,4.2,2.32,3.76,2.6,3.56,4.36,7,5,5,5,6.04,2.86,2.08,2.68,4.96,1.1,2,3,1.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3,Catholic,,Meat-eater,Very cool survey,21.9,0.923076923,36,Female,South,Hispanic,10,112500,145,0,0,0,0,0,1,0,0,0,4,3,2,4,5,3,3,5,3,3,4,2,5,4,6,4,5,2,4,4,5,4,2,4,5,6,4,4,4,bachelors,35_54,100000_,0.904754998
3,2,3,2,3,3,6,2,3,2,3,2,3,3,2,3,3,3,2,3,2,3.68,2.68,3.56,3.52,3.36,3.44,2.6,2.2,1.96,2.36,2.16,24,25,69,26,7,3,3,3,1,6,3,4,6,6,5,4,5,5,5,Not sure,No,50,10,34,3.44,2.08,2.4,2.48,2.52,3.8,7,7,7,7,1.78,1.12,1,1.42,4.66,1.9,2.2,3.2,1.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1.76,None,,Meat-eater,,6.15,0.923076923,63,Male,South,Hispanic,10,175000,146,0,0,0,0,0,1,1,0,0,3,2,3,2,3,3,5,2,3,2,3,2,3,3,2,3,3,3,2,3,2,6,3,3,3,6,6,6,6,bachelors,55_,100000_,1.095221489
5,2,7,7,5,3,3,3,1,1,3,1,2,1,2,2,1,1,1,1,1,4.64,3.28,3.32,3.96,3.08,3.96,3.44,3.72,3.28,4.28,3.2,38,63,63,60,5,5,5,5,7,3,5,3,5,7,5,3,4,1,1,Not sure,Not sure,5,25,24,2.64,3.44,2.76,3.44,3.4,3.64,3,5,3,5,3.76,1.72,4.36,2.98,3.16,3.8,3.9,2.7,3.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.64,Protestant,,Meat-eater,,8.43,0.923076923,66,Female,West,Hispanic,9,47500,147,0,0,0,0,0,1,0,0,0,4,2,6,6,4,3,3,3,1,1,3,1,2,1,2,2,1,1,1,1,1,4,4,4,4,3,4,3,4,associates,55_,25000_49999,0.721749665
4,3,3,4,2,2,5,4,4,4,4,4,5,3,5,3,3,1,4,4,5,2.8,3.28,2.72,2.52,3.48,3.36,3.44,2.84,3.44,3.44,3.72,48,60,70,65,5,2,3,3,4,3,4,5,3,5,3,4,4,2,2,No,Not sure,100,100,42,2.84,2.36,3.2,2.76,3.08,2.84,3,3,5,5,4.36,2.14,3.7,4.6,4.3,3.3,3.6,4.3,2.5,(2) agree,No,No,No,"[""None of the above""]",1,1,3,Catholic,,Meat-eater,,24.17,0.923076923,29,Male,Northeast,Hispanic,12,52500,148,0,0,0,0,0,1,0,0,0,,3,3,,2,2,4,,,,,,4,3,4,3,3,1,,,4,4,2,3,3,3,3,4,4,post_grad,18_34,50000_74999,1.192864235
5,6,1,6,6,6,2,1,2,3,6,5,2,2,5,5,6,5,2,2,5,2.24,3.56,3.56,4.04,3.56,3.84,4.2,4.68,4.12,4.2,4.24,74,75,20,73,7,6,6,3,4,2,2,2,6,5,2,1,3,6,2,No,Not sure,0,0,68,2.56,2.36,3.72,3.76,3.72,3.72,6,7,6,1,5.02,5.32,2.92,3.1,4.72,6.2,3.3,6.2,3.7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,2,3.16,Protestant,,Meat-eater,Ty,7.58,0.923076923,34,Male,West,Hispanic,10,32500,149,0,1,1,1,0,0,0,0,0.6,4,5,1,5,5,5,2,1,2,3,5,4,2,2,4,4,5,4,2,2,4,6,5,5,3,5,6,5,1,bachelors,18_34,25000_49999,0.844911888
5,6,5,5,1,1,6,5,5,6,2,1,6,2,6,6,7,1,6,4,6,4.6,2.64,4.68,3.92,3.96,3.44,2.84,2.64,4.52,4.48,3.8,12,13,55,37,6,7,7,7,3,2,1,1,1,2,2,2,3,5,3,Not sure,Not sure,20,50,55,3.32,3.56,3.8,3.6,2.76,3.32,5,5,5,7,3.82,3.64,2.38,5.68,5.44,7.1,6.4,8.1,6.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Agnostic,,Meat-eater,Interesting survey. We already have enough social issues with humans. Adding robots would be crazy. I would not want the robots to suffer but if you created them with a purpose and now they do not want to serve it is like having another human doing whatever they want and taking up resources from earth.,11.25,0.923076923,23,Female,South,Hispanic,10,47500,150,0,0,0,0,1,0,1,0,0.2,4,5,4,4,1,1,5,4,4,5,2,1,5,2,5,5,6,1,5,,5,5,6,6,6,4,4,4,6,bachelors,18_34,25000_49999,0.692836149
7,5,5,6,4,6,4,4,1,4,1,4,4,4,6,4,4,7,4,4,4,2.64,2.04,2.84,4.16,3.88,2.84,1.16,3.68,4.6,1.36,1.04,3,0,1,2,7,7,7,7,5,1,4,7,4,4,5,6,4,5,3,Not sure,Yes,50,100,66,3.2,3.44,2.84,3.24,2.96,3.08,6,3,6,6,2.56,1.12,4.18,1.66,5.26,4.7,5,4.4,5.7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,4.32,Catholic,,Meat-eater,,11.98,0.923076923,19,Male,South,Hispanic,5,82500,151,0,0,0,0,0,1,0,0,0,6,4,4,5,,5,,,1,,1,,,,5,,,6,,,,6,6,6,6,5,3,5,5,high,18_34,75000_99999,1.375461096
5,5,5,5,3,3,5,5,4,5,5,3,5,2,4,3,5,1,7,4,5,3.12,2.88,2.68,1.92,2.2,2.36,2.32,2.56,2.6,2.64,2.64,45,47,43,49,5,5,6,7,7,4,5,2,2,7,7,4,7,1,3,Not sure,Not sure,15,10,62,3.36,3.72,3.64,3.52,3.32,3.84,7,7,7,7,5.26,3.22,3.58,4.48,4.54,3.9,3.2,2.8,3.5,(2) agree,No,No,No,"[""None of the above""]",0,1,2.52,None,,Meat-eater,,9.57,0.923076923,50,Female,South,Hispanic,9,77500,152,0,0,0,0,0,1,1,0,0,4,4,4,4,3,3,4,4,,4,4,3,4,2,,3,4,1,6,,4,4,4,5,6,6,6,6,6,associates,35_54,75000_99999,0.846842081
7,7,2,7,6,7,7,6,6,6,6,2,6,7,7,7,7,2,7,7,7,4,4,4,4,4,4,4.04,4,4,4,4,0,0,70,70,4,4,4,4,2,2,2,2,2,2,2,2,2,2,2,No,Yes,50,100,100,5,2.8,5,5,5,5,7,7,7,7,6.82,1,7,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.68,Catholic,,Meat-eater,,13.75,0.923076923,45,Female,South,Hispanic,8,32500,153,0,1,0,1,1,0,0,0,0.6,6,6,2,6,5,6,6,5,5,5,5,2,5,6,6,6,6,2,6,6,6,,,,,6,6,6,6,some_college,35_54,25000_49999,1.026261155
6,4,5,4,5,4,4,4,2,4,4,4,3,4,4,4,4,4,5,4,4,3,3,2.92,2.52,2.52,3,2.56,3,3,3.6,3,51,36,77,62,5,4,5,6,1,1,1,2,1,1,4,2,4,1,1,No,Yes,2,-1,100,3.2,3.36,2.92,3.24,3.24,2.68,7,7,7,7,2.56,4,3.34,4,4,5,3.5,4.2,3.6,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,2.48,Agnostic,,Meat-eater,,8.42,0.923076923,24,Female,West,Hispanic,10,2500,154,0,0,0,0,0,1,1,0,0,5,,4,,4,,,,2,,,,3,,,,,,4,,,4,,4,5,6,6,6,6,bachelors,18_34,_24999,0.603726421
5,6,5,5,3,3,3,2,1,2,2,2,1,1,5,2,5,1,2,3,2,4.96,4.96,3.6,2.76,3.04,3.8,4.24,1.08,3.4,4.96,4.92,1,1,68,26,5,5,5,6,5,4,2,3,3,1,1,1,5,4,1,No,No,100,100,50,1,1,2.96,1,1,1,7,5,6,6,4,1.06,1,1,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.52,Catholic,,Meat-eater,,9.03,0.923076923,63,Female,South,Hispanic,10,92500,155,0,0,0,0,0,1,0,0,0,4,5,4,4,3,3,3,2,1,2,2,2,1,1,4,2,4,1,2,3,2,4,4,4,5,6,4,5,5,bachelors,55_,75000_99999,0.797750541
1,6,7,7,1,2,6,2,2,2,1,7,6,2,1,6,1,2,2,2,2,3.2,3.28,4.6,2.52,2.56,1.88,2.24,2.12,2.32,4.48,4.52,32,42,76,64,5,2,2,2,6,5,6,6,5,6,6,7,5,6,5,Not sure,Not sure,-1,-1,43,2.8,2.76,2.64,2.16,2.56,2.96,7,6,7,6,5.8,3.64,3.88,5.44,3.64,4.4,4.2,3.8,4.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,,7.15,0.923076923,25,Female,Northeast,Hispanic,5,32500,156,0,0,0,0,0,1,0,0,0,1,5,6,6,1,2,5,2,2,2,1,6,5,2,1,5,1,2,2,2,2,4,2,2,2,6,5,6,5,high,18_34,25000_49999,0.971854377
1,4,1,1,1,1,4,7,7,4,7,4,7,6,7,5,7,1,7,7,7,5,5,5,5,3,1,5,1,3,5,1,99,100,100,100,4,1,1,1,7,7,7,1,1,1,7,1,1,7,1,Yes,Yes,0,0,100,1,1,1,5,5,5,7,7,7,7,1,4.3,7,3.4,4,10,10,10,10,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2.44,Catholic,,Meat-eater,,7.5,0.923076923,33,Male,Midwest,Hispanic,5,2500,157,0,0,0,0,0,1,0,0,0,1,,1,1,1,1,,6,6,,6,,6,5,6,4,6,1,6,6,6,,1,1,1,6,6,6,6,high,18_34,_24999,0.97611946
5,5,3,5,5,5,3,3,3,3,3,2,1,1,1,1,1,1,3,5,6,3.08,5,2.44,3.96,4,3.08,4.8,2,3.04,5,4.96,1,0,18,16,5,5,3,3,2,1,2,7,2,4,1,4,4,3,1,No,No,1,20,1,1,1,1,1,1,1,5,3,7,5,1,1,1,1,5.86,0,0,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Catholic,,Meat-eater,nothing,67.63,0.923076923,60,Female,West,Hispanic,5,22500,158,0,0,0,0,0,1,0,0,0,4,4,3,4,4,4,3,3,3,3,3,2,1,1,1,1,1,1,3,4,5,4,4,3,3,4,3,6,4,high,55_,_24999,0.802836602
4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,6,3,6,5,6,3.68,3.48,3.6,3.08,3,3.44,3,3,3.48,3.32,3.64,61,60,61,59,5,3,5,3,3,2,2,2,2,1,1,1,2,6,2,Not sure,Yes,20,20,62,3.68,3.64,3.64,3.68,3.68,3.64,7,7,7,7,4.24,4,4.24,4.54,4.9,6,5.1,5.9,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,None.  Very interesting and thought provoking.,20.7,0.923076923,67,Female,South,Hispanic,11,32500,159,0,0,0,0,0,1,0,0,0,,,,,,,4,4,,,4,,,,,,5,3,5,4,5,4,3,4,3,6,6,6,6,post_grad,55_,25000_49999,0.72907781
7,7,7,7,6,6,6,6,6,7,7,5,7,3,7,7,7,3,7,7,7,5,4.96,5,1.96,1.88,1.8,1.76,1.84,2.16,5,5,1,0,49,50,3,5,3,5,1,1,1,1,2,1,1,1,1,3,1,No,No,0,0,0,3.48,3,4.12,3.16,3.48,5,7,5,7,7,7,1,4,7,1,0,0,5.2,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,6.22,0.923076923,45,Female,West,Hispanic,9,62500,160,0,0,0,0,0,1,0,0,0,6,6,6,6,5,5,5,5,5,6,6,4,6,3,6,6,6,3,6,6,6,3,4,3,4,6,4,6,6,associates,35_54,50000_74999,0.924802698
7,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,6,2,6,6,6,3.64,3.68,5,4.4,3.92,2.6,3.56,2.2,4.56,4.88,4.04,63,61,60,67,6,5,6,7,4,4,3,1,4,1,1,1,3,3,1,Not sure,Not sure,20,3,58,3.28,2.84,3.8,3.2,2.84,3.24,6,6,6,7,4.3,1.3,2.56,5.5,4.12,2.4,2,2.1,3.9,(2) agree,No,No,No,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,17.68,0.923076923,58,Female,West,Hispanic,5,27500,161,0,0,0,0,0,1,0,0,0,6,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5,2,5,5,5,5,4,5,6,5,5,5,6,high,55_,25000_49999,0.93320215
4,4,4,4,4,4,4,4,3,5,5,4,4,2,4,4,4,4,4,4,4,4.32,3.72,4.28,3,3.84,3.08,3,3.04,3.04,4.4,4,50,49,49,49,4,4,5,6,2,2,2,2,2,3,3,4,2,1,2,Not sure,Not sure,5,10,50,2.56,2.72,3,2.52,2.36,3,6,5,6,6,4.06,1.6,3.94,4.24,3.94,3.7,3.5,4.7,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.64,Catholic,,Meat-eater,,10.15,0.923076923,46,Male,South,Hispanic,5,112500,162,0,0,0,0,0,1,0,0,0,,,,,,,,,3,4,4,,,2,,,,,,,,,,4,5,5,4,5,5,high,35_54,100000_,1.503233409
1,5,6,6,5,5,6,5,2,2,7,1,3,3,3,7,3,6,6,3,7,3.52,3.8,1.84,2.76,1.6,3.36,4,2,2,4.52,3.84,28,29,67,72,6,3,5,6,2,5,1,2,1,2,2,1,2,7,7,No,Yes,20,0,100,4.44,1.84,4.28,4.68,2.28,2.16,7,7,7,7,4.6,1,6.1,2.32,5.02,0,0,2.1,4.8,(2) agree,Yes,No,Yes,"[""None of the above""]",2,4,3.8,Catholic,,Meat-eater,,13.02,0.923076923,42,Male,West,Hispanic,7,112500,163,0,0,0,0,0,1,0,0,0,1,4,5,5,4,4,5,4,2,2,6,1,3,3,3,6,3,5,5,3,6,5,3,4,5,6,6,6,6,some_college,35_54,100000_,1.705192027
2,4,2,4,4,4,4,4,4,4,5,2,4,4,4,4,4,2,4,5,4,3.56,3.28,3.24,2.6,3,2.96,2.6,2.16,3.08,3.04,3,8,8,100,82,5,3,4,4,4,4,3,2,1,2,3,3,3,5,4,Not sure,Yes,10,10,65,3.2,3.52,3,3.28,3.08,2.96,5,5,5,5,3.94,1.06,4.06,3.16,3.16,3.3,1.7,4.5,1.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",0,2,2.28,Atheist,,Meat-eater,Nothing,6.87,0.923076923,45,Male,South,Hispanic,10,87500,164,0,0,1,0,0,0,1,0,0.2,2,,2,,,,,,,,4,2,,,,,,2,,4,,4,3,,,4,4,4,4,bachelors,35_54,75000_99999,0.955303756
1,7,1,2,1,7,6,7,7,7,7,6,6,6,6,7,7,7,7,7,7,3.76,3.88,4,4.28,4.8,3.96,3.68,4.44,4.28,4.36,3.24,71,67,80,89,6,2,2,1,6,7,7,5,6,6,7,7,6,7,7,Yes,Yes,10,20,100,4.04,3.68,2.16,4.4,4.2,4.4,7,6,6,6,5.56,2.5,6.76,1,1.96,4.4,8.6,7.8,6.6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.28,Catholic,,Meat-eater,,10.42,0.923076923,35,Male,West,Hispanic,11,47500,165,0,0,1,1,1,0,0,0,0.6,1,6,1,2,1,6,5,6,6,6,6,5,5,5,5,6,6,6,6,6,6,5,2,2,1,6,5,5,5,post_grad,35_54,25000_49999,0.884313935
3,7,5,1,2,7,7,6,5,7,5,2,7,7,7,3,7,5,7,3,7,4.92,3.64,3.76,2.32,2.36,2.92,2.24,4.52,4.96,4.96,3.6,35,42,78,70,6,6,6,6,3,3,2,1,1,1,4,3,3,4,1,No,Not sure,15,20,98,4.84,4.84,4.88,3.48,4,4.6,7,6,7,7,2.44,5.14,5.26,3.22,1.54,4.9,4.7,6.4,3.4,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,2,2.52,Protestant,,Meat-eater,,11.83,0.923076923,40,Female,West,Hispanic,8,2500,166,0,0,1,1,0,0,0,0,0.4,3,6,4,1,2,6,6,5,4,6,4,2,6,6,6,3,6,4,6,3,6,5,5,5,5,6,5,6,6,some_college,35_54,_24999,0.894267679
1,6,5,5,3,3,5,7,5,6,5,5,5,3,6,6,7,5,5,7,5,4.56,2.08,3.36,3.64,1.8,2.68,2.48,2,2.28,5,3.4,76,70,93,79,7,7,6,7,7,6,6,6,4,6,7,4,6,7,7,Not sure,Yes,1,1,72,4.08,4.32,4,3.48,3.84,3.68,6,5,3,5,4.54,5.38,5.32,4.96,5.5,8.9,7.1,7,6.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.92,Catholic,,Meat-eater,,8,0.923076923,37,Female,West,Hispanic,10,112500,167,0,0,1,0,1,0,0,0,0.4,1,5,4,4,3,3,4,6,4,5,4,4,4,3,5,5,6,4,4,6,4,6,6,5,6,5,4,3,4,bachelors,35_54,100000_,0.916408694
3,1,1,1,5,7,7,7,7,7,7,7,6,6,7,7,7,7,7,7,7,4.72,4.76,4.76,4.8,4.76,4.76,4.8,4.88,4.84,4.6,4.92,95,91,90,93,7,5,7,7,6,5,7,4,3,1,7,3,7,6,6,Yes,Yes,1,1,84,4.4,4.76,4.64,4.64,4.4,4.56,7,7,7,7,6.22,6.58,6.04,2.26,1.9,9.1,9.4,8.9,9,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,1,4.76,Catholic,,Meat-eater,Good survey,11.5,0.923076923,61,Male,South,Hispanic,7,17500,168,0,1,1,0,0,0,0,0,0.4,3,1,1,1,4,6,6,6,6,6,6,6,5,5,6,6,6,6,6,6,6,6,4,6,6,6,6,6,6,some_college,55_,_24999,1.068760243
5,6,5,7,3,3,2,2,3,2,2,1,4,5,4,3,2,4,2,2,4,4.12,4,4.04,3,3.64,3.44,3.72,4.12,3.76,3.96,3.8,4,1,63,26,5,6,6,6,1,1,1,1,1,1,2,1,1,1,1,No,No,0,-1,15,1,1,1.04,1,1,1,7,7,6,7,5.44,1,3.34,4.18,2.26,0,0.1,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.16,None,,Meat-eater,Interesting survey,17.57,0.923076923,46,Female,South,Hispanic,10,72500,169,0,0,0,0,0,1,1,0,0,4,5,4,6,3,3,2,2,3,2,2,1,,4,,3,2,,2,2,,4,5,5,5,6,6,5,6,bachelors,35_54,50000_74999,0.855474879
6,2,5,5,2,2,2,2,1,2,1,2,3,1,5,2,5,1,5,3,6,2,1.72,2.52,1.88,2.44,1.56,1.96,2.28,2.44,3.28,1.56,20,20,85,61,5,4,5,5,3,3,2,2,3,3,4,4,3,1,3,Not sure,Yes,5,5,75,4.08,3.4,2.6,3.24,3.4,3.12,3,3,3,6,5.14,1.72,1.9,5.08,4.42,3,3.8,2.7,2.5,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,2,3.52,None,,Meat-eater,,16.72,0.923076923,38,Female,Northeast,Hispanic,7,97500,170,0,0,0,0,0,1,1,0,0,5,2,4,4,2,2,2,2,1,2,1,2,3,1,4,2,4,1,4,3,5,4,,4,4,3,3,3,5,some_college,35_54,75000_99999,1.24645939
7,7,7,7,6,4,7,6,4,6,5,4,6,4,4,6,7,1,7,6,7,1.84,1.8,1.76,2.2,4.68,3.4,4.12,3.84,4.2,1.92,1.84,31,20,81,92,4,4,4,5,4,3,3,3,3,6,6,5,5,5,5,Yes,Yes,10,10,61,4.16,4.44,4.44,4.44,4.4,4.52,7,5,7,7,6.16,2.56,4.84,4.3,5.8,2.6,1.5,1.6,6.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2,Protestant,,Meat-eater,,9.58,0.923076923,54,Female,Midwest,Hispanic,5,32500,171,0,0,0,0,0,1,0,0,0,6,6,6,6,5,,6,5,,5,4,,5,,,5,6,1,6,5,6,,,,4,6,4,6,6,high,35_54,25000_49999,0.903222602
1,5,2,2,3,1,3,3,1,4,4,4,5,1,5,1,5,1,6,5,6,4,4,1,1,1,4,4,1,1,1,4,0,0,100,60,6,1,1,1,4,3,2,1,1,2,1,2,2,7,5,No,Not sure,20,10,100,1.44,1.48,5,1.2,1.52,1,6,6,6,6,7,1,1,7,5.02,0,1,1,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1,None,,Meat-eater,,19.67,0.923076923,42,Male,South,Hispanic,8,32500,172,0,0,1,0,1,0,1,0,0.4,1,4,2,2,3,1,3,3,1,,,,4,1,4,1,4,1,5,4,5,5,1,1,1,5,5,5,5,some_college,35_54,25000_49999,1.235607577
4,5,2,2,1,1,6,5,6,4,5,3,6,3,5,3,4,1,5,5,6,3.96,3.6,3.44,2.88,2.6,2.24,2.48,1.44,2.36,3.52,2.44,31,28,75,36,5,2,2,3,6,5,4,3,6,1,1,1,3,7,5,Not sure,Yes,40,100,65,4.44,3.48,3.96,3.6,4.04,3.68,5,2,4,5,4.24,2.26,3.4,4.66,5.2,4.4,4.7,6.4,3.1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,3,3.92,None,,Meat-eater,,16.58,0.923076923,42,Male,Midwest,Hispanic,5,32500,173,0,0,1,0,0,0,1,0,0.2,,4,2,2,1,1,5,4,5,,4,3,5,3,4,3,,1,4,4,5,4,2,2,3,4,2,,4,high,35_54,25000_49999,1.08747046
3,2,3,6,1,1,3,5,2,5,3,3,5,5,6,2,6,5,6,6,6,3.92,4.48,4,4.12,3.56,1.32,3.6,2.08,3.8,3.92,3.72,30,11,91,61,6,6,5,7,5,5,5,3,3,2,5,5,6,4,3,No,Not sure,1,25,66,3.88,2.48,4.32,2.72,1.76,2.36,6,7,7,7,7,1,1,6.16,7,0,2.3,3.8,1.3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,Protestant,,Meat-eater,no it was fine,52.83,0.923076923,53,Female,West,Hispanic,9,42500,174,0,0,0,0,0,1,0,0,0,3,2,3,5,1,1,3,4,2,4,3,3,4,4,5,2,5,4,5,5,5,5,5,4,6,5,6,6,6,associates,35_54,25000_49999,0.717857591
7,5,7,7,4,4,4,5,4,5,5,5,4,3,3,3,6,1,5,4,5,3,3,3,3,3,3,3,3,3,3,3,1,0,54,81,7,3,5,5,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,-1,10,50,5,4.08,5,5,4.96,4.96,7,5,7,7,3.94,1,1.06,5.02,4,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Atheist,,Meat-eater,"What a strange survey.  I wasn't sure of how to respond.  I never want to see a being mistreated, but more importantly,  I am against the excessive development of AI.  If it exists humans WILL find a way to abuse and exploit it.",24.97,0.923076923,59,Female,West,Hispanic,9,72500,175,0,0,0,0,1,0,1,0,0.2,6,4,6,6,,,,4,,4,4,4,,3,3,3,5,1,4,,4,6,3,4,4,6,4,6,6,associates,55_,50000_74999,0.929816785
4,4,4,3,7,4,7,4,1,7,4,5,7,5,7,5,7,4,7,7,7,5,5,4.04,4.12,4.28,1.84,4,1.76,5,5,5,100,100,100,100,4,1,5,5,5,4,4,3,7,2,5,1,6,5,3,Yes,Not sure,10,15,62,5,2.88,4.16,5,3.12,4.96,7,7,7,7,1,1,5.68,1,1,3.7,10,2.7,6,(2) agree,No,No,Yes,"[""None of the above""]",1,2,3,Protestant,,Meat-eater,,19.08,0.923076923,28,Female,South,Hispanic,10,62500,176,0,0,0,0,0,1,0,0,0,,,,3,6,,6,,1,6,,4,6,4,6,4,6,,6,6,6,,1,4,4,6,6,6,6,bachelors,18_34,50000_74999,0.892568035
7,5,7,7,5,5,5,4,5,5,5,4,4,4,5,5,5,1,6,5,4,4.28,1.08,4.56,2.36,1.72,2.16,3.6,2.12,2.44,4.76,2.16,23,32,87,76,6,5,5,6,5,2,5,1,2,3,4,5,6,3,3,Not sure,No,55,50,86,4.6,4.48,4.52,4.16,4.44,4.52,7,2,7,2,5.38,1.6,2.2,5.68,1.66,2,6.7,2.3,1.2,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,2.6,None,,Meat-eater,,10.7,0.923076923,47,Female,Northeast,Hispanic,11,137500,177,0,0,0,0,0,1,1,0,0,6,4,6,6,4,4,4,,4,4,4,,,,4,4,4,1,5,4,,5,4,4,5,6,2,6,2,post_grad,35_54,100000_,1.004287383
6,2,6,6,2,2,6,2,2,5,2,5,5,2,3,4,6,1,2,5,6,4.8,2.88,4.28,1.84,4.88,1.56,4.4,2,3.4,4.88,2.36,12,12,66,70,6,6,6,6,4,4,2,7,1,5,6,3,7,1,1,Yes,Not sure,30,25,82,4.08,1.2,2.2,1.4,1.72,4.2,7,6,7,6,3.4,2.02,2.92,6.1,5.32,2.9,1.5,7.1,6.1,(2) agree,No,Yes,Yes,"[""None of the above""]",1,2,2.76,Catholic,,Meat-eater,Great Survey,11.33,0.923076923,38,Male,South,Hispanic,7,27500,178,0,0,0,0,0,1,0,0,0,5,2,5,5,2,2,5,2,2,4,2,4,4,2,3,,5,1,2,4,5,5,5,5,5,6,5,6,5,some_college,35_54,25000_49999,1.235607577
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.08,3.04,3.12,2.84,3.12,2.92,2.88,3,3.64,3.04,2.76,50,45,45,51,4,4,4,4,6,6,6,6,6,6,6,6,6,6,6,Not sure,Not sure,0,0,54,3.2,2.96,2.92,2.76,2.92,3.08,4,4,4,4,4,4,4,4.06,3.52,5,5,5,4.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Undisclosed,,Meat-eater,,3.92,0.923076923,37,Male,Northeast,Black,8,12500,179,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,some_college,35_54,_24999,0.919626247
3,3,3,3,7,6,7,7,5,7,6,7,7,5,7,3,7,5,7,7,7,5,4.68,4,4.08,4.16,1.44,4.32,1,4.44,5,5,15,16,99,100,3,1,2,1,7,7,5,5,2,2,5,2,7,7,7,Not sure,No,10,5,100,4.24,2,3.56,4.8,4.28,1.4,7,7,7,7,7,1.06,1,1.06,1.06,0.1,0.2,0.1,0.1,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.36,Protestant,,Meat-eater,,11.28,0.923076923,36,Male,Northeast,Hispanic,10,82500,180,1,1,1,1,1,0,0,0,1,3,3,3,3,6,5,6,6,4,6,5,6,6,4,6,3,6,4,6,6,6,3,1,2,1,6,6,6,6,bachelors,35_54,75000_99999,0.971045063
2,5,2,2,1,1,5,5,5,5,5,3,5,5,5,5,5,5,6,5,5,4.2,4.36,4.48,4.4,4.28,2.28,4.28,2,4.16,4.16,4.16,40,42,82,86,5,3,3,3,6,7,5,2,2,4,5,5,6,6,7,Not sure,Yes,2,5,100,4.32,2.52,3.64,4.44,4.2,4.04,7,7,7,7,4.78,3.28,3.34,2.68,2.8,8.7,8.2,7.8,4.5,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.56,Catholic,,Meat-eater,None.,8.22,0.923076923,31,Male,West,Hispanic,9,52500,181,0,0,0,1,1,0,0,0,0.4,2,4,2,2,1,1,4,4,4,4,4,3,4,4,4,4,4,4,5,4,4,4,3,3,3,6,6,6,6,associates,18_34,50000_74999,1.16173167
5,5,6,7,5,6,6,5,2,5,2,3,6,3,5,5,7,4,5,5,5,4.28,4.96,4.44,2.28,2.16,2.76,3,3,4.32,5,3.68,62,53,100,69,7,6,6,6,4,5,5,4,2,3,2,1,5,6,5,Not sure,Yes,5,5,100,2.52,3.8,4.36,3.12,3.76,2.2,7,7,7,7,4.24,4.3,5.02,5.8,3.94,3.3,3.4,2.8,5.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.36,Jewish,,Meat-eater,Interesting.........,11.12,0.923076923,64,Female,Northeast,Hispanic,10,67500,182,0,0,0,0,1,0,0,0,0.2,4,4,5,6,4,5,5,4,2,4,2,3,5,3,4,4,6,,4,4,4,6,5,5,5,6,6,6,6,bachelors,55_,50000_74999,0.874285859
3,5,5,7,3,3,3,6,1,3,3,3,5,2,3,5,5,3,5,3,6,4.12,1.8,1.68,1.4,3.04,1.4,4.24,1.36,3.64,4.8,4.44,9,65,73,66,7,5,5,5,5,5,3,2,1,3,3,2,3,7,6,No,Not sure,15,20,96,4.72,1.4,4.72,3.92,1.36,4.68,2,6,5,7,6.52,1.96,1.06,6.16,5.02,0.1,0.2,4.8,0.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.56,Jewish,None,Meat-eater,,10.97,0.923076923,48,Female,West,Hispanic,8,175000,183,0,0,1,0,1,0,0,0,0.4,3,4,4,6,3,3,3,5,1,3,3,3,4,2,3,4,4,3,4,3,5,6,4,4,4,2,5,4,6,some_college,35_54,100000_,1.416284889
3,3,3,3,3,3,5,5,5,3,5,2,5,4,5,4,5,3,5,3,5,3.84,3.44,3.28,3.8,3.56,3.6,3.64,3.4,4.16,3.16,3.6,60,60,74,67,4,3,5,5,4,2,4,5,5,2,3,1,5,1,2,Not sure,No,20,30,71,3.76,2.76,3.88,3.28,3.64,3.48,5,5,5,7,5.5,4.48,4.06,4.84,2.92,3.4,3.9,2.9,1.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,2.6,Catholic,,Meat-eater,,15.17,0.923076923,30,Female,South,Hispanic,5,52500,184,0,0,0,0,1,0,0,0,0.2,3,3,3,3,3,3,4,4,4,3,4,2,4,,4,,4,3,4,3,4,,3,4,4,4,4,4,6,high,18_34,50000_74999,1.231725937
2,2,2,2,3,3,6,6,3,3,6,2,5,5,5,5,5,6,5,5,5,3.92,3.92,3.6,2.04,2.08,1.64,1.76,1.36,3.96,3.48,3.72,57,16,73,58,5,2,4,6,5,3,4,4,4,6,2,3,4,5,6,No,Not sure,12,24,85,3.36,2.32,3.44,2.44,3.36,2.32,7,6,6,5,4.6,1.96,4.36,4.96,4.54,1.7,2.7,5.4,2.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.56,Catholic,,Meat-eater,,10.75,0.923076923,32,Female,Northeast,Hispanic,10,175000,185,0,0,0,0,0,1,0,0,0,2,2,2,2,3,3,5,5,3,3,5,2,4,4,4,4,4,5,4,4,4,4,2,,5,6,5,5,4,bachelors,18_34,100000_,0.959539724
1,1,1,1,7,1,7,7,1,7,6,1,7,7,7,7,7,7,7,6,5,4.8,4.88,4.36,3.96,4.68,4.92,4.76,5,5,4.72,4.28,98,97,100,100,7,7,6,7,1,5,3,5,4,1,1,3,3,3,1,Yes,Yes,1,1,95,4.76,4.92,4.84,4.8,4.76,4.84,7,7,7,7,6.7,6.76,6.7,7,6.7,9.7,9.7,9.8,9.8,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,5,4.96,Buddhist,,Meat-eater,,14.82,0.923076923,41,Male,South,Hispanic,8,27500,186,0,1,1,0,0,0,0,0,0.4,1,1,1,1,6,1,6,6,1,6,5,1,6,6,6,6,6,6,6,5,4,6,6,5,6,6,6,6,6,some_college,35_54,25000_49999,1.235607577
3,6,6,7,5,5,6,6,5,5,6,5,5,5,5,5,6,1,6,6,6,2.56,2.6,2.4,2,2.24,2.24,2.16,1.8,2.76,3.96,3.72,22,14,65,59,5,5,2,3,4,4,4,4,5,3,4,4,4,2,4,No,Yes,8,6,79,2.44,2.24,3.52,3.68,3.96,3.96,6,6,6,6,3.76,3.04,4.72,4.78,4.42,3.7,3.1,3.4,3.6,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.08,Catholic,,Meat-eater,,13.75,0.923076923,31,Male,West,Hispanic,5,77500,187,0,0,1,1,1,0,0,0,0.6,3,5,5,6,4,4,5,5,4,4,5,4,4,4,4,4,5,1,5,5,5,4,4,2,3,5,5,5,5,high,18_34,75000_99999,1.393177722
7,3,7,7,6,6,6,3,3,3,4,3,3,2,6,3,6,1,6,3,4,4.64,1.76,4.28,2,1.56,2.04,1.72,1.64,1.8,4.36,4.52,16,12,65,11,4,6,6,6,1,2,2,2,1,1,1,3,3,2,1,No,Not sure,1,1,19,3.52,3.68,2.16,2.92,3.48,3.84,6,5,5,2,1.78,1.24,3.76,3.76,2.32,2.3,3.8,3.8,1.8,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,2.08,Catholic,,Meat-eater,,14.8,0.923076923,39,Female,West,Hispanic,10,112500,188,0,1,0,0,0,0,0,0,0.2,6,3,6,6,5,5,5,3,3,3,,3,3,2,5,3,5,1,5,3,,,5,5,5,5,4,4,2,bachelors,35_54,100000_,0.916408694
3,3,2,3,7,3,3,6,5,1,6,3,6,5,7,6,7,5,5,7,7,1.84,2,1.4,1.72,4.04,2.08,1.2,2.16,1.2,1.8,1.2,73,72,66,76,2,6,5,5,6,4,5,4,4,3,5,6,5,7,3,Not sure,Yes,5,8,80,3.84,1.88,4.12,4.48,4.28,4.04,5,6,5,5,5.32,6.22,5.02,5.56,5.08,7.6,7.5,7.4,7.5,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.92,Catholic,,Meat-eater,,6.97,0.923076923,44,Female,West,Hispanic,11,112500,189,0,0,0,1,1,0,0,0,0.4,3,3,2,3,6,3,3,5,4,1,5,3,5,4,6,5,6,4,4,6,6,2,5,4,4,4,5,4,4,post_grad,35_54,100000_,1.000733222
4,4,4,4,4,4,5,5,4,4,5,4,5,5,5,6,4,4,6,6,6,4.04,4,4.32,4,4.16,4.56,3.6,2.88,4.44,4.12,4.28,52,40,48,52,4,4,4,4,4,4,4,2,1,1,5,1,4,4,4,Not sure,Not sure,0,0,84,3.76,3.32,3.76,3.2,2.96,3.28,7,6,7,6,3.16,1.78,4.06,2.32,2.08,5,4.1,5,4.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.84,Catholic,,Meat-eater,,16.52,0.923076923,41,Female,West,Hispanic,5,72500,190,0,0,0,0,0,1,0,0,0,,,,,,,4,4,,,4,,4,4,4,5,,,5,5,5,,,,,6,5,6,5,high,35_54,50000_74999,1.195744048
3,7,2,2,7,7,7,7,7,5,3,2,6,2,7,7,7,2,7,7,7,5,4,4,4,4,2,3,3,4,5,5,100,100,90,70,7,7,7,7,1,1,1,5,2,4,3,5,1,1,1,Yes,Yes,0,1,75,4,3,3,3,3,4,7,6,7,6,7,1,1,7,2.08,2,2,3,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Catholic,,Meat-eater,,18.65,0.923076923,31,Female,West,Hispanic,9,97500,191,0,0,0,0,1,0,0,0,0.2,3,6,2,2,6,6,6,6,6,4,3,2,5,2,6,6,6,2,6,6,6,6,6,6,6,6,5,6,5,associates,18_34,75000_99999,0.894941628
4,4,4,4,6,6,6,6,6,4,4,4,6,6,6,6,6,6,6,6,6,1.72,4.16,1.44,4.4,4.2,3.96,4,4.12,4.36,4.32,4.32,90,86,88,12,4,3,3,3,5,6,5,5,7,1,3,5,4,5,5,Yes,Yes,1,1,82,2.56,2.4,3.8,2.76,2.04,2.56,5,5,6,5,4.6,5.14,4.78,5.08,5.86,6.4,6.7,6.5,6.7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,4,2.56,Hindu,,Vegetarian,Survey was good,5.95,0.923076923,30,Female,South,Asian,10,97500,192,0,0,0,0,0,1,0,1,0,,,,,5,5,5,5,5,,,,5,5,5,5,5,5,5,5,5,,3,3,3,4,4,5,4,bachelors,18_34,75000_99999,0.778099287
3,3,3,3,2,2,2,2,2,2,2,2,3,3,5,2,5,3,3,3,5,1.04,1,1,1,1,1,1,1,1,1,1.12,0,0,21,21,4,5,5,5,3,2,3,2,2,3,5,3,4,3,3,No,No,1,10,9,2.48,2.52,2.52,2.44,2.48,2.56,5,3,6,6,6.94,1,1,6.88,4.54,0,0,0,2.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.04,None,,Meat-eater,"This is a topic I honestly never thought about until now. Interesting, but unusual. Iâ€™m a little curious to know more, but always have thought of AI as non humanâ€¦but I did love the movie Bicentennial Man.",20.62,0.923076923,45,Female,West,Hispanic,10,175000,193,0,0,0,0,1,0,1,0,0.2,3,3,3,3,2,2,2,2,2,2,2,2,3,3,4,2,4,3,3,3,4,,4,4,4,4,3,5,5,bachelors,35_54,100000_,0.916408694
5,5,6,5,6,5,6,6,5,6,7,2,7,6,6,2,5,7,7,6,5,3.76,4.28,3.68,3.64,4,3.64,4,3,4.52,4.2,3,73,82,64,71,5,5,7,6,7,5,5,6,6,4,6,5,6,7,5,Not sure,Yes,0,0,79,3.84,4.44,3.52,3.96,3.36,3.84,6,6,5,5,4.78,5.68,5.62,4.6,5.08,7.8,6.9,6.3,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,2,3.92,Hindu,,Meat-eater,,28.3,0.923076923,43,Female,South,Asian,10,72500,194,0,1,0,1,0,0,0,0,0.4,4,4,5,4,5,4,5,5,4,5,6,2,6,5,5,2,4,6,6,5,4,4,4,6,5,5,5,4,4,bachelors,35_54,50000_74999,0.804061737
6,6,5,6,6,6,6,6,6,6,2,2,7,6,7,7,7,5,7,7,7,3.8,3.6,3.96,4.04,3.88,3.44,3.96,2.92,4.32,4.12,2.88,65,61,58,65,4,7,7,7,6,3,7,1,7,2,2,7,3,7,1,Not sure,Not sure,10,10,100,3.28,3.48,4.08,3.76,4.04,3.64,7,6,6,6,3.94,3.46,4.66,4.24,2.26,4.1,6.8,4.5,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,,10.67,0.923076923,70,Female,South,Hispanic,5,77500,195,0,0,0,0,0,1,0,0,0,5,5,4,5,5,5,5,5,5,5,2,2,6,5,6,6,6,4,6,6,6,,6,6,6,6,5,5,5,high,55_,75000_99999,1.100879702
5,5,3,5,5,3,5,5,3,3,5,5,5,5,3,5,5,3,3,3,3,3.92,4.12,3.4,3,3.04,3.24,4.44,3.28,3.48,3,3.16,85,63,72,76,6,5,6,5,5,4,4,3,4,5,4,4,5,4,4,No,No,3,3,56,3.12,3.04,3.16,3.52,2.92,3.4,6,5,5,5,4.24,4,3.88,4.06,4.3,4.8,3.8,4.7,5.6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,3,3,None,,Meat-eater,,4.55,0.923076923,34,Male,Northeast,Hispanic,10,112500,196,0,1,1,0,0,0,1,0,0.4,4,4,3,4,4,3,4,4,3,3,4,4,4,4,3,4,4,3,3,3,3,5,4,5,4,5,4,4,4,bachelors,18_34,100000_,1.155275679
7,1,7,7,3,3,6,2,3,5,2,3,1,6,3,2,3,6,5,1,6,4.24,1.92,1.72,1.92,3.92,4.12,4.24,1.88,2,3.68,5,98,100,31,100,1,7,2,2,5,5,3,1,2,2,3,6,3,6,7,Yes,Not sure,0,0,96,1.08,1.16,5,5,1.12,2,7,1,2,2,7,1,1,7,7,0.5,9.5,10,0.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,3.4,Buddhist,,Meat-eater,Thank you,7.93,0.923076923,22,Male,West,Hispanic,6,32500,197,0,0,1,0,0,0,0,0,0.2,6,1,6,6,3,3,5,2,3,4,2,3,1,5,3,2,3,5,4,1,5,1,6,2,2,6,1,2,2,high,18_34,25000_49999,1.165961412
7,7,7,6,4,4,3,4,1,4,1,1,4,4,4,1,6,1,4,4,4,3.6,2.84,2.88,2.68,2.84,2.4,2.08,2.04,3.4,1.68,3.24,13,26,15,33,6,7,7,7,4,5,1,3,6,6,7,7,6,2,2,No,No,10,5,22,3.28,1.44,3.48,1.92,1.36,1.88,7,7,6,6,4.78,1,1,1.96,4.42,0.8,5.7,0.8,1.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,None,Christian,Meat-eater,,9.93,0.948717949,51,Female,South,Hispanic,8,47500,198,0,0,0,0,0,1,1,0,0,6,6,6,5,,,3,,1,,1,1,,,,1,5,1,,,,5,6,6,6,6,6,5,5,some_college,35_54,25000_49999,1.026261155
5,5,1,1,6,5,7,7,7,7,7,7,5,5,5,2,7,1,7,6,7,5,2.68,4.72,3.88,4.64,4.4,2.8,3.4,4.2,4.12,4.24,84,73,81,91,6,2,7,6,5,4,7,5,4,4,6,5,7,6,5,Not sure,No,30,15,93,1.56,1.16,2.08,1.8,1.96,2.2,2,1,3,1,5.32,2.32,4.72,2.68,2.74,1.7,3,6.6,2.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,3,4.04,None,,Meat-eater,,6.87,0.923076923,29,Male,Northeast,Hispanic,9,52500,199,0,0,1,0,0,0,1,0,0.2,4,4,1,1,5,4,6,6,6,6,6,6,4,4,4,2,6,1,6,5,6,5,2,6,5,2,1,3,1,associates,18_34,50000_74999,1.165857626
3,3,3,6,1,2,2,2,2,2,2,1,5,2,2,1,5,1,6,6,5,3.2,3.08,3.04,2.16,1.16,1.44,1.48,1.24,1.32,1.96,2.56,15,0,97,67,6,5,3,5,5,3,2,1,1,2,1,2,2,2,3,No,Yes,20,30,85,5,2.2,4.6,2.44,2.12,2.68,6,6,6,6,1,1.06,1.06,6.88,5.08,0.8,0.8,3.9,0.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.12,Atheist,,Meat-eater,,11.65,0.923076923,48,Male,South,Hispanic,8,47500,200,0,0,0,0,1,0,1,0,0.2,3,3,3,5,1,2,2,2,2,2,2,1,4,2,2,1,4,1,5,5,4,5,4,3,4,5,5,5,5,some_college,35_54,25000_49999,1.235607577
7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,5,4.96,5,5,5,5,0,2,0,0,1,7,7,7,2,2,5,5,7,6,6,6,4,1,1,Yes,Yes,1,3,90,1,1.04,1.08,1.08,1.24,1.12,1,1,1,5,7,1,1.96,7,4.42,9.3,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,More info on this topic,13.07,0.923076923,29,Female,South,Hispanic,7,27500,201,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,1,1,1,4,some_college,18_34,25000_49999,1.070759558
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.32,2.32,2.44,2.28,2.24,2.28,2.36,2.36,2.4,2.24,2.24,27,33,31,30,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,2,2,99,2.72,2.76,2.72,2.68,2.84,2.6,6,5,6,6,4.96,2.92,4.6,2.8,4,4,4.1,3.9,3.9,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,,8.32,0.923076923,46,Female,West,Hispanic,4,137500,202,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,5,4,5,5,less_than_high,35_54,100000_,1.397807254
2,1,3,5,5,5,5,6,7,5,5,6,6,1,5,5,7,6,5,7,5,1.52,1.16,3.68,3.44,2.68,4,2.4,2.36,1.88,4.36,3.32,7,2,80,66,7,6,7,7,4,4,4,6,5,7,4,7,6,1,3,Yes,Yes,3,2,69,3.72,3.52,3.72,4.4,4.8,3.4,6,6,7,6,2.8,1.72,3.28,5.14,4.06,1.5,0.8,1.5,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.68,Catholic,,Meat-eater,,12.92,0.923076923,22,Female,South,Hispanic,10,97500,203,0,1,1,1,1,0,0,0,0.8,2,1,3,4,4,4,4,5,6,4,4,5,5,1,4,4,6,5,4,6,4,6,5,6,6,5,5,6,5,bachelors,18_34,75000_99999,0.827852343
3,3,3,5,2,5,5,6,5,3,3,5,2,2,3,3,3,2,6,5,5,2.48,2.48,3.8,3.84,2.68,3.64,3.72,3.72,2.36,2.68,2.72,19,23,71,37,5,5,5,6,2,4,4,6,5,3,6,4,4,2,2,No,Not sure,-1,0,69,3.28,2.08,4.08,4.2,2.56,2.56,3,3,6,5,4.9,3.16,2.8,5.32,5.14,6.6,6.9,3.8,3.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.4,Catholic,,Meat-eater,,18.3,0.923076923,45,Female,South,Hispanic,10,42500,204,0,0,0,0,1,0,0,0,0.2,3,3,3,4,2,4,4,5,4,3,3,4,2,2,3,3,3,2,5,4,4,4,4,4,5,3,3,5,4,bachelors,35_54,25000_49999,0.664043408
2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,1,2,1,2.12,3.56,2.32,1.2,1.04,1.12,1.04,1.08,1.08,4.6,2.04,3,3,97,64,7,5,7,7,4,4,4,2,7,1,5,6,3,3,4,No,No,15,15,58,1,1,4.84,1,1,1.04,5,1,7,7,7,6.88,7,6.94,7,0,0,1,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,1.56,Catholic,,Meat-eater,,13.85,0.923076923,46,Male,Northeast,Hispanic,10,175000,205,0,0,1,0,0,0,0,0,0.2,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,1,2,1,6,4,6,6,4,1,6,6,bachelors,35_54,100000_,1.107264973
5,5,3,2,2,6,3,6,5,6,6,6,5,6,6,5,5,3,3,5,2,3.88,2.44,2.28,2.36,3.96,2.2,4,3.52,2.6,2.04,3.88,31,34,74,61,2,3,3,5,3,4,4,4,4,4,4,4,4,4,4,No,Not sure,1,1,75,1.84,2.48,3.96,3.8,1.84,1.76,6,5,6,5,2.74,5.38,3.7,5.32,2.2,2.8,4.2,2.5,2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.64,Undisclosed,,Meat-eater,,7.43,0.923076923,22,Female,South,Hispanic,5,32500,206,0,0,1,0,1,0,1,0,0.4,4,4,3,2,2,5,3,5,4,5,5,5,4,5,5,4,4,3,3,4,2,2,3,3,4,5,4,5,4,high,18_34,25000_49999,0.95609995
5,3,5,3,5,5,5,5,5,5,5,3,4,4,5,4,5,5,5,2,3,2.48,2.8,2.12,4.04,3.92,4.12,4.12,3.04,3,2.08,2.64,18,16,59,21,4,5,5,5,2,5,2,5,5,5,2,4,2,1,2,Not sure,Not sure,1,0,71,2.92,3.48,3.44,2.96,1.76,3,7,7,7,7,2.5,1.9,2.38,5.44,2.98,1.7,3.4,5.8,1.6,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.96,Catholic,,Meat-eater,,13.4,0.923076923,46,Male,South,Hispanic,9,57500,207,1,0,0,1,1,0,0,0,0.6,4,3,4,3,4,4,4,4,4,4,4,3,,,4,,4,4,4,2,3,,4,4,4,6,6,6,6,associates,35_54,50000_74999,1.099293221
7,7,7,7,7,7,7,7,7,7,7,7,7,3,7,7,7,1,7,7,7,4.96,4.88,4.8,4.4,4.88,4.96,5,4.84,4.72,4.96,4.92,100,99,99,99,4,1,1,1,7,7,7,4,4,7,5,7,7,7,7,Yes,Not sure,2,2,99,4.76,4.32,4.92,4.64,4.8,4.8,7,7,7,7,6.76,6.7,6.7,6.34,6.88,8.9,9.1,9.4,9.8,(2) agree,No,No,Yes,"[""None of the above""]",5,4,4.96,None,,Meat-eater,,18.28,0.923076923,32,Male,South,Hispanic,7,72500,208,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,6,6,6,6,6,6,6,3,6,6,6,1,6,6,6,,1,1,1,6,6,6,6,some_college,18_34,50000_74999,1.660830924
2,7,2,5,6,7,7,6,5,7,6,7,6,6,7,4,7,2,7,7,7,4.6,4.36,3.4,2.52,2.52,2.64,2.36,2.4,2.28,4.6,3.92,40,35,87,75,6,2,2,3,6,3,6,2,5,4,1,6,4,7,7,No,Yes,50,70,90,4.8,4.48,4.72,3.96,4.64,4.68,7,6,7,6,2.86,4.54,6.46,4.06,2.8,3.2,2.7,3.4,3.3,(2) agree,No,No,Yes,"[""None of the above""]",1,2,3.36,Buddhist,,Meat-eater,,32.05,0.923076923,33,Female,West,Hispanic,10,137500,209,0,0,0,0,0,1,0,0,0,2,6,2,4,5,6,6,5,4,6,5,6,5,5,6,,6,2,6,6,6,5,2,2,3,6,5,6,5,bachelors,18_34,100000_,0.956143924
6,6,6,6,6,6,6,6,1,6,6,6,2,2,2,2,7,4,6,6,6,4.28,4.64,4.76,2.16,1.92,1.8,4.72,1.8,4.24,4.8,4.32,78,79,80,78,7,6,7,7,7,7,4,7,1,3,5,4,6,7,7,Not sure,Not sure,5,5,96,4.64,4.64,4.56,4.68,4.64,4.64,7,7,7,7,2.32,1.48,4.78,2.2,3.1,7.1,0.1,8.4,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.04,Catholic,,Meat-eater,none,12.65,0.923076923,67,Female,West,Hispanic,10,87500,210,0,0,0,0,1,0,0,0,0.2,5,5,5,5,5,5,5,5,1,5,5,5,2,2,2,2,6,,5,5,5,6,5,6,6,6,6,6,6,bachelors,55_,75000_99999,0.808025967
4,4,2,3,4,5,6,5,4,4,4,5,5,4,5,5,4,4,5,5,4,2.52,2.92,3.04,2.88,3.32,3.36,3.12,2.68,3,3.04,2.8,56,57,57,59,4,4,6,5,7,7,3,2,5,5,6,4,4,5,7,Yes,Yes,5,14,55,3.24,3.48,3.44,3.28,3.4,3.32,3,6,6,5,4.78,3.88,3.82,4.24,4.42,5.3,5.6,5,5.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.36,None,,Meat-eater,,8.2,0.923076923,35,Female,West,Hispanic,3,2500,211,0,0,0,0,0,1,1,0,0,,,2,3,,4,5,4,,,,4,4,,4,4,,,4,4,,,,5,4,3,5,5,4,less_than_high,35_54,_24999,0.882600568
5,5,5,5,3,3,4,5,4,5,5,5,5,3,4,4,6,3,6,6,6,4.32,4.36,4.28,4.32,4.2,4.12,4.32,4.4,4.24,4.08,4.4,60,61,90,55,4,3,3,3,1,1,2,7,4,3,7,7,2,1,1,Yes,Yes,0,0,92,4.76,4.32,4.36,4.2,4.4,2.4,7,7,7,7,5.92,4.6,5.02,6.04,3.22,3.7,2.6,4,7.9,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.4,Catholic,,Meat-eater,,24.52,0.923076923,48,Female,South,Hispanic,5,52500,212,0,0,0,0,0,1,0,0,0,4,4,4,4,3,3,,4,,4,4,4,4,3,,,5,3,5,5,5,,3,3,3,6,6,6,6,high,35_54,50000_74999,1.180538127
3,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,6,5,5,5,4.28,4.24,4.24,4.28,4.24,4.32,4.08,4.2,4.4,4.24,4.24,89,79,82,83,5,5,3,3,6,6,6,6,6,6,6,6,6,7,6,Yes,Not sure,10,10,84,4.04,4,4.08,4.32,4.16,4.12,5,5,5,5,5.62,5.5,5.5,5.8,5.5,8.3,8.1,7.9,7.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.64,Catholic,,Meat-eater,None,20.5,0.923076923,66,Male,South,Hispanic,9,12500,213,0,0,0,0,0,1,0,0,0,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,3,3,4,4,4,4,associates,55_,_24999,0.738078384
1,1,7,5,1,1,3,7,1,6,2,3,3,6,2,1,5,1,3,3,5,5,3.8,1.88,2.08,1,2.2,4.08,1.88,4.36,3,2.08,20,20,76,78,7,5,7,7,2,3,1,1,1,3,4,4,4,2,3,No,No,9,5,21,3.92,1.76,4.08,3.88,3.92,2.96,2,6,6,6,5.62,1.06,7,5.92,1,0,0.1,5,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,42.12,0.923076923,64,Male,West,Asian,10,175000,214,0,0,0,0,0,1,0,0,0,1,1,6,4,1,1,3,6,1,5,2,3,3,5,2,1,4,1,3,3,4,6,4,6,6,2,5,5,5,bachelors,55_,100000_,1.042659012
1,5,1,3,5,5,7,5,3,6,4,1,5,1,3,2,5,1,6,5,6,4.16,4,3.08,3,2.84,2.52,2.76,2.44,3.6,4,3.84,0,8,40,82,6,4,5,5,3,3,3,1,7,1,1,1,2,1,1,No,No,1,100,0,4.92,3.04,4.6,1.24,1.96,2.96,7,3,6,7,6.7,1.36,4.18,6.28,3.94,0.3,6.8,3.4,0.4,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.12,Catholic,,Meat-eater,,17.48,0.923076923,61,Female,South,Hispanic,7,32500,215,0,0,0,0,0,1,0,0,0,1,4,1,3,4,4,6,4,3,5,,1,4,1,3,2,4,1,5,4,5,5,,4,4,6,3,5,6,some_college,55_,25000_49999,1.031825329
3,3,7,3,3,5,6,5,3,5,5,3,5,3,5,3,6,3,6,3,5,3.16,2.8,2.88,1.36,2.32,1.44,3.28,1.24,2.24,3.68,2.84,43,41,80,58,3,5,5,5,5,4,3,2,1,1,5,1,3,4,4,No,Not sure,20,20,86,2.72,2.64,4.32,2.88,2.68,3.72,6,6,5,3,6.1,1.6,4.48,5.5,4.3,1.8,0.9,6.4,3.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,9.17,0.923076923,47,Male,West,Hispanic,11,175000,216,0,0,0,0,0,1,0,0,0,3,3,6,3,3,4,5,4,3,4,4,3,4,3,4,3,5,3,5,3,4,3,4,4,4,5,5,4,3,post_grad,35_54,100000_,1.204872215
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,3.08,3.16,3.2,3.2,3.44,3.48,3.12,3.24,3.2,3.24,3.12,54,54,57,55,4,4,4,4,6,6,5,5,4,4,2,4,3,4,6,Not sure,Not sure,1,1,55,3,3.12,3.36,3,3.2,3.04,4,4,4,4,4.12,4.06,4.06,4.12,4.12,5.8,5.1,5.1,5.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,23.37,0.923076923,45,Female,South,Black,5,37500,217,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,5,,,,,,,,,high,35_54,25000_49999,0.779921135
6,3,6,6,2,3,3,3,1,3,3,3,6,3,5,3,3,1,5,5,6,4,4,2,2,2,2,4,2,2,2,2,30,40,100,60,4,5,7,7,7,7,3,1,2,5,5,5,2,7,5,Not sure,Not sure,-1,-1,40,5,4.6,5,3.8,4,5,6,5,6,5,7,1.48,2.14,5.02,5.08,1.7,5.2,8.7,2.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.36,Protestant,N/A,Meat-eater,,20.23,0.923076923,38,Female,Midwest,Asian,9,12500,218,0,0,0,0,1,0,0,0,0.2,5,3,5,5,2,3,3,3,1,3,3,3,5,3,4,3,3,1,4,4,5,,4,6,6,5,4,5,4,associates,35_54,_24999,0.564857924
7,2,5,2,7,7,7,5,7,6,7,7,7,7,7,7,7,2,7,7,7,3.6,3.76,1.04,3.56,4.92,1.68,2.68,1.96,1.84,1.08,3.68,0,0,66,71,7,5,5,5,6,6,2,1,4,5,3,3,5,7,6,No,Yes,15,20,100,5,5,5,5,1,5,7,5,5,5,4.42,1,7,6.94,5.56,0,0,2.9,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",0,3,4.32,Other,Satanist,Meat-eater,,14.65,0.923076923,34,Male,Northeast,Hispanic,9,137500,219,0,0,1,1,0,0,0,0,0.4,6,2,4,2,6,6,6,4,6,5,6,6,6,6,6,6,6,2,6,6,6,6,4,4,4,6,4,4,4,associates,18_34,100000_,1.23301752
7,7,7,7,6,1,1,1,1,2,1,2,1,1,1,1,6,2,2,5,7,4.92,5,4.36,1,5,1,5,1,5,5,5,0,0,100,0,6,5,5,6,1,3,3,7,7,2,7,2,5,7,1,Not sure,No,-1,-1,100,5,4.96,5,1,1,1,7,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,3,1.08,Other,Christian,Meat-eater,Great,10.33,0.923076923,39,Female,South,Hispanic,10,42500,220,0,0,0,0,0,1,0,0,0,6,6,6,6,5,1,1,1,1,2,1,2,1,1,1,1,5,2,2,4,6,5,4,4,5,6,6,6,6,bachelors,35_54,25000_49999,0.664043408
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,1,1,1,1,1.48,1,1,1,1.24,1.68,1,0,1,0,0,4,1,1,1,4,4,4,4,4,4,4,4,4,4,4,Not sure,Yes,5,5,79,1,1,1,1.12,1,1,7,5,6,4,3.88,4.06,4.36,4.18,3.94,0,0.3,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,None,,Meat-eater,Great wirk,6.52,0.923076923,43,Male,South,Hispanic,6,37500,221,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,6,,1,1,1,6,4,5,,high,35_54,25000_49999,1.103295632
3,5,5,5,4,5,4,5,2,5,4,5,5,2,5,2,6,1,4,4,6,4,4.16,4.12,1.52,1,1,1,1,4.12,5,1,100,100,100,100,6,5,5,4,1,2,1,6,6,5,4,6,5,1,1,No,Not sure,100,120,38,3.04,3.16,3.92,3,1.28,1.4,7,6,7,7,7,2.2,6.4,3.88,5.62,0,4.8,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Protestant,,Meat-eater,I just want to say you thanks. It was very interesting to filled out this survey.,22.63,0.923076923,49,Female,South,Hispanic,8,97500,222,0,0,0,0,1,0,0,0,0.2,3,4,4,4,,4,,4,2,4,,4,4,2,4,2,5,1,,,5,5,4,4,,6,5,6,6,some_college,35_54,75000_99999,1.226253428
6,5,6,5,6,6,6,6,6,6,5,6,6,6,6,5,7,7,7,6,7,3.84,4.12,3.88,3.96,3.96,3.8,2.6,1.4,1.4,4.04,4.08,68,60,66,74,6,7,6,7,3,3,2,3,3,4,3,3,6,5,4,No,Not sure,30,20,100,3.76,3.88,3.6,3.84,3.68,3.76,5,3,3,1,5.02,5.32,5.02,4.24,5.08,7.5,7.3,7.1,7.6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,1.72,Protestant,,Meat-eater,,9.15,0.923076923,39,Female,Northeast,Hispanic,9,112500,223,0,0,1,0,0,0,0,0,0.2,5,4,5,4,5,5,5,5,5,5,4,5,5,5,5,4,6,6,6,5,6,5,6,5,6,4,3,3,1,associates,35_54,100000_,0.981550179
6,5,6,6,5,6,5,3,7,5,6,5,6,6,3,5,7,7,5,7,5,4.04,1.92,2.16,4,3.56,3.68,4.28,3.84,4.12,3.28,3.24,83,69,24,22,2,3,2,3,2,3,1,5,2,4,3,3,2,3,3,No,Yes,3,3,68,3.4,1.96,1.72,1.88,3.72,1.8,6,3,3,5,2.2,2.62,4.72,2.14,5.68,3.1,6.2,6.2,5.8,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.88,Jewish,,Vegetarian,,3.5,0.923076923,20,Male,South,Hispanic,13,92500,224,0,1,0,0,1,0,0,1,0.4,5,4,5,5,4,5,4,3,6,4,5,4,5,5,3,4,6,6,4,6,4,2,3,2,3,5,3,3,4,post_grad,18_34,75000_99999,1.088440445
7,1,7,7,1,4,1,1,1,1,1,1,1,1,1,1,4,1,4,4,7,1.12,2.16,1.08,5,1.16,3.88,3.96,4.96,5,1.08,1.12,4,0,4,55,7,7,7,7,1,1,1,1,1,3,1,1,1,1,1,No,No,1,1,0,4.96,1.36,1.08,1,1.2,1,7,3,7,6,7,1,1.18,7,1.06,0.2,0.1,0.2,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,5,Protestant,,Meat-eater,This was a nice flowing survey!,16.33,0.923076923,36,Female,South,Hispanic,9,62500,225,0,0,1,0,1,0,0,0,0.4,6,1,6,6,1,,1,1,1,1,1,1,1,1,1,1,,1,,,6,6,6,6,6,6,3,6,5,associates,35_54,50000_74999,0.913042257
7,5,6,5,7,2,4,4,7,3,6,2,5,7,6,6,1,4,7,3,5,3.88,4.84,3.56,3.88,3.8,3.8,3.68,3.64,3.72,4.48,3.96,60,68,26,27,7,1,1,1,5,3,6,1,7,4,1,1,4,7,7,Not sure,Yes,0,-1,89,4.56,4.48,3.96,3.76,3.76,4,7,7,2,5,2.62,1.84,6.88,6.52,1.78,8.3,6,7.8,7.1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1.68,Catholic,,Meat-eater,,22.02,0.923076923,32,Male,Northeast,Black,6,47500,226,0,0,1,1,1,0,0,0,0.6,6,4,5,4,6,2,,,6,3,5,2,4,6,5,5,1,,6,3,4,6,1,1,1,6,6,2,4,high,18_34,25000_49999,0.995876145
1,1,6,3,1,1,1,1,1,1,1,1,1,1,1,4,4,1,4,4,4,1,1,1,1,1,1,1.48,1,1,1,1,0,1,81,63,7,2,3,3,4,2,5,1,2,4,1,2,3,2,1,No,Not sure,200,1,16,1,1,1,1,1,1,7,7,7,7,7,1,1,1,6.1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,3,1.96,Catholic,,Meat-eater,,18.87,0.923076923,53,Male,South,Black,9,67500,227,0,0,0,0,0,1,0,0,0,1,1,5,3,1,1,1,1,1,1,1,1,1,1,1,,,1,,,,6,2,3,3,6,6,6,6,associates,35_54,50000_74999,0.935610339
4,4,2,2,3,3,3,3,3,5,5,4,6,4,4,4,6,4,4,4,4,3.44,3.4,3.2,3.52,3.6,3.36,2.6,2.6,2.52,3.08,3.4,37,40,39,38,4,5,4,5,5,4,2,5,4,5,3,5,5,3,2,Not sure,Not sure,0,0,52,2.68,2.72,2.64,2.72,2.68,2.64,6,6,4,4,2.8,3.04,2.98,3.22,4.48,3.9,3.4,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,None,11.47,0.923076923,44,Female,West,Hispanic,7,92500,228,0,0,0,0,0,1,0,0,0,,,2,2,3,3,3,3,3,4,4,,5,,,,5,,,,,,4,,4,5,5,,,some_college,35_54,75000_99999,1.242048185
7,3,7,5,2,2,3,4,1,1,2,1,4,3,2,2,7,1,5,6,7,5,3.16,1.84,1.24,1.04,4.08,1.08,1.04,1.36,4.44,5,55,57,39,5,7,6,5,5,1,1,1,6,3,3,2,3,2,2,1,No,No,-1,-1,0,3.28,1.72,5,1.6,1.44,1.24,7,6,2,1,4,1,1,7,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,No comments,18.87,0.923076923,60,Female,Midwest,Black,10,112500,229,0,0,0,0,0,1,0,0,0,6,3,6,4,2,2,3,,1,1,2,1,,3,2,2,6,1,4,5,6,6,5,4,4,6,5,2,1,bachelors,55_,100000_,0.763108546
2,2,2,2,3,6,6,6,6,5,6,2,6,6,6,5,6,3,6,6,6,4.28,4.24,4.2,4.08,4.2,4,4.24,3.96,4.08,4.08,4.16,63,66,73,70,3,2,2,2,7,6,6,7,6,6,6,6,6,7,6,Not sure,Yes,5,1,70,1.96,1.96,4.2,4.24,4,4.16,6,6,6,6,4.9,2.68,5.56,5.2,5.5,7.6,3.5,7.2,7.1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,3,3.68,Catholic,,Meat-eater,This was a great survey on AI,11.83,0.923076923,56,Female,West,Black,10,2500,230,0,0,1,0,0,0,0,0,0.2,2,2,2,2,3,5,5,5,5,4,5,2,5,5,5,4,5,3,5,5,5,3,2,2,2,5,5,5,5,bachelors,55_,_24999,0.495148959
5,3,5,5,4,4,4,4,1,3,1,1,6,4,4,7,7,1,4,4,4,1.4,1.28,1.16,1.04,1.2,1.08,1.08,1.08,1.08,1.84,1.28,0,0,43,93,7,4,5,4,2,2,1,1,1,1,1,1,1,4,2,Not sure,Not sure,20,-1,95,4.84,4.8,4.68,4.68,3.92,4.52,6,5,5,7,4.84,1,2.08,4.18,3.52,0,1.4,0.5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.24,Atheist,,Other restrictions,,9.18,0.923076923,41,Female,West,Asian,10,225000,231,0,0,0,0,0,1,1,1,0,4,3,4,4,,,,,1,3,1,1,5,,,6,6,1,,,,6,,4,,5,4,4,6,bachelors,35_54,100000_,0.861333494
6,6,7,6,6,2,6,6,7,3,6,3,6,4,6,4,3,4,4,4,4,3.24,2.76,4.64,2.36,3.04,2.72,3.08,2.48,2.56,3.48,3.88,70,58,21,32,4,2,4,4,1,1,1,1,1,2,4,1,2,4,1,Not sure,Not sure,60,50,44,3.24,2.44,3.52,3.08,3.24,4.12,6,5,6,7,6.04,2.98,3.88,3.52,3.88,2.8,3.6,3.6,4.2,(2) agree,Yes,No,Yes,"[""None of the above""]",3,1,1.04,None,,Meat-eater,,18.1,0.923076923,35,Female,West,Asian,8,32500,232,0,0,0,0,0,1,1,0,0,5,5,6,5,5,2,5,5,6,3,5,3,5,,5,,3,,,,,,2,,,5,4,5,6,some_college,35_54,25000_49999,0.977008261
6,5,3,3,5,5,5,5,5,5,5,2,6,5,5,5,5,2,5,5,6,1.88,1.64,1.52,1.28,1.2,1,1.44,1.76,1.24,1.76,1.56,0,0,67,89,5,5,5,5,2,3,3,3,2,2,3,3,2,2,1,No,Not sure,500,500,5,5,3.64,4.4,1.84,1.4,1.6,7,5,7,6,6.7,2.14,4,5.56,2.5,0,0.9,0,0,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,2,1.48,None,,Meat-eater,,9.38,0.923076923,32,Female,West,Asian,10,22500,233,1,1,1,0,0,0,1,0,0.6,5,4,3,3,4,4,4,4,4,4,4,2,5,4,4,4,4,2,4,4,5,4,4,4,4,6,4,6,5,bachelors,18_34,_24999,0.567443097
5,3,3,5,5,1,7,2,3,3,3,3,5,1,7,6,3,2,6,6,5,4.72,2.08,4.28,1.56,1.36,1.84,4.76,1.68,2.12,4.8,2.04,11,5,51,76,7,1,3,5,6,7,5,3,7,3,3,7,2,1,1,Not sure,Yes,0,0,97,4.76,1.44,1.32,2.2,4.96,2.08,6,6,7,6,6.88,1.06,6.82,7,5.56,2.2,7.4,7,2.7,(2) agree,No,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.28,Jewish,,Meat-eater,I think the AI conversation is going to be more important in the next few years with legal and moral definitions with cleartiy in the U.S. and constitution,13.57,0.923076923,47,Male,South,Other (Non-Hispanic),9,72500,234,0,0,0,1,1,0,0,0,0.4,4,3,3,4,4,1,6,2,3,3,3,3,4,1,6,5,3,2,5,5,4,6,1,3,4,5,5,6,5,associates,35_54,50000_74999,1.053326226
2,2,2,5,2,2,5,4,3,4,5,4,5,5,5,2,5,4,5,5,6,3.32,3.8,3.52,2,3.6,2.28,2.24,1.72,1.92,3.88,3.52,50,50,62,60,3,3,3,2,2,2,3,1,2,4,1,3,4,4,1,Not sure,Yes,5,5,66,2.2,1.92,3.04,3.04,2,3,5,5,6,5,4,2.68,2.8,4,4.36,4,2.9,3,2.9,(2) agree,No,No,No,"[""None of the above""]",1,2,1.96,None,,Meat-eater,,10.53,0.923076923,62,Female,West,Asian,8,175000,235,0,0,0,0,0,1,1,0,0,2,2,2,4,2,2,4,,3,,4,,4,4,4,2,4,,4,4,5,3,3,3,2,4,4,5,4,some_college,55_,100000_,1.338384968
3,1,7,6,1,1,1,1,1,1,1,1,4,1,1,1,4,1,1,1,4,1,1.04,1.04,1.04,1,1.04,1.04,1,1.04,1,1.04,9,50,81,62,7,7,7,7,2,4,1,1,2,1,1,1,4,1,2,Not sure,No,25,1,59,2.04,1.24,4.92,3.96,3.92,1.8,5,2,1,5,2.74,1,1.84,7,7,0,0,0.7,1.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.44,None,,Meat-eater,Love the Venn Diagrams,13.67,0.923076923,65,Male,South,Indigenous,10,82500,236,0,0,0,0,1,0,1,0,0.2,3,1,6,5,1,1,1,1,1,1,1,1,,1,1,1,,1,1,1,,6,6,6,6,4,2,1,4,bachelors,55_,75000_99999,0.305014765
4,4,7,7,1,7,4,4,1,4,4,4,4,4,1,1,7,1,7,7,7,5,3.16,5,1,2.96,1,1,1,3.08,5,3.44,47,50,100,46,6,7,7,7,4,4,4,2,4,1,1,1,5,1,1,Not sure,Not sure,10,20,98,4.92,3.64,3.8,2.96,2.88,3,1,2,1,2,7,1,3.94,7,5.02,0,0,3.1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Protestant,,Meat-eater,,6.9,0.923076923,46,Female,Northeast,White,9,7500,237,0,0,0,0,0,1,0,0,0,,,6,6,1,6,,,1,,,,,,1,1,6,1,6,6,6,5,6,6,6,1,2,1,2,associates,35_54,_24999,0.557551887
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,4,1,7,1.04,1,1,1.04,1.04,1.04,1,1.04,1.04,1.04,1,1,1,100,1,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,0,99,4.96,1.04,4.96,1.04,1,1.04,7,5,7,6,1,1.06,1.06,7,1,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,2,Protestant,,Vegan,,13.78,0.923076923,39,Male,West,Black,11,137500,238,0,0,0,1,1,0,0,1,0.4,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,,1,6,1,6,6,6,6,4,6,5,post_grad,35_54,100000_,1.025468802
4,4,4,4,2,2,2,2,2,1,4,1,3,2,4,4,5,2,4,5,6,1.52,1.68,1.6,1.24,1.36,1.16,2.6,1.08,1.48,2.24,1.4,13,10,73,74,6,5,3,5,1,4,3,1,3,1,2,3,3,2,1,No,No,0,0,3,1,1.2,2.04,1,1.2,1,7,6,7,7,5.38,1.18,1.42,7,5.5,7.3,2.8,7.5,0.5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",3,1,1.56,Protestant,,Meat-eater,,23.22,0.923076923,64,Female,West,Asian,13,27500,239,0,0,1,0,0,0,0,0,0.2,,,,,2,2,2,2,2,1,,1,3,2,,,4,2,,4,5,5,4,3,4,6,5,6,6,post_grad,55_,25000_49999,0.694087504
6,1,7,7,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,6,1.08,1,1,1.12,1,1,1,1,1,1.68,1.4,2,0,75,15,7,7,7,7,4,3,3,1,1,1,2,4,2,4,2,No,No,-1,-1,0,4.52,4.48,4.6,1,1,1.4,6,6,5,5,6.4,1,1.06,7,6.22,0.4,0.2,0.2,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,0,4.6,Protestant,,Meat-eater,AI is a computer that runs programs. Thatâ€™s it.,20.33,0.923076923,46,Male,Northeast,White,9,27500,240,0,1,1,0,0,0,0,0,0.4,5,1,6,6,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,5,6,6,6,6,5,5,4,4,associates,35_54,25000_49999,0.780290875
6,6,6,6,7,6,7,6,6,7,6,6,6,6,5,6,6,6,6,5,7,2.28,2.52,3.36,3.4,2.2,3.72,2.44,2.48,2.56,3.6,3.52,72,72,61,61,6,3,7,6,5,5,6,6,3,5,4,6,1,6,5,Yes,Yes,10,10,66,3.68,3.72,3.76,4.04,3.76,3.64,6,6,7,6,5.32,5.14,5.62,5.56,5.62,8,7.2,7.2,6.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1.96,Protestant,,Pescatarian,,6.57,0.923076923,40,Female,Northeast,White,10,137500,241,0,1,0,1,0,0,0,1,0.4,5,5,5,5,6,5,6,5,5,6,5,5,5,5,4,5,5,5,5,4,6,5,3,6,5,5,5,6,5,bachelors,35_54,100000_,0.827341406
6,3,7,7,1,2,1,5,1,2,2,1,3,3,6,2,5,1,7,7,7,1.84,1.88,1.88,1.64,1.36,1.44,1.24,1.48,1.64,1.56,1.56,88,8,42,20,7,5,5,5,5,4,2,1,3,2,4,2,3,3,2,No,Yes,50,26,56,4.32,3.56,3.48,3.72,3.88,3.76,6,6,7,7,4.66,2.5,4.72,5.2,3.76,1.1,0.7,1.2,0.7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.4,Protestant,,Meat-eater,,10.65,0.923076923,65,Male,West,White,10,82500,242,0,0,0,0,0,1,0,0,0,5,3,6,6,1,2,1,4,1,2,2,1,3,3,5,2,4,1,6,6,6,6,4,4,4,5,5,6,6,bachelors,55_,75000_99999,0.875193048
7,2,7,7,1,1,4,1,1,4,1,1,3,1,1,1,5,1,6,4,6,2,2,2,2,2,2,2,2,2,2,2,15,15,70,50,6,7,7,7,2,2,1,1,1,1,1,1,1,1,2,Not sure,Not sure,20,0,50,1.8,1.8,3,1.8,1.8,1.8,5,5,7,7,6.04,1.06,2.2,6.04,3.94,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.52,Protestant,,Meat-eater,,14.68,0.923076923,62,Female,Northeast,White,11,47500,243,0,0,0,0,0,1,0,0,0,6,2,6,6,1,1,,1,1,,1,1,3,1,1,1,4,1,5,,5,5,6,6,6,4,4,6,6,post_grad,55_,25000_49999,0.666695694
7,6,6,2,7,7,7,7,7,6,7,6,7,7,7,7,7,3,7,7,6,5,4.96,4.08,1.48,4.32,4.4,1.4,1.28,1.36,5,1.2,3,4,95,4,3,5,7,7,6,6,3,1,2,3,3,2,2,7,6,No,Yes,30,60,100,1,1,1.08,5,5,5,7,5,7,7,1,7,7,1,1,2.1,0,1.5,0,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,2.48,Protestant,,Meat-eater,,18.8,0.923076923,41,Female,Midwest,White,9,112500,244,0,0,0,0,0,1,0,0,0,6,5,5,2,6,6,6,6,6,5,6,5,6,6,6,6,6,3,6,6,5,3,4,6,6,6,4,6,6,associates,35_54,100000_,0.856241055
4,4,7,7,1,4,4,4,1,4,4,1,4,1,4,4,4,1,4,4,7,3.72,3.76,4.04,1.64,1.88,2.08,2.32,2.12,2.12,2.2,1.72,2,1,86,85,5,3,7,7,5,1,2,6,7,2,6,1,6,1,4,Not sure,Not sure,50,10,59,1,1,1.04,1,1.04,1,4,1,4,6,4.3,3.58,4.36,4.06,3.58,0.1,0,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,2,3.16,Protestant,,Meat-eater,,7.47,0.923076923,56,Male,South,White,5,17500,245,0,0,0,0,0,1,0,0,0,,,6,6,1,,,,1,,,1,,1,,,,1,,,6,4,3,6,6,,1,,5,high,55_,_24999,0.858514226
2,2,2,3,3,2,5,5,5,6,5,3,5,5,6,3,6,3,5,5,6,3.4,3.4,3.48,2.48,3.4,2.6,3.52,3.64,3.64,2.56,3.32,40,42,68,29,5,2,3,3,2,5,6,6,4,4,5,6,4,3,5,Not sure,Yes,4,5,88,3.6,3.72,3.76,3.64,4.16,2.64,7,7,6,6,3.1,2.98,4.54,3.22,3.4,3.3,1.2,4.1,2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,None,,Meat-eater,,11.28,0.923076923,65,Female,West,White,5,77500,246,0,0,0,0,0,1,1,0,0,2,2,2,3,3,2,4,4,4,5,4,3,4,4,5,3,5,3,4,4,5,4,2,3,3,6,6,5,5,high,55_,75000_99999,1.003122437
5,1,7,7,1,3,5,3,1,2,3,1,4,2,4,1,2,1,3,3,6,4.48,3.84,3.32,2.16,3.44,1.12,3.6,1.32,2.12,4.8,3,41,23,69,65,5,6,6,7,7,5,6,2,6,1,5,1,3,7,4,Yes,Yes,25,15,99,3.88,3.48,3.88,3.76,2.64,1.76,7,7,4,3,4.6,4.06,5.44,2.62,4.3,2.8,2.5,5.5,3.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,0,5,Protestant,,Meat-eater,,19.73,0.923076923,60,Female,Midwest,White,5,12500,247,0,0,1,0,1,0,0,0,0.4,4,1,6,6,1,3,4,3,1,2,3,1,,2,,1,2,1,3,3,5,4,5,5,6,6,6,,3,high,55_,_24999,0.702830167
4,4,3,3,4,4,4,4,4,4,2,2,5,3,5,5,6,3,4,4,4,3.12,3.12,3.6,1.92,2.88,3.36,3.44,2.44,2.72,4.04,3.76,13,16,48,20,5,2,2,2,2,5,1,5,2,1,4,4,5,6,1,Not sure,Not sure,1,1,60,3.52,3.56,3.36,3.48,3.32,3.52,5,7,7,6,3.34,3.46,3.7,3.64,3.4,2.8,3.3,5.9,3.2,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.88,None,,Meat-eater,,11.45,0.923076923,47,Female,Northeast,White,3,32500,248,0,0,0,0,0,1,1,0,0,,,3,3,,,,,,,2,2,4,3,4,4,5,3,,,,4,2,2,2,4,6,6,5,less_than_high,35_54,25000_49999,0.926207574
3,4,3,3,3,3,5,5,2,5,5,2,5,5,5,3,6,2,5,5,5,3.84,3.76,3.84,3.44,3.44,3.28,3.48,3.4,3.52,3.8,3.76,1,1,70,37,5,5,5,5,3,4,3,4,3,4,6,4,6,5,2,No,Not sure,50,50,56,4.08,3.16,4.12,3.56,3.08,3.48,6,6,6,6,6.28,1.06,1,6.94,4.42,0.5,1.7,6.8,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,8.73,0.923076923,39,Female,Midwest,White,5,112500,249,0,0,0,0,0,1,1,0,0,3,,3,3,3,3,4,4,2,4,4,2,4,4,4,3,5,2,4,4,4,4,4,4,4,5,5,5,5,high,35_54,100000_,1.10709576
2,5,2,3,1,1,2,5,1,3,2,2,5,3,1,1,6,1,6,5,6,4.52,5,3.72,5,2.2,4.92,2.32,1.84,4.24,5,5,0,0,69,60,7,1,5,3,5,3,3,3,3,1,4,4,2,2,4,No,Not sure,1,1,14,1,1,4.88,1,1,1,5,5,5,2,7,1,1,7,1,0,0.2,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.44,Other,Hutterite,Meat-eater,none,12.35,0.923076923,33,Male,Midwest,White,3,57500,250,0,0,0,0,1,0,0,0,0.2,2,4,2,3,1,1,2,4,1,3,2,2,4,3,1,1,5,1,5,4,5,6,1,4,3,4,4,4,2,less_than_high,18_34,50000_74999,1.453461495
1,5,1,7,2,2,7,7,3,3,7,5,7,5,7,1,7,2,7,7,7,3.6,1.84,2.16,1.24,1.96,1.36,3.88,2.28,2.68,4.16,1.8,10,23,65,63,5,1,3,2,2,2,2,2,2,2,2,2,2,2,2,No,Yes,5,10,100,1.28,1.68,2.52,2.12,3.68,4.32,5,5,7,7,4.54,1.36,5.08,5.32,2.44,1.6,0.5,2.5,1.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,3,2.68,Protestant,,Meat-eater,,15.48,0.923076923,50,Male,West,White,11,47500,251,0,0,1,1,0,0,0,0,0.4,1,4,1,6,2,2,6,6,3,3,6,4,6,4,6,1,6,2,6,6,6,4,1,3,2,4,4,6,6,post_grad,35_54,25000_49999,0.795540582
3,5,3,5,3,5,6,3,6,5,3,6,2,5,5,5,4,5,2,3,6,2.56,3.56,1.96,2.2,2.44,2.32,2.36,2.56,2.24,2.4,2.4,24,18,77,67,2,3,6,5,4,4,4,4,4,1,4,1,4,2,2,No,No,3,6,37,3.28,2.32,2.72,2.32,2.48,2.44,5,6,6,6,3.34,2.92,3.22,3.04,5.08,3.9,5.6,6.8,6.3,(2) agree,No,No,No,"[""None of the above""]",0,0,1.76,None,,Meat-eater,,9.07,0.923076923,36,Female,Midwest,White,4,37500,252,0,0,0,0,0,1,1,0,0,3,4,3,4,3,4,5,3,5,4,3,5,2,4,4,4,,4,2,3,5,2,3,5,4,4,5,5,5,less_than_high,35_54,25000_49999,0.898123374
4,5,5,5,5,6,6,6,6,3,6,2,7,6,5,6,1,5,7,6,7,4.28,4.24,4.04,4.04,3.64,3.92,4.12,4.04,3.28,3.8,4.28,19,15,56,62,2,2,3,2,5,3,3,4,6,3,5,4,4,2,4,Not sure,Not sure,1,1,63,4.44,4.44,4.64,4.4,4.28,3.92,6,7,7,7,6.46,6.22,6.22,5.56,6.4,9.6,9.8,9,9.7,(2) agree,No,No,No,"[""None of the above""]",0,2,2.84,Catholic,,Meat-eater,,10.72,0.923076923,44,Female,Northeast,White,3,32500,253,0,0,0,0,0,1,0,0,0,,4,4,4,4,5,5,5,5,3,5,2,6,5,4,5,1,4,6,5,6,2,2,3,2,5,6,6,6,less_than_high,35_54,25000_49999,0.926207574
7,1,7,7,1,1,1,1,1,4,1,1,4,1,4,1,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,50,4,7,4,7,7,2,2,1,4,7,4,6,5,5,1,1,No,No,-1,-1,0,1,1,1,1,1,1,4,6,4,4,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,4.4,Other,Born again Christian,Meat-eater,,8.65,0.923076923,22,Female,South,Black,2,17500,254,0,0,0,1,0,0,0,0,0.2,6,1,6,6,1,1,1,1,1,,1,1,,1,,1,,1,,,,6,,6,6,,5,,,less_than_high,18_34,_24999,0.77378717
3,7,3,5,7,1,5,5,7,6,5,7,7,7,1,7,7,5,7,7,7,4.36,4.36,2.08,1.68,4.44,4.36,1.48,1.76,4.36,4.96,4.24,80,72,84,83,6,1,3,3,4,3,1,1,2,5,5,3,3,1,2,Yes,Not sure,3,3,85,4.56,4.44,4.6,4.36,4.48,4.36,5,6,7,7,2.44,2.68,5.8,1.96,2.62,3.7,3.3,7.6,7.4,(2) agree,No,No,No,"[""None of the above""]",0,1,4.96,Undisclosed,Something else,Meat-eater,Great survey!,11.73,0.923076923,61,Male,Northeast,White,5,32500,255,0,0,0,0,0,1,1,0,0,3,6,3,4,6,1,4,4,6,5,4,6,6,6,1,6,6,4,6,6,6,5,1,3,3,4,5,6,6,high,55_,25000_49999,1.014364313
3,5,3,5,7,7,7,7,2,5,6,6,6,5,6,5,7,1,7,7,7,3.76,5,1.96,1,1,1,1.92,1,1,5,5,0,0,71,69,2,1,1,1,3,1,5,6,1,3,4,6,7,1,1,No,Yes,5,20,70,4.04,1.64,3.48,1,3.56,1,7,5,1,2,7,1,1,7,7,0,0,7.3,7.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,1,5,Protestant,,Meat-eater,,10.25,0.923076923,40,Male,Northeast,White,3,12500,256,0,0,1,0,0,0,0,0,0.2,3,4,3,4,6,6,6,6,2,4,5,5,5,4,5,4,6,1,6,6,6,2,1,1,1,6,4,1,2,less_than_high,35_54,_24999,0.959361827
7,6,7,6,7,6,6,7,7,6,7,6,7,6,7,7,6,7,6,7,7,4,2.36,2.2,1.56,4.16,4,1.96,4,4.08,2.56,3.4,77,58,67,77,7,7,6,7,6,6,6,7,6,6,7,6,7,7,7,No,Yes,5,7,26,1.6,1.56,3.48,3.64,1.88,2,7,7,6,7,5.38,2.8,2.38,5.44,5.38,1.9,7,2.7,7.3,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,4,1.92,Protestant,,Other restrictions,It was fun I hope to take it again in the future god bless you,7.53,0.923076923,25,Male,South,White,3,32500,257,1,1,1,0,0,0,0,1,0.6,6,5,6,5,6,5,5,6,6,5,6,5,6,5,6,6,5,6,5,6,6,6,6,5,6,6,6,5,6,less_than_high,18_34,25000_49999,1.144635391
2,2,2,2,5,3,5,5,3,5,5,5,5,3,5,5,5,5,5,5,3,2.16,1.88,2.28,2.28,3.84,3.44,3.64,1.76,3.68,2.24,1.92,68,67,58,70,5,5,5,5,3,3,3,4,3,5,3,3,3,5,4,Not sure,Yes,10,15,74,4.2,3.84,4.68,4.04,3.96,4.2,6,5,6,5,4.66,2.44,4.48,3.88,2.98,6,8,7.2,6.9,(2) agree,No,No,No,"[""None of the above""]",1,1,1.88,None,,Meat-eater,Good topic and survey,8.08,0.923076923,66,Male,South,White,5,32500,258,0,0,0,0,0,1,1,0,0,2,2,2,2,4,3,4,4,3,4,4,4,4,3,4,4,4,4,4,4,3,4,4,4,4,5,4,5,4,high,55_,25000_49999,0.997920772
3,4,5,5,4,4,4,4,1,4,4,4,4,3,5,4,5,1,5,5,4,4.04,3.96,3.92,3.72,2.72,2.4,2.72,2.28,3.76,2.64,2.16,35,33,64,35,6,4,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,32,3.6,2.52,2.44,1.96,2.44,3.04,6,5,6,6,5.26,1.84,2.86,5.38,2.92,1.5,1.3,1.7,1.4,(2) agree,No,No,No,"[""None of the above""]",0,1,3.68,Protestant,,Meat-eater,Thank you,24.33,0.923076923,54,Female,South,White,3,37500,259,0,0,0,0,0,1,0,0,0,3,,4,4,,,,,1,,,,,3,4,,4,1,4,4,,5,,5,5,5,4,5,5,less_than_high,35_54,25000_49999,0.911193114
7,1,7,7,1,3,1,1,1,1,1,1,7,5,5,1,7,1,7,1,7,2.36,3.8,2.36,3.96,3.92,2.16,4.04,2.48,2.12,4,4.08,37,26,42,35,6,5,6,6,5,3,6,5,7,4,1,3,7,7,2,No,No,1,1,58,2.24,1.64,4.72,1.84,2.32,3.28,7,5,1,7,6.88,1.18,2.74,4.66,6.88,0.7,0.8,0.6,0.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.92,Protestant,,Meat-eater,Survey was conducted very well. Thank you for including me.,18.57,0.923076923,68,Female,South,White,3,92500,260,0,0,0,0,1,0,0,0,0.2,6,1,6,6,1,3,1,1,1,1,1,1,6,4,4,1,6,1,6,1,6,5,4,5,5,6,4,1,6,less_than_high,55_,75000_99999,1.094664582
4,5,4,4,4,4,4,4,1,5,5,5,6,5,5,4,7,3,7,5,7,4,3.36,4.8,5,3.32,1.68,4.4,3.12,4.16,5,3.32,34,39,65,40,7,5,6,7,4,3,2,2,1,2,3,2,3,6,2,No,Yes,10,10,92,5,3.72,4.44,5,5,5,7,7,7,7,6.04,1,4.72,3.22,3.22,5.7,6.9,4.6,2.9,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,0,3.08,Other,Deist,Meat-eater,,18.97,0.923076923,78,Female,West,White,3,27500,261,0,1,1,0,0,0,0,0,0.4,,4,,,,,,,1,4,4,4,5,4,4,,6,3,6,4,6,6,4,5,6,6,6,6,6,less_than_high,55_,25000_49999,0.927933669
5,5,5,5,5,4,4,4,4,4,1,1,5,4,4,4,5,4,4,4,4,1.92,2.88,1.24,2.32,2.16,1.52,1.24,1.28,1.08,1.32,1.52,5,2,4,4,4,4,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,55,1,1.16,1.4,1.48,1.08,1.52,6,6,6,6,1.24,1.48,2.44,2.44,1.48,0.9,0.5,0.9,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Protestant,,Meat-eater,Nothing else to say,7.05,0.923076923,44,Female,South,White,4,27500,262,0,0,0,0,0,1,0,0,0,4,4,4,4,4,,,,,,1,1,4,,,,4,,,,,,,5,5,5,5,5,5,less_than_high,35_54,25000_49999,0.911193114
6,2,7,1,7,7,1,3,2,4,3,2,5,3,6,2,7,5,7,5,5,4.76,4.92,4.84,2.68,2.56,2.76,3.48,2.44,2.64,4.8,4.84,32,29,67,47,7,6,7,7,1,1,3,2,2,7,1,1,1,7,1,No,Not sure,1,10,16,2.36,2.44,3.8,3.44,3.48,4.2,7,7,7,7,5.62,1.72,2.44,6.7,2.8,2.7,7.2,3.4,2.4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3.44,Catholic,,Meat-eater,,72.57,0.923076923,54,Female,Midwest,White,3,32500,263,0,0,0,0,0,1,0,0,0,5,2,6,1,6,6,1,3,2,,3,2,4,3,5,2,6,4,6,4,4,6,5,6,6,6,6,6,6,less_than_high,35_54,25000_49999,0.898123374
2,2,1,7,6,1,5,5,2,2,5,5,6,1,5,3,4,1,5,6,4,4.2,3.44,3.2,1.4,2.32,4.24,2.32,1,2.12,4.12,1.24,20,6,67,67,5,5,5,5,1,1,3,1,6,4,2,7,4,1,2,No,Yes,25,30,100,5,2.48,4.4,2.56,3.6,5,3,5,7,6,5.8,1.6,4.66,1.84,1.96,0.1,0,0.2,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.8,Protestant,,Meat-eater,,21.5,0.923076923,39,Male,South,Black,3,32500,264,0,0,0,0,1,0,0,0,0.2,2,2,1,6,5,1,4,4,2,2,4,4,5,1,4,3,,1,4,5,,4,4,4,4,3,4,6,5,less_than_high,35_54,25000_49999,1.037907604
7,3,6,3,2,5,6,1,2,3,2,5,2,1,3,2,3,5,5,3,6,4.32,3.72,2.04,3.6,2.04,4,1.76,2.52,3.8,3.56,2.44,70,60,51,31,7,2,6,6,2,2,3,5,3,1,3,5,4,2,1,No,Not sure,20,25,81,2.36,3.96,2.32,3.84,2.24,3.92,2,3,5,5,5.32,3.46,4.12,2.56,2.5,7.2,5.4,7.7,6.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.12,None,,Other restrictions,,7.9,0.923076923,36,Female,South,White,3,37500,265,0,0,0,0,0,1,1,1,0,6,3,5,3,2,4,5,1,2,3,2,4,2,1,3,2,3,4,4,3,5,6,2,5,5,2,3,4,4,less_than_high,35_54,25000_49999,0.911193114
3,4,3,6,6,6,5,5,4,5,2,4,6,4,6,5,6,4,6,4,5,4.24,2,3.96,1.44,2.12,3.16,1.76,1.92,3.32,3.36,1.68,61,60,81,78,5,1,1,2,5,2,3,1,2,6,4,2,4,5,2,No,Yes,35,18,58,4.36,2.52,4.24,3.48,3.08,3.6,5,3,5,6,3.82,1.72,2.38,4.18,3.82,3.8,5.6,5.6,6.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,2,3,Undisclosed,,Meat-eater,,1282.83,0.923076923,24,Female,West,White,3,82500,266,0,1,0,0,0,0,1,0,0.2,3,,3,5,5,5,4,4,,4,2,,5,,5,4,5,,5,,4,4,1,1,2,4,3,4,5,less_than_high,18_34,75000_99999,1.150601807
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3.04,3,3.04,3,3,3.04,3,3,2.96,49,49,50,50,6,6,6,6,5,3,5,6,6,3,5,5,3,5,7,Not sure,Not sure,-1,0,75,3,2.96,3,2.96,3,3,7,7,7,7,4,4,4,4,4,5.1,5,5,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Other restrictions,,105.1,0.923076923,86,Female,Northeast,White,3,27500,267,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,,,,,,,,,,,5,5,5,5,6,6,6,6,less_than_high,55_,25000_49999,0.931229279
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,10,11,11,13,7,7,7,7,3,3,2,1,1,1,3,1,2,3,2,No,Yes,10,10,36,1,1,1,1,1,1,7,7,7,7,5.68,1,5.62,5.08,7,0,0.1,2.1,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.2,None,,Meat-eater,,7.68,0.923076923,49,Female,West,White,3,175000,268,0,0,0,0,1,0,1,0,0.2,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,6,6,6,6,6,6,6,6,less_than_high,35_54,100000_,1.257486004
3,2,3,3,2,2,5,3,2,3,4,2,3,2,3,3,5,2,7,3,7,5,5,3.84,1.8,1.96,1.96,2.08,2.12,3.88,3.92,3.8,68,72,31,9,3,5,5,5,4,4,4,1,1,1,1,1,1,4,4,Not sure,Not sure,1,0,62,3.28,3.44,3.44,3.28,3.32,3.44,6,5,6,6,4.66,3.16,3.34,3.16,3.52,3.9,3,3.8,3.8,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2.64,Protestant,,Meat-eater,,14.3,0.923076923,33,Male,South,White,3,175000,269,0,0,0,0,0,1,0,0,0,3,2,3,3,2,2,4,3,2,3,,2,3,2,3,3,4,2,6,3,6,3,4,4,4,5,4,5,5,less_than_high,18_34,100000_,1.559558574
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4.76,4.28,4.48,2.32,1.76,1.68,1.36,2.28,3.84,3.4,2.64,0,0,22,0,4,6,7,7,5,3,2,1,1,1,1,1,2,1,1,No,No,1,0,10,4.24,4.56,4.92,4.04,4.08,4.36,7,6,7,7,6.34,1.12,1.66,2.5,4.66,0.5,0.4,0.3,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,None,,Meat-eater,,12.45,0.923076923,44,Female,Midwest,White,3,27500,270,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,5,,5,6,6,6,5,6,6,less_than_high,35_54,25000_49999,0.898123374
2,2,2,1,5,3,3,5,6,2,3,2,6,5,5,5,5,5,6,5,6,2.72,2.48,2.4,3.4,2.76,3.36,3.4,2.76,2.6,2.72,2.4,67,70,60,47,6,6,6,6,2,3,5,1,7,6,6,4,4,6,5,Not sure,Not sure,0,1,76,3.36,2.64,3.48,3.32,3.4,3.72,6,6,5,5,2.74,4.3,4.48,3.58,3.82,4.9,3.9,5.5,4.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.84,Protestant,,Meat-eater,,16.17,0.923076923,57,Female,South,White,2,17500,271,0,0,0,0,0,1,0,0,0,2,2,2,1,4,3,3,4,5,2,3,2,5,4,4,4,4,4,5,4,5,5,5,5,5,5,5,4,4,less_than_high,55_,_24999,0.788152317
7,7,7,7,7,7,6,1,3,5,1,1,4,4,7,5,7,6,7,7,7,4.72,4.84,4.32,4.64,4.36,4.72,4.32,4.08,4.4,4.92,5,58,83,83,43,6,6,7,7,2,5,1,1,1,6,4,1,3,7,7,Not sure,Not sure,1,1,33,3.76,3.72,4.4,4.08,3.28,4.48,7,7,7,7,6.16,3.52,4.48,5.02,2.98,4.3,4,3.5,4.3,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,No,15.73,0.923076923,59,Female,South,White,2,27500,272,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,5,1,3,4,1,1,,,6,4,6,5,6,6,6,5,5,6,6,6,6,6,6,less_than_high,55_,25000_49999,0.916133413
1,3,1,1,3,3,3,3,3,1,5,5,3,3,3,3,3,1,3,1,3,3,1,3.4,1,1,1,3,1,1.8,3.04,1,0,0,55,60,5,1,3,5,4,6,4,1,1,6,3,5,4,7,5,No,Yes,20,100,70,3,3,3,1,2.76,2.6,5,5,5,3,4.06,4,4,4.12,4,4.9,5.1,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,,13.93,0.923076923,20,Female,South,White,2,2500,273,0,0,0,0,0,1,1,0,0,1,3,1,1,3,3,3,3,3,1,4,4,3,3,3,3,3,1,3,1,3,4,1,3,4,4,4,4,3,less_than_high,18_34,_24999,0.817891946
6,4,5,7,2,4,2,2,2,4,4,2,4,2,4,4,4,2,4,4,4,3,3,3,2,3,1,2,1.04,3,2.48,3,48,28,70,40,7,6,6,6,1,1,1,2,1,2,1,2,1,1,1,Not sure,Not sure,-1,-1,50,4,3,3,3,2.64,2.6,6,4,4,4,4.12,1,4,7,1,0,5,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,18.2,0.923076923,30,Female,South,White,2,12500,274,0,0,0,0,0,1,1,0,0,5,,4,6,2,,2,2,2,,,2,,2,,,,2,,,,6,5,5,5,5,,,,less_than_high,18_34,_24999,0.817891946
6,4,7,6,3,3,5,3,1,4,5,4,4,1,1,1,7,1,4,4,4,2.68,2.8,2.28,2.64,2.76,2.44,2.6,2.36,2.08,2.64,2.44,38,37,57,65,7,5,5,5,6,6,3,3,3,2,4,3,5,6,2,No,Not sure,-1,-1,18,4,3.8,4.12,4.08,3.68,3.92,5,3,5,5,5.62,1.24,2.14,5.92,5.08,4.7,5.7,4.6,2.3,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,4.08,Protestant,,Meat-eater,,15.22,0.923076923,34,Female,South,White,3,27500,275,0,0,1,0,1,0,0,0,0.4,5,,6,5,3,3,4,3,1,,4,,,1,1,1,6,1,,,,6,4,4,4,4,3,4,4,less_than_high,18_34,25000_49999,0.950702198
5,5,4,4,5,5,5,5,3,5,5,3,6,4,6,5,6,4,6,4,6,3.36,3.36,3.52,3.4,3.24,3.48,3.24,3.52,3.4,3.4,3.36,64,61,65,38,5,5,5,6,2,2,2,4,3,3,3,3,3,4,2,Not sure,Yes,1,0,58,3.36,2.24,3.76,3.48,3.76,2.92,4,6,4,5,4.72,4.66,4.66,4.96,4.78,6.3,6.2,6,6.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,None,,Meat-eater,,8.75,0.923076923,45,Male,Northeast,White,3,52500,276,0,0,0,0,0,1,1,0,0,4,4,,,4,4,4,4,3,4,4,3,5,,5,4,5,,5,,5,4,4,4,5,,5,,4,less_than_high,35_54,50000_74999,1.436619613
4,4,4,4,7,3,7,7,7,2,4,4,4,4,4,4,4,4,4,4,4,1.68,1.68,2.2,1.76,1.72,1.72,1.72,2.28,1.6,1.56,4.04,22,24,32,83,2,4,2,2,2,2,2,2,2,4,2,3,2,2,1,Not sure,Not sure,0,0,69,2.52,2.16,1.96,4.52,4.32,4,6,6,6,6,2.98,2.44,5.5,6.64,4.96,2.2,1.6,1.7,3.3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.12,Muslim,,Meat-eater,,1733.13,1,33,Female,South,Asian,4,72500,277,0,0,0,0,0,1,0,0,0,,,,,6,3,6,6,6,2,,,,,,,,,,,,2,,2,2,5,5,5,5,less_than_high,18_34,50000_74999,1.279621575
3,3,2,1,6,1,1,5,5,3,1,2,5,3,3,6,6,6,5,1,5,3.56,3.84,3.68,2.12,2.2,3.6,3.64,3.8,2.36,2.08,3.96,81,71,27,40,6,2,1,5,2,5,5,7,3,6,3,3,5,5,3,Yes,Yes,4,3,66,2.44,3.64,4.12,3.92,3.56,2.24,5,1,5,6,2.56,2.74,5.2,3.34,2.86,3.5,6.5,6.7,3.9,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,2,3.28,Atheist,,Meat-eater,Nothing,7.73,0.923076923,29,Female,South,White,3,27500,278,0,1,0,1,0,0,1,0,0.4,3,3,2,1,5,1,1,4,4,3,1,2,4,3,3,5,5,5,4,1,4,5,2,1,4,4,1,4,5,less_than_high,18_34,25000_49999,0.950702198
7,2,7,7,3,4,6,4,2,5,2,2,4,2,4,4,5,1,6,6,6,3.64,3.12,3.28,3.12,3.2,2.28,2.72,1.88,3.44,4.84,3.6,30,27,66,39,6,6,6,6,2,2,3,3,3,1,2,1,3,2,2,No,Not sure,10,20,70,3.36,2.76,3.8,2.16,2.48,3.96,5,5,5,5,4.84,1.9,4.24,4.36,4.42,2.2,2.5,5.8,1.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,Protestant,,Meat-eater,,14.2,0.923076923,63,Female,Midwest,White,4,77500,279,0,0,0,0,0,1,0,0,0,6,2,6,6,3,,5,,2,4,2,2,,2,,,4,1,5,5,5,5,5,5,5,4,4,4,4,less_than_high,55_,75000_99999,1.07896321
7,3,7,5,4,4,4,4,1,4,4,1,4,2,4,4,4,1,4,4,4,1.44,1.96,1.52,1.6,1.44,1.52,2,1.88,1.44,1.72,1.4,28,22,71,27,7,6,6,6,2,3,1,1,1,3,1,3,5,2,2,Not sure,Not sure,5,20,75,4.28,3.48,4.36,1.8,2.72,1.56,7,7,6,7,3.7,1,1,4.06,4.42,2.9,4.3,2.2,2.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,2,4.04,Protestant,,Meat-eater,,10.48,0.923076923,34,Female,South,White,3,27500,280,0,0,1,0,0,0,0,0,0.2,6,3,6,4,,,,,1,,,1,,2,,,,1,,,,6,5,5,5,6,6,5,6,less_than_high,18_34,25000_49999,0.950702198
7,6,7,7,5,6,5,5,1,2,5,3,5,5,5,5,6,3,6,5,5,3.48,2.92,4.2,1.4,2.96,1.96,2.68,1.52,2.4,3.4,3.48,49,44,65,50,5,6,5,5,4,2,3,3,3,2,5,1,4,6,1,Not sure,Yes,5,10,82,3.92,3.88,3.64,4,3.76,3.8,6,6,6,6,4.6,2.2,4.36,4.12,2.5,3.4,5.6,5.6,2.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,3,Catholic,,Meat-eater,,18.28,0.923076923,55,Female,West,White,3,52500,281,0,0,0,1,1,0,0,0,0.4,6,5,6,6,4,5,4,4,1,2,4,3,4,4,4,4,5,3,5,4,4,4,5,4,4,5,5,5,5,less_than_high,55_,50000_74999,1.195439836
2,3,2,3,5,3,6,3,3,5,5,5,5,5,5,2,7,2,6,6,7,3.72,3.64,3.8,3.4,3.04,3.48,3.68,3.24,3.08,3.2,3.72,71,56,76,64,5,5,5,6,4,3,2,1,1,1,2,1,4,5,2,Not sure,Yes,2,2,64,3.72,3.28,4.04,3.64,4,3.56,7,6,6,3,4.84,4.6,4.9,2.62,2.32,7.5,6.2,7.8,6.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Protestant,,Meat-eater,,12.22,0.923076923,20,Female,South,White,3,2500,282,0,0,0,0,0,1,0,0,0,2,3,2,3,4,3,5,3,3,4,4,4,4,4,4,2,6,2,5,5,6,4,4,4,5,6,5,5,3,less_than_high,18_34,_24999,0.817891946
2,1,2,3,3,2,2,2,1,3,2,1,5,2,5,3,5,1,3,5,5,4,2.08,1.24,1.44,1.28,1.64,1.44,1.68,2.04,1.16,3.6,0,0,50,25,6,2,3,5,1,1,1,1,2,2,2,1,2,1,2,No,No,1,5,90,2.72,1.52,4,1.04,1.08,1.08,5,3,3,3,4,1,1.06,6.94,1.54,0.1,0.2,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.92,Atheist,,Meat-eater,no comments,12.62,0.923076923,66,Male,Midwest,White,3,52500,283,0,0,0,0,0,1,1,0,0,2,1,2,3,3,2,2,2,1,3,2,1,4,2,4,3,4,1,3,4,4,5,2,3,4,4,3,3,3,less_than_high,55_,50000_74999,1.400611719
5,4,7,7,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,3.16,3.08,3.04,4.32,3.16,3.04,3.12,3.16,3.2,3.04,4.24,74,88,59,0,7,7,7,7,3,2,1,5,2,7,5,1,1,1,1,Yes,Yes,0,0,92,4.72,3.16,4.72,3.12,3.2,4.72,6,6,6,6,1.9,1.6,4.18,4.12,2.2,4.7,1.6,9.4,4.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3,Protestant,,Meat-eater,It's a bad idea to create AI it has already been proven it wants to destroy humanity,51.98,0.923076923,61,Female,Northeast,White,2,12500,284,0,0,1,0,1,0,0,0,0.4,4,,6,6,,,,,,,,,,,,,,4,,,,6,6,6,6,5,5,5,5,less_than_high,55_,_24999,0.801139335
2,3,2,2,7,7,5,7,7,2,2,2,2,3,7,5,7,2,7,7,7,3.72,5,5,5,5,2.6,5,5,5,3.88,4.76,100,100,100,100,7,6,5,7,7,4,5,5,7,4,4,5,3,5,7,Not sure,Yes,1,0,100,5,5,5,5,5,5,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,No,No,No,"[""None of the above""]",2,2,2.72,None,,Meat-eater,,16.55,0.923076923,63,Female,South,White,2,2500,285,0,0,0,0,0,1,1,0,0,2,3,2,2,6,6,4,6,6,2,2,2,2,3,6,4,6,2,6,6,6,6,5,4,6,6,6,6,6,less_than_high,55_,_24999,0.788152317
3,4,4,3,1,1,4,1,4,4,4,2,6,4,7,2,1,2,5,5,7,3.56,3.72,3,1.36,1.28,2,3.72,1.08,1.72,4.04,3.64,34,31,82,81,6,5,5,5,6,5,5,1,1,1,5,2,3,5,3,No,Not sure,30,20,69,3.8,2.56,3.88,4.12,4.12,4.04,7,6,6,7,6.16,1.12,2.14,4.96,1.3,0.7,3.2,3,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,2,None,,Meat-eater,Very interesting. Best survey I've seen.,25.67,0.923076923,42,Male,South,White,3,112500,286,0,0,0,0,1,0,1,0,0.2,3,,,3,1,1,,1,,,,2,5,,6,2,1,2,4,4,6,5,4,4,4,6,5,5,6,less_than_high,35_54,100000_,1.494746763
1,1,1,1,2,1,5,1,2,2,3,3,1,1,1,1,1,1,1,1,5,1.4,1.6,1.68,1.8,1.2,1.36,1.36,1.32,1.32,1.48,1.32,19,25,27,19,7,1,5,1,1,1,1,1,1,1,1,2,1,1,1,Not sure,Not sure,0,0,97,4.96,1.4,1.36,1.48,1.32,1.48,7,7,7,7,6.58,1.6,6.7,1.42,6.76,1.4,0.6,0.4,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.6,Protestant,,Meat-eater,,11.18,0.923076923,53,Female,South,White,4,12500,287,0,0,0,0,0,1,0,0,0,1,1,1,1,2,1,4,1,2,2,3,3,1,1,1,1,1,1,1,1,4,6,1,4,1,6,6,6,6,less_than_high,35_54,_24999,0.783902163
5,5,6,6,7,6,6,5,5,7,7,3,6,2,6,5,6,3,7,2,2,2.24,2.52,2.52,2.32,3.2,2.52,2,2.32,2.36,3,2.56,23,30,37,65,6,6,6,6,2,5,2,6,5,4,5,3,4,3,6,No,Not sure,20,5,58,3.4,3.76,3.36,4.12,3.28,3.48,6,7,6,6,3.28,4.06,5.14,3.28,3.04,4.5,6.1,3.8,4.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,Thanks,17.65,0.948717949,63,Female,South,White,3,17500,288,0,0,0,0,0,1,0,0,0,4,4,5,5,6,5,5,4,4,6,6,3,5,2,5,4,5,3,6,2,2,5,5,5,5,5,6,5,5,less_than_high,55_,_24999,0.788152317
4,5,4,4,4,4,6,6,5,5,6,4,7,4,6,4,7,5,6,6,6,4.96,5,4.96,4.88,4.96,4.68,5,3.72,5,4.68,4.72,1,23,57,50,5,4,5,6,1,1,1,4,5,2,2,6,7,3,1,Not sure,Not sure,0,1,95,3.48,3,3,4.64,4.92,4.96,7,5,6,7,7,2.2,6.34,5.02,1.06,9.2,5.1,6,5.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,I enjoyed the survey.,24.33,0.923076923,58,Female,Northeast,White,3,27500,289,0,0,0,0,0,1,0,0,0,,4,,,,,5,5,4,4,5,,6,,5,,6,4,5,5,5,4,,4,5,6,4,5,6,less_than_high,55_,25000_49999,0.931229279
4,4,4,4,4,4,5,5,6,2,3,4,4,4,4,4,4,4,4,4,6,2.8,3.08,4.2,2,2.64,2.88,2.92,3.04,1.6,4.4,4.84,4,3,53,46,5,4,4,4,2,1,4,5,4,3,4,5,4,3,1,Not sure,Not sure,4,4,63,3,1.44,1.44,3.08,2.72,2.4,6,6,7,7,3.52,1.96,5.26,6.22,2.38,1.3,6.2,4.7,4.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Other,Born again Christian,Meat-eater,,28.48,0.923076923,46,Female,Northeast,White,2,7500,290,0,0,0,0,0,1,0,0,0,,,,,,,4,4,5,2,3,,,,,,,,,,5,4,,,,5,5,6,6,less_than_high,35_54,_24999,0.796819148
5,7,4,1,6,6,5,7,6,2,6,2,6,5,7,6,2,6,5,5,6,4.04,4.36,2.32,1.8,2,4.2,2.16,1.8,4.04,3.88,4.44,32,70,68,26,6,7,7,6,1,2,2,5,2,3,3,7,2,4,3,Not sure,No,1,3,32,4.16,1.88,3.68,4.24,3.8,2.12,7,5,7,6,5.62,3.22,4.48,3.52,3.04,7.2,1.7,3.9,2.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.88,None,Pensacola,Meat-eater,,10.03,0.923076923,47,Female,South,White,3,22500,291,0,0,0,0,0,1,1,0,0,4,6,,1,5,5,4,6,5,2,5,2,5,4,6,5,2,5,4,4,5,5,6,6,5,6,4,6,5,less_than_high,35_54,_24999,0.783902163
4,4,4,4,4,4,5,5,1,4,4,4,4,4,4,1,5,1,7,7,7,4.92,4.96,2.4,1.04,1.04,1.04,2.96,1.04,3,4.96,5,1,1,99,85,6,4,6,5,7,7,5,1,1,1,2,2,7,7,7,No,Yes,6,8,78,4.96,4.92,1.04,3,3.08,4.96,7,5,6,5,4,1,4.06,6.94,4,0.1,0.1,2.1,0.1,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,3.04,Agnostic,,Meat-eater,,9.47,0.923076923,56,Male,South,White,2,37500,292,0,1,0,1,0,0,1,0,0.4,,,,,,,4,4,1,,,,,,,1,4,1,6,6,6,5,,5,4,6,4,5,4,less_than_high,55_,25000_49999,1.10301494
5,6,7,7,6,7,4,6,1,7,1,5,6,5,2,2,5,1,3,6,7,1.04,1,1.48,1.44,1.44,1,2.76,1,2.16,3.4,1,9,8,18,50,6,6,7,7,3,2,1,6,4,5,5,4,5,2,1,No,Not sure,900,400,1,5,4.52,4.92,4,4.2,3.68,7,7,7,7,6.82,1,1,7,7,0,0.1,7.5,1,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.2,Catholic,,Vegetarian,,15.35,0.923076923,23,Female,Midwest,White,2,300000,293,1,0,1,0,1,0,0,1,0.6,4,5,6,6,5,6,,5,1,6,1,4,5,4,2,2,4,1,3,5,6,5,5,6,6,6,6,6,6,less_than_high,18_34,100000_,1.276746243
4,4,4,4,4,4,4,4,1,4,4,4,4,1,4,1,4,1,5,5,6,4.96,4.36,3,3.2,4.04,3,4.04,1.84,4.96,3,3,40,40,59,48,5,4,4,4,4,6,2,6,3,4,5,6,5,3,6,Not sure,Not sure,0,10,75,3,3,4.08,2.24,3,3,6,4,6,6,4,4,4,3.88,2.02,2.6,5,5,4.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,28.7,0.923076923,69,Male,South,White,3,22500,294,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,,,,1,,1,,1,4,4,5,4,,,,5,,5,5,less_than_high,55_,_24999,0.948927054
5,7,6,5,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.56,5,5,2.28,3.8,5,1.76,4.32,4.6,5,4.28,100,100,100,94,1,5,6,7,7,6,6,5,6,6,4,7,7,7,7,Not sure,Yes,20,0,100,4.96,5,4.48,5,5,4.68,7,7,7,7,2.74,5.26,5.14,2.2,4.84,4.1,6,3.9,6.8,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1,Agnostic,,Meat-eater,,13.8,0.923076923,24,Male,South,White,2,7500,295,1,1,1,1,1,0,1,0,1,4,6,5,4,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,4,5,6,6,6,6,6,less_than_high,18_34,_24999,0.984733253
5,3,4,6,3,5,5,3,3,3,3,4,5,3,5,3,5,2,5,5,5,4,4,2,3,2.48,2,1.96,1,3,3,2,42,49,50,50,5,4,3,4,5,3,3,4,3,2,5,1,6,3,2,Not sure,Not sure,1,20,50,2.92,1.96,3,2,2,2,5,5,5,5,4.96,1.3,1.12,4.84,1.9,6.4,0.4,5.8,0.4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.16,Protestant,,Meat-eater,,20.7,0.923076923,42,Female,South,White,2,2500,296,0,0,0,0,0,1,0,0,0,4,3,,5,3,4,4,3,3,3,3,,4,3,4,3,4,2,4,4,4,4,,3,,4,4,4,4,less_than_high,35_54,_24999,0.783902163
3,3,3,3,3,3,3,3,1,3,2,1,5,3,3,3,5,1,3,3,5,3.16,3.2,1.32,1.32,1.48,1.32,2.12,1.8,1.28,3.88,3.48,29,22,89,56,5,5,5,5,1,3,1,1,1,4,3,3,1,1,1,No,No,25,25,70,2.68,1,3.76,3.16,3.16,1.52,5,5,6,3,2.86,1,5.56,6.52,1.54,0.7,0.7,0.7,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,2,Catholic,,Meat-eater,,9.82,0.923076923,63,Male,Northeast,White,4,62500,297,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,3,3,1,3,2,1,4,3,3,3,4,1,3,3,4,4,4,4,4,4,4,5,3,less_than_high,55_,50000_74999,1.444408664
1,1,1,1,1,5,6,5,7,1,5,1,7,6,3,3,5,2,3,5,6,1.88,2,2,2,3.64,1.92,2.04,2.04,1.92,2.04,1.96,57,92,94,26,5,1,7,2,4,1,4,1,4,5,5,7,4,5,3,No,Yes,3,3,87,1.84,1.84,1.8,1.76,4.2,4.16,5,5,5,3,4.3,3.76,5.68,2.8,5.56,4.5,4.6,4.7,4.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,2.88,None,,Meat-eater,"You're welcome,my feedback for you is I really enjoyed taking this survey and I hope to do more created by you guys again in the future.",24.85,0.923076923,27,Female,South,Black,2,112500,298,1,1,1,0,1,0,1,0,0.8,1,1,1,1,1,4,5,4,6,1,4,1,6,5,3,3,4,2,3,4,5,4,1,6,2,4,4,4,3,less_than_high,18_34,100000_,1.225475439
5,4,5,7,5,4,4,4,4,4,4,2,4,4,4,4,4,4,4,4,4,4.36,3.6,3.84,2.32,2.32,2,2.36,2.4,3.68,4.36,3.52,24,22,72,18,4,4,6,6,1,1,1,4,4,2,3,2,3,1,1,Not sure,Not sure,1,1,30,1.96,2.28,1.88,1.48,1.56,2,5,5,5,6,5.32,1.54,3.7,2.86,2.62,1.9,1.6,1.6,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.88,Undisclosed,,Meat-eater,,10.45,0.923076923,40,Female,Midwest,White,3,27500,299,0,0,0,0,0,1,1,0,0,4,,4,6,4,,,,,,,2,,,,,,,,,,,,5,5,4,4,4,5,less_than_high,35_54,25000_49999,0.898123374
4,6,4,4,5,4,5,5,5,4,4,4,6,5,6,6,6,1,6,6,6,4.24,3.52,3.68,2.52,3.52,4.08,3.4,2.36,3.76,4.4,4.56,81,85,85,82,5,4,4,6,4,4,4,4,3,4,3,2,4,4,5,No,Not sure,50,50,65,2.76,1.96,3.24,4.32,3.72,3.32,6,5,6,5,3.76,3.76,5.2,4.48,3.34,7.2,5.1,6.4,4.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,8.97,0.923076923,31,Female,Midwest,White,3,12500,300,0,0,0,0,0,1,0,0,0,,5,,,4,,4,4,4,,,,5,4,5,5,5,1,5,5,5,4,,,5,5,4,5,4,less_than_high,18_34,_24999,0.806160475
6,1,6,7,1,4,2,2,1,4,4,1,6,3,1,1,6,6,6,5,6,3.92,3.84,3.76,3.16,1.64,3.32,3.16,1.88,3.64,3,2.16,23,17,93,73,3,6,7,7,3,4,7,7,7,6,1,5,7,7,2,Not sure,Not sure,0,0,100,5,3,3.28,1.24,1,2.88,7,6,7,6,7,1.18,3.04,7,6.7,2.6,1,10,0.3,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,5,2.2,None,,Other restrictions,,27.45,0.923076923,45,Female,South,Black,3,27500,301,0,0,0,0,1,0,1,1,0.2,5,1,5,6,1,,2,2,1,,,1,5,3,1,1,5,5,5,4,5,3,5,6,6,6,5,6,5,less_than_high,35_54,25000_49999,0.862057078
7,1,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,3.76,5,5,5,5,5,4.08,2.8,4.76,5,0,0,49,0,7,7,7,7,2,1,1,1,1,1,1,1,1,2,2,No,No,1,1,0,1,1,1,1,1,1,6,6,5,1,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,None,,Meat-eater,,16.22,0.923076923,63,Male,South,White,3,17500,302,0,0,0,0,0,1,1,0,0,6,1,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,5,5,4,1,less_than_high,55_,_24999,0.948927054
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,30,30,50,20,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,Yes,1,10,100,5,1,2.48,2.92,1.2,5,6,6,6,6,7,1.06,1,7,6.88,0,1,1,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4,None,,Meat-eater,,12.17,0.923076923,63,Male,Northeast,White,3,52500,303,0,1,0,0,1,0,1,0,0.4,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,5,5,5,5,less_than_high,55_,50000_74999,1.444408664
5,4,5,4,3,6,1,1,1,1,5,1,5,2,5,1,7,3,6,4,7,4.12,4.76,5,4.2,5,1.64,1.6,1.56,4.52,2,1.12,0,0,42,30,3,1,4,7,6,5,5,1,1,4,3,1,1,6,2,No,Yes,1,0,100,1,1.36,5,3.44,1,3.8,5,5,2,5,5.14,1,5.8,1,4.3,3.2,6.4,0.3,2.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Other,Baptist,Meat-eater,,1375.62,1,41,Female,South,White,3,37500,304,0,0,0,0,1,0,0,0,0.2,4,,4,,3,5,1,1,1,1,4,1,4,2,4,1,6,3,5,,6,3,1,,6,4,4,2,4,less_than_high,35_54,25000_49999,0.911193114
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.96,4.88,4.88,4.88,4.92,4.92,4.88,4.88,4.96,4.92,4.88,97,97,96,97,7,7,7,7,2,2,2,3,2,2,2,2,2,2,2,Not sure,Not sure,1,1,58,4.96,4.84,4.88,4.88,4.84,3.68,7,7,7,7,6.58,6.88,6.82,6.76,6.64,8.2,9.5,9.6,9.8,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.96,Protestant,,Meat-eater,Great survey enjoyed taking it,6.67,0.923076923,62,Female,South,White,3,27500,305,0,1,0,1,1,0,0,0,0.6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,less_than_high,55_,25000_49999,0.916133413
6,6,3,6,2,2,6,6,6,4,6,6,6,5,6,4,2,6,6,4,6,2.72,4.12,2.76,4,3.52,4.08,3.68,3.92,4.08,2.44,2.68,25,11,42,62,2,2,2,2,6,7,7,7,4,3,5,6,7,5,1,Not sure,Not sure,0,10,76,3.64,2.36,4.2,4.72,4.36,4.08,7,6,7,7,5.56,3.46,2.26,2.62,2.26,6.1,4.1,5.9,3.9,(2) agree,No,No,No,"[""None of the above""]",0,2,4.84,Catholic,,Vegetarian,,12.12,0.923076923,51,Female,Midwest,White,3,27500,306,0,0,0,0,0,1,0,1,0,5,5,3,5,2,2,5,5,5,,5,5,5,4,5,,2,5,5,,5,2,2,2,2,6,5,6,6,less_than_high,35_54,25000_49999,0.898123374
6,6,6,6,6,6,2,6,3,6,2,2,4,2,6,2,6,1,6,4,6,2.52,3.8,4.08,1.68,1.96,3.64,3.84,1.68,2.24,4.32,4.28,32,27,37,62,6,6,5,5,2,3,2,6,1,5,1,6,6,2,3,No,Not sure,1,1,65,2.6,2.44,3.76,2.08,2.2,3.96,6,5,4,6,5.62,1.48,2.8,5.92,4.54,1,0.8,3.3,1.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,28,0.923076923,74,Female,South,White,3,37500,307,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,2,5,3,5,2,2,,2,5,2,5,1,5,,5,5,5,4,4,5,4,,5,less_than_high,55_,25000_49999,0.916133413
3,2,3,2,2,2,5,2,2,1,2,1,5,3,5,3,6,3,2,5,5,4.56,4.04,3.76,3.68,3,1,4.24,1.08,1.2,5,5,41,60,100,100,6,2,5,5,1,1,1,4,5,3,5,1,2,1,1,No,Yes,50,-1,70,5,3.72,4.44,3.44,3.32,2.12,6,6,7,7,2.08,1.24,2.08,5.44,5.08,1.3,1,1,2.4,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.4,Atheist,,Meat-eater,,8.4,0.923076923,34,Male,Midwest,White,4,175000,308,1,1,0,1,0,0,1,0,0.6,3,2,3,2,2,2,4,2,2,1,2,1,4,3,4,3,5,3,2,4,4,5,2,4,4,5,5,6,6,less_than_high,18_34,100000_,1.537188974
4,2,4,6,4,5,5,3,4,1,1,4,5,1,4,4,4,2,5,4,7,3.6,2.36,3.72,2.52,3.48,3.32,2.52,1.76,3.4,3.52,2.4,31,38,43,58,1,6,6,5,1,1,1,3,6,2,1,7,7,1,1,Not sure,Not sure,10,10,87,1.8,1.6,3.72,1.92,1.72,1.8,5,3,1,3,5.56,2.08,2.26,5.56,5.5,2.1,1.5,1.8,1.8,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,11.52,0.923076923,57,Female,South,White,3,12500,309,0,0,0,0,0,1,1,0,0,,2,,5,,4,4,3,,1,1,,4,1,,,,2,4,,6,1,5,5,4,4,3,1,3,less_than_high,55_,_24999,0.788152317
4,4,4,4,6,6,6,6,6,4,4,1,4,2,6,6,6,2,6,5,6,3.16,3,3.68,3,3,3.08,3,3,3,3.72,3,99,99,99,30,2,2,2,2,4,5,5,5,4,4,5,5,4,5,4,Not sure,Not sure,10,10,59,2.96,2.92,3.04,3.12,3.04,3.08,5,5,5,5,3.88,4.24,4.3,4.3,4,5.5,5.4,5.4,5.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,2670.78,0.948717949,54,Female,Midwest,White,3,22500,310,0,0,0,0,0,1,1,0,0,,,,,5,5,5,5,5,,,1,,2,5,5,5,2,5,4,5,2,2,2,2,4,4,4,4,less_than_high,35_54,_24999,0.772658226
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3.84,3.6,3.32,3.44,3.48,2,2.76,1.96,2.56,4.04,3.52,16,14,48,48,4,4,4,6,5,3,4,3,4,6,5,4,5,4,1,Not sure,Not sure,15,10,54,2.84,2.68,3.48,2.24,2.72,2.84,4,4,4,4,6.46,1,2.8,6.28,5.2,1,3.9,4.5,0.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,7.98,0.923076923,63,Female,South,White,4,22500,311,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,,,,5,,,,,less_than_high,55_,_24999,0.788152317
6,2,6,4,4,6,1,2,1,1,2,1,1,1,4,4,2,1,1,1,4,1,1.08,1,1.08,1.16,1,1,1,1,1,1,0,0,0,0,4,6,7,6,2,1,1,2,2,2,2,1,1,1,1,Not sure,Not sure,1,0,0,1,1,1,1,1,1.04,6,6,5,6,5.56,1,1.66,5.02,2.02,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Other restrictions,,22.6,0.923076923,51,Female,Northeast,White,3,37500,312,0,0,0,0,0,1,1,1,0,5,2,5,,,5,1,2,1,1,2,1,1,1,,,2,1,1,1,,,5,6,5,5,5,4,5,less_than_high,35_54,25000_49999,0.926207574
4,4,7,7,4,4,4,4,1,4,4,4,4,4,4,4,4,4,4,4,4,1,1.16,1.32,1.84,1,1,1.04,1.16,2.36,1,3.4,4,0,7,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,1,1,0,1.24,1.52,1,1,1.56,1,7,7,6,6,1,1,1,1,1,1.7,1.1,0.8,0.5,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,5,Protestant,,Other restrictions,,5.37,0.923076923,57,Female,Midwest,White,3,52500,313,0,0,0,0,0,1,0,1,0,,,6,6,,,,,1,,,,,,,,,,,,,,6,6,6,6,6,5,5,less_than_high,55_,50000_74999,1.163308989
2,2,2,2,2,2,2,2,2,2,2,2,5,3,5,5,5,3,2,2,6,4.48,4.52,4.64,2.32,2.56,3.44,2.96,2.8,2.6,5,3.48,51,50,50,49,2,6,6,6,4,1,1,5,5,3,4,4,1,1,1,Not sure,No,0,0,48,2.84,2.44,2.72,2.8,2.56,2.72,1,2,2,2,3.34,3.16,3.22,3.4,3.34,4.6,3.6,3.9,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.64,Protestant,,Meat-eater,,7.17,0.923076923,35,Female,Midwest,White,2,52500,314,0,0,0,0,0,1,0,0,0,2,2,2,2,2,2,2,2,2,2,2,2,4,3,4,4,4,3,2,2,5,2,5,5,5,1,2,2,2,less_than_high,35_54,50000_74999,1.157035782
7,7,7,7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,5,5,5,5,5,5,3,1,1,0,7,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,0,0,0,5,1.04,1.36,1,1.04,1.08,7,7,7,5,7,1,1,1,7,0,0,5.2,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,What a complete waist of time the mere thought that anyone could have thoughts or feelings for machines is lunacy. Focusing are resources on this kind of thing is one of the many reasons the Human race is becoming less intelligent.  Goodluck with being trapped in a dystopian world controlled by morons.,11.27,0.923076923,42,Male,South,White,4,7500,315,0,0,0,0,0,1,0,0,0,6,6,6,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,4,less_than_high,35_54,_24999,0.943809913
3,4,5,4,3,4,4,3,1,3,2,4,4,2,5,4,5,1,4,5,4,2.8,2.32,3.16,2.36,1.92,2.08,2.24,1.52,2.32,3.36,2.48,11,35,57,38,6,5,5,5,1,1,1,2,2,1,2,2,2,2,1,Not sure,Not sure,1,50,42,3.8,3.48,2.32,3.16,3.36,3.6,6,3,6,6,5.68,2.02,4.24,4.6,3.7,1.9,5.7,6,1.3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1.64,None,I am spiritual not religious I believe in a creator just not in the way religion teaches,Other restrictions,,19.52,0.948717949,38,Female,Northeast,Black,3,32500,316,0,0,0,1,1,0,1,1,0.4,3,,4,,3,,,3,1,3,2,,,2,4,,4,1,,4,,5,4,4,4,5,3,5,5,less_than_high,35_54,25000_49999,0.876261884
5,5,5,5,5,5,2,2,4,5,5,5,5,5,5,5,3,3,3,5,5,2.96,2.96,2.96,2.92,2.96,2.88,2.92,3,2.92,2.92,2.92,51,54,52,55,4,6,7,5,3,5,1,7,5,6,2,4,1,3,6,Not sure,Not sure,0,1,54,2.68,2.4,3.2,3.4,2.68,3.4,6,5,5,3,5.26,3.88,4.6,4.72,4.72,5.7,5.7,6.1,5.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,13.25,0.923076923,37,Female,South,Black,3,7500,317,0,0,0,0,0,1,1,0,0,4,4,4,4,4,4,2,2,,4,4,4,4,4,4,4,3,3,3,4,4,,5,6,4,5,4,4,3,less_than_high,35_54,_24999,0.741630284
4,4,4,1,5,5,4,3,3,4,1,4,4,4,4,4,4,2,4,4,4,2.8,2.8,2.84,2.76,2.8,2.84,2.64,2.8,2.84,2.76,2.84,47,47,47,47,4,5,5,7,1,1,2,3,4,3,2,3,3,1,2,Not sure,Not sure,0,0,43,3.4,3.4,3.4,3.4,3.4,3.4,7,6,6,7,7,1,3.52,3.7,1.06,0.5,6.2,5.2,5.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Protestant,,Other restrictions,No none,16.37,0.923076923,71,Female,South,White,3,22500,318,0,0,0,0,0,1,0,1,0,,,,1,4,4,,3,3,,1,,,,,,,2,,,,,4,4,6,6,5,5,6,less_than_high,55_,_24999,0.788152317
7,3,6,7,2,3,2,3,1,5,2,3,3,3,3,1,6,1,5,3,7,2.52,2.52,2.52,2.52,2.52,2.52,2.52,2.52,2.52,2.52,2.52,15,16,28,17,7,7,7,7,1,2,2,5,6,2,4,2,1,5,2,Not sure,Yes,-1,-1,100,4.88,2.24,2.72,2.04,4.2,4.88,7,7,7,7,5.02,2.56,4.3,5.8,4.48,2.3,2.2,5.2,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.72,None,,Meat-eater,I haven't had any experiences with AI I don't consider a smartphone  an AI.,34.75,0.923076923,58,Male,West,White,4,27500,319,0,0,0,0,0,1,1,0,0,6,3,5,6,2,3,2,3,1,4,2,3,3,3,3,1,5,1,4,3,6,6,6,6,6,6,6,6,6,less_than_high,55_,25000_49999,1.117222323
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.6,4.68,4.76,4.52,4.56,4.52,4.72,4.6,4.6,4.64,4.56,93,92,94,90,6,6,6,6,7,7,7,6,7,6,7,7,6,6,6,Yes,Yes,0,0,75,4.6,4.52,4.6,4.6,4.6,4.6,7,7,7,7,6.22,6.1,6.46,6.28,6.4,8.8,9.2,9.3,8.9,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,1,4.6,Catholic,,Pescatarian,Great,3.23,0.923076923,36,Female,Northeast,Asian,4,47500,320,0,1,0,0,0,0,0,1,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,5,6,6,6,6,less_than_high,35_54,25000_49999,0.967686301
7,1,7,7,7,7,2,1,1,2,1,1,5,2,2,1,7,3,4,2,6,1,1,1,1,1,1,1,5,1,1,1,35,36,50,36,1,7,7,7,2,1,2,2,2,1,1,1,6,1,1,Not sure,Not sure,0,0,0,5,4.24,1,1,1,1,5,6,7,7,6.22,1,1.06,6.88,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Undisclosed,,Meat-eater,,27.38,0.923076923,49,Female,Midwest,White,3,7500,321,0,0,0,0,0,1,1,0,0,6,1,6,6,6,6,2,1,1,2,1,1,4,2,2,1,6,3,,2,5,1,6,6,6,4,5,6,6,less_than_high,35_54,_24999,0.772658226
6,6,5,6,6,7,6,7,7,6,7,7,6,6,6,7,5,6,7,6,7,3.96,4.16,4.48,3.36,3,1.88,1.96,2.52,1.88,4.64,3.08,21,42,94,75,7,5,6,5,5,5,6,5,5,7,4,6,7,6,6,Yes,Yes,8,7,86,4.16,4,4.16,4.56,4.48,4.72,7,6,6,6,5.86,6.16,5.92,5.44,6.34,7.2,8.2,3.9,3.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,2,2.24,Catholic,,Vegetarian,None,18.03,1,36,Female,South,White,3,27500,322,0,0,0,1,0,0,0,1,0.2,5,5,4,5,5,6,5,6,6,5,6,6,5,5,5,6,4,5,6,5,6,6,4,5,4,6,5,5,5,less_than_high,35_54,25000_49999,0.911193114
7,2,7,7,2,2,2,2,2,2,2,1,6,2,2,7,4,1,2,2,2,1.4,4.48,1.12,1.28,1.2,1.24,1.28,1.44,1.24,1.12,4.64,0,6,82,0,7,7,7,7,2,2,1,1,1,2,4,1,1,2,2,Not sure,Not sure,100,-1,5,1.24,4.32,4.44,1.12,1.16,1.48,7,7,6,6,6.04,1,1.06,6.64,6.52,0.1,0.9,0.3,0.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,3,Protestant,,Meat-eater,This was strange. I thought that maybe Princess Leia made the survey,13.07,0.923076923,31,Female,South,White,2,12500,323,0,0,1,0,0,0,0,0,0.2,6,2,6,6,2,2,2,2,2,2,2,1,5,2,2,6,,1,2,2,2,6,6,6,6,6,6,5,5,less_than_high,18_34,_24999,0.817891946
4,4,2,4,4,4,4,4,2,4,4,4,6,4,4,4,4,2,5,4,6,5,4.88,2.08,5,4.92,2.52,2,1.2,5,4.88,2.44,7,44,97,100,6,2,6,3,7,7,1,7,5,4,7,1,1,1,7,Not sure,Not sure,10,10,99,4.92,1.16,5,3.76,4.56,1.04,4,7,4,6,7,2.44,2.8,2.5,7,3.4,9.9,1.9,1.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.12,Protestant,,Meat-eater,No,14.67,0.923076923,56,Male,South,Black,2,12500,324,0,0,0,0,0,1,0,0,0,,,2,,,,,,2,,,,5,,,,,2,4,,5,5,2,5,3,,6,,5,less_than_high,55_,_24999,0.897756217
5,6,5,6,5,4,3,2,6,4,6,3,2,4,4,6,4,3,7,2,7,2.88,2.48,2.04,2.64,2.56,2.44,3.36,1.36,2.24,2.16,1.36,43,36,66,16,5,2,2,2,4,1,2,2,5,5,6,4,3,5,1,Yes,Not sure,5,3,66,3.08,1.64,3.6,2.04,1.96,2.08,7,5,6,6,1.9,1.72,4.06,2.08,5.14,2.7,5.4,2,2.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,3.52,Protestant,,Meat-eater,I enjoyed this survey very much.,16.48,0.923076923,38,Female,South,White,3,82500,325,0,0,0,1,0,0,0,0,0.2,4,5,4,5,4,,3,2,5,,5,3,2,,,5,,3,6,2,6,4,2,2,2,6,4,5,5,less_than_high,35_54,75000_99999,1.088761544
6,6,6,6,3,3,3,3,2,5,6,3,5,3,6,6,6,2,6,6,2,4.6,4.12,3.76,3.48,2.88,3.6,3.44,2.88,3.16,4.32,4.56,56,89,89,59,5,4,4,5,1,1,3,2,1,1,1,2,1,1,1,Not sure,Not sure,0,0,64,4.52,3.36,3.48,3.48,3.84,2.96,6,6,5,5,5.26,4,5.08,3.82,4.72,4.7,6.1,5.5,6,(2) agree,No,No,Yes,[],0,0,2.88,Undisclosed,,Meat-eater,,15.38,0.923076923,55,Female,South,White,2,7500,326,0,0,0,0,0,0,1,0,0,5,5,5,5,3,3,3,3,2,4,5,3,4,3,5,5,5,2,5,5,2,4,,,4,5,5,4,4,less_than_high,55_,_24999,0.788152317
4,5,7,5,3,4,4,4,3,4,4,4,5,3,5,6,6,4,5,4,6,3.52,1.64,3.48,3.6,3.8,1.44,3.48,1.48,3.2,1.28,1.24,20,28,84,19,4,4,4,5,5,3,3,2,1,2,4,4,2,4,3,Not sure,Not sure,10,10,60,3.76,3.8,3.92,4.32,3.68,2.48,6,5,6,7,5.5,1,1,1,5.74,0.5,6.7,1.9,0.7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,1,4.28,Other,Hutterite,Meat-eater,,13.17,0.923076923,37,Female,Midwest,White,3,27500,327,0,0,1,0,0,0,0,0,0.2,,4,6,4,3,,,,3,,,,4,3,4,5,5,,4,,5,,,,4,5,4,5,6,less_than_high,35_54,25000_49999,0.898123374
6,6,5,5,5,3,5,6,1,7,1,3,1,1,1,1,3,1,1,1,7,5,4.64,4.72,2.36,4.52,4.92,4.8,4.96,2.68,4.32,4.4,0,1,5,1,1,7,7,7,1,1,1,1,1,1,1,1,1,2,1,Not sure,No,7,8,64,1.28,1.44,1.48,1.36,1.48,1.48,4,5,2,7,1.36,2.26,2.44,6.16,1.54,2.9,3.8,3.1,6.7,(2) agree,No,Yes,No,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,,9.58,0.923076923,29,Female,Midwest,White,3,27500,328,0,0,0,0,0,1,0,0,0,5,5,4,4,4,3,4,5,1,6,1,3,1,1,1,1,3,1,1,1,6,1,6,6,6,,4,2,6,less_than_high,18_34,25000_49999,0.937065757
3,3,3,3,3,5,3,5,3,5,5,3,3,2,3,3,5,5,3,3,5,3.4,4.6,2.88,2.68,2.4,2.12,2.44,2.32,2.64,2.64,2.64,38,39,43,41,6,6,6,5,3,2,3,2,2,2,2,1,3,2,2,Not sure,Yes,10,15,59,3.16,3.28,3.32,3.16,3.16,2.72,6,6,6,7,4.6,4.06,4.24,4.18,3.88,2,0.7,4.1,1.9,(2) agree,No,No,Yes,"[""None of the above""]",1,3,3.32,Catholic,,Meat-eater,None,9.17,0.923076923,41,Male,Northeast,White,2,52500,329,0,0,0,0,0,1,0,0,0,3,3,3,3,3,4,3,4,3,4,4,3,3,2,3,3,4,4,3,3,4,5,5,5,4,5,5,5,6,less_than_high,35_54,50000_74999,1.436619613
3,6,2,2,2,2,6,6,6,6,7,6,7,6,6,2,6,2,6,6,6,4.6,2.88,1.84,4.16,3.16,2.88,3.16,2.52,3.48,3.08,2.92,29,30,62,39,2,2,2,2,5,3,3,2,2,6,6,4,6,1,2,No,No,20,15,98,3.92,3.16,3.72,3.44,4.84,4,5,5,7,7,3.04,1.96,4.96,6.94,3.22,4.4,4.1,6.6,5.2,(2) agree,No,No,Yes,"[""None of the above""]",3,1,4.08,Catholic,,Meat-eater,,28.52,0.923076923,47,Female,South,Black,3,27500,330,0,0,0,0,0,1,0,0,0,3,5,2,2,2,2,5,5,5,5,6,5,6,5,5,2,5,2,5,5,5,2,2,2,2,4,4,6,6,less_than_high,35_54,25000_49999,0.862057078
7,3,7,7,4,4,4,4,1,7,6,6,6,6,6,6,7,7,7,5,7,1.28,4.64,5,2.28,1.44,1.36,1.2,1.24,1.24,1.12,1.48,97,100,96,75,4,7,7,7,2,2,1,2,2,1,3,5,6,7,2,Not sure,Not sure,5,10,100,4.92,4.84,4.92,4.84,4.8,5,7,7,7,7,6.88,1.3,1.24,1.3,1.3,5.1,7.3,9.6,3,(2) agree,No,No,No,"[""None of the above""]",1,2,3.08,Protestant,,Meat-eater,,61.95,1.948717949,59,Female,South,White,3,52500,331,0,0,0,0,0,1,0,0,0,6,3,6,6,,,,,1,6,5,5,5,5,5,5,6,6,6,4,6,,6,6,6,6,6,6,6,less_than_high,55_,50000_74999,1.180237784
3,3,4,2,2,2,5,3,3,2,3,2,5,3,3,2,3,1,4,5,6,3.52,1.48,2.88,1.04,4,1,2.68,1.08,1.6,4.92,1.2,5,0,25,94,5,5,5,5,1,2,1,2,6,5,3,3,4,2,1,No,No,0,100,5,4.44,2.52,1.28,4.16,3.52,3.04,6,5,7,7,6.28,1,1.96,6.4,2.74,0,0.1,10,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",5,2,2.72,None,,Meat-eater,,13.7,0.923076923,47,Male,South,White,3,37500,332,0,1,0,1,0,0,1,0,0.4,3,3,,2,2,2,4,3,3,2,3,2,4,3,3,2,3,1,,4,5,4,4,4,4,5,4,6,6,less_than_high,35_54,25000_49999,1.097066872
6,6,6,2,2,2,4,3,1,1,2,3,5,1,2,4,5,5,5,4,6,1.68,3.68,3.76,3.84,4,1.48,4.04,2.08,3.84,3.68,1.6,21,21,58,23,5,5,5,6,5,6,5,6,7,1,6,4,5,1,5,Not sure,No,1,10,45,3.52,3.8,3.64,3.88,3.96,3.88,5,3,5,7,5.32,2.74,3.16,4.6,5.38,2.5,2.3,2.5,2.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.2,Protestant,,Meat-eater,,11.17,0.948717949,88,Female,Northeast,White,4,72500,333,0,0,0,0,0,1,0,0,0,5,5,5,2,2,2,,3,1,1,2,3,4,1,2,,4,4,4,,5,4,4,4,5,4,3,4,6,less_than_high,55_,50000_74999,1.199685509
5,4,5,5,2,4,4,2,1,2,3,2,4,4,2,2,6,1,4,4,4,3.64,3.16,3.92,2.56,3.64,2.16,3.48,2.48,3.28,5,4.16,22,3,61,45,5,5,4,6,5,4,3,5,5,5,4,5,6,1,3,Not sure,Yes,10,0,75,3.16,1.64,2.36,2.52,2.04,2.36,6,6,5,3,4.36,1.24,3.46,5.08,4.42,5.4,6.3,6.7,4.9,(2) agree,No,No,Yes,"[""None of the above""]",1,3,3.76,Catholic,,Meat-eater,,11.53,0.923076923,52,Male,Northeast,White,6,47500,334,0,0,0,0,0,1,0,0,0,4,,4,4,2,,,2,1,2,3,2,,,2,2,5,1,,,,4,4,,5,5,5,4,3,high,35_54,25000_49999,1.008894299
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,7,4.96,4.92,4.96,4.92,3.6,4.92,4.96,4.92,4.92,4.96,4.96,20,3,87,37,7,7,7,7,4,1,3,3,3,5,2,1,4,2,1,Yes,Yes,1,2,90,5,2.6,1.2,4.6,2.56,4.56,7,7,7,7,6.52,1.06,1,1,2.98,6.3,9.9,2.6,0.2,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.96,Protestant,,Vegetarian,,18.5,0.923076923,53,Male,Northeast,Black,11,57500,335,0,0,0,0,1,0,0,1,0.2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4,6,6,6,6,6,6,6,6,6,post_grad,35_54,50000_74999,0.973057292
4,4,5,7,4,2,4,4,1,4,4,2,4,4,1,1,4,1,4,4,6,4,1.32,4.36,1,1.96,1,3.04,1,4.24,4.92,1.04,79,34,71,72,7,5,5,5,5,1,4,6,4,2,4,3,3,2,2,Not sure,Yes,6,0,97,1.12,1,4.68,1,1,1.32,7,6,7,6,4.3,1,3.94,4.72,6.76,1.7,5.4,6,4.8,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,3.48,Other,Spiritual but no set religion.,Meat-eater,,11,0.923076923,28,Female,South,Indigenous,7,27500,336,0,0,1,0,1,0,0,0,0.4,,,4,6,,2,,,1,,,2,,,1,1,,1,,,5,6,4,4,4,6,5,6,5,some_college,18_34,25000_49999,0.340034548
6,6,6,6,6,6,6,6,6,5,5,6,5,6,6,6,6,6,6,6,6,3.4,5,3.6,3.48,3.36,3.32,4.32,3.24,3.84,3.48,3.44,65,76,64,80,6,6,6,6,2,2,2,2,2,3,2,2,2,2,2,Not sure,Yes,10,15,51,3.12,5,3.56,3.8,3.6,3.6,6,6,6,6,4.78,5.02,5.02,5.08,5.02,6.1,6.6,7.2,7.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,3.72,Protestant,,Meat-eater,,8644.92,0.948717949,62,Female,South,White,8,67500,337,0,0,1,0,0,0,0,0,0.2,5,5,5,5,5,5,5,5,5,4,4,5,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,some_college,55_,50000_74999,1.195839365
7,4,7,7,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,4,2.08,2.08,1.96,2.16,2.24,2.12,2,2.2,2.08,2.28,2,55,59,52,0,4,7,7,7,1,1,1,3,4,1,3,1,1,2,1,Not sure,Not sure,1,1,35,2.16,2.44,2.44,2.36,2.28,2.12,6,6,2,4,1.18,2.92,2.86,2.86,2.8,0.3,0.1,7.1,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.8,Protestant,,Meat-eater,,8.05,0.923076923,46,Female,South,White,3,37500,338,0,0,0,0,0,1,0,0,0,6,,6,6,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,,,6,6,6,5,5,2,,less_than_high,35_54,25000_49999,0.911193114
2,6,6,2,2,2,6,6,5,3,6,2,5,3,3,2,7,2,6,7,7,3.64,3.52,4.48,3.48,3.56,3.4,3.32,2.56,4.2,4.12,4.36,20,29,72,40,5,3,3,5,3,3,1,2,2,1,1,2,3,4,1,Not sure,Not sure,25,25,70,3.56,3.2,3.64,2.56,2.68,3.4,6,6,6,6,3.34,2.44,3.22,5.26,2.68,5.9,6,7.1,3.3,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.36,None,,Meat-eater,,14.8,0.923076923,38,Female,South,White,8,42500,339,0,0,0,0,0,1,1,0,0,2,5,5,2,2,2,5,5,4,3,5,2,4,3,3,2,6,2,5,6,6,4,3,3,4,5,5,5,5,some_college,35_54,25000_49999,0.92323819
1,6,1,1,6,6,7,7,7,6,7,7,7,7,7,7,6,6,7,7,7,1.48,1.72,1.8,1.4,1.64,1.6,1.52,1.04,1.56,1.32,1.48,58,56,49,34,3,1,1,1,4,4,4,7,7,5,5,7,3,2,2,No,Not sure,80,50,46,2.68,3.24,3,4.04,4.44,4.2,6,6,7,7,1.24,6.52,6.22,1.06,3.34,2.3,2.5,2,1.2,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.44,Agnostic,,Meat-eater,,7.4,0.923076923,32,Male,South,White,8,47500,340,0,1,0,1,1,0,1,0,0.6,1,5,1,1,5,5,6,6,6,5,6,6,6,6,6,6,5,5,6,6,6,3,1,1,1,5,5,6,6,some_college,18_34,25000_49999,1.159766344
7,6,7,6,1,1,3,2,1,6,2,7,3,1,5,1,5,1,7,3,7,4.64,4.48,4.64,1.12,1.16,4.04,4.44,4.16,4.44,4.56,3.48,0,0,80,64,3,6,6,7,6,6,6,4,6,6,6,5,6,6,5,Not sure,Yes,0,0,100,4.92,2.24,5,1.72,1.92,4.8,5,5,7,7,7,1,4.84,5.56,4.48,3.6,4.9,6.3,2.2,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.76,Protestant,,Meat-eater,,89.03,0.948717949,53,Female,South,White,2,37500,341,0,0,1,0,1,0,0,0,0.4,6,5,6,5,1,1,3,2,1,5,2,6,3,1,4,1,4,1,6,3,6,3,5,5,6,4,4,6,6,less_than_high,35_54,25000_49999,0.911193114
4,4,4,4,4,4,4,4,1,4,1,1,4,4,4,4,4,4,4,4,4,3,3.04,3,1,3,4.12,3,1,3,5,5,0,0,50,0,4,6,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,-1,-1,0,1,1,1,1,1,1,7,7,7,7,4,1,1,7,7,0,0,5,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Other,common sense,Meat-eater,this was creepy as h***,15.35,0.923076923,28,Female,South,White,3,52500,342,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,1,1,,,,,,,,,,,5,6,6,6,6,6,6,less_than_high,18_34,50000_74999,1.224772112
6,7,5,7,5,6,5,7,6,5,5,5,6,5,5,6,5,3,6,5,7,4.2,4.04,4.4,4.32,4,4.28,4.6,4.44,4.08,4.44,4,76,88,76,82,7,7,6,6,1,1,2,1,3,1,1,1,1,5,2,Not sure,Not sure,1,1,83,4,4.4,4.16,4.16,4.52,4.04,5,7,3,7,5.38,3.28,6.1,5.68,6.16,8.1,8.6,7.5,7.5,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,5,Catholic,,Meat-eater,Great,5.57,0.923076923,71,Male,West,White,11,112500,343,1,1,0,1,1,0,0,0,0.8,5,6,4,6,4,5,4,6,5,4,4,4,5,4,4,5,4,3,5,4,6,6,6,5,5,4,6,3,6,post_grad,55_,100000_,1.089795859
7,7,7,7,1,7,3,4,2,7,1,1,5,1,2,1,7,1,1,1,4,1,5,5,5,1,5,5,1,5,1,4.24,0,0,0,88,2,6,6,7,7,7,7,5,6,7,7,5,4,6,6,Not sure,No,1,1,0,5,5,5,1,1,5,7,7,7,7,5.86,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,None,,Pescatarian,Robots are interesting topic,12.07,0.923076923,43,Female,South,Black,5,27500,344,0,0,0,0,0,1,1,1,0,6,6,6,6,1,6,3,,2,6,1,1,4,1,2,1,6,1,1,1,,2,5,5,6,6,6,6,6,high,35_54,25000_49999,0.779921135
6,6,7,5,2,5,6,5,5,6,5,6,6,5,2,2,6,5,6,7,5,3.8,4,3.08,4.88,4.12,4.96,4.96,4.96,4,3.72,3.8,77,77,97,74,6,3,5,1,4,3,3,7,7,7,7,7,5,3,4,Not sure,Yes,1,10,90,4.76,2.6,4.2,3.96,3.88,3.2,6,7,5,6,6.22,5.8,6.22,5.74,6.7,7.3,8.4,8,8.8,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.88,Catholic,catholic,Meat-eater,,21.77,0.923076923,36,Male,West,White,11,137500,345,0,0,0,0,1,0,0,0,0.2,5,5,6,4,2,4,5,4,4,5,4,5,5,4,2,2,5,4,5,6,4,5,3,4,1,5,6,4,5,post_grad,35_54,100000_,1.083919076
4,4,4,4,4,4,1,1,1,6,6,6,6,1,4,6,7,1,7,7,7,3.48,3.4,3.52,2.44,5,1.88,3.16,2.4,3.52,3.4,3.16,68,67,63,58,6,3,4,3,4,4,1,1,1,5,4,6,2,2,3,Not sure,Yes,10,0,72,3.36,3.32,3.28,3.36,3.36,2.64,4,4,4,4,2.86,2.26,2.92,4.42,1.96,2,1.4,2.7,2.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.04,None,,Meat-eater,,13.32,0.923076923,74,Male,Midwest,White,8,27500,346,0,0,0,0,1,0,1,0,0.2,,,,,,,1,1,1,5,5,5,5,1,,5,6,1,6,6,6,5,3,,3,,,,,some_college,55_,25000_49999,1.101565426
3,2,5,6,1,1,2,2,1,2,5,1,5,3,2,1,5,1,6,5,6,3.48,2.16,3.44,1.68,1.28,2.16,2.68,1.6,3.28,3.4,1.76,27,6,76,59,5,5,5,5,7,5,5,3,2,5,6,6,3,7,4,No,Not sure,13,15,94,1.84,1.36,1.24,1.2,1.04,1.08,6,2,6,3,5.8,1.9,5.44,6.16,2.14,1.8,0.8,6.3,0.8,(2) agree,No,Yes,Yes,"[""None of the above""]",2,3,4.4,Catholic,,Meat-eater,,10.38,0.923076923,46,Male,Northeast,White,8,47500,347,0,0,0,0,0,1,0,0,0,3,2,4,5,1,1,2,2,1,2,4,1,4,3,2,1,4,1,5,4,5,4,4,4,4,5,2,5,3,some_college,35_54,25000_49999,1.129885231
4,4,3,5,4,7,7,5,3,5,4,3,6,6,7,7,7,5,7,7,7,5,4.88,4.12,3.76,3.92,4.24,4,2.84,3.76,5,5,85,35,65,75,5,4,7,7,6,7,3,7,4,5,5,7,5,2,5,Not sure,Yes,0,0,96,4.24,2.92,4.48,4.04,3.48,5,7,7,7,7,2.32,2.62,5.74,3.16,2.5,7.2,4,4.6,10,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.96,Catholic,,Meat-eater,,8.75,0.923076923,40,Female,West,White,3,47500,348,0,0,0,0,0,1,0,0,0,,,3,4,,6,6,4,3,4,,3,5,5,6,6,6,4,6,6,6,4,,6,6,6,6,6,6,less_than_high,35_54,25000_49999,0.922929737
7,2,7,6,1,2,1,2,1,2,1,1,1,1,1,1,2,1,2,2,3,4.4,1.8,1.72,1,1,1.48,3.4,1.12,1.28,4.08,3.92,60,60,90,80,7,3,5,6,4,4,3,2,2,4,7,2,4,6,2,Yes,Yes,0,-1,85,1.28,1.6,4.44,1,1.04,1.6,5,2,6,6,5.74,1.72,6.7,6.4,6.34,5.4,6.5,8,2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4,Protestant,,Meat-eater,,13.5,0.923076923,18,Female,Midwest,White,3,112500,349,0,1,0,1,1,0,0,0,0.6,6,2,6,5,1,2,1,2,1,2,1,1,1,1,1,1,2,1,2,2,3,6,3,4,5,4,2,5,5,less_than_high,18_34,100000_,1.276746243
2,1,3,2,5,2,3,5,5,3,6,6,5,5,5,2,5,1,6,5,6,3.92,2.08,2.24,3.44,1.56,3.44,3.68,3.4,2.36,3.64,2.16,63,59,59,37,2,1,2,2,5,4,2,5,3,2,3,6,4,2,4,Not sure,Yes,100,10,61,3.72,2.36,2.36,3.6,3.28,2.48,7,6,6,6,4.36,3.58,4.24,3.4,3.46,4,3.8,4.5,3.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,0,3.96,None,,Meat-eater,,20.03,0.923076923,33,Male,South,White,5,42500,350,0,0,0,0,1,1,1,0,0.2,2,1,3,2,4,2,3,4,4,3,5,5,4,4,4,2,4,1,5,4,5,2,1,2,2,6,5,5,5,high,18_34,25000_49999,1.035575668
7,7,7,6,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,4.96,5,5,5,5,4.96,5,5,5,5,100,100,97,100,7,1,7,1,7,7,7,7,3,7,7,7,6,7,6,Yes,Yes,0,0,5,1,1,5,5,5,5,7,7,7,7,1,7,7,1,7,10,10,10,10,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,2.32,Catholic,,Other restrictions,I enjoyed this survey very much.,16.25,0.923076923,79,Female,South,White,5,32500,351,0,0,0,0,1,0,0,1,0.2,6,6,6,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,6,1,6,6,6,6,high,55_,25000_49999,0.828845131
3,3,3,3,3,3,3,3,3,1,1,1,1,1,1,1,1,1,1,2,1,4.92,5,4.96,1,5,1,5,1,5,4.96,1,0,0,0,0,2,2,3,1,1,4,1,2,1,3,1,1,1,3,5,Yes,No,0,1,1,1,1.08,1.08,1.04,1,1,5,3,5,1,1.24,1,1,1,1,8.6,0,0.2,9.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.96,Other,,Meat-eater,,15.98,0.923076923,56,Female,South,White,5,22500,352,0,0,0,0,1,0,0,0,0.2,3,3,3,3,3,3,3,3,3,1,1,1,1,1,1,1,1,1,1,2,1,2,2,3,1,4,3,4,1,high,55_,_24999,0.713057947
2,6,2,3,7,7,7,7,7,7,7,7,7,6,7,7,7,7,6,6,2,4.8,4.88,4.76,4.84,4.84,4.16,4.8,4.88,4.84,4.68,4.52,88,98,91,92,6,2,2,2,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,1,1,93,1.28,1.32,4.76,4.8,4.8,4.88,6,7,6,7,2.08,5.92,5.98,2.14,2.44,9.1,9.4,9.3,9.1,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3,Protestant,,Vegan,no,11.3,0.923076923,35,Female,West,White,11,225000,353,0,0,1,0,1,0,0,1,0.4,2,5,2,3,6,6,6,6,6,6,6,6,6,5,6,6,6,6,5,5,2,5,2,2,2,5,6,5,6,post_grad,35_54,100000_,0.900272922
4,4,4,4,5,5,3,3,4,4,3,1,5,4,5,4,5,3,4,4,4,3.44,3.24,2.6,2.92,3.32,2.72,2.56,2.76,3.32,3.36,3.52,42,43,44,48,5,2,3,2,1,4,5,7,4,2,6,1,7,3,2,Not sure,Not sure,0,0,45,3.12,3.04,3.12,3.12,3.16,2.88,4,6,4,6,4.36,3.64,4.12,3.46,4.12,4.9,6.3,5.3,4.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,None,20.78,0.923076923,68,Female,South,Black,3,47500,354,0,0,0,0,0,1,0,0,0,,,,,4,4,3,3,,,3,1,4,,4,,4,3,,,,4,2,3,2,,5,,5,less_than_high,55_,25000_49999,0.866730971
2,2,2,2,3,5,6,1,5,6,5,5,6,5,3,3,4,5,2,2,1,3.28,3.56,3.32,3.24,2.8,3.28,3.48,3.4,3.2,2.64,3.4,82,65,64,68,2,3,5,3,1,6,3,2,7,2,5,2,5,1,5,Not sure,Yes,1,1,63,2.52,2.52,3.52,2.68,3.16,2.48,1,6,5,5,4.84,3.46,3.28,2.98,3.22,5.9,4.2,3.8,6.5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,4,3.52,Protestant,,Meat-eater,,3.9,0.923076923,37,Male,South,White,11,300000,355,0,0,0,1,0,0,0,0,0.2,2,2,2,2,3,4,5,1,4,5,4,4,5,4,3,3,,4,2,2,1,2,3,4,3,1,5,4,4,post_grad,35_54,100000_,1.0701352
7,4,7,7,4,4,4,4,4,4,1,4,1,4,4,4,4,4,4,4,4,1.12,1.2,1.16,1.24,1.08,1.16,1.2,1.16,1.04,1.12,1.12,4,3,96,98,7,7,7,7,1,1,1,1,1,1,2,2,1,1,1,Not sure,Not sure,5,10,74,1.12,1.04,1.24,1.52,1.52,1.12,7,7,7,7,1.18,1.18,1.24,1.12,6.82,0.4,0.5,0.3,0.4,(2) agree,No,Yes,No,"[""None of the above""]",0,0,4.76,Protestant,,Meat-eater,,9.52,0.923076923,38,Male,West,White,4,42500,356,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,,,1,,1,,,,,,,,,6,6,6,6,6,6,6,6,less_than_high,35_54,25000_49999,1.111197642
6,5,6,6,7,7,6,6,5,5,5,5,5,3,5,3,5,2,7,2,7,4.2,3.92,3.96,4.12,3.92,1.88,4.6,3.48,4.12,5,4.04,19,10,60,11,5,6,7,7,3,1,2,4,7,2,1,2,4,1,1,Not sure,Yes,7,7,74,4.2,4.28,4.32,4.4,4.04,4.16,7,7,6,7,2.44,2.2,5.98,1.78,6.22,0,7,5.8,2.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,5,Protestant,,Meat-eater,Thank you,12.3,0.923076923,67,Female,South,White,3,47500,357,0,0,0,0,1,0,0,0,0.2,5,4,5,5,6,6,5,5,4,4,4,4,4,3,4,3,4,2,6,2,6,4,5,6,6,6,6,5,6,less_than_high,55_,25000_49999,0.916133413
1,6,1,1,6,6,6,6,7,6,6,4,7,7,6,7,7,6,6,6,6,2.92,2.68,2.92,2.84,2.88,2.76,2.72,2.92,2.8,2.96,2.92,50,50,50,50,4,4,5,5,3,3,4,3,3,5,4,3,3,7,7,Not sure,Yes,0,0,100,3.04,3.28,3.16,3.16,3,3.36,5,5,5,5,3.58,4,4,4,3.52,6.1,4.2,6.3,5.7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,5,3,None,,Meat-eater,,17.83,0.923076923,31,Male,South,White,3,32500,358,0,0,0,0,1,0,1,0,0.2,1,5,1,1,5,5,5,5,6,5,5,,6,6,5,6,6,5,5,5,5,,,4,4,4,4,4,4,less_than_high,18_34,25000_49999,1.144635391
7,4,7,7,4,3,3,3,1,1,1,1,4,1,2,5,5,3,4,4,4,3.72,3.8,3.8,2.32,3.68,3.8,2.24,2.4,3.72,3.72,3.8,58,33,65,33,5,7,7,7,2,1,6,1,7,3,7,2,3,7,7,Not sure,Not sure,1,1,59,3.92,2.6,4.84,2.24,2.16,3.44,5,6,4,5,6.04,1.36,1.36,6.22,6.28,1.2,0.7,1.3,3.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,17.07,1,73,Male,Midwest,White,3,52500,359,0,0,0,0,0,1,0,0,0,6,,6,6,,3,3,3,1,1,1,1,,1,2,4,4,3,,,,4,6,6,6,4,5,,4,less_than_high,55_,50000_74999,1.400611719
4,4,6,6,2,4,2,2,2,2,6,2,3,2,3,4,6,7,5,4,2,1.92,1.6,1.52,2.04,2,1.44,1.96,2,3.32,1.52,1.84,24,23,24,24,4,6,7,6,1,3,3,1,1,5,3,5,5,5,3,No,No,1,0,82,1.96,2.08,3.48,1.6,2.12,1.88,4,2,2,2,2.38,1.48,4.72,4.54,1.3,1.4,5.8,2.4,5.7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,0,3.44,Protestant,,Meat-eater,,11.4,0.923076923,73,Male,West,White,3,72500,360,0,0,1,0,0,0,0,0,0.2,,,5,5,2,,2,2,2,2,5,2,3,2,3,,5,6,4,,2,,5,6,5,,2,2,2,less_than_high,55_,50000_74999,1.439296919
2,5,7,1,7,6,5,5,5,5,4,1,5,2,1,1,1,2,5,4,5,4.16,4.16,4.32,2,3.4,2.56,2.4,2.32,3.48,4.4,3.76,5,4,62,64,5,3,3,3,6,3,5,5,5,6,5,5,5,5,2,Not sure,Not sure,5,5,88,3.56,2.56,3.48,3.68,3.12,3.44,5,5,5,3,4.78,2.5,4.66,4.6,4.24,2.7,7.6,7.2,2.8,(2) agree,No,No,Yes,"[""None of the above""]",1,2,3.36,None,,Meat-eater,,6.65,0.923076923,50,Female,Northeast,White,3,27500,361,0,0,0,0,0,1,1,0,0,2,4,6,1,6,5,4,4,4,4,,1,4,2,1,1,1,2,4,,4,4,3,3,3,4,4,4,3,less_than_high,35_54,25000_49999,0.926207574
7,2,7,7,7,7,1,4,1,4,2,1,2,1,2,2,4,1,2,3,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,5,5,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,1,1,0,1,1,1,1,1,1,5,5,7,7,3.4,1,1,6.04,1,0,1.2,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,Protestant,,Meat-eater,,17.83,0.923076923,87,Female,West,White,4,47500,362,0,0,0,0,0,1,0,0,0,6,2,6,6,6,6,1,,1,,2,1,2,1,2,2,,1,2,3,,6,4,4,5,4,4,6,6,less_than_high,55_,25000_49999,0.927933669
4,4,7,7,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,3.8,3.92,3.72,3.92,3.92,2.76,3.16,2.6,3.48,2.92,2.96,52,81,55,50,4,4,4,6,1,1,1,1,1,3,1,4,1,1,1,No,Not sure,1,1,50,2.52,2.44,2.04,2.96,2.48,2.84,7,6,5,5,3.22,3.16,3.1,3.1,3.34,4.5,4,3.7,4.5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.72,None,,Meat-eater,,7.92,0.923076923,27,Female,Midwest,White,2,52500,363,0,0,0,0,0,1,1,0,0,,,6,6,,,,,,,,1,,,,,,,,,,,,,5,6,5,4,4,less_than_high,18_34,50000_74999,1.207204537
4,5,6,1,4,4,6,4,4,6,5,6,6,2,6,6,2,6,6,5,6,1,1.08,4.92,1,4.84,4.88,4.8,1.12,4,1.04,4.88,2,1,79,96,2,5,6,6,5,1,1,1,1,3,1,7,2,5,5,Not sure,No,0,0,3,4.6,4.72,3.64,2.4,4.8,1.2,6,2,2,6,1.3,1.24,6.64,5.8,6.82,9.6,9.7,9.6,8.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.8,None,,Meat-eater,,17.62,0.923076923,55,Female,Northeast,Black,4,22500,364,0,0,0,0,0,1,1,0,0,,4,5,1,,,5,,,5,4,5,5,2,5,5,2,5,5,4,5,2,4,5,5,5,2,2,5,less_than_high,55_,_24999,0.757937942
7,1,6,7,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1,1.84,2.08,1,0,0,100,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Yes,5,0,100,5,1,5,1,1,1,3,3,5,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,4,1,None,,Meat-eater,The singularity has not occurred yet. I believe it should be mandatory reading of â€œDUNE THE MACHINE WARSâ€ to give all the danger of ai intelligence.,16.08,0.923076923,73,Male,Midwest,Black,3,77500,365,0,0,0,0,0,1,1,0,0,6,1,5,6,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,3,3,4,6,less_than_high,55_,75000_99999,1.229008541
5,5,5,5,6,5,5,3,4,3,5,1,5,3,5,5,5,2,5,5,5,2.36,2.4,2.48,2.44,3.52,2.36,2.24,2.28,3.76,2.52,2.44,14,11,80,14,5,3,3,2,4,4,5,6,5,5,4,7,5,2,5,Yes,Not sure,5,0,86,3.88,3.28,3.36,3.28,2.68,3.04,6,6,6,6,5.86,2.98,2.62,2.98,5.14,3,7.6,6.7,2.5,(2) agree,No,No,Yes,"[""None of the above""]",1,2,4.16,None,,Meat-eater,,6.02,0.923076923,50,Female,Northeast,White,3,27500,366,0,0,0,0,0,1,1,0,0,4,4,4,4,5,4,4,3,,3,4,1,4,3,4,4,4,2,4,4,4,4,3,3,2,5,5,5,5,less_than_high,35_54,25000_49999,0.926207574
2,2,4,3,5,7,5,4,4,6,6,5,6,5,6,2,4,1,7,4,7,4.04,3.4,3.92,1,1,5,2,2.8,1.44,5,3,0,0,100,100,1,6,6,6,4,7,4,4,1,6,5,2,5,7,7,No,Yes,20,-1,95,3,1.24,3,4.32,5,4.08,4,2,4,2,2.08,2.44,4,1,1,0,0,8,1.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.68,Muslim,,Meat-eater,,13.9,0.923076923,18,Female,Northeast,White,3,42500,367,0,0,1,0,1,0,0,0,0.4,2,2,,3,4,6,4,,,5,5,4,5,4,5,2,,1,6,,6,1,5,5,5,,2,,2,less_than_high,18_34,25000_49999,0.966367681
5,6,3,6,5,3,5,5,6,5,5,5,5,3,5,5,2,3,5,5,5,2.8,2.8,2.12,4.04,3.88,1.72,4.16,2.08,4.12,3.8,4.28,92,6,93,23,3,5,5,6,7,4,1,5,6,2,3,4,3,2,5,Not sure,No,0,10,82,4.96,4.72,4.84,1.84,4.6,4.48,6,5,2,5,5.86,2.38,2.08,2.38,6.94,8,8.4,8.7,1.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2,Undisclosed,,Meat-eater,Nothing,16.28,0.923076923,41,Male,Midwest,Black,3,12500,368,0,0,0,0,0,1,1,0,0,4,5,3,5,4,3,4,4,5,4,4,4,4,3,4,4,2,3,4,4,4,3,4,4,5,5,4,2,4,less_than_high,35_54,_24999,0.88010745
3,4,3,3,4,3,3,3,2,3,6,6,6,6,7,3,7,5,7,7,7,1.08,1,3.52,2.44,5,2.8,2.92,1.04,3.36,2.64,2.96,45,43,43,45,6,6,6,5,7,6,6,5,1,7,6,7,6,1,2,Not sure,Not sure,16,26,100,2.8,2.96,3.28,3.2,3.12,2.84,4,4,5,5,3.94,4.24,4.24,4.6,3.76,4.9,6.5,4.7,6.3,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,4.88,None,,Meat-eater,,791.23,0.923076923,45,Female,Northeast,White,4,27500,369,0,0,0,0,1,0,1,0,0.2,3,,3,3,,3,3,3,2,3,5,5,5,5,6,3,6,4,6,6,6,5,5,5,4,,,4,4,less_than_high,35_54,25000_49999,0.926207574
7,5,7,7,1,1,3,3,1,1,1,5,1,1,5,1,5,1,1,5,5,1,1,1,1,1,1,1,1,1,1,1,19,19,69,52,7,7,7,7,2,1,1,1,1,1,1,1,1,2,1,No,Yes,-1,-1,50,1,1,3,1,1,1,3,3,4,5,5.08,1,1,1,7,0,1.5,5.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Agnostic,,Meat-eater,,13.65,0.923076923,67,Male,Northeast,White,3,27500,370,0,0,0,0,0,1,1,0,0,6,4,6,6,1,1,3,3,1,1,1,4,1,1,4,1,4,1,1,4,4,6,6,6,6,3,3,,4,less_than_high,55_,25000_49999,1.121190202
6,2,7,6,1,2,2,4,1,1,1,1,5,4,5,4,5,1,4,4,4,3.76,3.8,1,1,1,1,1,1,3,1,3,20,25,75,100,5,5,6,6,3,4,1,1,1,3,1,3,4,1,2,No,No,1,1,1,1,1,1,1,1,1.28,7,7,3,5,7,1,2.98,7,2.98,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",0,0,3,Protestant,,Meat-eater,,18.88,0.923076923,57,Female,Midwest,White,3,32500,371,0,0,1,0,0,0,0,0,0.2,5,2,6,5,1,2,2,,1,1,1,1,4,,4,,4,1,,,,4,4,5,5,6,6,3,4,less_than_high,55_,25000_49999,0.902992811
7,1,7,7,1,1,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3.68,1,1.2,1,1.12,1,1,0,0,100,0,7,7,7,7,4,1,1,1,1,1,1,1,1,1,1,No,Not sure,15,10,80,1,1,1,1,1,1,7,6,6,5,4.6,1,4.6,7,7,0,0,3.3,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,5,3.68,Atheist,,Meat-eater,,9.57,0.923076923,41,Male,South,White,3,52500,372,0,1,1,1,1,0,1,0,0.8,6,1,6,6,1,1,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,5,5,4,less_than_high,35_54,50000_74999,1.413331023
5,4,6,5,4,7,4,4,1,6,5,1,5,4,7,7,7,4,7,6,7,3.08,3.04,3.12,2.8,3.12,2.84,3.16,2.2,3.08,3,3.04,49,6,94,79,5,5,5,5,2,3,6,5,1,4,4,6,3,4,5,Not sure,Not sure,0,0,95,3.84,4.16,4.08,1.92,4.6,4.36,7,3,7,7,6.82,1.36,4,2.86,2.86,5,7.4,7.2,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Other,Jehovah witness,Meat-eater,"This probably wasn't the Best survey for me, really don't know much about A/I.",14.63,0.923076923,48,Male,West,White,2,27500,373,0,0,0,0,0,1,0,0,0,4,,5,4,,6,,,1,5,4,1,4,,6,6,6,,6,5,6,4,4,4,4,6,3,6,6,less_than_high,35_54,25000_49999,1.111197642
7,5,7,7,4,6,5,6,2,1,1,1,2,2,2,2,5,2,6,6,6,3,2.96,3,1.28,4,3.08,3.12,3.04,3.04,3,3.04,78,65,70,66,6,3,7,7,1,1,7,2,7,1,1,7,7,7,7,No,No,1,1,51,1.08,1.12,1.16,1.16,1.2,1.2,2,2,5,2,5.8,1.3,1.24,1.18,1.18,0.3,0.3,0.3,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Vegetarian,,15.92,0.923076923,66,Female,South,White,3,27500,374,0,0,0,0,0,1,0,1,0,6,4,6,6,,5,4,5,2,1,1,1,2,2,2,2,4,2,5,5,5,5,3,6,6,2,2,4,2,less_than_high,55_,25000_49999,0.916133413
5,6,6,2,4,1,4,4,1,2,2,3,6,2,6,2,6,2,4,7,7,4.52,4.88,1.92,4.6,4.2,4.76,1.88,1.64,1.44,1.2,4.8,22,12,91,17,2,2,5,7,6,2,4,3,6,7,7,2,3,1,2,Not sure,Not sure,0,1,9,1.76,4.36,4.28,4.2,4.36,2.04,7,5,7,6,6.04,1.42,6.52,7,6.22,2.1,7.8,8.4,3.1,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.8,Protestant,,Meat-eater,,12.8,0.923076923,30,Male,South,White,3,27500,375,0,0,0,0,1,0,0,0,0.2,4,5,5,2,,1,,,1,2,2,3,5,2,5,2,5,2,,6,6,2,2,4,6,6,4,6,5,less_than_high,18_34,25000_49999,1.144635391
7,7,7,7,7,7,7,7,7,7,6,3,4,6,7,7,7,3,7,7,7,4.52,3.88,3.32,1.08,1.88,3.84,2.08,1.84,1.4,4.6,3.24,73,59,88,46,7,7,6,7,3,3,2,1,1,4,1,3,1,4,2,Yes,Yes,5,10,92,4.04,4.36,4.28,3.4,4.32,4.52,7,7,7,7,6.46,3.34,3.34,5.68,4.84,7,5.9,8.1,7.4,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Protestant,,Meat-eater,This scares me as a human.,23.95,0.923076923,65,Male,South,Black,3,87500,376,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,5,3,,5,6,6,6,3,6,6,6,6,6,5,6,6,6,6,6,less_than_high,55_,75000_99999,1.246893414
7,7,2,7,7,1,1,1,1,1,1,1,2,1,1,7,7,5,1,1,1,4.56,4.6,4.48,4.36,4.64,2.2,2.08,2.04,2.16,4.48,2.2,26,24,34,65,2,7,7,7,3,2,5,1,2,5,3,4,1,4,3,Yes,No,1,1,69,4,2,4.4,4.08,4.24,1.96,5,3,5,5,2.74,2.74,2.98,5.86,5.86,2.6,6.8,3.8,3.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.44,Other,Baptist,Pescatarian,This shows the concern of future jobs,8.9,0.923076923,43,Female,Midwest,White,4,47500,377,0,0,0,0,1,0,0,1,0.2,6,6,2,6,6,1,1,1,1,1,1,1,2,1,1,6,6,4,1,1,1,2,6,6,6,4,3,4,4,less_than_high,35_54,25000_49999,0.898123374
1,2,1,1,2,2,2,2,1,1,1,1,2,2,1,4,4,1,2,2,2,5,1.72,5,1,1,1,1,1,5,5,1,0,0,78,53,4,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,-1,5,61,1,1,4.84,1,1,1,6,6,4,4,1,1,1,1,1,0,0,0,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,Interesting Survey about AI.  I didnt really know AI abuse was being talked about..,9.5,0.923076923,36,Male,South,White,9,92500,378,0,0,0,0,0,1,0,0,0,1,2,1,1,2,2,2,2,1,1,1,1,2,2,1,,,1,2,2,2,,5,5,5,5,5,,,associates,35_54,75000_99999,0.917235748
1,7,7,6,2,1,7,1,6,1,7,7,7,7,1,7,1,1,7,7,1,4.48,4.52,4.8,4.68,4.56,4.12,4.64,4.76,4.88,4.72,4.44,94,83,89,83,7,1,7,7,6,6,7,7,7,5,6,7,7,7,7,Yes,Yes,5,4,85,4.6,4.44,4.4,4.8,4.84,4.28,7,7,7,6,6.46,6.28,6.28,6.58,6.76,8.5,7.9,8.9,8.9,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.48,Jewish,,Meat-eater,Nice survey,10.62,0.923076923,58,Male,West,White,13,225000,379,1,1,0,0,1,0,0,0,0.6,1,6,6,5,2,1,6,1,5,1,6,6,6,6,1,6,1,1,6,6,1,6,1,6,6,6,6,6,5,post_grad,55_,100000_,1.089795859
1,4,1,1,5,5,1,3,1,1,5,1,6,4,5,3,7,1,2,1,4,3.52,2.44,2.44,2.24,2.4,1.48,2.12,2.04,2.32,3.52,4.04,24,36,61,66,6,2,2,2,3,3,2,3,1,1,1,2,5,1,1,No,Not sure,50,50,67,3.56,2.12,2.64,2.44,2.04,2.32,5,5,5,7,3.04,1.24,2.08,4.9,4.78,3.3,2.9,6,2.2,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.6,Protestant,,Meat-eater,,17.65,0.923076923,50,Male,Northeast,White,10,175000,380,0,0,0,0,1,0,0,0,0.2,1,,1,1,4,4,1,3,1,1,4,1,5,,4,3,6,1,2,1,,5,2,2,2,4,4,4,6,bachelors,35_54,100000_,0.996110302
2,2,2,2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,6,5,4.24,3.64,3.68,2.64,2.44,2,2.76,2.48,3.4,4.32,3.48,62,56,69,56,5,3,5,3,6,6,5,3,1,2,1,2,3,7,6,Not sure,Yes,3,5,70,3.6,1.8,2.16,2.36,2.16,3.84,6,6,7,7,4.78,1.96,5.02,3.58,4.3,6.1,4.5,6.3,5.5,(2) agree,No,No,No,"[""None of the above""]",0,2,1.24,None,,Meat-eater,,6.92,0.923076923,47,Female,Northeast,White,8,37500,381,0,0,0,0,0,1,1,0,0,2,2,2,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,3,4,3,5,5,6,6,some_college,35_54,25000_49999,0.938451126
7,5,2,3,6,4,7,6,1,7,6,1,7,7,7,6,7,3,7,7,7,4.44,4.04,3.88,3,4.8,3.16,3.28,1.44,4.24,2.52,2.6,11,10,70,10,4,1,3,2,4,2,2,1,2,1,1,1,3,5,1,No,No,-1,-1,3,4.12,3.04,1.6,4.8,4.8,3,7,6,7,7,6.58,1.12,1.12,6.88,6.64,0,0,1,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.48,Jewish,,Other restrictions,,16.63,0.923076923,85,Male,Northeast,White,10,67500,382,0,0,0,0,0,1,0,1,0,6,4,2,3,5,,6,5,1,6,5,1,6,6,6,5,6,3,6,6,6,,1,3,2,6,5,6,6,bachelors,55_,50000_74999,0.946960788
7,7,7,7,4,4,4,4,4,1,1,1,4,4,4,4,4,4,4,4,4,1,1,1.64,1,2.6,3.68,3.68,3.52,3.68,1,1,0,0,0,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,25,20,46,1.2,1.28,1.28,1.76,1.36,1.6,7,7,4,7,1,1.06,1.18,1.18,1.12,0.9,0.6,0.2,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.72,Protestant,,Meat-eater,,10.1,0.923076923,57,Female,South,White,8,37500,383,0,0,0,0,0,1,0,0,0,6,6,6,6,,,,,,1,1,1,,,,,,,,,,,6,6,6,6,6,,6,some_college,55_,25000_49999,0.928243795
5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3.44,3.44,3.72,3.52,3.32,3.44,3.36,3.4,3.4,3.4,3.32,67,67,65,66,5,5,4,5,7,7,7,7,7,7,7,7,7,7,7,Not sure,Not sure,10,15,61,3.4,3.4,3.28,3.36,3.36,3.52,5,5,6,5,4.54,4.72,4.42,4.72,4.66,5.7,5.8,5.7,5.7,(2) agree,Yes,No,No,"[""None of the above""]",0,1,3.36,Other,Baptist,Meat-eater,I enjoyed it,9.1,0.923076923,50,Female,South,White,5,22500,384,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,,4,4,4,5,4,high,35_54,_24999,0.709212743
4,4,4,5,6,5,6,4,4,3,2,4,4,4,6,5,7,4,6,7,7,3.52,2.68,2.52,1.88,3.6,2.2,2.64,3.28,3.72,3.68,3.4,78,36,77,38,4,3,4,2,2,1,1,4,4,3,1,3,3,1,1,No,No,0,2000,0,3.92,2.04,1.84,3.08,2.92,4.04,7,6,6,6,6.94,1,4,3.76,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.6,Protestant,,Meat-eater,no comments at this time,14.8,0.923076923,64,Female,South,Black,11,137500,385,0,0,0,0,0,1,0,0,0,,,,4,5,4,5,,,3,2,,,,5,4,6,,5,6,6,,3,,2,6,5,5,5,post_grad,55_,100000_,0.845453768
5,5,5,5,5,5,6,5,5,5,5,5,5,5,5,5,6,5,6,6,6,4,3.96,3.92,3.88,3.96,3.92,3.92,3.68,3.96,3.96,4.04,73,73,72,71,5,2,2,2,5,5,5,5,5,5,6,5,6,5,5,Not sure,Not sure,0,0,76,2.8,2.32,4.12,3.56,4.36,3.56,6,6,6,5,4.18,4.84,5.2,4.12,4.06,6.9,6.6,6.7,6.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.68,Protestant,,Meat-eater,,27.2,0.923076923,70,Female,South,White,5,37500,386,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,5,4,5,5,5,4,2,2,2,5,5,5,4,high,55_,25000_49999,0.828845131
6,6,6,7,5,5,5,5,4,5,6,1,6,5,6,6,7,6,7,6,7,3.68,4.28,3.76,2.52,3.72,3.72,2.6,2.4,2.56,3.76,3.68,61,61,60,55,4,4,4,4,5,5,4,5,3,4,4,3,5,5,6,Not sure,Not sure,5,4,61,3,3.04,2.68,2.96,3,3.04,7,7,7,7,4.72,3.34,3.4,3.28,3.46,3.7,3.1,3.5,3.8,(2) agree,Yes,No,No,"[""None of the above""]",0,0,2.68,None,,Meat-eater,,7.2,0.923076923,69,Female,Midwest,White,9,57500,387,0,0,0,0,0,1,1,0,0,5,5,5,6,4,4,4,4,,4,5,1,5,4,5,5,6,5,6,5,6,,,,,6,6,6,6,associates,55_,50000_74999,0.81399289
5,4,5,5,5,5,6,5,3,3,2,2,5,3,6,5,6,5,5,3,5,3.32,2.52,2.44,2.36,4.04,4.28,3.88,4.56,2.28,4.4,4.16,60,58,62,61,5,5,5,3,3,6,2,3,5,5,5,5,4,3,3,Not sure,Yes,0,0,83,3.76,2.64,3.64,2.6,3.36,3.44,7,6,6,6,3.64,3.58,3.76,4.54,3.4,4,5.8,6.3,3.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Protestant,,Meat-eater,,23.72,0.923076923,67,Female,Midwest,White,11,47500,388,0,0,0,0,0,1,0,0,0,4,,4,4,4,4,5,4,3,3,2,2,4,3,5,4,5,4,4,3,4,4,4,4,3,6,5,5,5,post_grad,55_,25000_49999,0.646480338
5,1,5,7,1,1,4,2,1,2,3,2,4,1,1,1,4,1,1,1,1,3.24,2.6,1.68,3.08,4.16,2.4,2.84,3,3.84,1.92,2.16,0,0,69,0,6,5,6,6,3,5,2,6,5,4,7,7,4,1,1,No,No,10,10,61,2.92,1.84,4.32,1.72,3.36,1.72,7,7,7,7,6.52,1.06,4.12,5.26,4.36,0.9,0,1.9,1.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,1,Protestant,,Vegetarian,,14.75,0.923076923,67,Female,West,White,10,32500,389,0,0,1,0,0,0,0,1,0.2,4,1,4,6,1,1,,2,1,2,3,2,,1,1,1,,1,1,1,1,5,4,5,5,6,6,6,6,bachelors,55_,25000_49999,0.608357468
3,4,4,3,4,2,2,4,1,2,1,1,4,2,5,1,2,1,2,1,7,2.8,1.84,4.72,1.28,1.92,4.56,2.92,1.04,4.28,4.36,4.56,77,53,82,11,4,2,1,1,1,3,1,2,3,1,2,2,2,1,2,No,No,1,1,13,1.28,1.24,2.68,3.04,1.16,3.16,4,5,4,6,1.18,1.18,1.24,3.76,6.1,0.4,4.8,0.7,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,Protestant,,Meat-eater,,25.02,0.923076923,69,Female,South,White,7,82500,390,0,0,0,0,0,1,0,0,0,3,,,3,,2,2,,1,2,1,1,,2,4,1,2,1,2,1,6,,2,1,1,,4,,5,some_college,55_,75000_99999,1.10913497
6,5,5,3,5,5,3,7,6,5,1,6,3,5,7,6,1,3,3,5,6,3.64,4.52,3.36,2,4.4,1.8,2.32,3.68,2.4,3.96,2.6,41,46,69,21,1,2,3,7,5,1,5,2,7,6,1,2,7,1,3,No,Not sure,0,1,65,2.72,2,3.28,3.4,3.56,3.48,6,6,3,6,4.96,6.4,2.68,3.1,5.86,0.2,7.2,6,2.5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,2,2.16,Undisclosed,,Other restrictions,Submit,4.6,0.923076923,31,Male,Midwest,Black,5,27500,391,1,1,0,1,0,0,1,1,0.6,5,4,4,3,4,4,3,6,5,4,1,5,3,4,6,5,1,3,3,4,5,1,2,3,6,5,5,3,5,high,18_34,25000_49999,0.965679474
4,4,2,4,5,5,5,5,5,5,5,4,6,6,6,6,6,2,7,5,7,3.4,3.32,2.32,1.36,1.32,1.76,1.76,1.44,2.56,2.64,1.84,0,6,90,1,4,3,5,5,4,3,2,1,1,1,2,2,4,1,1,No,Not sure,5,10,87,4.12,3.68,3.6,4,3.48,3.92,7,2,6,5,7,1,2.38,1.72,2.32,0.1,0.2,0.1,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.64,Protestant,,Meat-eater,Interesting survey,16.58,0.923076923,61,Female,Midwest,White,9,52500,392,0,0,0,0,0,1,0,0,0,,,2,,4,4,4,4,4,4,4,,5,5,5,5,5,2,6,4,6,,3,4,4,6,2,5,4,associates,55_,50000_74999,0.81399289
5,6,5,5,7,7,7,6,6,1,3,3,6,5,6,6,7,1,6,6,5,5,4.48,4.96,2.4,4.08,1,4.12,2.6,3.32,4.56,4.8,1,0,71,53,5,6,7,7,5,5,6,1,1,1,5,1,4,5,5,Not sure,Not sure,0,0,92,2.76,4.04,4.84,3.6,3.96,4.2,7,7,7,7,6.88,5.8,4.9,5.92,5.2,7.3,6.6,6.5,7.8,(2) agree,No,No,No,"[""None of the above""]",1,1,1.52,None,,Other restrictions,,14.28,0.923076923,32,Female,South,White,7,17500,393,0,0,0,0,0,1,1,1,0,4,5,4,4,6,6,6,5,5,1,3,3,5,4,5,5,6,1,5,5,4,4,5,6,6,6,6,6,6,some_college,18_34,_24999,0.828703672
6,4,6,6,4,6,4,4,1,6,1,2,5,2,4,4,6,2,6,4,6,2,1.64,2.08,3.68,2.72,1.92,4.84,1.88,4.84,2.96,4.44,96,95,75,74,6,4,4,6,7,5,1,1,3,6,1,1,2,2,4,No,No,2,3,13,3.6,1.8,3.56,2.2,4.8,2.48,6,7,6,7,6.88,1.54,2.92,5.32,1.96,1.8,4.4,8.9,4.5,(2) agree,No,No,No,"[""None of the above""]",0,1,2.76,Undisclosed,,Meat-eater,,15.13,0.948717949,58,Female,Midwest,White,6,17500,394,0,0,0,0,0,1,1,0,0,5,,5,5,,5,,,1,5,1,2,4,2,,,5,2,5,,5,5,,,5,5,6,5,6,high,55_,_24999,0.702830167
5,3,5,3,5,5,6,5,5,5,6,3,5,5,5,5,6,5,5,5,5,3.92,3.84,3.84,3.68,3.68,3.92,3.6,3.8,4,3.76,3.68,69,76,68,70,6,3,3,3,7,6,6,5,6,5,5,5,6,6,6,Yes,Yes,0,0,78,2.44,2.64,3.8,3.92,3.92,3.68,5,5,5,5,3.76,5.38,4.9,5.08,4.84,6.6,6.1,6.1,6.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,4,2.6,Catholic,,Meat-eater,,9.78,0.923076923,34,Male,West,White,13,300000,395,0,0,1,0,0,0,0,0,0.2,4,3,4,3,4,4,5,4,4,4,5,3,4,4,4,4,5,4,4,4,4,5,3,3,3,4,4,4,4,post_grad,18_34,100000_,1.13091751
7,7,6,6,6,5,5,6,6,7,6,6,6,5,6,6,7,5,6,7,7,2.44,2.72,2.88,2.6,2.56,2.44,2.44,2.28,2.68,2.64,2.72,39,44,64,47,5,5,6,6,4,5,6,4,5,5,4,4,7,6,5,Not sure,Not sure,0,0,55,2.56,3.28,2.4,2.28,3.36,2.76,6,6,6,6,3.64,3.82,3.22,3.4,3.52,4,4.2,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,Protestant,,Other restrictions,,5.37,0.923076923,49,Female,South,White,5,22500,396,0,0,0,0,0,1,0,1,0,6,6,5,5,5,4,4,5,5,6,5,5,5,4,5,5,6,4,5,6,6,4,4,5,5,5,5,5,5,high,35_54,_24999,0.709212743
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4.24,1.08,1.08,1,1,1,1,1.04,1,1.12,1,0,0,0,0,4,4,4,4,7,5,4,1,3,2,6,3,1,3,1,Not sure,Not sure,0,0,0,1,1.04,1,1,1,3.96,4,3,1,6,1,1,1,1,1,0.2,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.24,Atheist,,Meat-eater,,4.47,0.923076923,26,Female,Midwest,White,7,67500,397,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,3,1,5,some_college,18_34,50000_74999,1.223162592
6,6,6,6,7,6,6,6,6,7,7,6,6,6,7,6,6,6,6,6,6,3.28,3.64,3.92,4,4.08,3.68,4.08,3.72,3.92,4.32,4.04,58,60,57,57,6,6,6,6,5,3,4,4,4,5,7,4,6,7,6,Yes,No,2030,2025,73,4.2,3.88,3.44,3.84,3.96,3.48,6,6,6,7,4.72,5.2,4.72,4.96,4.84,7.1,6.6,6.2,6.5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,3,3.76,Catholic,,Meat-eater,,7.43,0.923076923,36,Male,Northeast,White,12,225000,398,0,1,0,1,0,0,0,0,0.4,5,5,5,5,6,5,5,5,5,6,6,5,5,5,6,5,5,5,5,5,5,5,5,5,5,5,5,5,6,post_grad,35_54,100000_,1.087768676
4,4,4,4,4,4,7,4,4,4,4,4,4,4,4,4,5,2,4,4,4,1.48,3.92,2.08,1.68,3.64,1,1.84,1.16,1.88,4.36,4.48,20,18,17,14,4,4,5,5,1,1,1,1,2,1,2,1,2,1,1,No,No,500,500,78,1.56,4.48,4.72,2.04,2.08,2.32,5,5,5,5,5.8,1.6,1.6,1.84,1.78,1.4,1,1.3,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1.28,Catholic,,Meat-eater,,7.68,0.923076923,58,Female,Northeast,White,5,42500,399,0,0,0,0,0,1,0,0,0,,,,,,,6,,,,,,,,,,4,2,,,,,,4,4,4,4,4,4,high,55_,25000_49999,0.842502678
6,6,6,3,6,6,6,4,3,3,6,1,7,6,7,7,7,1,6,3,6,1.36,1.68,4.12,2.2,3.72,2,2.72,1.44,4.08,3.88,4,77,81,84,36,2,5,7,5,6,6,1,2,1,4,1,3,6,5,4,Not sure,Not sure,0,0,34,2.36,3,4.08,3.88,3.04,3.96,7,6,7,7,4.06,5.86,5.74,5.86,2.14,5,8.5,8.9,6.4,(2) agree,No,No,Yes,"[""None of the above""]",4,0,2.24,Agnostic,,Other restrictions,,12.87,0.923076923,26,Female,South,Black,10,87500,400,0,0,0,0,0,1,1,1,0,5,5,5,3,5,5,5,,3,3,5,1,6,5,6,6,6,1,5,3,5,2,4,6,4,6,5,6,6,bachelors,18_34,75000_99999,0.704586545
3,6,3,2,6,4,6,6,4,6,6,6,6,4,6,4,6,6,7,7,7,4.56,4.28,4.08,4.52,4.52,4.44,4.08,4.32,3.72,3.88,4.12,35,28,78,76,6,3,3,3,6,6,6,5,6,6,6,4,4,6,6,Not sure,Not sure,5,5,75,4.4,2.8,4.24,4.28,4.52,4.04,4,7,6,7,5.68,3.04,5.44,5.56,2.38,3.3,3.7,7.4,4.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.28,Catholic,,Pescatarian,,6.37,0.923076923,67,Female,Northeast,White,9,137500,401,0,0,0,0,0,1,0,1,0,3,5,3,2,5,,5,5,,5,5,5,5,,5,,5,5,6,6,6,5,3,3,3,,6,5,6,associates,55_,100000_,0.887803127
2,5,5,6,5,5,6,3,5,6,5,3,5,6,3,5,5,6,5,5,6,4,4,3.8,3.32,4.72,3.48,3.8,3.68,4.48,5,2.64,79,80,59,73,5,5,6,4,4,4,4,5,2,4,3,2,4,3,4,Yes,Yes,15,10,28,3.56,3.64,3.8,4.2,3.64,3.64,3,5,5,3,4.96,4.84,3.76,4.78,4.96,6.5,4,6.6,7.9,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Catholic,,Meat-eater,,5.63,0.923076923,24,Male,Northeast,White,9,22500,402,0,1,0,1,1,0,0,0,0.6,2,4,4,5,4,4,5,3,4,5,4,3,4,5,3,4,4,5,4,4,5,4,4,5,,3,4,4,3,associates,18_34,_24999,0.700393377
5,4,6,6,2,4,2,2,1,4,4,4,5,2,2,2,4,1,4,4,4,2.64,2.52,2.68,2.6,2.64,2.52,2.6,2.48,2.68,2.72,2.68,1,0,71,71,7,4,6,6,2,1,1,1,1,2,2,2,2,2,2,No,No,0,0,22,2.24,2.36,2.16,2.16,2.24,2.24,7,6,7,7,6.34,1.42,1.6,5.8,5.44,1.9,2.3,2.2,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,12.78,0.923076923,74,Male,West,White,10,22500,403,0,0,0,0,0,1,0,0,0,4,,5,5,2,,2,2,1,,,,4,2,2,2,,1,,,,6,,5,5,6,5,6,6,bachelors,55_,_24999,0.630134052
1,1,1,1,2,5,5,3,3,3,5,2,3,2,6,1,7,1,5,6,3,3.72,3.96,3.8,3.88,3.84,4.04,3.84,3.8,3.56,3.84,3.72,68,68,63,63,2,1,3,5,7,7,7,2,3,1,5,4,7,7,7,Not sure,Yes,10,10,86,3.72,3.92,3.84,3.68,3.8,3.68,7,7,7,7,5.08,5.02,4.84,5.2,5.02,7.1,6.7,6.9,6.9,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.12,Catholic,,Meat-eater,,6.48,0.923076923,23,Female,South,White,10,22500,404,0,0,0,0,1,0,0,0,0.2,1,1,1,1,2,4,4,3,3,3,4,2,3,2,5,1,6,1,4,5,3,2,1,3,4,6,6,6,6,bachelors,18_34,_24999,0.536213622
7,1,7,7,1,1,1,1,1,1,1,1,1,1,4,1,4,1,1,1,1,2.8,2.64,1.36,4.76,1.24,1.24,1.12,1.2,1.56,1.4,2.52,2,9,14,75,7,5,6,6,3,1,1,1,1,1,1,1,3,3,2,No,No,1,1,1,3.4,1.96,3.84,1.88,2.92,1.84,6,7,5,5,6.64,1.24,2.98,6.52,1.9,0.5,0.3,0.1,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.76,Protestant,,Meat-eater,,7.68,0.923076923,55,Female,Midwest,White,11,137500,405,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,,1,,1,1,1,1,6,4,5,5,5,6,4,4,post_grad,55_,100000_,0.880825424
6,2,5,5,3,5,3,2,2,3,2,3,2,2,3,2,2,1,3,2,2,3.32,3.44,2.52,2.36,2.52,2.36,2.44,2.28,2.6,3.56,2.44,16,28,70,69,6,6,6,6,4,3,3,3,2,1,3,3,3,5,1,No,No,50,50,69,2.24,2.12,2.48,2.24,2.12,2.56,6,6,3,6,2.38,2.14,2.02,2.02,2.32,2.5,1.7,3.6,1.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.92,None,,Meat-eater,,8.07,0.923076923,49,Male,West,White,10,72500,406,0,0,0,0,0,1,1,0,0,5,2,4,4,3,4,3,2,2,3,2,3,2,2,3,2,2,1,3,2,2,5,5,5,5,5,5,3,5,bachelors,35_54,50000_74999,0.938521039
7,4,7,7,4,4,1,1,4,1,1,1,4,4,4,4,4,4,4,4,4,3.88,3.04,4.68,3.08,3.04,3,3.08,2.24,3.08,4.04,2.84,16,11,91,75,7,7,7,7,2,2,2,1,2,1,2,1,2,3,1,No,No,-1,-1,0,4.88,3.84,3.96,3.04,4.32,3.04,7,5,4,6,6.88,1,1,2.38,4.12,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.52,Jewish,,Pescatarian,I do not believe that humans can create other human emotions in nonhumans,8.73,0.923076923,67,Female,Midwest,White,10,77500,407,0,0,0,0,0,1,0,1,0,6,,6,6,,,1,1,,1,1,1,,,,,,,,,,6,6,6,6,6,4,,5,bachelors,55_,75000_99999,0.707373111
5,7,7,6,3,7,6,6,7,7,5,6,6,3,6,2,5,7,7,6,6,3.72,3.4,4.6,4.28,4,4.84,4.24,4.64,4.08,3.64,4.64,80,68,84,76,5,5,1,5,6,6,7,5,5,7,7,6,4,5,5,Yes,Yes,7,12,72,3.76,4.64,4.2,4.2,4.32,4.92,7,6,7,6,6.46,5.92,5.56,6.64,5.5,7.5,8.5,9.2,8.2,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,4,1.76,Catholic,,Meat-eater,likely,7.4,0.923076923,39,Male,South,White,11,137500,408,0,1,0,1,0,0,0,0,0.4,4,6,6,5,3,6,5,5,6,6,4,5,5,3,5,2,4,6,6,5,5,4,4,1,4,6,5,6,5,post_grad,35_54,100000_,1.0701352
5,4,3,4,3,4,5,5,3,3,4,3,6,3,7,4,7,1,5,5,6,3.12,3.28,2.88,2.16,2.24,2.96,3.16,2.52,2.6,3.28,2.48,24,71,85,44,6,4,5,5,1,1,2,2,3,3,3,3,3,4,2,Not sure,Not sure,20,5,61,3.6,3,3.28,2.96,3.28,2.68,7,6,5,5,4.06,2.86,4.36,4,3.94,4.1,5.1,4.9,4.2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1.84,Other,Church of Jesus Christ of Latter Day Saints,Meat-eater,No additional comments or feedback.,15.32,0.923076923,55,Female,South,Black,11,42500,409,0,0,0,0,0,1,0,0,0,4,,3,,3,,4,4,3,3,,3,5,3,6,,6,1,4,4,5,5,,4,4,6,5,4,4,post_grad,55_,25000_49999,0.620519371
6,3,6,7,1,1,1,1,3,1,2,1,3,1,2,2,2,1,2,2,2,1.16,1.12,1.12,3.44,1.12,1.16,3.8,1.16,3.6,1,1.16,5,9,77,54,4,5,5,5,2,1,1,5,2,5,2,3,5,1,3,No,No,-1,-1,2,1.44,1.48,1.68,2,1.88,1.6,7,6,7,6,1.06,1,1.12,1.18,1.12,2.2,0.1,1.1,1.5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.32,Catholic,,Meat-eater,,8.68,0.923076923,71,Female,Midwest,White,5,22500,410,0,0,0,0,0,1,0,0,0,5,3,5,6,1,1,1,1,3,1,2,1,3,1,2,2,2,1,2,2,2,,4,4,4,6,5,6,5,high,55_,_24999,0.702830167
6,7,7,7,7,7,6,6,7,7,7,6,6,7,7,7,7,7,6,7,7,4.56,4.32,4.28,3.48,4.04,4.56,4.6,4.8,4.24,4.56,4.24,81,78,78,81,7,7,6,7,2,2,2,1,1,2,1,1,1,1,1,Yes,Yes,1,1,97,4.8,4.8,4.8,4.76,4.76,4.76,7,7,7,6,6.76,6.58,6.82,6.7,6.76,9.6,9.3,9.6,9.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,5,1.12,Muslim,Muslim,Meat-eater,The survey is cool,18.25,0.923076923,33,Male,Northeast,Black,10,300000,411,0,1,0,1,0,0,0,0,0.4,5,6,6,6,6,6,5,5,6,6,6,5,5,6,6,6,6,6,5,6,6,6,6,5,6,6,6,6,5,bachelors,18_34,100000_,0.983257105
7,6,7,7,7,1,1,1,1,1,7,1,1,1,4,1,1,1,1,1,7,5,1.32,5,3.28,1.32,1.6,5,1,1.72,3.64,5,0,0,100,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1,1,1,1,1,7,1,7,7,7,1,1,7,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,1.64,Catholic,,Meat-eater,,129.87,0.923076923,68,Female,South,White,9,112500,412,0,0,0,0,0,1,0,0,0,6,5,6,6,6,1,1,1,1,1,6,1,1,1,,1,1,1,1,1,6,,6,6,6,6,1,6,6,associates,55_,100000_,0.87341123
6,6,7,7,7,6,6,6,7,6,7,6,6,6,6,6,3,7,6,6,7,3.68,3.44,3.72,3.96,3.6,3.56,3.6,3.24,3.56,3.8,3.44,72,64,71,74,6,7,6,6,6,6,7,6,6,5,6,5,5,5,5,Not sure,Yes,25,10,67,3.84,3.84,3.72,3.68,3.56,3.92,6,6,7,7,5.02,5.56,5.26,5.2,4.66,7.1,7.5,6.1,6.1,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,3.2,Catholic,,Meat-eater,That was fun,32.98,0.923076923,33,Female,Northeast,White,11,175000,413,1,1,1,0,0,0,0,0,0.6,5,5,6,6,6,5,5,5,6,5,6,5,5,5,5,5,3,6,5,5,6,5,6,5,5,5,5,6,6,post_grad,18_34,100000_,0.942644517
4,4,4,4,6,6,6,6,2,4,1,1,2,2,6,2,6,1,4,4,4,4.44,1.72,4.56,4.6,4.76,1.24,4.08,1.68,4.56,4.8,2.28,85,90,90,90,6,2,2,6,7,6,7,5,6,1,6,6,6,7,6,Not sure,Not sure,2035,2035,100,2.8,2.8,4.88,2.8,1.88,2.84,2,1,2,6,1.24,2.26,3.34,2.74,3.28,1.6,3.6,3.9,3.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,Protestant,,Meat-eater,,9.38,0.923076923,55,Female,Northeast,Black,9,175000,414,0,0,0,0,0,1,0,0,0,,,,,5,5,5,5,2,,1,1,2,2,5,2,5,1,,,,5,2,2,5,2,1,2,5,associates,55_,100000_,0.839928395
4,3,4,4,4,4,4,5,4,5,5,2,5,2,6,5,6,1,6,5,6,3.84,4.64,2.6,1.84,4,2.12,1.04,1.04,3.4,3.76,4.24,44,46,48,44,5,5,5,5,7,5,5,1,3,1,1,1,4,7,7,No,No,0,0,64,3.44,3.24,2.6,2.72,2.72,2.64,7,7,7,7,4.42,3.4,3.22,4.48,3.04,3.5,3.4,3.9,3.9,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,Protestant,,Other restrictions,N/a,8.25,0.923076923,46,Female,South,White,10,52500,415,0,0,0,0,0,1,0,1,0,,3,,,,,,4,,4,4,2,4,2,5,4,5,1,5,4,5,4,4,4,4,6,6,6,6,bachelors,35_54,50000_74999,0.769596583
4,4,4,4,1,4,4,4,1,5,5,1,5,1,1,1,1,1,2,7,7,1,1,1,1,1,1,1,1,1,1,1,0,0,98,100,7,2,2,1,3,1,2,1,7,2,1,5,3,1,1,Not sure,No,100,50,58,1,1,5,1,1,3.8,7,7,6,7,1,1,1,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.76,Protestant,,Vegetarian,,7.72,0.923076923,77,Female,South,White,9,52500,416,0,0,0,0,0,1,0,1,0,,,,,1,,,,1,4,4,1,4,1,1,1,1,1,2,6,6,6,2,2,1,6,6,5,6,associates,55_,50000_74999,0.825838341
6,5,7,7,7,7,4,3,1,7,5,4,5,2,4,7,5,4,7,7,7,2.88,3,3.12,2.16,3,1.4,3.12,1.32,2.04,3.12,3.04,2,3,62,45,7,7,7,7,2,2,2,2,1,2,3,1,2,1,1,No,No,40,50,55,3.2,3,3.12,1.2,2.96,4.2,6,1,5,1,5.5,1.18,2.08,4.3,1.06,2.4,1,2.6,1.1,(2) agree,Yes,No,No,"[""None of the above""]",1,0,3.24,Protestant,,Meat-eater,,11.6,0.923076923,75,Female,Midwest,White,9,62500,417,0,0,0,0,0,1,0,0,0,5,4,6,6,6,6,,3,1,6,4,,4,2,,6,4,,6,6,6,6,6,6,6,5,1,4,1,associates,55_,50000_74999,0.81399289
7,1,7,7,7,7,1,1,1,1,1,1,3,1,5,1,5,1,7,7,7,3.16,3.16,3.08,3.12,3.24,3.12,3.12,3.12,3.12,3.12,3.2,56,55,60,56,7,6,7,7,2,1,1,2,3,7,1,4,1,1,2,Not sure,Not sure,10,-1,91,3.44,2.04,3.96,1.48,1,1.6,7,7,7,7,7,2.14,4.48,5.2,4.78,6.1,3.3,6.2,6.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,0,3.72,None,,Meat-eater,,10.42,0.923076923,60,Female,Northeast,White,9,47500,418,0,0,0,0,1,0,1,0,0.2,6,1,6,6,6,6,1,1,1,1,1,1,3,1,4,1,4,1,6,6,6,6,5,6,6,6,6,6,6,associates,55_,25000_49999,0.651601612
4,4,4,4,3,3,4,5,3,4,4,4,4,3,4,2,3,3,4,4,3,3,2.72,4.76,2.68,2.84,2.8,2.8,3.28,2.96,2.88,3.36,43,39,48,43,5,3,4,5,3,3,2,2,2,2,3,4,3,2,2,No,No,20,10,63,3.36,2.4,3.52,3.56,3.48,3.44,3,4,3,5,3.46,3.34,3.22,3.46,3.28,3.7,3.5,3.5,4.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Protestant,,Meat-eater,,14.47,0.923076923,79,Male,South,White,13,137500,419,0,0,0,0,0,1,0,0,0,,,,,3,3,,4,3,,,,,3,,2,3,3,,,3,4,3,,4,3,,3,4,post_grad,55_,100000_,1.07593725
5,5,5,5,6,6,6,5,4,4,3,1,6,6,6,6,7,5,5,4,5,4.24,3.28,4.32,3.12,3.2,3.2,3.6,3.2,4.24,4.76,3.72,40,43,56,43,2,5,5,5,3,5,4,5,7,6,3,6,6,5,6,Not sure,No,25,20,74,3.88,3.4,4.52,4.44,4.4,3.2,7,7,6,7,5.62,2.14,4.42,5.8,3.58,2,2.1,2.5,3.6,(2) agree,No,No,No,"[""None of the above""]",1,0,4.64,Protestant,,Meat-eater,,10.17,0.923076923,73,Female,West,White,7,27500,420,0,0,0,0,0,1,0,0,0,4,4,4,4,5,5,5,4,,,3,1,5,5,5,5,6,4,4,,4,2,4,4,4,6,6,5,6,some_college,55_,25000_49999,0.940200039
5,4,4,5,6,5,5,5,4,5,5,3,5,5,6,4,6,3,5,5,5,3.68,3.08,3.36,3.04,3.04,2.96,3.08,3,3.48,3.68,3.16,50,51,53,58,4,4,5,5,5,4,3,3,3,2,2,3,3,5,4,Not sure,Not sure,2,0,65,3.12,3,3.04,3.16,3.2,3.08,5,5,4,5,4,3.88,4.06,4.36,3.7,5,3.4,5.1,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.04,Jewish,,Meat-eater,,7.87,0.923076923,30,Female,Northeast,White,11,67500,421,0,0,0,0,1,0,0,0,0.2,4,,,4,5,4,4,4,,4,4,3,4,4,5,,5,3,4,4,4,,,4,4,4,4,,4,post_grad,18_34,50000_74999,0.891300635
5,7,7,4,4,5,4,4,4,1,5,4,7,7,7,6,7,5,7,7,7,3.52,3.92,1.76,3.2,3.28,2.52,3,1.04,3.24,1.04,3.32,0,0,0,0,4,3,4,5,2,1,2,1,4,2,2,1,4,1,1,No,Not sure,2,5,62,4.04,3.32,4.96,4.12,5,3,7,7,7,7,1,1,1,5.86,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,2,3,Catholic,,Meat-eater,keep up the good work,10.72,0.923076923,75,Male,South,White,5,17500,422,0,0,0,0,0,1,0,0,0,4,6,6,,,4,,,,1,4,,6,6,6,5,6,4,6,6,6,,3,,4,6,6,6,6,high,55_,_24999,0.858514226
5,5,5,7,2,2,2,3,2,6,2,3,5,3,5,5,5,3,5,3,5,4.04,2.12,4.32,2.56,2.08,2.04,3.32,1.88,2.68,4.04,2.6,28,12,73,36,5,5,6,7,3,2,3,2,2,4,2,4,4,1,1,Not sure,Yes,10,10,73,3.32,1.92,3.64,2.04,2.52,3.64,6,3,6,3,5.56,1.9,3.04,3.16,4.96,3.6,6.2,3.7,2.1,(2) agree,No,No,Yes,"[""None of the above""]",1,1,4.24,None,,Meat-eater,Submit,6.58,0.923076923,30,Female,South,White,11,112500,423,0,0,0,0,0,1,1,0,0,4,4,4,6,2,2,2,3,2,5,2,3,4,3,4,4,4,3,4,3,4,4,4,5,6,5,3,5,3,post_grad,18_34,100000_,0.927363602
6,5,5,7,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1.04,1,1,1,0,0,62,0,7,5,5,5,3,2,1,3,5,2,3,2,4,7,1,No,No,100000000,100000000,0,1,1,1,1,1,1,5,6,3,2,7,1,1,7,7,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,0,4,Protestant,,Meat-eater,,13.8,0.923076923,59,Female,South,White,8,300000,424,0,0,1,0,0,0,0,0,0.2,5,4,4,6,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,6,6,4,4,4,4,5,3,2,some_college,55_,100000_,1.264726374
4,4,4,6,4,4,4,4,4,4,4,4,6,7,4,4,6,1,7,4,7,5,3.92,5,1.6,1.88,2.36,1.6,1.72,3.08,5,1.76,67,37,90,50,4,5,5,6,6,5,5,6,6,6,6,5,6,6,4,Not sure,Not sure,5,0,77,1.56,1,1.72,1,2.28,1,6,6,6,7,2.02,1,5.8,3.88,2.38,0.7,1.4,0.6,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.96,Protestant,,Meat-eater,,8.62,0.923076923,58,Female,South,White,5,112500,425,0,0,0,0,0,1,0,0,0,,,,5,,,,,,,,,5,6,,,5,1,6,,6,,4,4,5,5,5,5,6,high,55_,100000_,1.129296316
7,1,7,7,4,4,4,4,1,1,1,1,1,1,5,1,5,1,4,4,4,5,5,5,5,1.68,5,5,2.16,5,5,5,0,1,0,1,4,7,7,7,4,1,1,1,7,1,1,2,1,1,1,Not sure,Not sure,-1,-1,0,3.04,2.96,2.96,3.08,3.04,3.04,5,6,5,5,1,1,1,1,1,0,10,10,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Undisclosed,,Meat-eater,Ai scares me,11.67,0.923076923,54,Female,Midwest,White,9,97500,426,0,0,0,0,0,1,1,0,0,6,1,6,6,,,,,1,1,1,1,1,1,4,1,4,1,,,,,6,6,6,4,5,4,4,associates,35_54,75000_99999,0.750903054
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,5,5,5,5,5,5,0,0,0,0,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Yes,No,100,2,83,1.04,1,4.2,1,1,1,1,1,1,1,7,4.6,5.02,5.38,5.56,0,0,10,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,That was the weirdest survery I have ever taken and really makes me scared for our future.,12.33,0.923076923,40,Female,South,White,9,137500,427,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,1,1,1,1,associates,35_54,100000_,0.868701312
6,5,6,5,3,6,5,5,2,5,3,3,5,3,3,3,5,3,5,5,6,3.92,3.48,3.76,1,1.84,1.24,1.04,1.96,2.8,1.88,2,1,1,79,74,5,3,5,5,5,5,3,1,1,2,1,2,3,1,2,No,Not sure,1,25,55,3,3.56,3.88,3.44,3.76,4.2,6,6,6,6,4,1.18,1.12,5.5,5.56,0.3,5.9,1.9,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.76,None,,Meat-eater,It was very interesting and intriguing,12.83,0.923076923,67,Female,West,White,10,92500,428,0,0,0,0,0,1,1,0,0,5,4,5,4,3,5,4,4,2,4,3,3,4,3,3,3,4,3,4,4,5,4,3,4,4,5,5,5,5,bachelors,55_,75000_99999,0.726910911
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1.72,1.76,1.72,1.36,1.76,1.52,1.76,1.68,1.88,1.8,1.88,9,10,13,7,6,2,2,2,2,2,2,1,1,1,2,1,1,1,1,No,No,10,5,1,1,1,1,1.12,1,1,6,5,1,2,1.24,1.3,1.24,1.3,6.88,0.4,0.5,0.9,0,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,3.2,Jewish,,Meat-eater,None,9.47,0.923076923,52,Male,South,White,12,300000,429,0,1,0,0,0,0,0,0,0.2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,5,2,2,2,5,4,1,2,post_grad,35_54,100000_,1.0701352
2,1,2,3,3,3,2,2,2,2,1,1,2,3,3,2,6,1,2,3,6,1.72,1.96,1.84,1.68,1.44,1.36,2.04,1.32,2.16,2.08,1.68,24,14,71,14,5,3,5,5,4,2,4,1,1,3,4,2,4,4,3,No,Not sure,5,10,51,1.64,1.6,4.2,1.64,1.76,1.68,5,3,5,3,5.86,1.84,3.94,5.8,5.62,1.9,1.5,3.3,0.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,3,3.44,Agnostic,,Meat-eater,,9,0.923076923,48,Female,South,White,11,175000,430,0,0,1,1,0,0,1,0,0.4,2,1,2,3,3,3,2,2,2,2,1,1,2,3,3,2,5,1,2,3,5,4,3,4,4,4,3,4,3,post_grad,35_54,100000_,0.888824419
3,3,3,5,5,3,5,4,3,6,6,4,5,5,5,3,6,5,5,5,5,3.64,2.64,2.52,3.36,3.72,3.48,3.32,2.8,3,3.68,3.32,6,1,40,60,5,3,6,6,7,6,5,5,6,6,7,6,2,6,5,Not sure,Not sure,1,1,69,3.64,2.08,3.92,2.8,3.44,3.88,6,7,7,7,3.28,2.8,3.64,3.58,3.7,6.9,7.1,6.8,7.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.84,Catholic,,Other restrictions,none,16.17,0.923076923,40,Female,South,White,11,137500,431,0,0,0,1,1,0,0,1,0.4,3,3,3,4,4,3,4,,3,5,5,,4,4,4,3,5,4,4,4,4,4,3,5,5,5,6,6,6,post_grad,35_54,100000_,0.888824419
5,2,7,5,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,6,1.44,1.48,1.52,2.04,1.16,1.6,2.28,2.52,1.4,2.04,1.52,2,2,97,97,7,5,6,6,5,1,4,7,6,6,5,3,7,2,1,No,Yes,5,1,92,4.64,4.8,4.64,1.12,1.36,1.28,5,5,5,5,6.7,1.06,1.24,6.82,5.86,0.2,0.2,1,0.2,(2) agree,No,No,No,"[""None of the above""]",1,1,4.24,Catholic,,Meat-eater,,17.57,0.923076923,67,Male,Northeast,White,5,82500,432,0,0,0,0,0,1,0,0,0,4,2,6,4,1,1,1,1,1,1,1,1,2,1,2,1,2,1,2,2,5,6,4,5,5,4,4,4,4,high,55_,75000_99999,1.212038193
7,7,7,7,2,2,2,2,2,3,2,2,1,1,1,1,1,1,1,1,5,1.28,1.36,1.24,1.32,1.52,1.2,1.12,1.2,1.32,1.24,1.12,0,0,28,32,7,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,8.88889E+77,8.88889E+75,0,2.08,1,3.96,1,1,1,6,5,5,5,6.28,1,1,1,7,0,0,0,0,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,2,4.24,Protestant,,Meat-eater,None,5.22,0.923076923,50,Male,Midwest,White,10,137500,433,0,1,1,1,0,0,0,0,0.6,6,6,6,6,2,2,2,2,2,3,2,2,1,1,1,1,1,1,1,1,4,6,5,6,6,5,4,4,4,bachelors,35_54,100000_,0.965906531
5,4,5,7,4,4,4,4,2,4,4,4,4,4,4,4,4,1,4,4,4,3,2.96,3,3,3.04,2.96,3,3.04,3,3,3,12,21,81,50,4,5,6,7,1,1,1,7,1,1,2,1,2,7,1,No,No,1,1,10,3.56,1.72,3.64,1.28,1.16,3,7,7,7,7,1.12,1.12,2.08,5.74,2.56,0.2,0.3,0.6,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.04,None,,Meat-eater,,8.05,0.923076923,68,Female,West,White,8,57500,434,0,0,0,0,0,1,1,0,0,4,,4,6,,,,,2,,,,,,,,,1,,,,,4,5,6,6,6,6,6,some_college,55_,50000_74999,1.211242374
6,4,7,6,4,4,4,4,1,4,4,1,4,5,4,4,6,2,4,4,5,2.56,3.92,2.04,1.56,2.16,3.24,3.68,3.28,2.16,2.64,1.28,6,9,73,37,5,6,5,5,5,3,4,5,1,1,2,3,4,3,1,No,No,-1,-1,9,2.44,2.32,1.72,2.4,2.28,2.68,7,7,6,6,4.06,1.06,2.5,6.34,5.08,0.5,0.1,0.7,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.08,Protestant,,Meat-eater,Interesting topic,10.05,0.923076923,72,Female,South,White,10,82500,435,0,0,0,0,0,1,0,0,0,5,,6,5,,,,,1,,,1,,4,,,5,2,,,4,4,5,4,4,6,6,5,5,bachelors,55_,75000_99999,0.717667001
6,2,6,7,1,1,1,1,1,3,3,1,1,1,1,1,1,1,1,2,1,1.36,1.16,1,1.24,1.12,1.2,1.4,1.4,2.64,1.16,1,13,0,69,17,7,5,5,5,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,50,41,4.44,3.52,5,1.84,1.64,2,7,6,7,7,6.22,1.24,7,7,7,0.6,1,2.5,0.4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.64,Jewish,,Meat-eater,,6.73,0.923076923,72,Female,Midwest,White,10,112500,436,0,0,0,0,1,0,0,0,0.2,5,2,5,6,1,1,1,1,1,3,3,1,1,1,1,1,1,1,1,2,1,6,4,4,4,6,5,6,6,bachelors,55_,100000_,0.806604656
6,2,6,6,2,2,2,2,1,2,2,2,6,1,6,1,6,1,5,3,6,1.2,1.12,1.08,1.08,1.08,1.08,1.16,1.08,1.08,1.12,1.08,9,10,70,61,7,6,7,7,3,3,3,2,2,2,3,2,2,5,5,Not sure,Yes,3,8,100,4.6,1.48,4.24,3.88,4.64,2.92,5,2,1,3,4.18,1,1,6.04,6.88,6,8.1,8.6,2,(2) agree,No,No,No,"[""None of the above""]",0,2,3.96,Catholic,,Meat-eater,,10.88,0.923076923,65,Male,Northeast,White,9,112500,437,0,0,0,0,0,1,0,0,0,5,2,5,5,2,2,2,2,1,2,2,2,5,1,5,1,5,1,4,3,5,6,5,6,6,4,2,1,3,associates,55_,100000_,1.068905576
6,6,6,7,6,6,6,6,6,6,6,7,6,7,6,6,5,6,7,6,6,4.52,3.92,4.12,4.52,4.56,3.52,4.4,4.32,4.24,4.2,4.24,85,83,70,82,6,6,7,6,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,5,6,67,4.24,4,4.56,4.16,4.56,4.6,6,5,7,7,5.98,6.4,5.74,6.28,5.92,8.7,7.7,8.6,8.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.92,Catholic,,Meat-eater,,7.38,0.923076923,43,Male,Midwest,White,11,137500,438,1,0,0,1,1,0,0,0,0.6,5,5,5,6,5,5,5,5,5,5,5,6,5,6,5,5,4,5,6,5,5,5,5,6,5,5,4,6,6,post_grad,35_54,100000_,1.054785666
1,4,5,2,1,1,1,1,1,1,1,1,6,4,7,6,4,1,7,6,7,4.96,5,5,4.08,3.2,2.04,3.4,2.2,5,3.36,2.96,0,0,0,0,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,-1,-1,23,1,1,1.76,1,1,1,5,4,5,1,1,1,1,1.06,3.04,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.6,Protestant,,Meat-eater,,61.95,0.923076923,70,Female,Midwest,White,8,112500,439,0,0,0,0,0,1,0,0,0,1,,4,2,1,1,1,1,1,1,1,1,5,,6,5,,1,6,5,6,1,1,,1,4,,4,1,some_college,55_,100000_,1.246585713
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,4,1,4,4.96,4.92,4.96,3.72,4.96,4.96,4.96,2,3.92,4.96,4.92,1,0,68,1,7,7,7,7,1,1,1,2,1,1,1,1,1,1,1,Not sure,Yes,1,1,55,3.8,1.04,3.88,1.04,1.04,1,3,1,1,1,7,1.12,1.06,6.94,7,1.7,1.9,3.4,0.1,(2) agree,No,No,No,[],0,1,4.76,Protestant,,Meat-eater,,16.52,0.923076923,72,Female,West,White,5,175000,440,0,0,0,0,0,0,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,,1,,6,6,6,6,3,1,1,1,high,55_,100000_,1.143842217
5,5,5,6,5,5,5,5,5,6,7,6,7,7,7,7,7,7,7,7,5,4.72,4.6,4.96,4.8,4.68,4.92,4.08,4.76,4.84,4.72,4.68,98,96,96,93,7,7,7,7,3,4,1,1,5,7,4,5,2,1,3,Yes,Not sure,5,5,97,4.88,4.84,4.96,4.72,4.96,4.76,7,7,7,7,6.52,6.76,6.94,6.94,6.58,9.8,8.3,9.9,9.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1.52,Protestant,,Pescatarian,,38.72,0.923076923,40,Female,South,Black,10,225000,441,0,0,1,1,1,0,0,1,0.6,4,4,4,5,4,4,4,4,4,5,6,5,6,6,6,6,6,6,6,6,4,6,6,6,6,6,6,6,6,bachelors,35_54,100000_,0.770038525
2,2,2,2,5,5,5,5,5,3,3,2,4,4,6,4,4,4,4,4,4,3.44,3.04,2.2,1.04,1.04,1,1.08,1.04,3,2.4,2.32,1,1,100,50,3,2,2,2,7,7,7,7,1,2,1,4,3,7,7,Not sure,Not sure,0,0,95,3.04,2.72,4.8,4.84,4.16,2.48,6,6,6,6,2.5,2.74,5.02,2.68,2.56,5.1,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,9.02,0.923076923,73,Female,West,White,5,175000,442,0,0,0,0,0,1,1,0,0,2,2,2,2,4,4,4,4,4,3,3,2,,,5,,,,,,,3,2,2,2,5,5,5,5,high,55_,100000_,1.143842217
5,5,5,3,1,2,5,5,5,5,5,1,5,2,5,3,7,1,5,5,5,3.28,3.12,3.24,2.36,3.12,2.28,3.24,2.28,3.16,3.24,3.2,26,24,75,58,7,5,5,5,2,3,4,4,3,4,1,4,5,1,1,No,Not sure,20,0,80,3.92,3.28,3.24,1.64,1.24,3.36,5,5,5,6,4.84,1.6,4.18,5.8,4.6,0.7,1.3,0.5,1.3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,None,,Meat-eater,None,11.23,0.923076923,74,Male,South,White,10,112500,443,0,0,0,0,0,1,1,0,0,4,4,4,3,1,2,4,4,4,4,4,1,4,2,4,3,6,1,4,4,4,6,4,4,4,4,4,4,5,bachelors,55_,100000_,0.985275824
5,3,5,3,5,5,6,2,1,3,5,5,5,6,6,5,6,5,6,5,3,3.68,3.32,3.6,3.8,3.32,3.76,3.96,3.84,3.76,3.36,3.6,56,55,67,55,7,7,7,7,6,7,7,4,5,7,7,5,7,4,5,Not sure,Not sure,1,2,78,3.52,3.6,3.92,3.32,3.6,3.32,7,7,7,7,4.84,4.12,4.78,4.66,3.94,5.1,5.5,5.2,5.6,(2) agree,No,No,No,[],0,1,3,Protestant,,Pescatarian,NO,24.02,0.923076923,79,Male,South,Black,10,137500,444,0,0,0,0,0,0,0,1,0,4,3,4,3,4,4,5,2,1,3,4,4,4,5,5,4,5,4,5,4,3,6,6,6,6,6,6,6,6,bachelors,55_,100000_,0.932144881
3,3,5,7,5,2,5,5,1,5,5,3,6,2,6,3,7,1,7,6,6,3.84,4,3.92,2.68,1.92,2.2,3.72,1.8,2.72,3.52,3.88,43,51,27,38,5,3,5,6,4,2,3,3,1,2,2,2,2,5,1,Yes,Not sure,10,25,73,1.48,1.92,3.56,1.16,1.88,2.36,7,6,6,7,2.38,3.4,4.6,5.98,3.04,2.4,4.3,4.2,3.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.28,Jewish,,Meat-eater,,11.6,0.923076923,48,Female,West,White,11,97500,445,0,0,0,0,0,1,0,0,0,3,3,4,6,4,2,4,4,1,4,4,3,5,2,5,3,6,1,6,5,5,4,3,4,5,6,5,5,6,post_grad,35_54,75000_99999,0.789517954
3,2,2,4,7,6,6,3,6,5,5,6,6,1,5,2,4,2,4,5,6,3.6,1.96,3.48,2.24,1.28,1.64,2.36,1.52,4.2,4.28,3.84,5,6,98,75,6,5,5,4,4,2,3,1,4,6,6,1,4,6,4,No,Yes,30,10,74,4.92,1.28,4.44,4.68,4.52,1.48,7,7,6,7,4.78,1,1.12,1.06,7,0.7,3.8,9.9,0.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,4,1.04,Protestant,,Vegetarian,,6.9,0.923076923,23,Male,South,Black,10,97500,446,0,0,1,0,0,0,0,1,0.2,3,2,2,,6,5,5,3,5,4,4,5,5,1,4,2,,2,,4,5,5,4,4,,6,6,5,6,bachelors,18_34,75000_99999,0.848314748
5,7,5,5,5,5,5,5,3,7,5,7,6,3,1,1,7,1,7,5,7,4.28,4.32,4.16,2,2.2,2.04,2.04,1.84,1.72,4.56,4.32,82,82,84,76,5,3,6,7,4,4,5,5,4,5,3,5,3,5,5,Not sure,Yes,0,0,71,4.6,3.88,3.64,3.68,3.96,3.84,5,5,7,5,5.38,3.04,5.08,3.22,2.44,6.5,3.8,6.1,5.9,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.76,None,,Meat-eater,Very interesting,16.97,1.051282051,44,Female,South,White,6,12500,447,0,0,0,0,0,1,1,0,0,4,6,4,4,4,4,4,4,3,6,4,6,5,3,1,1,6,1,6,4,6,4,3,5,6,4,4,6,4,high,35_54,_24999,0.709212743
2,1,2,2,6,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.84,4.8,4.88,4.92,4.8,4.92,4.8,4.84,4.88,4.92,4.84,96,92,98,98,7,3,7,7,7,7,7,6,7,7,7,7,7,6,7,Not sure,Yes,2023,2023,97,4.92,4.92,4.96,4.92,4.84,4.92,7,7,7,7,6.88,6.88,6.88,6.88,6.88,9.7,9.9,9.7,9.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,2,4.84,Catholic,,Meat-eater,Nothing,8.87,0.923076923,42,Female,South,White,10,175000,448,0,1,0,0,0,0,0,0,0.2,2,1,2,2,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3,6,6,6,6,6,6,bachelors,35_54,100000_,0.813929634
3,5,7,1,3,6,7,5,1,1,1,1,4,1,7,7,7,1,5,5,7,1,5,5,2.2,2,5,1,5,1.92,5,5,0,0,100,0,7,7,7,6,1,1,1,6,5,5,7,7,4,1,1,No,No,75,75,75,3.48,2.72,3.36,1.56,1,1,5,3,3,2,1,1,4.3,7,1,0,0,10,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,Other,Roman Cathloic,Meat-eater,None,17.72,0.923076923,77,Male,Northeast,White,8,137500,449,0,0,0,0,0,1,0,0,0,3,4,6,1,3,5,6,4,1,1,1,1,,1,6,6,6,1,4,4,6,6,6,6,5,4,3,3,2,some_college,55_,100000_,1.547808211
6,7,6,7,7,7,6,7,6,7,6,7,7,7,7,6,7,6,7,6,7,1.44,2.28,1.68,1.68,1.6,2.28,2.08,2,1.92,1.64,1.68,82,81,85,76,6,6,7,6,7,6,7,7,5,6,6,7,7,7,6,Yes,Not sure,4,2,78,4.28,3.64,3.92,4.12,4.16,4.32,7,7,7,6,5.5,6.28,5.62,6.16,5.56,7.6,7.3,7.4,8,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,3,4.24,Protestant,,Meat-eater,it is very fun survey,8.5,0.923076923,38,Male,South,White,11,137500,450,1,1,1,1,0,0,0,0,0.8,5,6,5,6,6,6,5,6,5,6,5,6,6,6,6,5,6,5,6,5,6,5,5,6,5,6,6,6,5,post_grad,35_54,100000_,1.0701352
3,3,3,3,6,3,6,6,5,4,5,4,6,5,6,1,6,6,7,7,7,4,4.32,4.28,2.56,2.48,3.6,4.24,2.56,3.4,4.04,3.96,64,60,64,49,4,5,5,5,4,5,2,1,4,5,5,5,5,7,2,Not sure,Yes,3,5,65,4.16,4.2,4,4.2,4.44,4.12,6,7,6,6,4.78,5.14,5.26,4.54,5.08,6.8,8,6.7,8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.16,Catholic,,Meat-eater,,5.37,0.923076923,38,Female,Midwest,White,10,137500,451,0,0,1,0,1,0,0,0,0.4,3,3,3,3,5,3,5,5,4,,4,,5,4,5,1,5,5,6,6,6,,4,4,4,5,6,5,5,bachelors,35_54,100000_,0.802254997
6,6,6,6,5,5,5,5,5,5,5,5,6,5,6,5,6,5,6,6,6,4.16,4.92,4.08,2.48,2.16,3.84,2.36,1.64,2.64,4.48,4.28,0,0,70,0,5,2,2,3,7,7,5,1,2,3,6,1,5,7,7,Not sure,Not sure,10,1,74,3.56,2.64,3.64,2.28,2.12,2.48,7,7,6,7,5.68,2.02,4,5.2,5.38,2.4,1.3,1.4,1.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.76,Catholic,,Meat-eater,,15.3,0.923076923,70,Female,Northeast,White,8,77500,452,0,0,0,0,0,1,0,0,0,5,5,5,5,4,4,4,4,4,4,4,4,5,4,5,4,5,4,5,5,5,4,2,2,3,6,6,5,6,some_college,55_,75000_99999,1.127411077
6,6,7,7,7,6,6,7,6,6,7,7,7,7,6,7,6,7,7,7,6,4.8,4.48,4.48,4.6,4.4,4.48,4.56,4.76,4.32,4.8,3.76,94,92,94,93,7,7,7,7,6,7,7,6,7,7,6,7,6,6,7,Yes,Yes,2,3,88,4.68,4.52,4.76,4.68,4.96,4.84,6,6,7,7,6.58,6.88,6.58,6.88,6.7,9.4,9.8,9.8,9.5,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,5,4.84,Jewish,,Pescatarian,,4.5,0.923076923,40,Male,Midwest,White,11,137500,453,1,1,0,0,0,0,0,1,0.4,5,5,6,6,6,5,5,6,5,5,6,6,6,6,5,6,5,6,6,6,5,6,6,6,6,5,5,6,6,post_grad,35_54,100000_,1.054785666
7,2,7,7,1,4,4,4,1,4,2,1,5,1,1,1,7,1,7,5,6,3.76,3.32,2.28,2.32,2.2,1,3.32,1.12,3.48,4.48,4.28,28,23,86,79,7,5,6,6,3,3,3,1,2,6,2,5,2,6,3,Not sure,Not sure,50,30,80,3.96,2.52,3.6,2.4,2.56,4.24,7,7,7,7,6.28,1.6,1.42,1.12,1.78,3.2,3,4.6,3.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.52,None,,Other restrictions,,15.97,0.923076923,70,Female,Northeast,White,11,97500,454,0,0,0,0,0,1,1,1,0,6,2,6,6,1,,,,1,,2,1,4,1,1,1,6,1,6,4,5,6,4,5,5,6,6,6,6,post_grad,55_,75000_99999,0.796617776
2,2,2,2,3,2,3,2,2,2,2,1,6,3,2,3,2,2,5,5,3,2.24,3.32,2.2,4,3.64,3.4,3.72,2.52,4.08,3.24,2.44,39,30,88,83,7,5,5,6,2,2,2,1,1,3,6,1,1,1,2,No,Yes,2045,2078,62,3.44,2.48,3.64,3.56,2.44,2.24,6,5,6,7,3.28,3.1,5.38,3.04,2.86,0.2,0.6,1.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.12,Protestant,,Meat-eater,Thank you was very interesting,11.67,0.923076923,32,Female,West,White,12,92500,455,0,0,0,0,0,1,0,0,0,2,2,2,2,3,2,3,2,2,2,2,1,5,3,2,3,2,2,4,4,3,6,4,4,5,5,4,5,6,post_grad,18_34,75000_99999,0.823751236
2,3,3,2,2,3,5,6,5,5,5,6,5,6,6,3,2,5,6,5,5,3.36,2.44,2.52,3.28,2.52,2.72,2.52,3.24,3.6,2.64,2.48,81,74,74,80,6,5,5,5,7,7,6,7,7,7,6,6,7,6,6,Not sure,Yes,3,5,75,3.64,3.76,3.8,3.8,4.12,4.24,5,6,6,6,4.96,5.62,5.32,5.2,6.22,7.8,6.7,7.1,7.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.04,Catholic,,Vegetarian,None,8.87,0.923076923,42,Male,South,White,12,175000,456,0,1,0,1,1,0,0,1,0.6,2,3,3,2,2,3,4,5,4,4,4,5,4,5,5,3,2,4,5,4,4,5,4,4,4,4,5,5,5,post_grad,35_54,100000_,1.0701352
3,5,6,3,2,3,5,3,2,2,2,1,5,2,3,3,6,1,5,3,4,4.12,3.6,3.56,1.84,2.68,1.64,4.12,1.84,3.6,4.04,3.56,8,12,83,54,5,3,3,3,6,6,5,3,3,2,5,1,6,4,2,No,Not sure,3,5,96,3.76,3.52,4.16,3.64,3.44,3.32,6,5,5,5,5.38,1.72,2.86,4.54,2.62,2.5,2.9,3.2,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,8.45,0.923076923,68,Female,Midwest,White,11,137500,457,0,0,0,0,0,1,0,0,0,3,4,5,3,2,3,4,3,2,2,2,1,4,2,3,3,5,1,4,3,,4,3,3,3,5,4,4,4,post_grad,55_,100000_,0.880825424
5,5,6,4,6,4,4,5,4,6,6,4,4,5,5,5,4,5,4,6,4,3.12,2.56,2.44,2.68,2.72,2.64,2.96,2.88,3.12,2.92,2.84,44,31,59,41,5,4,5,5,5,5,5,5,5,5,4,4,5,4,4,Not sure,Not sure,0,0,52,3.16,2.8,3.16,2.68,2.76,3.36,5,6,5,5,3.7,3.88,3.7,3.52,3.64,4.9,4.5,4.2,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.16,None,,Meat-eater,,5.57,0.923076923,57,Female,South,White,10,112500,458,0,0,0,0,0,1,1,0,0,4,4,5,,5,,,4,,5,5,,,4,4,4,,4,,5,,4,,4,4,4,5,4,4,bachelors,55_,100000_,0.81834259
6,2,6,6,2,2,2,2,2,2,2,2,2,2,3,3,2,1,5,2,2,1.76,1.64,1.52,2,1.8,1.76,1.92,2.28,1.68,2,1.68,25,18,71,27,6,2,2,6,3,2,2,6,6,2,5,1,2,2,2,No,No,10,20,26,1.56,1.68,2.56,1.48,1.2,1,6,6,6,6,5.32,1,1,5.32,4.9,0,3.5,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.84,Protestant,,Meat-eater,,10.83,0.923076923,66,Female,South,White,10,77500,459,0,0,0,0,0,1,0,0,0,5,2,5,5,2,2,2,2,2,2,2,2,2,2,3,3,2,1,4,2,2,5,2,2,5,5,5,5,5,bachelors,55_,75000_99999,0.717667001
1,1,3,4,4,4,6,6,3,1,4,4,7,6,4,4,7,5,4,6,7,4.88,4.92,4.2,4.6,3.64,4.92,1.36,2.16,4.76,4.96,4.96,60,65,70,40,5,4,5,5,4,4,3,3,2,5,2,3,5,5,4,Yes,Yes,-1,3,100,3.4,3.4,4.4,3.64,3.6,5,7,7,7,7,5.5,4.3,4.9,6.22,3.4,6,3,6,6.5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",3,5,2.8,Other,I am Gnostic and spiritual. I do not believe in organized religion or denominations,Other restrictions,This took a lot longer than it was supposed to but it is a good survey. It definitely makes you think.,45.28,0.923076923,53,Female,Northeast,Indigenous,8,97500,460,0,0,0,0,1,0,0,1,0.2,1,1,3,,,,5,5,3,1,,,6,5,,,6,4,,5,6,4,,4,4,6,6,6,6,some_college,35_54,75000_99999,0.395830466
4,4,4,4,6,7,7,7,5,4,4,1,5,1,5,4,5,1,4,5,7,5,2.12,2.36,4.68,4.16,3.6,4.76,3.92,3.84,4.6,3.4,100,100,100,100,7,5,5,5,5,5,7,5,3,3,6,5,2,5,7,Not sure,Not sure,0,10,73,1.72,1.52,1.92,1,1.12,1.64,5,5,6,5,1.06,1,1.12,7,1.3,0,3.2,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.16,Catholic,,Meat-eater,,5.98,0.923076923,40,Female,Northeast,White,7,225000,461,0,0,0,0,0,1,0,0,0,,,,,5,6,6,6,4,,,1,4,1,4,,4,1,,4,6,6,4,4,4,4,4,5,4,some_college,35_54,100000_,1.2786338
6,4,7,5,4,4,4,4,1,4,4,2,4,2,6,2,6,1,6,4,6,3.8,3.4,3.4,1.76,2.6,1,2.12,1.12,3.04,3.44,3.64,6,0,68,45,6,5,6,7,1,3,2,1,3,1,4,1,3,2,2,No,No,200,150,25,4.2,3.4,4.36,1.96,3.08,3.04,7,7,5,5,4.72,1.36,1.78,4.96,1.36,0.8,0,1,0.9,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,Atheist,,Meat-eater,,10.6,0.923076923,53,Female,South,White,10,175000,462,0,0,0,0,0,1,1,0,0,5,,6,4,,,,,1,,,2,,2,5,2,5,1,5,,5,5,4,5,6,6,6,4,4,bachelors,35_54,100000_,0.813929634
7,2,7,7,1,1,1,1,1,7,1,1,4,1,4,1,4,1,4,4,4,4.96,4,4.88,2.04,1.76,1.92,4.04,3.64,4.88,5,4.68,83,77,77,85,6,7,7,7,6,4,3,4,2,5,6,5,6,5,4,Yes,Yes,0,0,100,4.36,4.28,4,3.76,3.84,4.4,7,7,7,7,2.14,6.34,2.2,1.9,5.02,9.3,9.9,9.7,9.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.48,Protestant,,Meat-eater,,14.58,0.923076923,36,Female,Northeast,White,5,137500,463,0,0,0,0,1,0,0,0,0.2,6,2,6,6,1,1,1,1,1,6,1,1,,1,,1,,1,,,,5,6,6,6,6,6,6,6,high,35_54,100000_,1.1417145
7,7,1,7,7,4,1,1,1,1,1,1,1,1,1,1,4,4,1,1,3,5,1,5,1.12,5,3.28,5,1,5,5,1,0,0,58,26,7,7,7,7,1,1,1,2,5,1,1,1,1,1,1,No,No,1,1,0,1,1,1.04,1,1,1,4,1,4,2,1,1,1,7,1,0,0.3,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.88,Other,Methodist,Meat-eater,,40.78,0.923076923,68,Female,Midwest,White,9,112500,464,0,0,0,0,0,1,0,0,0,6,6,1,6,6,,1,1,1,1,1,1,1,1,1,1,,,1,1,3,6,6,6,6,,1,,2,associates,55_,100000_,0.860883416
2,3,3,2,2,2,2,2,2,3,3,3,5,5,5,2,6,2,6,6,6,4.24,4.12,3.52,1.24,2.4,1.6,2.2,2,2.4,4.76,3.44,37,36,80,85,6,2,5,6,7,3,4,2,6,5,6,4,6,6,3,No,Yes,15,13,74,4.08,2.12,3.88,3.6,3.32,4,6,2,6,5,3.1,1.66,5.68,5.32,2.98,2.6,2.4,7.4,2.8,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.48,Agnostic,,Meat-eater,,9.22,0.923076923,33,Male,South,White,7,112500,465,0,0,1,0,1,0,1,0,0.4,2,3,3,2,2,2,2,2,2,3,3,3,4,4,4,2,5,2,5,5,5,5,2,4,5,5,2,5,4,some_college,18_34,100000_,1.580174403
6,6,6,6,6,6,7,6,6,7,6,6,6,5,6,3,6,6,6,6,2,2.44,4.24,3.68,4,4.24,3.84,4.04,3.6,4.2,3.8,4.16,64,82,73,61,5,6,6,2,5,6,6,6,6,6,6,7,6,6,6,Yes,No,3,2,70,3.92,3.6,4.12,3.68,3.52,4.08,6,6,7,7,6.1,4.9,5.98,4.72,5.02,8.4,6.8,6.8,6.2,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,4,4.28,Catholic,,Meat-eater,Very good and unique,5.92,0.923076923,40,Male,Northeast,White,10,137500,466,0,1,1,1,0,0,0,0,0.6,5,5,5,5,5,5,6,5,5,6,5,5,5,4,5,3,5,5,5,5,2,4,5,5,2,5,5,6,6,bachelors,35_54,100000_,0.996110302
7,4,7,6,1,4,4,1,1,2,4,1,4,1,4,4,5,1,5,4,5,3.72,2.68,3.64,3.12,3.24,3.32,3.36,1.48,4.04,5,3.32,36,44,58,56,6,6,7,6,6,6,5,2,1,2,3,1,4,7,5,Not sure,Not sure,25,-1,75,4.12,1.68,3.76,2.16,1.6,4.36,5,3,4,3,4.36,1.6,3.04,4.72,4.42,4.1,2.5,3.5,0.9,(2) agree,No,No,No,"[""None of the above""]",0,1,3.56,Jewish,,Meat-eater,,17.18,0.923076923,78,Male,Northeast,White,10,112500,467,0,0,0,0,0,1,0,0,0,6,,6,5,1,,,1,1,2,,1,,1,,,4,1,4,,4,5,5,6,5,4,3,,3,bachelors,55_,100000_,1.001511004
2,5,5,2,4,3,5,4,2,5,3,1,5,2,5,3,6,1,5,6,6,3.24,1.76,1.28,1.2,1.56,1.52,2.52,1.08,1.52,4.12,3.8,10,10,79,32,6,3,5,3,3,1,1,2,2,2,1,1,2,4,5,No,Yes,10,50,71,3.48,2.56,3.76,2.28,2,2.56,7,6,7,7,4.72,1.54,2.68,5.62,2.92,3.4,2.2,3.3,1.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,0,1.16,Agnostic,,Meat-eater,,6.5,0.923076923,33,Female,Northeast,White,10,175000,468,0,0,1,0,1,0,1,0,0.4,2,4,4,2,,3,4,,2,4,3,1,4,2,4,3,5,1,4,5,5,5,3,4,3,6,5,6,6,bachelors,18_34,100000_,0.863214703
2,3,3,2,1,1,1,1,1,7,6,2,4,1,1,1,1,1,4,2,7,1.12,1.08,1.04,1.12,1.04,1.12,1.12,1.04,1.04,1.08,1.04,2,2,95,97,5,1,2,2,7,4,5,6,4,6,6,3,5,2,4,No,No,1,1,6,1.08,1.04,4.96,1.44,4.36,1.08,6,2,2,2,6.64,1.24,1.3,6.58,1.06,0.2,0.2,0.1,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.84,Protestant,,Meat-eater,this was a little  wierd,11.98,0.923076923,76,Male,Midwest,White,5,82500,469,0,0,0,0,0,1,0,0,0,2,3,3,2,1,1,1,1,1,6,5,2,,1,1,1,1,1,,2,6,4,1,2,2,5,2,2,2,high,55_,75000_99999,1.175287118
5,7,6,7,5,5,5,5,5,4,3,2,3,2,5,3,5,1,4,4,5,4.28,3.76,3.44,2.2,2.32,1.44,1.84,2.4,2.44,4.2,3.6,65,52,99,92,5,6,7,7,6,5,5,4,5,2,4,3,4,7,7,No,Yes,20,100,87,4.84,3.6,4.72,3.64,4.36,4.08,7,6,5,7,3.52,3.52,4.84,4.9,3.58,4.1,5.8,6.3,3.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,3,2.92,None,,Other restrictions,,5.42,0.923076923,27,Female,Midwest,White,8,112500,470,0,0,1,0,0,0,1,1,0.2,4,6,5,6,4,4,4,4,4,,3,2,3,2,4,3,4,1,,,4,4,5,6,6,6,5,4,6,some_college,18_34,100000_,1.293623572
4,2,6,7,1,2,2,1,1,2,2,1,2,1,1,3,1,1,3,1,7,2.48,2.08,2.44,1.8,2.2,2.48,3.88,3.08,1.56,4.68,3.6,22,17,57,40,7,6,6,7,6,6,5,6,6,2,6,4,4,1,7,No,Not sure,20,30,74,2.16,2.8,3.84,1.16,1.16,1.32,7,7,6,6,5.98,1.48,4.3,1.84,1.42,0.7,0.1,1.1,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.28,Protestant,,Meat-eater,MOST OF THE ANSWERS TO THE {SLIDER{ QUESTINS WERE VERY SUBJECTIVE.,66.63,0.923076923,85,Male,Northeast,White,10,175000,471,0,0,1,0,1,0,0,0,0.4,,2,5,6,1,2,2,1,1,2,2,1,2,1,1,3,1,1,3,1,6,6,5,5,6,6,6,5,5,bachelors,55_,100000_,1.001511004
2,6,2,2,5,7,7,7,5,6,5,2,5,3,7,5,7,5,7,7,7,3.36,2.84,3.48,3.48,2.8,2.72,3.2,2.72,3.52,2.48,2.76,37,36,72,68,3,2,3,3,6,5,5,4,2,3,2,3,3,6,5,No,Yes,10,8,92,4.44,3.68,1.68,4.72,4.8,4.4,6,3,5,6,5.38,3.52,5.32,4.72,1.48,6.8,4.3,7.9,5.1,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.56,Catholic,,Meat-eater,,7.9,0.923076923,69,Female,South,Black,10,175000,472,0,0,0,0,1,0,0,0,0.2,2,5,2,2,4,6,6,6,4,5,4,2,4,3,6,4,6,4,6,6,6,3,2,3,3,5,3,4,5,bachelors,55_,100000_,0.774213513
7,2,7,7,3,2,5,5,3,6,5,3,7,5,7,6,7,2,7,4,7,5,3.56,3.44,1.16,1.16,4.48,4.84,3.84,4,5,3.12,0,0,100,90,6,1,2,2,7,3,4,1,1,1,5,2,5,6,3,No,Not sure,200,250,20,2,1.92,1.72,4.68,5,4.4,6,3,7,7,7,1,1,5.86,4,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1.52,Protestant,,Meat-eater,This survey was unique and interesting.,28.63,0.923076923,41,Female,South,White,11,175000,473,0,0,1,0,1,0,0,0,0.4,6,2,6,6,3,2,4,4,3,5,4,3,6,4,6,5,6,2,6,,6,5,1,2,2,5,3,6,6,post_grad,35_54,100000_,0.888824419
1,3,1,2,1,1,5,1,1,5,5,6,1,7,5,1,1,1,5,5,7,2.04,4.08,1.68,1,1,1.2,1.36,1,1.96,4.16,5,9,12,82,77,5,1,1,1,5,6,6,6,4,6,4,6,6,6,5,No,Not sure,50,50,74,1.36,4.56,4.52,1.56,1.56,1.48,7,3,7,7,6.22,1.6,2.02,6.7,6.46,8.6,7.7,7.5,8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,1.48,Catholic,,Meat-eater,,5.57,0.923076923,46,Female,South,Asian,10,225000,474,0,0,1,0,1,0,0,0,0.4,1,3,1,2,1,1,4,1,1,4,4,5,1,6,4,1,1,1,4,4,6,4,1,1,1,6,3,6,6,bachelors,35_54,100000_,0.850380173
6,7,7,7,7,7,7,6,7,7,7,6,7,7,7,7,7,6,7,7,7,4.48,4.44,4.76,4.44,4.24,4.52,4.52,4.44,4.52,4.4,4.56,84,93,86,86,7,2,7,7,7,7,7,7,7,7,6,5,7,7,7,Yes,Yes,8,9,86,4.56,4.36,4.4,4.44,4.48,4.56,6,7,7,7,6.22,6.04,5.92,5.68,5.8,8.4,8.6,8.2,7.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,4,1.52,Catholic,,Meat-eater,Thanks,5.97,0.923076923,38,Male,West,White,10,137500,475,1,1,1,1,0,0,0,0,0.8,5,6,6,6,6,6,6,5,6,6,6,5,6,6,6,6,6,5,6,6,6,6,2,6,6,5,6,6,6,bachelors,35_54,100000_,0.99258508
2,1,2,2,6,6,6,6,7,6,6,2,6,6,7,6,5,2,7,7,7,4.08,3.72,3.96,3.76,2.48,3.72,3.76,2.48,3.88,3.88,4,69,66,66,66,7,5,5,5,4,6,4,5,1,5,1,1,4,6,6,Yes,Yes,1,1,67,2.44,2.48,3.8,3.56,2.56,2.44,6,2,6,6,4.84,3.4,3.1,2.86,5.26,3.4,3.4,3.8,3.7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.04,Protestant,,Meat-eater,,35.57,0.923076923,58,Female,South,White,8,82500,476,0,0,0,0,1,0,0,0,0.2,2,1,2,2,5,5,5,5,6,5,5,2,5,5,6,5,4,2,6,6,6,6,4,4,4,5,2,5,5,some_college,55_,75000_99999,1.10913497
6,1,6,7,1,1,1,1,1,1,1,1,5,2,1,1,6,1,5,2,5,1.28,1.28,1,1,1,1,1,1,1,1.48,1,3,3,66,62,5,2,5,5,3,2,1,1,1,3,1,3,2,4,1,No,No,25,25,83,1,1,4.2,1,1,1,1,2,1,2,7,1,1,7,7,0,0,0,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,2.76,None,,Meat-eater,,11.8,0.923076923,76,Female,South,White,10,112500,477,0,0,0,0,0,1,1,0,0,5,1,5,6,1,1,1,1,1,1,1,1,4,2,1,1,5,1,4,2,4,4,2,4,4,1,2,1,2,bachelors,55_,100000_,0.81834259
3,3,3,3,5,3,5,5,3,3,3,3,5,3,5,5,4,3,5,5,5,2.52,2.2,2.52,2.6,3.28,2.04,2.08,1,2.4,1.8,1,16,14,23,20,5,3,6,6,5,3,2,4,5,3,3,4,4,1,4,Not sure,Not sure,10,10,29,2.28,2.2,3.44,2.2,2.24,2.4,3,3,4,5,1.9,2.68,3.28,4.48,3.1,1.3,1.5,2.4,2.1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,10.25,0.923076923,69,Male,West,Asian,10,300000,478,0,0,0,0,0,1,0,0,0,3,3,3,3,4,3,4,4,3,3,3,3,4,3,4,4,,3,4,4,4,4,3,5,5,3,3,,4,bachelors,55_,100000_,1.042659012
6,6,7,6,5,5,6,7,7,6,7,6,6,6,5,6,7,5,7,5,6,4.16,4.04,4,4.48,4.56,4.44,4.4,4,4.16,4.2,4.44,83,89,74,87,6,7,7,6,6,7,6,6,6,7,7,6,6,6,6,Yes,Yes,1,1,83,4.2,4.4,4.32,4.56,4.52,4.24,7,7,7,7,6.28,6.28,6.4,6.28,6.28,8.7,8.6,9.2,8.8,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.52,Catholic,,Meat-eater,no thing,11.08,0.923076923,36,Female,South,White,10,137500,479,1,0,1,1,1,0,0,0,0.8,5,5,6,5,4,4,5,6,6,5,6,5,5,5,4,5,6,4,6,4,5,5,6,6,5,6,6,6,6,bachelors,35_54,100000_,0.813929634
7,1,7,7,2,4,2,1,1,1,1,1,2,1,1,2,2,1,2,2,2,1,1,1,1,1.04,1,1,1,1,1,1,0,0,100,100,7,7,7,7,1,7,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,10,60,5,2.72,2.76,1,1,1,3,2,3,3,5.26,1,1,7,4.06,5.1,7.4,10,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Protestant,Protestant,Meat-eater,None,12.73,0.923076923,39,Female,South,Black,8,82500,480,0,0,0,0,0,1,0,0,0,6,1,6,6,2,,2,1,1,1,1,1,2,1,1,2,2,1,2,2,2,6,6,6,6,3,2,3,3,some_college,35_54,75000_99999,1.043666389
6,5,6,7,5,3,5,3,1,3,2,2,5,1,3,2,6,1,6,6,6,4.56,3,4.28,2.84,3.88,1.92,3.32,1.96,3.88,2.56,1.84,27,22,60,33,5,3,5,5,7,5,5,5,2,3,2,3,7,7,5,Not sure,Yes,5,10,89,3.64,2.4,3.44,3.64,2.12,3.6,5,2,1,2,3.82,1.6,4.18,2.08,5.38,1.4,3.8,2.8,3.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.16,Catholic,,Meat-eater,Very thought provoking,9.52,0.923076923,30,Male,Northeast,White,11,225000,481,0,0,0,1,1,0,0,0,0.4,5,4,5,6,4,3,4,3,1,3,2,2,4,1,3,2,5,1,5,5,5,4,3,4,4,4,2,1,2,post_grad,18_34,100000_,1.134934028
4,4,4,4,4,4,4,4,1,4,2,4,4,4,4,4,4,4,4,4,4,4,2,3,1.92,1,3,1.44,2.4,3.68,5,3.48,0,0,100,100,7,4,7,7,3,2,2,1,3,1,7,2,3,7,5,No,Not sure,100,5,50,4,1.48,4,3,3,3,7,1,6,3,4,1,1,7,1,0,0,1.9,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.84,Catholic,,Meat-eater,,14.7,0.923076923,58,Female,Midwest,White,10,112500,482,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,2,,,,,,,,,,,6,,6,6,6,1,5,3,bachelors,55_,100000_,0.806604656
4,7,4,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,4.96,5,5,5,4.96,5,5,5,5,5,5,100,100,100,100,4,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Yes,Not sure,0,0,100,5,5,4.96,5,5,5,7,7,7,7,7,7,7,7,7,10,10,10,10,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI""]",5,5,3,Catholic,,Other restrictions,,5.82,0.923076923,40,Male,South,White,11,225000,483,0,0,1,0,0,0,0,1,0.2,,6,,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,,1,1,1,6,6,6,6,post_grad,35_54,100000_,1.0701352
7,4,7,7,7,2,3,2,1,4,1,1,2,1,2,1,4,1,4,1,4,1,1,1,1,1,1,1,1,1,1,1,0,1,100,30,7,7,7,7,6,1,2,7,7,3,5,7,7,1,7,No,Yes,50,100,98,1,2.4,3.48,1.92,3.28,2.6,5,5,5,7,4.72,1,1,7,5.26,0,6.1,5.5,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,5,Protestant,,Meat-eater,,11.53,0.923076923,74,Female,South,Indigenous,10,97500,484,0,0,0,1,0,0,0,0,0.2,6,,6,6,6,2,3,2,1,,1,1,2,1,2,1,,1,,1,,6,6,6,6,4,4,4,6,bachelors,55_,75000_99999,0.253336748
4,4,7,2,1,1,4,1,1,4,1,1,7,1,4,1,7,1,4,4,4,2.04,2.08,2.4,2.24,1.92,1.92,2.72,2.04,2.96,5,2.64,0,0,83,0,7,4,5,5,5,2,3,2,2,5,3,5,4,5,2,No,No,-1,-1,7,1.36,1.4,4.32,1.36,1.36,2.96,7,7,7,7,7,1,1,6.16,5.5,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Jewish,,Meat-eater,,9.65,0.923076923,71,Female,Midwest,White,11,175000,485,0,0,0,0,0,1,0,0,0,,,6,2,1,1,,1,1,,1,1,6,1,,1,6,1,,,,6,,4,4,6,6,6,6,post_grad,55_,100000_,0.880825424
2,7,5,7,7,6,7,6,6,7,6,6,7,6,6,7,6,6,7,7,7,1.72,1.6,1.12,1.4,1.88,1.56,2.4,1.88,1.56,3.92,2.6,69,67,91,60,2,2,3,2,1,5,6,6,7,6,7,7,7,7,7,Yes,Yes,50,0,78,3.8,2.84,3.72,4.04,3.72,2.88,6,7,6,7,4.3,4.12,4.66,2.74,2.86,5.7,2.6,3.7,5.2,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.44,Catholic,,Vegetarian,,9.55,0.923076923,61,Male,Northeast,White,10,137500,486,0,0,0,1,1,0,0,1,0.4,2,6,4,6,6,5,6,5,5,6,5,5,6,5,5,6,5,5,6,6,6,2,2,3,2,5,6,5,6,bachelors,55_,100000_,1.001511004
7,7,6,7,7,7,7,6,7,6,7,7,7,6,7,6,7,6,7,7,6,2.8,2.56,3.08,3.04,2.52,2.68,3.16,2.8,2.56,2.84,3.04,85,80,90,75,6,2,1,2,7,6,7,6,6,7,6,5,6,7,7,Not sure,Yes,5,6,97,4.52,3.4,4.16,3.72,4.48,4.32,6,7,7,7,5.62,4.9,5.74,6.1,6.28,7.9,7.5,7.9,8.4,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,3,Agnostic,,Meat-eater,,15.87,0.923076923,37,Female,South,White,11,175000,487,0,1,0,0,1,0,1,0,0.4,6,6,5,6,6,6,6,5,6,5,6,6,6,5,6,5,6,5,6,6,5,5,2,1,2,5,6,6,6,post_grad,35_54,100000_,0.888824419
6,6,6,6,6,6,6,6,6,4,5,3,5,5,3,5,3,5,6,6,6,3.56,3.52,3.6,4.28,4.36,3.64,3.6,3.68,3.84,3.72,3.56,63,68,72,57,6,3,3,3,6,5,6,2,2,2,6,1,6,7,4,Yes,Not sure,10,10,78,3.68,3.76,3.76,3.56,3.8,3.88,6,5,6,6,4.54,4.18,4.6,4.48,4.54,5.7,5.9,5.4,5.5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.32,Protestant,,Meat-eater,good survey,9.95,0.923076923,77,Male,Midwest,White,10,175000,488,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,,4,3,4,4,3,4,3,4,5,5,5,5,3,3,3,5,4,5,5,bachelors,55_,100000_,0.971143475
4,1,4,4,4,4,4,4,4,2,2,4,4,4,4,1,6,1,4,4,6,1.04,1.04,1.04,1.24,1.4,1.04,1.04,1.04,1.4,1.04,1.44,6,10,95,96,6,3,3,5,2,2,5,7,6,2,6,1,5,6,4,No,Not sure,0,20,50,1.12,1.04,3,1.04,1.04,1.08,5,3,5,5,5.62,1.06,4,4.78,3.64,0.1,0.7,5,0.1,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Other restrictions,,5.82,0.923076923,30,Female,Northeast,Asian,11,300000,489,0,0,0,0,1,0,0,1,0.2,,1,,,,,,,,2,2,,,,,1,5,1,,,5,5,3,3,4,4,3,4,4,post_grad,18_34,100000_,0.984859346
7,6,6,7,1,1,2,1,1,2,1,1,3,1,3,2,1,1,2,2,7,4.84,4.8,5,4.84,4.72,1.6,4.76,1.08,4.64,1.48,4.8,21,29,22,29,5,6,5,5,7,5,7,3,1,6,7,4,7,6,7,No,No,-1,15,0,4.52,3.08,3,1.56,2.92,2.76,3,3,5,5,2.44,1,3.94,6.04,1,0.9,0.8,2.6,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,Nothing else at the moment,9.18,0.923076923,34,Male,South,White,5,82500,490,0,0,0,0,0,1,0,0,0,6,5,5,6,1,1,2,1,1,2,1,1,3,1,3,2,1,1,2,2,6,4,5,4,4,3,3,4,4,high,18_34,75000_99999,1.237383103
2,1,2,3,1,1,5,1,1,2,6,1,3,1,1,1,1,1,7,2,7,2.12,1.96,1.44,1,1.8,1,2.12,1,1,2.96,1.52,0,0,22,0,7,2,2,3,2,2,3,2,3,1,5,4,4,6,1,No,No,100,50,0,1,2.96,3.04,3,3,3,6,5,5,6,7,1,1,1,7,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.68,Catholic,,Meat-eater,,26.25,0.923076923,75,Female,West,White,10,92500,491,0,0,0,0,0,1,0,0,0,2,1,2,3,1,1,4,1,1,2,5,1,3,1,1,1,1,1,6,2,6,6,2,2,3,5,4,4,5,bachelors,55_,75000_99999,0.726910911
6,3,3,5,3,3,5,5,1,3,3,2,5,3,3,3,7,2,6,5,6,3.8,3.52,3.64,2.68,3.32,2.28,2.72,2.52,4.08,4.32,2.72,11,10,78,54,6,3,5,5,4,4,4,3,7,6,4,7,4,2,1,No,No,1,2,30,3.72,3.24,3.4,3.64,2.96,3.88,6,6,7,6,7,1,2.38,5.68,2.26,0.3,0.8,5.3,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,2,3,Protestant,,Meat-eater,,15.2,0.923076923,62,Female,Midwest,White,5,112500,492,0,0,0,0,1,0,0,0,0.2,5,3,3,4,3,3,4,4,1,3,3,2,4,3,3,3,6,2,5,4,5,5,3,4,4,5,5,6,5,high,55_,100000_,1.113098202
2,5,3,2,2,5,3,6,5,5,6,1,5,5,3,2,2,5,6,6,7,4.08,1.72,1.76,1.84,1.48,4.04,2.48,1.08,3.48,3.84,3.96,25,4,41,63,6,3,3,3,4,6,6,5,4,3,4,7,6,4,5,Not sure,Not sure,8,3,100,2.44,3.68,2.6,3.4,3.52,3.4,7,6,7,7,5.2,1,5.8,1.84,7,1.3,6.4,2.3,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,3,1.28,Catholic,,Meat-eater,,22.52,0.923076923,36,Male,West,White,10,112500,493,0,0,0,0,1,0,0,0,0.2,2,4,3,2,2,4,3,5,4,4,5,1,4,4,3,2,2,4,5,5,6,5,3,3,3,6,5,6,6,bachelors,35_54,100000_,0.99258508
7,5,6,6,7,5,6,5,6,7,6,3,3,6,5,6,5,5,7,3,7,4.08,3.6,4.24,3.48,4,3.76,4.36,4.24,4.2,3.72,4.16,72,85,65,66,2,6,2,2,5,5,6,6,6,4,5,6,6,5,6,Yes,Yes,5,4,62,3.72,3.44,3.8,2.72,3.52,4.08,7,6,7,6,5.68,5.08,4.42,5.68,5.14,6.9,8.6,5.7,7.3,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,5,1.84,Protestant,,Meat-eater,,8.85,0.923076923,27,Male,Northeast,Black,10,112500,494,1,1,0,0,0,0,0,0,0.4,6,4,5,5,6,4,5,4,5,6,5,3,3,5,4,5,4,4,6,3,6,2,5,2,2,6,5,6,5,bachelors,18_34,100000_,0.983257105
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,3.92,3.8,4,4,4.04,3.72,3.64,3.96,3.88,3.76,4,63,73,63,75,3,1,7,1,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,56,3.48,3.4,3.4,3.4,3.44,3.4,7,7,1,1,3.4,3.46,2.68,5.8,2.5,4.1,3.8,5.7,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.96,Catholic,,Meat-eater,,5.15,0.923076923,59,Male,South,White,9,112500,495,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,2,3,1,6,1,6,6,1,1,associates,55_,100000_,1.051577883
1,1,1,1,1,1,4,7,1,1,1,1,1,1,1,1,1,1,1,2,7,3.96,3.4,1.92,1,1,1,1,1,1.4,4.6,1.88,0,0,79,87,7,2,6,5,3,2,3,1,3,1,1,2,4,5,2,No,No,-1,-1,0,1,1,1,1,1,1,5,1,7,7,7,1,1,7,7,0.8,0.8,2,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.72,Catholic,,Meat-eater,,11.9,0.923076923,42,Male,Midwest,White,11,175000,496,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,,6,1,1,1,1,1,1,1,1,1,1,1,2,6,6,2,5,4,4,1,6,6,post_grad,35_54,100000_,1.054785666
3,5,7,7,2,5,5,5,4,3,3,2,5,5,5,5,6,2,4,5,6,1.84,1.44,1.68,1.92,4,1.2,2.8,3.84,1.96,2.68,2.4,23,17,79,60,6,6,5,5,5,3,1,2,5,1,5,6,6,6,2,Not sure,Yes,20,25,51,1.36,1.96,2.04,1.16,1.28,1.4,6,5,6,5,5.98,1,5.56,5.68,2.68,0.4,0.7,2.4,1.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,2,4.36,Catholic,,Meat-eater,,8.48,0.923076923,58,Female,South,White,9,137500,497,0,0,1,0,0,0,0,0,0.2,3,4,6,6,2,4,4,4,,3,3,2,4,4,4,4,5,2,,4,5,5,5,4,4,5,4,5,4,associates,55_,100000_,0.87341123
5,5,3,5,6,6,6,2,2,3,3,1,3,2,5,2,5,1,5,5,5,2.48,1.92,2.6,2.24,2.4,2.12,2.4,2.16,4.84,3.48,3.04,44,32,52,28,3,3,3,6,6,3,4,5,4,4,4,4,4,1,1,No,Yes,50,30,51,3.56,3,3.4,2.96,3.6,2.92,5,5,7,7,3.46,4.12,4.78,4.24,3.7,2.2,5.3,5,4.5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.76,Agnostic,,Meat-eater,,12.42,0.923076923,66,Male,Northeast,White,10,112500,498,0,0,0,1,1,0,1,0,0.4,4,4,3,4,5,5,5,2,2,3,3,1,3,2,4,2,4,1,4,4,4,3,3,3,5,4,4,6,6,bachelors,55_,100000_,1.001511004
7,6,7,7,7,7,7,7,5,7,3,7,6,6,6,6,7,6,3,3,6,2.48,2.24,2.4,2.36,2.52,2.6,2.32,2.32,4.68,2.36,2.44,34,32,36,37,7,7,7,7,2,2,2,2,3,1,7,2,2,2,2,Not sure,Not sure,60,60,98,4.4,4.24,4.24,3.96,4.4,4.72,7,7,7,7,5.5,5.92,5.5,5.5,3.04,4.6,4,6.7,4.2,(2) agree,No,No,No,"[""None of the above""]",1,0,4.8,Protestant,,Meat-eater,,14.53,0.923076923,80,Female,South,White,5,112500,499,0,0,0,0,0,1,0,0,0,6,5,6,6,6,6,6,6,4,6,3,6,5,5,5,5,6,5,3,3,5,6,6,6,6,6,6,6,6,high,55_,100000_,1.129296316
6,6,6,6,6,5,2,2,2,6,2,3,2,2,2,2,2,2,2,2,2,3.04,2.64,2.92,3.32,2.24,2.12,2.8,2.24,2.72,3.96,2.88,24,20,38,28,6,5,6,7,1,4,1,7,5,7,6,7,2,3,1,No,Not sure,100,50,53,3.72,2.72,2.76,2.6,2.76,3.36,6,1,6,6,4.36,1.96,2.38,5.14,4.48,3,5.4,3.5,2.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,Catholic,,Other restrictions,,15.48,0.923076923,48,Female,Midwest,White,10,225000,500,0,0,0,0,0,1,0,1,0,5,5,5,5,5,4,2,2,2,5,2,3,2,2,2,2,2,2,2,2,2,5,4,5,6,5,1,5,5,bachelors,35_54,100000_,0.802254997
4,4,6,6,6,4,5,6,4,5,5,4,6,4,4,4,6,4,4,4,4,3.2,3.44,2.52,3,3.2,3.08,2.68,2.56,3.28,3.32,3.44,15,15,54,48,4,5,5,5,3,3,3,3,3,2,3,2,4,3,2,Not sure,Not sure,2,2,61,3.08,2.92,3.12,2.96,3.04,2.92,7,6,6,5,3.94,3.82,4.48,3.94,2.98,4.2,5.1,4.6,4,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.92,Other,orthodox,Vegetarian,none,6.55,0.923076923,45,Female,West,White,10,175000,501,0,0,0,0,0,1,0,1,0,,,5,5,5,,4,5,,4,4,,5,,,,5,,,,,,4,4,4,6,5,5,4,bachelors,35_54,100000_,0.824413454
7,5,7,7,6,6,6,5,5,6,6,5,5,5,6,5,7,2,7,7,7,3.88,4.08,3.32,3.36,3.4,2.2,2.28,2.48,3.84,2.24,2.28,13,10,68,91,5,6,7,7,6,5,2,3,2,2,1,2,4,3,4,No,Yes,5,10,86,3.92,3.52,3.32,4,4.04,3.48,7,7,7,7,4.24,3.34,4.54,4.12,2.38,1.8,2.4,2.4,1.4,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,2.28,Other,Pagan,Meat-eater,,8.12,0.923076923,47,Female,South,White,7,112500,502,0,1,0,0,0,0,0,0,0.2,6,4,6,6,5,5,5,4,4,5,5,4,4,4,5,4,6,2,6,6,6,4,5,6,6,6,6,6,6,some_college,35_54,100000_,1.257906269
6,6,6,6,6,6,6,6,6,2,2,2,2,2,2,2,2,2,2,2,2,2.84,3.44,3.64,3.68,3.56,3.56,3.8,3.68,3.84,3.6,3.48,52,52,51,51,6,6,6,6,2,5,5,5,5,6,2,6,3,2,2,Not sure,Not sure,0,0,51,3.04,3.04,3,3,2.96,2.96,6,6,6,6,3.94,4,4,4.06,4,5.1,5.1,5.1,5.1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.04,Jewish,,Meat-eater,,5.82,0.923076923,77,Male,South,White,8,300000,503,0,0,0,0,0,1,0,0,0,5,5,5,5,5,5,5,5,5,2,2,2,2,2,2,2,2,2,2,2,2,5,5,5,5,5,5,5,5,some_college,55_,100000_,1.522717178
3,5,3,4,4,4,4,6,4,6,5,2,6,5,7,6,6,1,6,6,6,1.72,1.48,3.32,1.04,4.4,1.6,1,1.72,1.76,5,4.28,9,11,89,30,7,5,5,5,3,2,1,7,1,1,7,1,5,2,1,No,Yes,20,25,100,3.84,3.76,3.84,3.92,3.88,3.64,7,3,5,3,5.62,4.84,4.84,2.2,2.32,1.7,2.1,2.6,2.9,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,2,3.76,Catholic,,Meat-eater,,11.6,0.923076923,34,Male,Northeast,White,11,175000,504,0,1,0,0,0,0,0,0,0.2,3,4,3,,,,,5,,5,4,2,5,4,6,5,5,1,5,5,5,6,4,4,4,6,3,4,3,post_grad,18_34,100000_,1.134934028
6,3,5,6,3,3,5,5,5,5,3,2,6,5,7,5,7,2,5,6,7,3.32,2.48,4.36,1.52,1.32,2.04,4.48,1,3.2,4.32,2.76,11,11,59,65,7,2,3,3,6,3,4,3,3,4,6,5,6,4,6,No,Not sure,10,10,75,4.88,3.88,4.24,3.44,3.92,3.44,3,5,2,5,7,1,1,7,1,0,0,2.9,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,20.53,0.923076923,90,Female,Midwest,White,11,87500,505,0,0,0,0,0,1,0,0,0,5,3,4,5,3,3,4,4,4,4,3,2,5,4,6,4,6,2,4,5,6,6,2,3,3,3,4,2,4,post_grad,55_,75000_99999,0.772462961
6,4,5,5,4,4,4,4,4,4,5,2,5,5,3,5,7,1,5,7,6,2.28,3.48,2.16,2.4,4.32,1.92,1.76,1.44,1.6,4.4,4.44,25,93,61,61,1,2,2,6,2,2,1,3,3,1,1,4,1,7,2,Not sure,Yes,0,1,62,2.44,2.44,3.36,2.04,2.36,3.08,4,3,5,5,2.32,2.32,4.9,2.62,4.12,2.7,7.7,6.9,5.9,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,1.48,Atheist,,Meat-eater,Interesting questions about robots/AI,12.28,0.923076923,27,Male,South,White,8,112500,506,0,1,0,0,0,0,1,0,0.2,5,,4,4,,,,,,,4,2,4,4,3,4,6,1,4,6,5,1,2,2,5,,3,4,4,some_college,18_34,100000_,1.580174403
7,6,7,7,7,7,6,7,7,5,7,6,6,7,3,2,1,6,6,7,3,4.96,4.88,4.6,4.72,4.6,4.56,4.52,4.76,4.84,4.92,4.92,97,87,99,93,5,2,1,1,5,5,3,4,6,7,5,3,5,3,6,Yes,Yes,2,3,88,4.72,4.88,4.72,4.84,4.6,4.52,7,6,5,7,7,6.34,6.76,6.64,6.52,9.9,9.1,8.3,9.3,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.8,Catholic,,Vegan,thanks,10.15,0.923076923,40,Female,Midwest,White,11,137500,507,1,0,1,1,1,0,0,1,0.8,6,5,6,6,6,6,5,6,6,4,6,5,5,6,3,2,1,5,5,6,3,4,2,1,1,6,5,4,6,post_grad,35_54,100000_,0.876075525
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,3,1.72,1.76,1,1,1,1,1,3.24,3.04,1.4,18,10,50,51,4,1,4,4,3,3,1,1,1,1,1,1,4,2,4,No,Not sure,15,25,87,1.36,1.56,3,1,1.2,3,4,7,4,1,6.04,1,1.6,5.44,1,0.9,0,0.4,1.1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,9.65,0.923076923,62,Female,Northeast,White,5,175000,508,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,1,,,,,1,,,,6,,1,high,55_,100000_,1.147904638
6,2,7,7,2,2,2,2,1,1,1,1,3,1,4,2,5,1,4,5,6,1.6,1,1.68,1,1,1,1.04,1,1.24,1,1,0,1,0,1,4,5,5,7,4,4,1,1,1,1,1,2,5,1,2,No,No,-1,-1,2,1.4,1.72,1.6,2.72,2.96,2.76,7,7,3,5,7,1,1.06,6.94,2.14,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.92,Other,Later day Saint,Meat-eater,,18.63,0.923076923,57,Female,South,White,10,97500,509,0,0,0,0,0,1,0,0,0,5,2,6,6,2,2,2,2,1,1,1,1,3,1,,2,4,1,,4,5,,4,4,6,6,6,3,4,bachelors,55_,75000_99999,0.717667001
6,5,3,5,1,6,5,6,5,6,5,5,6,6,5,4,6,2,6,3,4,4,2.68,2.56,2.12,1.68,1.68,3.08,1.08,3.04,4.72,1.56,1,0,97,98,6,3,5,3,5,4,2,2,1,1,1,2,3,6,2,No,Not sure,60,68,44,3.84,4.4,4.6,4.36,3.8,3.96,7,5,6,7,4.84,2.68,4.72,4.36,3.28,0.9,1,2.2,0.2,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.4,Buddhist,,Vegetarian,,12.02,0.923076923,32,Female,Northeast,Asian,11,137500,510,0,0,0,1,1,0,0,1,0.4,5,4,3,4,1,5,4,5,4,5,4,4,5,5,4,,5,2,5,3,,5,3,4,3,6,4,5,6,post_grad,18_34,100000_,0.984859346
4,6,4,4,2,7,6,5,1,5,5,5,5,3,6,4,7,3,6,5,7,3,3.2,3,4.4,3.6,4.8,4,5,3,3.2,5,50,50,75,100,4,4,5,5,2,3,3,5,5,7,4,7,4,3,6,Not sure,Yes,10,5,75,2.6,2.2,5,2.8,2.8,4.8,7,3,7,5,5.5,1.9,5.5,6.7,6.1,3.5,9,5,7.5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.4,Agnostic,,Meat-eater,Survey was interesting to take. I learned a few things about AI.,13.78,0.923076923,20,Female,Northeast,White,5,112500,511,0,0,1,1,1,0,1,0,0.6,,5,,,2,6,5,4,1,4,4,4,4,3,5,,6,3,5,4,6,,,4,4,6,3,6,4,high,18_34,100000_,1.191218928
4,5,5,5,3,5,5,5,1,5,4,4,5,1,5,4,7,3,7,7,7,2,1,2,1,2,1,3,1,2,3,2,50,50,100,50,7,2,2,2,2,1,5,4,4,1,7,3,6,2,2,Yes,Yes,0,25,100,3,3,3,2,3,3,5,5,5,7,5.02,1,1,4,1,1,1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.6,None,,Meat-eater,,15.3,0.923076923,76,Male,West,White,8,112500,512,0,0,0,0,0,1,1,0,0,,4,4,4,3,4,4,4,1,4,,,4,1,4,,6,3,6,6,6,6,2,2,2,4,4,4,6,some_college,55_,100000_,1.542330537
5,5,7,5,1,1,1,1,1,6,1,5,2,1,1,1,6,1,1,1,7,4.28,3.48,5,1.6,1.16,3.96,1.48,1.92,2.6,5,5,0,0,100,0,6,6,7,7,2,1,3,5,5,3,3,7,5,1,1,No,Not sure,10,20,100,5,2.84,5,1,1.44,1,5,5,5,2,7,1,7,7,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",1,1,2.68,Protestant,,Meat-eater,,10.92,0.923076923,65,Female,Midwest,White,8,112500,513,0,0,0,0,0,1,0,0,0,4,4,6,4,1,1,1,1,1,5,1,4,2,1,1,1,5,1,1,1,6,5,5,6,6,4,4,4,2,some_college,55_,100000_,1.246585713
1,2,2,3,6,7,6,6,5,5,6,6,5,5,3,6,2,5,5,6,7,3.28,3.96,3.64,2.24,3.52,3.92,3.16,3.72,4.08,2.56,3.4,76,74,61,74,6,1,1,1,4,3,4,5,5,5,5,5,6,2,1,No,No,-1,0,55,3.28,3.48,3.28,3.36,2.8,3.48,5,7,6,5,4.72,4.54,4.54,3.7,4.84,5.9,6.2,5.6,5.7,(2) agree,Yes,No,Yes,"[""None of the above""]",3,1,3.24,Catholic,,Meat-eater,,12.48,0.923076923,36,Female,West,White,11,175000,514,0,0,0,0,0,1,0,0,0,1,2,2,3,5,6,5,5,4,4,5,5,4,4,3,5,2,4,4,5,6,5,1,1,1,4,6,5,4,post_grad,35_54,100000_,0.900272922
5,5,5,5,5,5,5,5,3,5,3,3,3,3,3,5,5,3,5,5,5,3.08,2.48,3.12,3.04,3.2,3.12,3.2,3.16,3.08,3.08,3.12,52,63,53,58,3,3,3,4,3,2,5,5,3,3,3,2,3,4,4,Not sure,Not sure,5,5,53,3.08,3.28,3.32,2.8,3.08,3.04,6,5,5,5,4.24,3.82,4.18,4.48,3.82,5.3,5.3,4.6,5.4,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.44,None,,Other restrictions,,4.87,0.923076923,50,Female,Midwest,White,8,137500,515,0,0,0,0,0,1,1,1,0,4,4,4,4,4,4,4,4,3,4,3,3,3,3,3,4,4,3,4,4,4,3,3,3,,5,4,4,4,some_college,35_54,100000_,1.239863433
3,3,6,5,3,3,5,5,1,2,3,2,3,2,5,3,5,2,6,5,6,4,1.72,2.4,1.32,1.76,1.24,2,1.48,2.4,4.8,2,11,10,40,20,7,7,7,7,3,3,3,4,6,2,5,3,3,1,1,Not sure,Not sure,8,10,90,3.72,2.48,2.96,2.8,2.8,3.08,5,5,7,7,5.26,1.18,4.84,5.5,1.3,1,0.5,3,1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Jewish,,Meat-eater,,22.28,0.923076923,78,Male,South,White,10,112500,516,0,0,0,0,0,1,0,0,0,3,3,5,4,3,3,4,4,1,2,3,2,3,2,4,3,4,2,5,4,5,6,6,6,6,4,4,6,6,bachelors,55_,100000_,0.985275824
6,6,6,6,2,4,5,5,2,6,6,2,2,3,6,6,6,3,6,6,6,3.24,4.36,4.36,2.64,3.88,1.92,3.16,1.96,3.24,3.92,4.56,50,50,96,80,7,6,4,6,2,1,2,1,1,2,3,1,2,2,2,Yes,Not sure,1,1,50,3.8,3.64,2.24,2.08,2.08,2.12,6,6,2,3,5.5,1.72,1.36,1.72,1.78,1.1,1.3,4.6,0.7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,No thank you,13.13,0.923076923,81,Male,South,White,11,137500,517,0,0,0,0,0,1,0,0,0,5,5,5,5,2,,4,4,2,5,5,2,2,3,5,5,5,3,5,5,5,6,5,,5,5,5,2,3,post_grad,55_,100000_,1.07593725
3,5,3,2,1,1,1,3,1,2,1,1,5,3,6,1,7,1,6,6,7,4.08,2.28,1.48,1.68,1.52,3.56,1.52,4.28,2.48,4.48,2.08,32,26,89,73,7,3,3,3,7,5,4,1,2,1,2,6,6,7,3,No,Not sure,50,100,80,4.2,2.32,4.08,1.56,1.4,2.16,5,6,6,6,6.34,1,7,1,2.14,2.1,0,2.9,2.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Protestant,,Meat-eater,,16.32,0.923076923,71,Male,South,White,10,82500,518,0,0,0,0,0,1,0,0,0,3,4,3,2,1,1,1,3,1,2,1,1,4,3,5,1,6,1,5,5,6,6,3,3,3,4,5,5,5,bachelors,55_,75000_99999,0.864063479
5,3,7,5,5,5,6,5,3,5,3,3,6,5,7,5,6,1,7,7,7,2.8,2.68,2.76,2.72,2.72,2.72,2.76,2.8,2.76,2.72,2.72,0,0,100,99,7,5,5,5,5,1,7,6,2,5,2,1,5,4,2,Not sure,Not sure,15,15,99,2.24,2.04,2.24,3.36,3.4,3.64,6,5,7,6,6.58,1.24,2.2,5.86,1.24,0,0.1,0.1,0,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,,9.35,0.923076923,63,Male,Midwest,White,5,137500,519,0,0,0,0,0,1,0,0,0,4,3,6,4,4,4,5,4,3,4,3,3,5,4,6,4,5,1,6,6,6,6,4,4,4,5,4,6,5,high,55_,100000_,1.340158463
4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,5,5,7,4.88,4.04,2.24,1.16,1.28,1.88,3.88,2.04,2.44,4.52,4.76,38,33,70,76,7,7,7,7,5,5,1,1,1,1,3,1,1,5,4,No,Yes,12,10,90,1.64,1.24,4.12,1.56,1.64,1.68,7,7,7,7,1.78,1.84,1.84,2.32,1.9,1.6,1.5,1.7,1.5,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.2,Protestant,,Meat-eater,,7.4,0.923076923,57,Female,Midwest,White,9,137500,520,0,0,0,0,0,1,0,0,0,,,,,,,,,,,1,,,,,,,,4,4,6,6,6,6,6,6,6,6,6,associates,55_,100000_,0.860883416
3,5,5,6,4,5,4,5,3,5,4,4,5,3,6,4,7,2,7,6,6,4.32,4.16,3.68,1.32,1.2,1.2,1.16,1.32,2.84,4.16,4.08,5,5,99,75,7,7,7,7,4,3,2,1,1,1,1,2,2,3,2,No,No,1,10,47,3.32,2.96,2.24,3.4,3.52,2.2,6,6,3,2,4,2.56,3.58,4,2.32,1,5.7,7.6,1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.28,Protestant,,Vegetarian,,15.87,0.923076923,75,Male,South,White,10,175000,521,0,0,1,0,1,0,0,1,0.4,3,4,4,5,,4,,4,3,4,,,4,3,5,,6,2,6,5,5,6,6,6,6,5,5,3,2,bachelors,55_,100000_,0.985275824
3,1,2,1,1,2,6,6,6,5,5,6,6,6,3,5,1,3,6,6,2,4.32,3.6,3.04,3.56,4.28,2.88,4.04,3.76,4.04,3.76,3.92,69,82,82,61,5,6,2,6,5,6,4,6,6,6,4,4,5,5,6,No,Yes,2,4,67,3.68,3.44,3,4.56,3.8,3.6,6,3,5,6,5.38,4.48,5.86,4.78,4.84,6.4,6,7.5,7.3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,3,1.24,Protestant,,Meat-eater,,11.12,0.948717949,40,Male,South,White,10,137500,522,0,1,1,0,0,0,0,0,0.4,3,1,2,1,1,2,5,5,5,4,4,5,5,5,3,4,1,3,5,5,2,4,5,2,5,5,3,4,5,bachelors,35_54,100000_,0.979962671
4,4,6,6,3,3,5,3,3,1,1,1,4,2,6,1,6,1,5,5,5,3.88,3.2,3.68,2.52,2.68,1.96,2.8,2.08,3.48,3.44,3.4,24,27,54,59,4,6,7,7,3,4,2,5,6,5,5,6,4,4,3,Not sure,Yes,20,15,59,2.48,3.6,2.44,2.4,3.04,2.92,5,5,5,5,3.7,3.58,3.7,3.64,3.7,4.2,4.8,4.5,4.4,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.92,Protestant,,Meat-eater,,9.57,0.923076923,42,Female,Midwest,White,9,87500,523,0,0,0,0,0,1,0,0,0,,,5,5,3,3,4,3,3,1,1,1,,2,5,1,5,1,4,4,4,,5,6,6,4,4,4,4,associates,35_54,75000_99999,0.750903054
6,6,7,6,7,6,6,7,5,7,6,6,6,7,6,5,7,6,7,6,6,3.72,3.96,4.08,4.24,3.92,3.88,3.8,4.08,3.6,3.96,3.72,63,72,68,71,6,7,7,5,5,5,6,5,6,5,5,7,6,6,6,No,Not sure,20,25,68,4.04,3.64,4,4.08,3.8,3.8,6,6,7,7,5.38,5.14,5.08,5.68,5.56,6.1,6.8,7.2,7.1,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,5,3.4,Catholic,,Meat-eater,that was fun,9.18,0.923076923,40,Male,South,White,11,175000,524,1,1,1,0,1,0,0,0,0.8,5,5,6,5,6,5,5,6,4,6,5,5,5,6,5,4,6,5,6,5,5,5,6,6,4,5,5,6,6,post_grad,35_54,100000_,1.0701352
7,3,7,6,2,3,2,5,2,3,2,1,5,5,2,1,6,3,2,2,5,3.28,2.56,4,3.56,2.24,2.52,3.6,1.64,3.4,3.64,3.12,36,40,77,62,7,6,6,6,4,3,4,4,5,3,6,5,5,6,2,Not sure,Yes,3,5,78,3.76,3,3.92,3.52,2.76,2.56,5,2,2,6,5.86,3.22,3.88,5.08,5.32,3.6,3.6,5.8,3.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.6,Catholic,,Meat-eater,,9.48,0.923076923,73,Male,Northeast,White,5,225000,525,0,0,0,0,0,1,0,0,0,6,3,6,5,2,3,2,4,2,3,2,1,4,4,2,1,5,3,2,2,4,6,5,5,5,4,2,2,5,high,55_,100000_,1.382065043
7,7,7,7,5,5,5,5,6,6,3,3,7,7,7,7,5,7,7,6,7,3.8,3.48,3.48,3.92,3.44,3.32,3.08,3.32,3.88,3.28,3.44,37,37,39,37,6,6,6,6,5,5,5,4,6,3,5,5,4,2,5,Not sure,Not sure,0,0,56,3.92,3.92,3.52,3.72,3.72,3.72,6,6,6,6,5.08,5.08,5.08,4.96,5.14,6.9,6.7,6.5,6.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.44,Other,Born again,Vegan,,8.93,0.923076923,79,Male,South,White,9,112500,526,0,0,0,0,0,1,0,1,0,6,6,6,6,4,4,4,4,5,5,3,3,6,6,6,6,4,6,6,5,6,5,5,5,5,5,5,5,5,associates,55_,100000_,1.051577883
5,5,5,5,5,5,3,3,2,2,2,2,5,1,1,1,1,1,2,2,6,4.2,4.32,4.12,1.76,1.76,2.16,2.16,1.76,2.32,4.24,2.24,12,15,84,20,6,5,5,5,4,4,5,6,4,6,5,5,5,5,4,Yes,Yes,1,1,79,4.24,1.88,4.12,1.48,1.68,1.44,5,1,1,1,6.82,1.36,1.3,6.22,2.86,2.2,1.7,1.8,2.5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,3.44,Jewish,,Meat-eater,No,9.3,0.923076923,40,Male,West,Black,9,175000,527,0,0,0,1,0,0,0,0,0.2,4,4,4,4,4,4,3,3,2,2,2,2,4,1,1,1,1,1,2,2,5,5,4,4,4,4,1,1,1,associates,35_54,100000_,1.002252048
3,3,1,4,6,6,6,5,6,7,5,5,7,7,7,4,7,7,7,7,7,4,4.08,4.16,2.12,1.88,2.72,2.88,2.88,4.04,4.16,4.12,75,89,84,86,7,2,4,4,6,6,6,3,1,1,1,1,5,5,6,Not sure,Not sure,5,5,58,3.32,3.6,3.72,3.76,3.36,3.72,6,6,6,6,5.8,5.44,5.56,5.62,6.16,8.3,8.2,8.1,8.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,4.2,Protestant,,Meat-eater,,36.12,0.923076923,57,Female,South,Black,9,175000,528,0,1,1,1,1,0,0,0,0.8,3,3,1,,5,5,5,4,5,6,4,4,6,6,6,,6,6,6,6,6,6,2,,,5,5,5,5,associates,55_,100000_,0.826312579
5,5,5,2,5,3,5,5,5,3,5,3,5,5,5,5,5,5,5,5,3,3.76,3.52,3.4,3.48,3.72,3.48,3.6,3.76,3.76,3.4,3.44,61,62,61,57,5,6,5,6,5,5,5,5,5,4,3,5,5,5,5,Yes,Yes,20,10,75,3.68,2.44,3.6,3.68,3.64,2.52,7,6,6,5,4.72,3.22,4.78,4.66,4.72,3.7,6.1,6,4.4,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,3,3.68,Catholic,,Meat-eater,It was a good survey,7.03,0.923076923,49,Male,South,White,7,137500,529,0,0,0,1,0,0,0,0,0.2,4,4,4,2,4,3,4,4,4,3,4,3,4,4,4,4,4,4,4,4,3,4,5,4,5,6,5,5,4,some_college,35_54,100000_,1.514505844
6,1,7,7,1,1,1,1,1,2,1,1,1,1,1,1,1,1,2,2,2,1.24,1.24,1.28,1.32,1.16,1.16,1.28,1.32,1.36,1.28,1.32,0,0,100,28,7,3,6,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,20,-1,86,1,1.2,4.52,1.28,1.32,2.92,5,6,3,6,7,1,1,1,1.42,0,1.5,5.6,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.92,Catholic,,Meat-eater,,10.63,0.923076923,59,Male,South,White,10,175000,530,0,0,0,0,0,1,0,0,0,5,1,6,6,1,1,1,1,1,2,1,1,1,1,1,1,1,1,2,2,2,6,3,5,6,4,5,3,5,bachelors,55_,100000_,0.985275824
5,5,6,7,7,5,4,4,1,5,4,1,2,1,5,4,4,4,4,4,6,1.6,2.4,2.48,1.72,2.52,2.52,2.16,2.68,2.6,2.04,2.24,22,10,36,55,4,5,5,5,2,1,2,1,2,2,2,1,2,1,1,No,Not sure,-1,-1,27,2.44,2.12,2.36,2.36,2.32,2.44,6,5,6,6,2.62,1.42,3.34,3.4,3.28,2.2,3.8,2.5,2.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.92,Undisclosed,,Meat-eater,,10.83,0.923076923,33,Female,Midwest,White,9,97500,531,0,0,0,0,0,1,1,0,0,4,4,5,6,6,4,,,1,4,,1,2,1,4,,,,,,5,,4,4,4,5,4,5,5,associates,18_34,75000_99999,0.783462005
6,7,7,6,7,6,6,6,7,6,6,6,6,6,6,5,6,6,7,7,7,4,3.68,4.32,3.92,3.68,4.12,4.04,3.8,3.88,4.44,3.68,83,76,99,78,6,6,6,6,5,6,6,5,5,6,6,6,5,6,6,Yes,Yes,5,5,76,4.12,4,4.04,4,3.84,3.92,6,6,6,6,5.38,5.74,5.44,5.56,5.38,7.8,6.1,7.7,8.6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.2,Protestant,,Vegan,Great quality,7.43,0.923076923,48,Male,South,Black,6,112500,532,1,0,1,0,1,0,0,1,0.6,5,6,6,5,6,5,5,5,6,5,5,5,5,5,5,4,5,5,6,6,6,5,5,5,5,5,5,5,5,high,35_54,100000_,1.279404524
1,1,1,1,3,5,6,7,6,2,6,6,6,2,4,2,4,5,5,5,6,2.4,2.64,2.56,2.68,2.6,2.4,2.56,2.52,2.6,2.88,2.6,79,78,70,77,5,4,6,6,4,6,5,5,6,6,4,6,3,4,5,Not sure,Not sure,0,0,35,2.12,2.08,2.12,2.04,1.96,2.16,7,7,7,3,2.68,2.56,3.64,2.56,3.28,5.4,5.6,5.6,5.4,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,3,1,Protestant,,Meat-eater,,21.55,0.923076923,40,Female,South,White,11,112500,533,1,1,1,0,0,0,0,0,0.6,1,1,1,1,3,4,5,6,5,2,5,5,5,2,,2,,4,4,4,5,4,,5,5,6,6,6,3,post_grad,35_54,100000_,0.888824419
4,4,4,4,4,4,4,4,3,4,4,3,5,4,4,4,5,2,5,5,6,3.32,3.32,3.32,3.04,2.52,1.44,1.84,1.52,2.44,3.48,3.32,51,36,94,77,4,4,4,4,4,4,3,2,2,1,1,3,2,3,3,No,Yes,1,50,8,2.48,3.36,3.24,2.48,3.4,2.68,7,7,7,7,4,3.88,4.96,4,3.4,5.7,4.3,5.6,4,(2) agree,No,No,No,"[""None of the above""]",0,1,2.12,Atheist,Atheist,Meat-eater,,8.72,0.923076923,69,Female,Midwest,White,5,137500,534,0,0,0,0,0,1,1,0,0,,,,,,,,,3,,,3,4,,,,4,2,4,4,5,,,,,6,6,6,6,high,55_,100000_,1.113098202
1,1,1,1,5,5,7,7,5,7,7,7,7,6,7,5,7,6,7,7,7,2.4,2.08,2.2,2.8,2.04,2.64,2.52,1.76,2.48,2.52,2.12,90,88,97,90,6,2,2,3,6,5,7,5,6,7,7,7,6,5,5,Yes,Yes,3,2,98,3.84,3.8,4.12,4.88,4.64,4.12,7,7,7,7,5.38,4.42,4.6,2.62,1.72,9,9,8.2,9.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Catholic,,Meat-eater,"This Survey is very important for everyone to support Artificial intelligence, Thank you.",11,0.923076923,41,Male,West,White,13,137500,535,0,1,1,1,1,0,0,0,0.8,1,1,1,1,4,4,6,6,4,6,6,6,6,5,6,4,6,5,6,6,6,5,2,2,3,6,6,6,6,post_grad,35_54,100000_,1.083919076
2,2,7,2,1,1,1,1,1,1,1,1,3,1,2,1,6,1,2,1,5,4.2,3.96,3.88,3.32,1.84,3.56,3.6,1.16,3.64,4.28,4,37,34,96,94,7,7,7,6,5,5,4,5,7,4,4,6,5,5,5,Not sure,Not sure,20,20,94,4.04,4.48,4.96,4.04,1.68,3.52,6,6,7,6,6.76,1.24,5.92,6.82,5.62,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1.4,Protestant,,Meat-eater,,15.3,0.923076923,67,Female,South,White,11,112500,536,0,0,0,0,0,1,0,0,0,2,2,6,2,1,1,1,1,1,1,1,1,3,1,2,1,5,1,2,1,4,6,6,6,5,5,5,6,5,post_grad,55_,100000_,0.893643439
2,3,3,3,3,3,3,5,5,2,3,2,2,2,3,2,5,1,5,5,5,2.04,2.2,2,2.24,1.88,2.08,2.24,2.08,2.08,2.16,2.24,23,23,73,72,5,3,2,3,2,1,4,3,5,6,3,4,4,3,1,No,Not sure,10,0,44,3.24,2.8,3.12,3.24,3,2.92,6,3,7,7,5.74,1.36,3.64,5.14,4.36,3.1,2.6,3.1,3,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Catholic,,Meat-eater,thank you,13.92,0.923076923,33,Female,Northeast,White,11,137500,537,0,0,0,0,1,0,0,0,0.2,2,3,3,3,3,3,3,4,4,2,3,2,2,2,3,2,4,1,4,4,4,4,3,2,3,5,3,6,6,post_grad,18_34,100000_,0.942644517
7,7,7,7,4,6,2,4,2,4,4,4,4,4,7,4,7,4,7,4,4,1.04,1.04,1.04,1.04,1.04,1.04,1.08,1.04,1.04,1.08,1,1,1,19,12,6,6,6,5,1,1,1,1,1,1,1,1,1,1,1,No,No,-1,-1,1,1.52,1,1,4.12,5,5,7,6,5,6,6.88,1.06,1.06,6.88,4.06,0,0.1,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3,Protestant,,Other restrictions,,10.42,0.923076923,71,Female,South,White,9,112500,538,0,0,0,0,0,1,0,1,0,6,6,6,6,,5,2,,2,,,,,,6,,6,,6,,,5,5,5,4,6,5,4,5,associates,55_,100000_,0.87341123
7,4,7,7,6,6,6,6,1,6,6,6,6,7,6,6,7,1,7,7,7,5,4.16,4.4,1.16,2.72,2.24,2.28,2.76,3.68,3.84,3.64,0,0,94,100,6,5,5,5,6,5,5,2,2,5,3,4,5,6,4,No,Yes,50,80,60,4.28,3.52,4.48,4.24,4.44,4.24,7,7,7,7,7,1.6,1.78,4.6,4.84,0.9,1.9,0.9,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.72,None,,Meat-eater,This was a weird survey and I hope this is nothing to worry about in the futureâ€¦ I believe AI could become dangerous - not as a robot becoming evil but if it is used by evil human beings to influence people.,14.78,0.923076923,47,Female,Northeast,White,10,175000,539,0,0,0,0,0,1,1,0,0,6,,6,6,5,5,5,5,1,5,5,5,5,6,5,5,6,1,6,6,6,5,4,4,4,6,6,6,6,bachelors,35_54,100000_,0.827341406
6,4,6,6,2,2,3,2,2,4,2,2,3,1,2,1,4,1,4,2,2,2.6,2.48,2.48,2.44,2.2,2.08,2.84,2,3.12,2.24,2.4,69,52,79,61,2,4,5,5,5,4,4,3,3,5,3,4,5,6,1,Not sure,Not sure,0,5,53,2.88,2.96,3.32,2.36,2.4,1.96,5,5,6,6,3.28,2.98,3.46,4.6,4.06,4.6,5.5,4.6,4.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.56,None,,Meat-eater,,6.28,0.923076923,29,Female,South,White,10,137500,540,0,0,0,0,0,1,1,0,0,5,,5,5,2,2,3,2,2,,2,2,3,1,2,1,,1,,2,2,2,,4,4,4,4,5,5,bachelors,18_34,100000_,0.8492214
6,5,5,5,5,5,5,6,5,5,3,3,5,5,6,5,6,1,6,6,6,5,5,2.36,1.48,2.28,2.12,1.88,2.36,2.44,5,1.96,1,1,31,36,7,2,6,7,7,7,4,4,7,6,3,4,7,7,4,No,Yes,150,200,65,5,3.88,5,1.76,4.2,3.48,7,7,7,7,5.86,1,6.88,5.38,4.6,0,0,0,0.1,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,2,1,Jewish,,Meat-eater,,122.73,0.923076923,42,Female,South,White,11,175000,541,1,1,0,1,0,0,0,0,0.6,5,4,4,4,4,4,4,5,4,4,3,3,4,4,5,4,5,1,5,5,5,6,2,5,6,6,6,6,6,post_grad,35_54,100000_,0.888824419
1,1,1,1,1,1,4,1,1,4,5,1,4,4,7,1,7,4,4,4,7,1.08,1.16,1.12,1.24,1.28,4.92,1.28,4.96,1.08,4.92,1.08,7,28,55,47,7,2,2,2,5,5,5,5,5,5,5,5,5,5,5,Not sure,Not sure,40,50,46,1.12,1.64,1.68,1.16,1.12,1.92,5,6,5,6,3.28,3.04,3.22,3.34,2.8,3.2,3.6,2.7,2.1,(2) agree,No,No,No,"[""None of the above""]",1,0,1.36,Catholic,,Other restrictions,,9.77,0.923076923,65,Female,Northeast,White,10,175000,542,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,,1,1,,4,1,,,6,1,6,,,,6,6,2,2,2,4,5,4,5,bachelors,55_,100000_,0.831827078
4,4,4,4,4,4,4,4,1,1,3,1,3,1,1,1,1,1,4,6,6,4,1,1,1,1,1.4,5,4.96,2,5,1,10,10,90,80,7,5,3,4,3,7,7,7,7,7,5,7,6,3,6,Not sure,Not sure,1,1,60,5,1,5,1,1,3,3,3,3,3,4,1,1,7,7,1,1,1,1,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2,Catholic,,Meat-eater,There is no additional comments .,26.77,0.923076923,39,Male,Northeast,White,10,112500,543,0,0,0,0,0,1,0,0,0,,,,,,,,,1,1,3,1,3,1,1,1,1,1,,5,5,6,4,3,,3,3,3,3,bachelors,35_54,100000_,0.996110302
3,2,5,6,2,2,2,2,1,5,1,1,5,2,6,2,6,1,5,5,6,4.04,4.12,3.76,1.8,1.4,1.56,2.8,1.6,1.92,3.64,3.96,0,0,79,24,7,5,6,5,5,3,4,2,1,1,4,2,4,7,2,No,No,50,1,70,4,2.4,4.24,2.08,2.04,1.92,5,5,5,2,6.58,2.32,2.62,3.04,5.14,1.9,1.9,2.9,2.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Catholic,,Meat-eater,,10.83,0.923076923,49,Female,Midwest,White,8,112500,544,0,0,0,0,0,1,0,0,0,3,2,4,5,2,2,2,2,1,4,1,1,4,2,5,2,5,1,4,4,5,6,4,5,4,4,4,4,2,some_college,35_54,100000_,1.239863433
1,7,1,1,1,1,7,7,7,7,7,7,7,7,2,6,7,6,7,7,7,3.44,2.12,4.32,2.08,4.24,1.4,3.8,3.64,2.08,3.92,3.52,75,75,85,60,7,2,2,2,7,2,7,5,6,7,6,4,7,5,3,Yes,Yes,2,5,100,3.64,1.76,4.4,3.24,4.04,4.64,6,6,7,5,4.6,2.32,5.2,6.52,5.5,7.4,5,1.1,8.3,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,3,Catholic,,Meat-eater,Thank you.,30.07,0.923076923,43,Male,West,White,13,137500,545,0,0,0,0,1,0,0,0,0.2,1,6,1,1,1,1,6,6,6,6,6,6,6,6,2,5,6,5,6,6,6,6,2,2,2,5,5,6,4,post_grad,35_54,100000_,1.083919076
6,5,5,6,6,6,6,6,6,7,6,5,4,4,4,4,4,4,7,6,6,2.72,3.48,2.48,2.84,3.76,3.36,2.6,2.88,3.36,2.72,2.6,64,73,72,81,6,7,5,6,3,3,3,6,2,3,3,2,3,5,2,Not sure,Not sure,5,10,60,3.84,4.28,3.96,4.08,4,4.24,4,4,4,6,4.72,5.44,5.92,5.26,5.86,7.4,7,6.9,7.9,(2) agree,No,No,Yes,"[""None of the above""]",2,3,3.04,Agnostic,,Meat-eater,,11.25,0.923076923,35,Male,Midwest,White,11,112500,546,0,0,0,0,0,1,1,0,0,5,4,4,5,5,5,5,5,5,6,5,4,,,,,,,6,5,5,5,6,4,5,,,,5,post_grad,35_54,100000_,1.054785666
6,6,6,6,6,6,6,6,1,6,6,6,6,4,6,4,7,4,6,6,7,5,5,1.12,1,1.08,4,1.04,4.24,1.04,4.4,3.36,1,2,100,81,4,5,5,6,6,7,2,1,1,3,2,2,2,5,5,No,Not sure,100,10,74,3.6,4.76,4.72,5,5,5,7,7,7,7,7,1,1.06,7,1.66,0,1.4,0.1,0.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,1.32,Catholic,,Meat-eater,,9.38,0.923076923,71,Female,South,White,10,137500,547,0,1,0,0,0,0,0,0,0.2,5,5,5,5,5,5,5,5,1,5,5,5,5,,5,,6,,5,5,6,,4,4,5,6,6,6,6,bachelors,55_,100000_,0.81834259
5,6,2,3,5,5,7,7,5,6,7,5,6,6,6,3,7,5,2,7,6,3.88,2.24,3.24,1.04,2.52,1.04,3.28,3.36,4.2,4.2,3.76,64,67,87,88,6,2,2,1,7,7,6,7,7,1,7,6,7,6,6,Yes,Yes,1,3,99,2.48,1.96,4.56,4.92,4.48,4.6,7,6,7,7,3.22,1.06,5.38,4.24,5.74,8.7,0.1,5.5,6.7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.96,Catholic,,Meat-eater,thank you it is attractive survey,15.13,0.923076923,48,Female,Midwest,White,11,175000,548,0,1,1,1,1,0,0,0,0.8,4,5,2,3,4,4,6,6,4,5,6,4,5,5,5,3,6,4,2,6,5,5,2,2,1,6,5,6,6,post_grad,35_54,100000_,0.876075525
7,5,7,7,1,1,1,1,1,1,1,1,5,1,1,1,7,1,5,5,4,3.52,3.04,3.2,2.96,3,1,3.04,1,3.52,3.04,1,0,0,80,60,7,6,6,7,2,1,1,2,2,1,3,1,2,2,1,Not sure,Not sure,50,1,51,4.84,4.12,4.16,3.6,2.56,4.72,6,6,2,1,6.64,1,2.08,4.3,3.76,0,0.2,6,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,5,Protestant,,Meat-eater,It's hard to worry about robots when we live in a world where the left is so hateful and physically abusive and mean to anyone who they don't agree with.  They are the true robots of my lifetime.... totally brainwashed.,16.02,0.923076923,66,Female,South,White,8,175000,549,0,0,0,0,0,1,0,0,0,6,4,6,6,1,1,1,1,1,1,1,1,4,1,1,1,6,1,4,4,,6,5,5,6,5,5,2,1,some_college,55_,100000_,1.264726374
4,1,4,4,1,1,1,1,1,1,1,1,4,1,1,1,4,4,4,1,4,1,1.04,1,1.04,1,1.04,1.04,1.04,1.04,1.08,1.04,0,0,25,67,6,5,3,4,3,3,2,1,2,1,6,2,5,2,1,Not sure,Not sure,10,0,98,1,1.04,1,1.04,1.04,3.96,7,6,7,7,6.82,1.06,1.18,1.06,6.82,0,0,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,None,,Meat-eater,,18.2,0.923076923,69,Female,Northeast,Asian,10,137500,550,0,0,0,0,0,1,1,0,0,,1,,,1,1,1,1,1,1,1,1,,1,1,1,,,,1,,5,4,3,,6,5,6,6,bachelors,55_,100000_,0.869079125
7,7,7,7,7,7,7,7,7,2,2,1,7,1,7,1,7,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,0,0,10,0,7,7,7,7,3,1,1,3,1,1,5,3,2,1,3,No,Yes,250,50,50,1,1,1,1,1,1,6,7,6,7,7,1,1,7,6.04,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2,Sikh,,Meat-eater,,51.72,0.923076923,37,Male,South,Asian,13,175000,551,0,1,1,1,1,0,0,0,0.8,6,6,6,6,6,6,6,6,6,2,2,1,6,1,6,1,6,1,6,6,6,6,6,6,6,5,6,5,6,post_grad,35_54,100000_,1.118059496
3,2,3,5,2,2,2,2,1,3,1,1,3,1,3,1,5,1,6,5,6,2.04,1.64,1.6,1.56,1.12,1.4,1.48,1.2,1.56,2.04,1.72,7,7,69,42,5,3,6,6,4,2,3,2,5,3,1,2,4,1,1,No,No,-1,30,5,1.4,3.2,3.2,1,1.92,1.8,5,3,5,3,7,1,1.66,1.42,5.08,0.5,0.6,1.6,0,(2) agree,No,No,No,"[""None of the above""]",0,2,1.52,Jewish,,Meat-eater,,12.02,0.923076923,56,Female,Northeast,White,12,175000,552,0,0,0,0,0,1,0,0,0,3,2,3,4,2,2,2,2,1,3,1,1,3,1,3,1,4,1,5,4,5,4,3,5,5,4,3,4,3,post_grad,55_,100000_,0.90836872
1,2,3,3,2,2,6,6,3,6,3,6,1,2,1,2,2,5,2,3,7,3.52,3.8,4.08,2.6,3.6,2.84,3.4,2.08,3.32,3,2.36,79,92,67,82,4,3,5,5,3,2,5,1,4,5,3,2,4,4,2,No,No,-1,20,35,2.6,3.72,4.6,3.44,4.08,2.96,5,7,7,6,5.98,3.1,5.5,4.66,4.18,3.1,7.8,7.9,6.4,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3,Catholic,,Meat-eater,nothing else to say,10.8,0.923076923,39,Male,Northeast,White,11,137500,553,0,0,0,1,1,0,0,0,0.4,1,2,3,3,2,2,5,5,3,5,3,5,1,2,1,2,2,4,2,3,6,,3,4,4,4,6,6,5,post_grad,35_54,100000_,1.087768676
6,3,6,6,3,3,5,3,1,5,5,2,6,2,3,2,5,1,5,5,7,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,7,3,6,6,4,4,3,3,2,2,2,5,5,3,5,No,No,-1,-1,0,1,1,3.56,1,1,1,5,2,5,2,1,1,1,5.86,5.44,0,0,0,0,(2) agree,No,No,Yes,[],0,0,4.32,Protestant,,Meat-eater,,23.7,0.923076923,45,Female,South,White,11,112500,554,0,0,0,0,0,0,0,0,0,5,3,5,5,3,3,4,3,1,4,4,2,5,2,3,2,4,1,4,4,6,6,3,5,5,4,2,4,2,post_grad,35_54,100000_,0.888824419
6,4,7,5,3,2,3,3,1,2,4,1,2,1,1,2,3,2,5,2,5,4.24,5,4.32,1.76,3.72,2.64,2.68,2.4,3.36,4.84,4.84,9,30,59,34,7,1,3,5,3,1,1,2,2,2,1,2,2,3,1,No,Not sure,20,20,63,4.04,2.52,3.48,2.64,2.6,2.52,6,3,2,3,1.54,1.42,1.42,5.02,1.96,2.2,1.7,1.4,1.6,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.28,Protestant,,Meat-eater,Interesting survey,10.2,0.923076923,71,Male,South,White,5,137500,555,0,0,0,0,0,1,0,0,0,5,,6,4,3,2,3,3,1,2,,1,2,1,1,2,3,2,4,2,4,6,1,3,4,5,3,2,3,high,55_,100000_,1.35966082
3,3,3,3,3,3,5,4,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,1,1,1,5,5,5,0,0,100,0,7,7,7,7,2,2,2,2,2,2,2,2,2,2,2,No,No,0,0,100,1,1,5,1,1,5,5,7,7,7,1,1,4.06,7,7,0,0,0,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,None,7.55,0.923076923,49,Male,South,White,5,225000,556,0,0,0,0,0,1,1,0,0,3,3,3,3,3,3,4,,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,4,6,6,6,high,35_54,100000_,1.352328776
6,5,5,5,5,3,5,5,5,5,5,3,5,5,2,2,2,5,5,5,6,3.28,3.28,3.36,3.44,3.28,3.36,3.32,3.56,3.48,3.36,3.28,56,61,59,56,6,2,2,2,5,5,5,5,5,5,4,5,4,6,6,Yes,Yes,6,5,64,3.36,3.44,3.4,3.32,3.28,3.4,5,5,5,5,4.48,4.48,4.42,4.84,4.84,5.6,5.8,6.7,5.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,4,2.44,Protestant,,Meat-eater,,6.98,0.923076923,30,Male,Northeast,White,11,112500,557,1,1,0,0,0,0,0,0,0.4,5,4,4,4,4,3,4,4,4,4,4,3,4,4,2,2,2,4,4,4,5,5,2,2,2,4,4,4,4,post_grad,18_34,100000_,1.134934028
7,4,7,7,1,1,1,1,1,1,1,2,5,1,1,1,4,1,1,4,7,4,3,3.48,2,1,1,1,1,2,1,1,0,0,60,0,7,7,7,7,2,2,2,1,1,1,1,1,2,1,2,No,No,-1,-1,5,1,1.52,4,1.04,1,1.52,5,5,5,5,7,1,1,5.56,5.8,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,4.52,Catholic,,Meat-eater,,17.4,0.923076923,67,Female,South,White,10,175000,558,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,2,4,1,1,1,,1,1,,6,6,6,6,6,4,4,4,4,bachelors,55_,100000_,0.81834259
7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4.24,2.2,3.4,2.76,3.68,3.04,4.6,2.36,3.36,4.4,2.64,49,51,49,56,7,7,7,7,5,1,2,6,3,1,7,1,3,2,1,Not sure,Yes,5,3,92,1.6,1.64,1.52,1.64,1.44,1.52,2,1,3,3,2.5,2.08,2.2,6.22,2.56,3.5,4.8,6.4,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.88,Protestant,,Meat-eater,,10.75,0.923076923,47,Female,Northeast,White,8,175000,559,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,2,1,3,3,some_college,35_54,100000_,1.2786338
2,4,2,2,2,2,6,5,4,4,2,2,4,4,4,4,7,5,6,4,6,3.64,3.56,3.44,3.4,3.32,2.04,2.88,1.92,3,4.32,4.12,61,35,77,62,4,2,2,3,4,5,5,4,4,2,2,3,3,3,1,No,Not sure,20,30,71,3.16,2.6,4.4,2.2,2.24,2.4,6,5,6,6,5.56,1.48,1.78,5.14,4.24,0.6,1.6,4,0.8,(2) agree,Yes,No,No,"[""None of the above""]",0,1,1.44,Protestant,,Meat-eater,,28.87,0.923076923,69,Female,South,White,8,87500,560,0,0,0,0,0,1,0,0,0,2,,2,2,2,2,5,4,,,2,2,,,,,6,4,5,,5,,2,2,3,5,4,5,5,some_college,55_,75000_99999,1.10913497
5,5,5,5,5,5,4,5,4,3,5,1,5,3,5,5,3,3,5,5,5,5,3,3,3,3,3,3,3,3,5,5,51,51,71,51,1,3,3,3,1,2,4,2,2,2,5,4,2,4,2,Not sure,Not sure,20,10,100,5,5,5,5,5,5,7,7,5,7,7,4,4,4.06,1,5,0,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,33.58,0.923076923,75,Female,South,White,11,225000,561,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,,4,,3,4,1,4,3,4,4,3,3,4,4,4,1,3,3,3,6,6,4,6,post_grad,55_,100000_,0.893643439
3,6,5,3,6,5,1,3,1,6,7,3,5,6,6,2,2,6,3,3,2,4.24,4.76,4.24,4.52,3.52,4.2,4.64,4.84,4.6,4.24,4.48,87,95,78,85,7,3,3,2,7,7,4,6,6,6,7,6,7,6,5,No,No,1,2,81,4.24,4.56,4,4.32,4.64,4.68,5,7,6,7,6.22,6.52,5.92,6.1,5.8,9,9,8,8.1,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.44,Catholic,,Meat-eater,excellent,8.95,0.923076923,40,Female,South,White,10,137500,562,0,0,0,1,1,0,0,0,0.4,3,5,4,3,5,4,1,3,1,5,6,3,4,5,5,2,2,5,3,3,2,6,3,3,2,4,6,5,6,bachelors,35_54,100000_,0.813929634
5,4,6,5,5,5,4,4,5,3,2,4,3,2,4,3,4,1,4,3,6,4.48,3.68,3.96,2.76,4.08,4.4,4.32,3.84,3.68,4.44,4.16,22,20,21,17,6,4,3,4,2,3,4,3,2,3,4,3,2,3,5,Not sure,Not sure,1,1,98,2.56,2.56,1.4,1.48,1.48,1.32,5,1,5,2,6.34,1.66,1.96,6.22,4.96,1.8,1.7,1.8,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.88,Protestant,,Meat-eater,,218.78,0.923076923,64,Female,Midwest,White,8,112500,563,0,0,0,0,0,1,0,0,0,4,,5,4,4,4,,,4,3,2,,3,2,,3,,1,,3,5,5,,3,,4,1,4,2,some_college,55_,100000_,1.246585713
4,4,7,7,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4.96,4.8,3.92,2.76,3.2,2.08,3.12,2.36,4.64,5,4.96,4,3,64,7,4,6,6,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,0,0,2,4.32,3.08,4.24,3.36,3.24,2.56,7,7,7,7,6.94,1.12,1.54,6.04,4.96,0.9,0.4,0.4,0.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.16,Other,Non denominational Christian,Meat-eater,,11.4,0.923076923,70,Female,Northeast,White,5,77500,564,0,0,0,0,0,1,0,0,0,,,6,6,,,,,,,,,,,,,,,,,,,5,5,5,6,6,6,6,high,55_,75000_99999,1.006685083
3,4,7,5,4,5,3,2,1,3,1,4,4,1,4,4,6,2,5,4,6,1.04,1.56,1.04,1.04,1,1.44,1.76,1.6,1.04,1.04,1,97,97,94,97,7,5,4,4,2,1,1,1,4,1,2,3,1,2,1,No,Not sure,100,500,5,1.04,1.04,3,1.04,1.04,1.04,3,5,7,6,1.06,1.06,1,6.94,1.48,0,0,0.1,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,4.16,Protestant,,Meat-eater,,36.45,0.923076923,66,Female,South,White,11,225000,565,0,0,1,0,0,0,0,0,0.2,3,,6,4,,4,3,2,1,3,1,,,1,,,5,2,4,,5,6,4,,,3,4,6,5,post_grad,55_,100000_,0.893643439
2,4,7,7,4,4,4,4,4,4,6,4,4,4,4,4,4,4,4,4,4,3.24,3.44,3.4,3.36,3.24,1.92,3.28,1.72,3.2,2,3.24,40,37,70,62,1,4,4,4,2,5,4,5,4,1,4,2,1,1,2,No,Not sure,110,100,27,4.08,2.48,3.76,1.24,2.68,2.36,5,3,5,7,5.62,2.02,1.96,6.04,4.72,1.2,4.2,1.3,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.4,Protestant,,Meat-eater,,11.47,0.923076923,60,Female,South,Black,9,112500,566,0,0,0,0,0,1,0,0,0,2,,6,6,,,,,,,5,,,,,,,,,,,1,,,,4,3,4,6,associates,55_,100000_,0.826312579
5,2,7,7,1,7,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,3.88,1.04,1.04,1,1,4.08,1.04,4,1,4,0,1,68,0,7,7,7,7,3,5,1,5,7,7,7,4,7,1,4,No,No,1,1,2,1,1,1.04,1.08,1,1.48,5,2,6,7,6.94,1.12,1.06,6.88,6.76,0.2,0.2,0.2,0.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,,14.95,0.923076923,69,Female,South,White,10,112500,567,0,0,0,0,0,1,0,0,0,4,2,6,6,1,6,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,4,2,5,6,bachelors,55_,100000_,0.81834259
5,4,7,7,4,6,4,6,3,6,6,5,5,4,5,5,6,3,7,7,7,5,5,4,3.64,4.48,2.28,2.84,1.64,5,4.96,5,12,28,45,20,6,5,7,7,4,6,3,2,3,1,1,2,5,4,6,Not sure,Not sure,-1,10,60,3.64,2.56,3.4,4.16,3.4,4.04,7,6,6,6,5.32,1.06,2.08,5.02,1.18,1.3,1.6,6,0.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,Catholic,,Meat-eater,,7.82,0.923076923,66,Female,Midwest,White,10,175000,568,0,0,0,0,0,1,0,0,0,4,,6,6,,5,,5,3,5,5,4,4,,4,4,5,3,6,6,6,5,4,6,6,6,5,5,5,bachelors,55_,100000_,0.806604656
1,1,1,1,7,7,6,7,7,7,7,7,7,7,7,1,1,7,7,7,1,5,5,4.72,4.84,4.48,4.84,5,4.96,4.84,5,5,100,100,96,92,7,1,1,1,6,6,7,7,6,7,6,6,7,7,7,Yes,Yes,5,6,92,4.56,5,4.68,4.52,4.48,4.8,7,7,6,7,6.76,6.34,6.4,6.46,5.92,8.8,9.4,8.2,8.9,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,5,Protestant,,Meat-eater,,5.53,0.923076923,41,Female,West,Black,5,300000,569,1,1,0,1,1,0,0,0,0.8,1,1,1,1,6,6,5,6,6,6,6,6,6,6,6,1,1,6,6,6,1,6,1,1,1,6,6,5,6,high,35_54,100000_,1.076324981
5,5,5,5,6,3,5,6,5,3,3,5,6,6,5,6,6,2,7,2,6,2.32,3.8,3.48,3.44,3.2,4.56,2.8,3.72,3.92,2.52,3.64,71,78,44,62,2,5,5,5,6,5,6,7,5,5,4,7,6,5,5,No,Yes,2,20,100,2.72,3.6,3.88,3.72,4.16,4.16,7,6,7,6,6.28,4.48,5.14,5.8,4.96,7.7,4.8,4,6.8,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,4,3.56,Catholic,,Meat-eater,its great survey,29.15,0.923076923,34,Female,South,White,11,112500,570,0,1,0,0,0,0,0,0,0.2,4,4,4,4,5,3,4,5,4,3,3,4,5,5,4,5,5,2,6,2,5,2,4,4,4,6,5,6,5,post_grad,18_34,100000_,0.927363602
1,4,4,1,4,5,7,5,5,2,5,1,5,4,3,2,7,1,6,6,7,4.08,4.88,4.04,1.6,1.72,1,3.12,1,3.08,4.84,2.68,19,21,62,72,6,3,3,5,2,3,3,1,3,1,3,1,3,4,2,No,Yes,1,1,99,4.96,1.64,4.68,3.8,3.12,1.56,7,3,7,7,2.62,5.74,5.68,1.48,5.62,0,0,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1.08,None,,Meat-eater,,15.45,0.923076923,82,Female,South,White,11,112500,571,0,0,0,0,0,1,1,0,0,1,,,1,,4,6,4,4,2,4,1,4,,3,2,6,1,5,5,6,5,3,3,4,6,3,6,6,post_grad,55_,100000_,0.893643439
1,7,2,1,6,6,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,3.48,3.88,3.4,3.28,2.72,3.8,3.68,3.24,1.72,3.28,3.68,93,76,94,90,7,1,2,1,7,7,7,6,6,6,6,7,6,7,7,Yes,Yes,1,0,91,2.44,1.68,4.92,4.92,4.96,1,7,7,7,7,6.58,6.4,6.58,2.8,4.9,9,8.6,9,7.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Catholic,,Meat-eater,It was a very useful survey and I enjoyed it,11.05,0.923076923,43,Male,South,White,11,112500,572,0,0,0,1,1,0,0,0,0.4,1,6,2,1,5,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,2,1,6,6,6,6,post_grad,35_54,100000_,1.0701352
6,3,4,6,5,5,5,5,4,5,2,4,5,5,5,5,5,1,5,5,4,3.4,3.44,3.76,1.76,2.36,2.52,3.04,2.44,2.8,2.04,2.12,13,11,66,66,6,3,3,4,6,6,4,1,2,4,5,3,5,2,4,No,Yes,75,125,50,3,3.68,3.64,4.16,3.76,3.6,5,2,4,6,4.96,2.38,2.98,4.9,4.48,1.4,1.6,3.3,3.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.76,Catholic,,Meat-eater,,16.7,0.923076923,69,Male,Northeast,White,11,137500,573,0,0,0,0,0,1,0,0,0,5,3,,5,4,4,4,4,,4,2,,4,4,4,4,4,1,4,4,,5,3,3,,4,2,,5,post_grad,55_,100000_,1.093666331
7,1,7,7,1,1,1,1,1,1,1,1,5,1,1,1,7,1,7,7,7,3.76,3.64,2.12,1.6,1,1.12,1.56,1.12,1.52,1.92,4.12,1,0,99,1,7,7,7,7,3,1,2,1,1,2,3,2,3,5,2,No,Yes,20,30,90,4.12,1.08,1.88,1.48,1.56,4.16,7,6,7,7,2.02,1,1,6.82,5.02,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,1.08,Atheist,,Meat-eater,,12.38,0.923076923,52,Male,West,White,10,225000,574,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,4,1,1,1,6,1,6,6,6,6,6,6,6,6,5,6,6,bachelors,35_54,100000_,0.99258508
6,5,2,3,1,3,6,3,6,3,2,5,3,3,5,3,2,7,6,3,6,4.36,4.32,4.4,3.96,4.56,4.36,4.32,1.24,2.24,3.88,2.48,67,63,37,72,5,1,2,5,4,2,5,1,7,4,1,5,3,4,4,Not sure,Not sure,0,0,67,3.64,3,4.04,3.6,3.64,3.52,7,5,6,6,5.26,5.32,5.26,5.26,5.26,7.3,6.5,7.2,7.2,(2) agree,No,No,No,"[""None of the above""]",2,2,3.56,Protestant,,Meat-eater,,105.77,0.923076923,48,Male,South,White,10,112500,575,0,0,0,0,0,1,0,0,0,5,4,2,3,1,3,5,3,5,3,2,4,3,3,4,3,2,6,5,3,5,4,1,2,4,6,4,5,5,bachelors,35_54,100000_,0.979962671
1,1,1,1,1,1,1,1,1,4,4,4,1,1,1,1,1,4,1,1,1,4.68,4.72,4.68,1,4.76,4.32,4.84,4.76,4.8,4.72,4.64,0,0,23,0,5,7,7,7,5,1,3,5,6,6,2,6,1,7,3,Not sure,Not sure,0,0,61,1,1.04,1.2,1.36,1.32,1,7,7,7,7,1.24,1.06,1,1,1,0,0.1,0,0.5,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Atheist,,Meat-eater,Mo,5.87,0.923076923,35,Female,South,Black,9,137500,576,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,1,1,1,,,,1,1,1,1,1,,1,1,1,4,6,6,6,6,6,6,6,associates,35_54,100000_,0.821856644
6,2,6,6,1,1,1,1,1,4,4,4,5,5,4,4,6,1,4,4,4,1,1,1,1.04,1,1,2,1,1,3,1,1,0,15,0,4,4,4,5,1,3,1,1,1,1,1,3,1,1,1,No,No,-1,-1,0,3,3,3,3,2.96,3,5,2,5,3,7,1,2.5,4,4,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3,Protestant,,Meat-eater,"I do not think, AT will ever become sentient.  That is God's domain.",26.03,0.923076923,62,Male,South,White,10,112500,577,0,0,0,0,0,1,0,0,0,5,2,5,5,1,1,1,1,1,,,,4,4,,,5,1,,,,,,,4,4,2,4,3,bachelors,55_,100000_,0.985275824
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,4,3.16,3.12,3.04,2.6,2.8,2.08,2.92,3.16,3.04,2.44,3.04,1,1,50,1,1,6,6,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,-1,-1,11,1.04,1.04,3.96,1.04,1,1,4,3,4,1,4.12,1,4.06,4,3.7,0,0,0.1,0.1,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,2.96,Undisclosed,,Meat-eater,,7.83,0.923076923,60,Female,Midwest,White,11,175000,578,0,0,0,0,0,1,1,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,,1,5,5,5,,3,,1,post_grad,55_,100000_,0.880825424
5,3,5,6,2,2,2,3,2,3,2,3,3,2,1,1,3,3,1,2,2,2.44,4.32,2.6,2.64,2.24,2.48,3.8,2.32,3.68,4.6,3.2,25,28,83,32,7,5,6,6,4,3,4,2,2,2,2,3,2,1,3,Not sure,Yes,25,10,66,4.28,2.88,3.44,2.64,2.44,2.68,5,5,6,6,5.74,2.5,2.74,5.32,2.86,3.1,6.8,6.4,5.4,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3.44,Catholic,,Meat-eater,,40.52,0.923076923,51,Male,Midwest,White,9,300000,579,0,0,0,0,0,1,0,0,0,4,3,4,5,2,2,2,3,2,3,2,3,3,2,1,1,3,3,1,2,2,6,4,5,5,4,4,5,5,associates,35_54,100000_,1.030905174
6,4,6,7,1,1,1,1,1,4,1,1,4,1,4,1,4,1,4,4,4,5,1.4,5,1.52,1.76,1,1.8,1.44,5,5,5,35,37,81,47,7,7,7,7,3,2,2,2,2,3,5,2,2,4,2,Not sure,Yes,19,10,55,3.96,2.96,3.92,3.32,1,2.96,7,3,2,2,6.04,1.54,5.38,7,4.84,1.2,2.4,2.7,0.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Catholic,,Meat-eater,,9.47,0.923076923,48,Female,Midwest,White,11,300000,580,0,0,0,0,1,0,0,0,0.2,5,,5,6,1,1,1,1,1,,1,1,,1,,1,,1,,,,6,6,6,6,6,3,2,2,post_grad,35_54,100000_,0.876075525
2,2,2,3,5,6,5,5,5,1,1,1,7,2,7,7,7,3,5,5,7,4,2.04,3.36,3.84,4.2,4.08,3.68,4,4.04,3.88,1.96,83,78,92,64,4,4,5,4,6,4,5,6,5,6,6,2,4,5,5,Not sure,Not sure,3,3,73,4.24,4.28,4.36,3.88,4.08,3.92,5,6,6,6,5.62,6.16,5.5,5.56,5.62,6.9,7.2,8.2,7.6,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,1.92,Undisclosed,,Pescatarian,Good topic,8.13,0.923076923,63,Female,Northeast,White,8,225000,581,0,0,0,1,1,0,1,1,0.4,2,2,2,3,4,5,4,4,4,1,1,1,6,2,6,6,6,3,4,4,6,,,4,,4,5,5,5,some_college,55_,100000_,1.285566286
3,4,5,5,2,1,3,4,1,4,5,5,4,2,5,4,6,3,2,3,6,3.84,2.24,2.08,1.72,2.08,3.52,3.8,1.76,3.68,3.96,2.04,22,24,68,70,6,5,5,6,5,6,5,6,6,5,7,6,5,6,5,Not sure,Yes,15,25,82,2.16,1.8,4.04,1.92,1.76,3.88,7,6,6,6,5.56,1.96,2.74,5.92,5.44,2.9,2,3.3,1.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,4.92,Catholic,,Meat-eater,,10.98,0.923076923,69,Male,Northeast,White,11,137500,582,0,0,0,0,1,0,0,0,0.2,3,,4,4,2,1,3,,1,,4,4,,2,4,,5,3,2,3,5,5,4,4,5,6,5,5,5,post_grad,55_,100000_,1.093666331
1,4,1,1,1,1,1,1,1,1,1,1,7,7,4,1,7,1,7,4,4,2.96,3.12,2.88,2.92,2.96,3.04,3.04,2.96,3.12,3,2.96,2,2,98,51,4,1,1,1,7,7,7,7,7,7,7,7,7,7,7,No,Not sure,0,0,0,1.04,1.12,4.92,1,1.04,1.08,7,7,7,7,6.82,1.12,1.06,6.88,1.18,0.5,0.8,0.1,0.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,3,2.92,Catholic,,Meat-eater,,11.05,0.923076923,38,Male,Northeast,Black,9,112500,583,0,0,1,0,0,0,0,0,0.2,1,,1,1,1,1,1,1,1,1,1,1,6,6,,1,6,1,6,,,,1,1,1,6,6,6,6,associates,35_54,100000_,1.005811603
7,7,7,7,1,7,7,7,1,7,4,4,7,4,7,7,7,4,7,7,7,4.48,3.6,4.2,2.6,3.68,4.48,4.8,4.24,2.28,4.96,3.84,0,5,27,10,7,5,5,7,4,6,6,6,5,3,5,6,3,2,2,Not sure,Yes,20,20,89,2.28,3.28,4.88,2.4,3.48,1.92,5,7,6,7,3.22,4.72,4.48,4.96,2.62,2.3,4.7,4.4,3.9,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Protestant,Christian,Other restrictions,,8.4,0.923076923,47,Female,Midwest,White,10,112500,584,0,0,0,0,0,1,0,1,0,6,6,6,6,1,6,6,6,1,6,,,6,,6,6,6,,6,6,6,6,4,4,6,4,6,5,6,bachelors,35_54,100000_,0.802254997
5,6,6,5,2,2,5,5,1,5,3,1,3,2,3,2,6,1,6,6,7,3,2.68,2.48,1.88,2.32,2.16,2.04,2.08,2.76,2.08,2.08,20,20,55,24,3,5,5,6,4,5,6,3,3,5,6,2,5,3,5,No,No,-1,-1,5,4.64,2,4.6,1.12,1.2,1.04,6,6,5,3,5.74,1,1,6.34,5.08,0.2,0.4,0.5,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.72,Protestant,,Meat-eater,Robots are human made so they do not have a spirit - that came from God,18.62,0.923076923,71,Female,South,White,10,112500,585,0,0,0,0,0,1,0,0,0,4,5,5,4,2,2,4,4,1,4,3,1,3,2,3,2,5,1,5,5,6,3,4,4,5,5,5,4,3,bachelors,55_,100000_,0.81834259
2,4,2,2,7,4,7,7,1,5,5,2,1,1,7,1,1,1,7,5,7,4.36,3.68,3.48,3.04,1.04,1.04,3,1,3.8,4.56,3.48,6,6,66,11,7,3,2,5,5,5,6,4,1,4,4,3,5,3,6,Yes,No,0,-1,75,3.64,1,2.96,3.72,1,1,7,7,7,7,5.92,1,1.12,1.06,4.24,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,21.57,0.923076923,62,Female,South,Black,11,175000,586,0,0,0,0,0,1,0,0,0,2,,2,2,6,,6,6,1,4,4,2,1,1,6,1,1,1,6,4,6,6,3,2,4,6,6,6,6,post_grad,55_,100000_,0.845453768
6,6,5,5,6,6,3,6,5,5,5,3,6,6,5,6,6,6,6,3,5,2.6,2.6,4.28,3.4,3.48,3.48,3.72,3.28,3.6,3.32,3.92,60,70,73,64,3,3,5,5,5,4,5,5,5,3,4,5,3,6,5,No,Not sure,3,5,62,3.72,2.6,3.44,3.72,2.56,3.28,6,3,5,5,4.96,4.66,3.58,4.54,4.78,5.8,3.7,4.1,4,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,2.32,Protestant,,Meat-eater,thanks,7.63,0.923076923,36,Female,South,White,11,137500,587,1,1,0,1,0,0,0,0,0.6,5,5,4,4,5,5,3,5,4,4,4,3,5,5,4,5,5,5,5,3,4,3,3,4,4,5,3,4,4,post_grad,35_54,100000_,0.888824419
1,1,1,6,6,6,7,7,6,6,7,7,7,6,6,2,7,2,7,7,7,1,1.44,1.28,1.6,1.24,2.16,1.28,1.68,1.88,1.52,1.24,82,74,96,75,7,2,1,2,2,6,6,6,7,5,7,5,7,3,7,Not sure,Yes,12,5,100,4.72,2,4.12,2.52,3.16,1.48,6,5,7,5,4.96,1.06,3.58,5.2,3.4,0.4,3.3,4.4,3.4,(2) agree,No,Yes,No,"[""None of the above""]",3,2,1,Protestant,,Pescatarian,thank you very much,9.48,0.923076923,37,Male,Midwest,White,11,137500,588,0,0,0,0,0,1,0,1,0,1,1,1,5,5,5,6,6,5,5,6,6,6,5,5,2,6,2,6,6,6,6,2,1,2,5,4,6,4,post_grad,35_54,100000_,1.054785666
6,5,5,5,6,6,6,5,5,5,5,2,5,5,6,6,6,3,6,6,5,4.88,2.92,3.92,3.84,2.88,2.4,4.16,2,4.2,4.96,3.88,78,78,75,81,6,5,5,5,5,3,1,3,1,6,6,2,3,7,3,Not sure,Yes,1,10,51,3.04,3.16,2.12,4.52,4.64,3.92,5,5,7,6,3.82,4,4,2.62,2.38,5.5,6.3,5.7,5.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,None,,Meat-eater,,15.22,0.923076923,68,Female,Northeast,Asian,10,112500,589,0,0,0,0,0,1,1,0,0,5,4,4,4,5,5,5,4,4,4,4,2,4,4,5,5,5,3,5,5,4,5,4,4,4,4,4,6,5,bachelors,55_,100000_,0.869079125
7,5,5,5,3,5,5,6,6,6,7,5,5,5,5,5,3,5,6,6,5,2.28,3.32,3.32,2.12,2.28,3.24,3.4,2.48,2,2.68,2.76,56,55,40,44,6,5,3,3,5,6,5,6,6,6,5,6,6,5,6,Not sure,Yes,10,8,63,3.32,2.48,3.32,3.32,3.36,2.4,5,6,5,5,4.84,2.32,2.38,4.72,4.06,6,6.7,4.1,4.1,(2) agree,Yes,Yes,Yes,"[""None of the above""]",3,3,2.96,Undisclosed,,Meat-eater,,47.1,0.923076923,33,Female,South,White,11,137500,590,0,0,0,0,0,1,1,0,0,6,4,4,4,3,4,4,5,5,5,6,4,4,4,4,4,3,4,5,5,4,5,4,3,3,4,5,4,4,post_grad,18_34,100000_,0.927363602
4,4,4,6,4,4,4,5,2,2,2,1,4,4,4,4,6,1,6,6,6,3,3,3,3,3.04,2.96,3,3,3,3.04,3,50,50,49,50,6,5,5,5,1,1,1,1,1,1,1,1,1,1,1,No,Yes,-1,-1,27,2.96,2.84,3,3,3,2.48,6,6,6,6,4,4,4,4,3.94,4.9,4.9,5,5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,0,2.96,None,,Meat-eater,,19.08,0.923076923,39,Female,South,White,11,300000,591,0,1,1,0,0,0,1,0,0.4,,,,5,,,,4,2,2,2,1,,,,,5,1,5,5,5,5,4,4,4,5,5,5,5,post_grad,35_54,100000_,0.888824419
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,4,6,1.96,1.76,3.48,3.76,2.56,1.92,2.24,3,2.28,1.76,1.8,20,15,72,90,7,4,5,4,1,1,3,4,4,2,3,2,2,2,2,Not sure,Not sure,-1,2,26,1.84,3.04,3.6,2,1.6,2,5,1,5,5,4.18,2.38,2.92,5.5,3.52,2.1,1.8,1.7,1.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.36,Protestant,,Meat-eater,,9.08,0.923076923,63,Female,Northeast,White,10,225000,592,0,0,0,0,1,0,0,0,0.2,,,,,,,,,,,,,,,,,,,2,,5,6,,4,,4,1,4,4,bachelors,55_,100000_,0.831827078
7,7,7,7,4,6,6,6,2,7,6,5,4,5,7,4,7,6,7,7,7,3.96,4.08,3.8,2.6,2.8,2.44,3.52,3.56,3.96,4.12,3.68,40,33,81,36,7,6,7,7,7,4,2,1,2,3,5,6,6,7,5,Not sure,Yes,20,25,96,4.8,4.36,4.16,4.12,4.24,4.64,7,7,7,7,2.68,2.32,6.58,5.68,5.56,6.8,3.2,7.1,3.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,1,2.6,None,,Meat-eater,,12.22,0.923076923,61,Female,West,White,9,112500,593,0,0,0,0,1,0,1,0,0.2,6,6,6,6,,5,5,5,2,6,5,4,,4,6,,6,5,6,6,6,6,5,6,6,6,6,6,6,associates,55_,100000_,0.884661203
3,3,3,3,3,3,2,3,3,2,3,2,3,3,3,2,5,2,5,5,5,3.84,2.08,2.36,2.32,1.88,1.68,3.68,1.68,2.52,4.2,3.84,35,27,47,58,7,3,3,3,3,4,2,3,5,4,2,5,6,4,5,Not sure,Yes,20,9,71,3.96,2.36,3.88,2.2,2.24,2.12,6,6,6,6,5.32,2.8,5.2,2.32,6.04,3,4.6,1.4,2.2,(2) agree,No,No,Yes,"[""None of the above""]",3,4,2.08,Catholic,,Meat-eater,No comment,11.2,0.923076923,20,Male,South,White,10,225000,594,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,2,3,3,2,3,2,3,3,3,2,4,2,4,4,4,6,3,3,3,5,5,5,5,bachelors,18_34,100000_,1.022453584
6,6,6,5,5,2,4,4,3,2,4,2,5,5,6,6,6,5,7,5,7,3.08,3.44,3.16,3,3.08,3.2,2.96,2.48,3,3.4,3.12,56,49,53,48,4,5,6,6,5,6,5,4,4,4,4,4,5,6,7,Not sure,Not sure,0,-1,52,3.28,3.2,3.24,3.56,3.28,3.4,6,6,5,5,3.94,3.76,4.18,3.94,3.1,4.2,5.9,4.5,5.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,2.92,Jewish,,Meat-eater,,17.55,0.923076923,76,Male,Northeast,White,10,175000,595,0,0,1,0,0,0,0,0,0.2,5,5,5,4,4,2,,,3,2,,2,4,4,5,5,5,4,6,4,6,,4,5,5,5,5,4,4,bachelors,55_,100000_,1.001511004
3,3,3,3,4,4,4,1,4,1,1,1,1,1,1,4,1,1,4,4,4,3.6,1.36,3.88,3.24,1.76,2.08,1.56,1.84,2.36,4.48,3.4,4,10,50,49,6,1,1,4,1,1,1,1,3,1,1,4,2,1,1,No,No,30,20,6,3.48,1.04,3,1.04,1.04,1.04,3,2,5,5,6.4,1.06,1.06,5.44,6.1,0,0,0.1,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Catholic,,Meat-eater,,66.98,0.923076923,77,Male,South,White,10,137500,596,0,0,0,0,0,1,0,0,0,3,3,3,3,,,,1,,1,1,1,1,1,1,,1,1,,,,5,1,1,,3,2,4,4,bachelors,55_,100000_,0.985275824
5,3,7,7,1,4,5,4,1,4,2,3,5,1,4,3,7,1,6,2,7,5,5,3,1,3,5,3.92,1,2.52,5,5,0,0,59,0,7,7,7,7,5,5,3,1,2,2,5,2,3,2,2,No,No,1,10,50,5,3,5,3.2,3.36,3,6,5,6,5,7,1,1,7,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.76,Catholic,,Meat-eater,,21.6,0.923076923,84,Male,South,White,10,112500,597,0,0,0,0,0,1,0,0,0,4,3,6,6,1,,4,,1,,2,3,4,1,,3,6,1,5,2,6,6,6,6,6,5,4,5,4,bachelors,55_,100000_,0.985275824
1,1,1,1,3,2,6,6,6,2,6,1,1,1,1,1,1,1,2,1,7,1.56,1.44,2.32,1,2.36,1.28,3.92,1.04,1.6,4.28,3.4,0,0,0,0,7,2,5,5,1,1,1,1,1,1,2,1,1,2,2,No,No,10,0,50,3,1,5,4,3,1,7,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,4,1,Protestant,,Meat-eater,,20.38,0.923076923,76,Female,West,White,8,112500,598,0,0,1,0,0,0,0,0,0.2,1,1,1,1,3,2,5,5,5,2,5,1,1,1,1,1,1,1,2,1,6,6,2,4,4,6,6,6,6,some_college,55_,100000_,1.281016682
7,7,7,7,7,7,7,7,7,7,1,5,4,4,7,4,7,4,7,7,7,4.92,3.16,5,1.96,1.44,1.32,2.56,1,1.44,4.88,5,13,6,47,12,4,4,7,7,2,2,1,1,1,1,1,1,1,2,2,No,No,1,1,11,1.36,1.28,1.24,1.28,1.24,1.28,7,7,7,7,6.4,1.06,1.24,1.06,1.06,0.2,0.8,0.1,0,(2) agree,No,No,No,"[""None of the above""]",0,1,2.8,Catholic,,Meat-eater,,12.38,0.923076923,63,Female,Northeast,White,11,87500,599,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,6,6,6,6,1,4,,,6,,6,,6,6,6,,,6,6,6,6,6,6,post_grad,55_,75000_99999,0.796617776
7,7,7,7,6,2,6,2,1,4,1,3,3,1,5,1,5,1,7,3,7,4.8,1.52,4.56,4.36,1.28,1.2,1,1.76,3.8,5,1.76,0,2,100,39,7,4,6,7,3,2,2,1,2,1,3,1,3,6,3,Not sure,No,1,1,5,5,4.52,4.04,1.6,1.44,5,6,6,2,3,7,1,1,7,1.48,0,0,0.9,1.3,(2) agree,Yes,No,Yes,"[""None of the above""]",2,0,3.72,Catholic,,Meat-eater,,13.52,0.923076923,72,Male,Northeast,White,10,225000,600,0,0,0,0,0,1,0,0,0,6,6,6,6,5,2,5,2,1,,1,3,3,1,4,1,4,1,6,3,6,6,,5,6,5,5,2,3,bachelors,55_,100000_,1.001511004
7,1,7,7,3,1,1,1,1,1,1,1,7,3,1,1,3,1,1,1,1,1.32,1.28,1.4,1.56,1.56,1.72,1.4,1.32,1.8,1.48,1.44,6,13,62,70,7,7,7,7,1,1,3,1,2,5,5,6,1,1,1,No,No,20,20,100,4.6,1.32,4.84,1.32,1.28,1.48,6,3,7,7,1.66,4.96,5.92,5.62,5.5,4.2,2.7,2.3,0,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.8,Jewish,,Meat-eater,,23.45,0.923076923,60,Male,Northeast,White,10,112500,601,0,0,1,0,1,0,0,0,0.4,6,1,6,6,3,1,1,1,1,1,1,1,6,3,1,1,3,1,1,1,1,6,6,6,6,5,3,6,6,bachelors,55_,100000_,1.001511004
3,6,3,4,5,6,6,6,6,5,5,4,5,5,7,5,6,5,7,7,7,3.72,3.4,3.68,4.56,3.84,3.64,4.4,3.16,4.08,4.12,3.64,79,80,79,70,6,3,6,5,2,3,5,7,4,7,4,6,3,3,2,Not sure,Not sure,0,2,73,4.8,3.96,4.36,3.52,3.44,4.04,5,6,7,7,4.48,3.34,4.3,4.12,3.28,5.8,4.1,5.4,7.4,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,1,1.64,Catholic,,Meat-eater,,41.37,0.923076923,55,Female,Northeast,Asian,8,112500,602,0,1,0,0,0,0,0,0,0.2,3,5,3,,4,5,5,5,5,4,4,,4,4,6,4,5,4,6,6,6,5,3,5,4,4,5,6,6,some_college,55_,100000_,1.343138319
6,6,6,6,5,5,5,3,2,3,3,3,5,2,5,2,4,4,5,5,5,2.08,1.92,1.92,3.28,3.32,1.92,2.12,2.08,2.12,2,2,15,30,31,32,6,5,5,5,2,2,2,2,2,1,1,2,2,2,2,Not sure,No,5,5,31,2.52,2.48,2.32,2.12,2.24,2.04,5,5,5,5,2.86,2.86,4.48,2.86,2.98,3.3,3.5,3.4,3.5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,10.63,0.923076923,52,Female,South,White,10,225000,603,0,0,0,0,0,1,1,0,0,5,5,5,5,4,4,4,3,2,3,3,3,4,2,4,2,,,4,4,4,5,4,4,4,4,4,4,4,bachelors,35_54,100000_,0.813929634
5,2,3,6,5,3,5,5,3,5,5,3,6,5,5,3,5,3,5,5,5,2.36,2,2.2,2.24,3.16,1.44,1.24,2.44,1.8,3.52,1.36,25,40,60,30,6,2,2,2,5,5,6,6,5,5,6,6,7,1,4,Not sure,No,0,1,85,4.28,3.92,4.16,4.2,3.44,4.16,6,6,7,7,4.72,3.34,4.66,5.02,4.9,2.1,3,5.6,4,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,3.24,Catholic,,Pescatarian,thx,26.02,0.923076923,41,Male,South,White,11,137500,604,0,0,1,0,1,0,0,1,0.4,4,2,3,5,4,3,4,4,3,4,4,3,5,4,4,3,4,3,4,4,4,5,2,2,2,5,5,6,6,post_grad,35_54,100000_,1.0701352
1,1,1,1,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1.08,1.36,1.08,1.28,1.2,1.24,1.04,1.08,1.16,1.2,1.16,94,97,95,94,7,1,1,1,4,2,4,1,7,2,6,1,3,5,2,Yes,Yes,6,6,98,1.04,1.04,4.84,4.92,4.96,1.16,7,7,7,7,1.18,6.88,6.64,2.62,6.88,9.7,9.8,9.8,9.8,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.92,Catholic,,Meat-eater,no think you,10.42,0.923076923,34,Female,Northeast,White,11,137500,605,0,0,0,1,1,0,0,0,0.4,1,1,1,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,1,1,1,6,6,6,6,post_grad,18_34,100000_,0.942644517
6,6,6,6,2,6,6,6,4,6,6,6,6,6,6,6,6,6,6,6,6,4.84,4.72,4.92,4.8,1.24,4.84,4.88,1.08,4.8,4.76,4.76,95,97,87,2,6,6,6,6,1,1,1,1,1,1,4,6,2,1,1,Yes,No,10,5,95,1.24,1.32,4.68,1.28,1.16,1.32,6,6,6,7,6.82,1.18,1.24,6.82,1.36,0.9,0.8,0.4,0.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.24,Protestant,,Meat-eater,,2822.78,0.948717949,67,Female,South,Black,5,137500,606,0,0,0,0,0,1,0,0,0,5,5,5,5,2,5,5,5,,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,6,high,55_,100000_,1.068399077
5,5,6,5,5,4,5,3,1,3,2,1,5,2,6,2,6,1,6,6,7,3.92,1.36,2.12,4.28,1.36,3.56,4.2,1.48,4.12,3.72,2.56,32,31,82,77,7,6,6,7,7,6,1,6,7,3,4,1,7,5,7,No,No,25,30,79,4.2,4.2,4.08,1.64,3.32,4.44,5,6,3,2,6.16,2.14,2.08,2.5,5.02,4,1.1,6.2,4.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.28,Protestant,,Meat-eater,none,18.58,0.923076923,89,Male,West,White,10,300000,607,0,0,0,0,0,1,0,0,0,4,4,5,4,4,,4,3,1,3,2,1,4,2,5,2,5,1,5,5,6,6,5,5,6,4,5,3,2,bachelors,55_,100000_,0.997966669
6,7,7,7,6,7,7,6,7,6,7,7,7,6,3,3,3,7,6,7,6,1.76,1.72,1.6,2.12,1.52,1.68,1.64,1.84,2.16,1.76,1.84,83,68,76,63,7,6,7,7,6,5,6,7,6,7,7,7,7,5,4,Yes,Yes,5,5,72,4,3.48,3.84,3.72,3.84,4.24,7,7,6,7,5.2,5.32,5.62,5.74,5.26,7.9,8.2,7.5,7.3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,4,3,Catholic,,Vegetarian,,16.32,0.923076923,55,Female,South,White,11,175000,608,0,1,1,0,0,0,0,1,0.4,5,6,6,6,5,6,6,5,6,5,6,6,6,5,3,3,3,6,5,6,5,6,5,6,6,6,6,5,6,post_grad,55_,100000_,0.893643439
7,1,4,4,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,6,1,1,1,1,1,1,1.04,1,1,1,1.04,0,0,0,0,7,4,5,7,1,1,1,1,1,1,1,1,1,1,1,No,No,30000,30000,0,1,3.04,2.92,1,1,1,4,5,6,5,4,1,1.06,7,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Agnostic,,Meat-eater,,9.9,0.923076923,47,Male,South,White,8,112500,609,0,0,0,0,0,1,1,0,0,6,1,,,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,5,6,,4,6,,4,5,4,some_college,35_54,100000_,1.514505844
7,5,7,5,3,3,4,4,1,7,7,1,7,1,4,4,7,1,6,4,7,2.48,1.72,1,1,1,1,1,1,1,5,3.96,0,0,100,0,7,5,5,6,3,3,4,3,4,5,7,6,5,1,1,No,No,25,10,37,5,5,5,5,1,5,6,5,7,7,5.02,1,1,7,1.9,0,0,10,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.48,Catholic,,Meat-eater,no,34.57,0.923076923,73,Female,Midwest,White,8,225000,610,0,0,0,0,1,0,0,0,0.2,6,4,6,4,3,3,,,1,6,6,1,6,1,,,6,1,5,,6,6,4,4,5,5,4,6,6,some_college,55_,100000_,1.246585713
1,1,1,1,5,3,6,5,5,6,6,6,7,6,7,7,7,5,7,7,7,3,3,2.96,3,3.6,3.52,3.6,3,3,2.84,3.56,67,71,67,67,7,1,1,1,6,6,6,7,7,6,7,7,7,5,7,No,Yes,0,2,78,1.32,1.52,2,2.12,3.16,4.04,6,5,7,7,1.84,1.24,4.84,3.64,2.56,8.1,2.5,2.8,3.3,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1,Catholic,,Meat-eater,Thank you,15.23,0.923076923,41,Female,South,White,11,175000,611,0,0,0,1,1,0,0,0,0.4,1,1,1,1,4,3,5,4,4,5,5,5,6,5,6,6,6,4,6,6,6,6,1,1,1,5,4,6,6,post_grad,35_54,100000_,0.888824419
1,1,1,2,2,5,5,6,5,5,5,2,5,5,5,2,5,5,5,5,2,2.6,1.4,1.16,1.16,3.24,3.32,2.2,1.52,2.12,3.52,2,36,31,59,55,6,2,3,2,4,6,6,3,3,2,5,7,6,4,5,Yes,Yes,10,10,91,1.6,2.24,4.2,3.84,2.76,1.84,5,6,7,6,4.6,3.46,5.74,5.14,4.66,5.5,3.8,4.2,6.6,(2) agree,Yes,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.48,Catholic,,Meat-eater,,51.37,0.923076923,39,Male,South,White,11,112500,612,0,0,0,0,1,0,0,0,0.2,1,1,1,2,2,4,4,5,4,4,4,2,4,4,4,2,4,4,4,4,2,5,2,3,2,4,5,6,5,post_grad,35_54,100000_,1.0701352
2,5,2,3,6,5,7,6,5,6,6,4,5,3,5,5,5,7,7,5,7,3.48,3.48,3.44,2.56,2.44,3.64,3.32,3.32,2.4,3.28,3.4,26,22,53,56,6,2,3,2,6,5,5,6,5,5,6,5,6,4,3,Not sure,Not sure,5,3,84,1.08,1.8,4.48,3.44,3.08,4.04,7,7,7,7,5.8,1,2.38,5.26,5.5,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,2.96,Protestant,,Meat-eater,,22.75,0.923076923,47,Male,South,White,5,137500,613,0,0,1,1,1,0,0,0,0.6,2,4,2,3,5,4,6,5,4,5,5,,4,3,4,4,4,6,6,4,6,5,2,3,2,6,6,6,6,high,35_54,100000_,1.352328776
7,1,7,7,1,3,3,3,1,3,3,1,4,3,5,5,5,1,3,2,7,4.84,2.48,4.48,4.56,3.72,2.6,5,1.88,3.96,4.96,2.28,41,40,60,33,7,5,5,6,1,2,2,2,7,7,2,3,2,1,2,No,Not sure,35,15,86,4,4.04,4.76,2.64,2.44,4.28,5,3,6,6,5.32,2.08,3.82,5.8,4.24,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.92,Protestant,n/a,Meat-eater,None.,16.78,0.923076923,69,Male,South,White,12,137500,614,0,0,0,0,0,1,0,0,0,6,1,6,6,1,3,3,3,1,3,3,1,,3,4,4,4,1,3,2,6,6,4,4,5,4,3,5,5,post_grad,55_,100000_,1.07593725
7,6,7,7,4,4,4,4,4,4,4,4,4,4,7,4,7,1,7,4,7,5,5,3.28,1.8,1.56,1,5,1,2.04,3.76,3.28,24,28,100,27,4,1,7,7,5,3,2,1,1,1,1,1,2,4,1,No,No,1000,1000,8,1.76,1.2,1.56,1.44,1.8,1.8,7,7,7,7,3.58,3.04,4.9,3.52,3.4,0.7,0.8,1.4,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,1.32,Agnostic,,Pescatarian,Weird survey,4.83,0.923076923,28,Female,West,White,10,300000,615,0,0,0,0,0,1,1,1,0,6,5,6,6,,,,,,,,,,,6,,6,1,6,,6,,1,6,6,6,6,6,6,bachelors,18_34,100000_,0.860159796
3,1,5,5,1,1,2,1,1,1,1,1,2,1,1,1,1,1,1,1,2,2.72,1.84,2.16,1.16,2.16,2.44,2.2,2.2,2.6,2.8,2.6,35,30,60,58,6,3,3,5,3,3,3,5,4,1,2,1,4,2,3,Not sure,Not sure,5,5,55,1.04,1.08,2.76,1.12,1.04,1.08,2,3,3,3,1.96,1,2.5,1.36,5.02,2.9,2.1,2.2,2.9,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,None,15.6,0.923076923,60,Male,South,White,11,137500,616,0,0,0,0,0,1,0,0,0,3,1,4,4,1,1,2,1,1,1,1,1,2,1,1,1,1,1,1,1,2,5,3,3,4,2,3,3,3,post_grad,55_,100000_,1.07593725
6,3,5,6,3,6,4,5,1,3,3,2,2,2,2,1,5,1,4,3,5,3.88,3.28,3.48,3,1.88,2.16,3.52,2.12,3.28,3,3,31,35,58,59,4,2,3,6,3,4,2,2,1,1,5,1,3,3,3,Not sure,Not sure,7,3,77,3.56,2.4,3.64,2.24,3.04,2.2,6,5,6,6,4,1.06,4,5.38,3.94,2.4,2.3,5,2.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.2,Atheist,,Meat-eater,,9.9,0.923076923,69,Female,Northeast,White,10,137500,617,0,0,0,0,0,1,1,0,0,5,3,4,5,3,5,,4,1,3,3,2,2,2,2,1,4,1,,3,4,,2,3,5,5,4,5,5,bachelors,55_,100000_,0.831827078
7,3,7,7,1,1,4,3,1,5,4,1,4,4,4,1,4,1,3,4,7,2.68,1.44,1.56,1.52,1.32,1.24,1.56,1.12,1.4,3.68,3.16,4,3,100,99,7,6,6,5,3,2,1,1,2,1,2,1,2,4,3,No,Not sure,-1,5,17,4.16,2.56,4.08,2.2,3.32,4.12,7,2,4,6,6.52,1.24,1,6.94,4,0.2,1.4,3.7,0.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.4,Jewish,,Meat-eater,,12.92,0.923076923,66,Female,South,White,10,137500,618,0,0,0,0,1,0,0,0,0.2,6,3,6,6,1,1,,3,1,4,,1,,,,1,,1,3,,6,6,5,5,4,6,2,,5,bachelors,55_,100000_,0.81834259
2,2,2,2,2,2,6,6,3,3,6,2,6,5,6,6,7,1,5,6,7,2.2,3.4,3.8,2.96,2.44,3.16,2.68,3.04,1.72,3.24,2.52,13,15,85,73,5,4,3,3,4,1,1,1,2,4,2,5,3,1,1,Not sure,Not sure,50,150,49,2.52,2.32,2.56,3.52,4.08,3.44,6,2,6,7,4.18,3.94,4.12,4.18,2.92,5.1,5.3,5.4,5.1,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Hindu,,Meat-eater,,7.78,0.923076923,40,Female,South,Asian,10,225000,619,0,0,0,0,0,1,0,0,0,2,2,2,2,2,2,5,5,3,3,5,2,5,4,5,5,6,1,4,5,6,4,,3,3,5,2,5,6,bachelors,35_54,100000_,0.850380173
5,4,3,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,3,5,5,2,2,2,2,2,1,2,1,2,1,1,No,No,1,1,0,5,1,3,1,1,1,5,5,2,2,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4,Catholic,,Meat-eater,none,14.12,0.923076923,80,Male,South,White,10,112500,620,0,0,0,0,0,1,0,0,0,4,,3,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,6,3,4,4,4,4,2,2,bachelors,55_,100000_,0.985275824
6,3,6,6,1,6,5,7,5,5,6,7,5,5,6,6,5,6,6,3,7,4.04,3.92,4.16,3.64,4.16,4.08,4.24,4.08,4.24,3.92,4.08,88,76,77,77,5,6,1,3,6,5,6,6,4,6,7,6,6,4,6,No,Yes,10,10,70,4.32,4.2,4.32,4.16,4.08,4.36,6,6,6,6,5.2,5.62,5.26,5.38,5.56,7.9,8.1,7.6,6.9,(2) agree,No,No,No,"[""None of the above""]",1,3,4.04,Catholic,,Meat-eater,,5.8,0.923076923,48,Male,South,White,10,225000,621,0,0,0,0,0,1,0,0,0,5,3,5,5,1,5,4,6,4,4,5,6,4,4,5,5,4,5,5,3,6,4,5,1,3,5,5,5,5,bachelors,35_54,100000_,0.979962671
4,5,5,4,4,4,5,5,4,5,4,4,4,3,6,6,7,2,6,5,6,3.92,2.68,3.24,2.8,3.24,3.16,2.68,2.36,3.44,3.28,2.68,63,62,78,78,5,4,4,4,4,3,4,4,4,4,5,2,4,2,2,Not sure,Not sure,20,20,67,3.64,2.72,2.6,3.96,3.48,4.12,5,3,5,3,4.96,2.38,3.04,4.54,3.28,6.3,6.6,6.8,6.7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,0,4.76,Protestant,,Meat-eater,,15.38,0.923076923,69,Female,South,White,5,112500,622,0,0,1,0,0,0,0,0,0.2,,4,4,,,,4,4,,4,,,,3,5,5,6,2,5,4,5,4,,,,4,3,4,3,high,55_,100000_,1.129296316
3,3,4,4,2,2,4,3,2,4,4,2,3,2,2,2,4,3,4,3,6,3.48,3.88,2.56,2.12,2.12,3.6,3.52,3.44,3.52,3.04,3.08,25,25,70,70,6,5,5,5,3,5,3,2,2,4,4,5,5,1,2,No,Not sure,5,10,87,3.76,3,3.04,2.08,2.2,2.08,6,7,5,6,4,2.2,5.14,5.44,5.32,1.9,2,5.1,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,,19.92,0.923076923,67,Male,West,White,12,137500,623,0,0,0,0,0,1,0,0,0,3,3,,,2,2,,3,2,,,2,3,2,2,2,,3,,3,5,5,4,4,4,5,6,4,5,post_grad,55_,100000_,1.089795859
1,7,1,7,4,4,7,5,4,7,6,4,7,4,4,4,7,1,7,7,7,4.96,4.56,3.96,2.6,2.6,1.36,4.16,4.96,5,4.8,3,21,61,83,52,4,2,2,2,3,3,1,1,7,1,7,7,1,1,1,Yes,Yes,0,0,100,3.96,2.16,4.88,3.96,1,4.84,7,7,7,7,1.84,1.06,1.06,1.06,5.98,1,5.7,5.4,6.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.72,Catholic,,Vegetarian,,17.17,0.923076923,64,Female,Northeast,White,5,137500,624,0,0,0,0,0,1,0,1,0,1,6,1,6,,,6,4,,6,5,,6,,,,6,1,6,6,6,,2,2,2,6,6,6,6,high,55_,100000_,1.147904638
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,1.08,4.96,4.92,4.96,3.92,4.96,4.04,4.96,5,4.96,100,100,100,98,7,3,3,5,3,3,1,7,6,6,6,7,1,4,5,Not sure,Not sure,5,0,100,5,5,5,5,5,5,3,7,5,6,7,7,6.64,6.76,6.94,9.8,10,10,9.8,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Other,Methodist,Vegan,,17.93,0.923076923,76,Female,South,Black,11,175000,625,0,0,0,0,0,1,0,1,0,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3,3,4,3,6,4,5,post_grad,55_,100000_,0.845453768
3,5,2,1,2,1,3,5,5,5,5,4,5,6,3,2,3,1,5,6,5,2.44,2.28,1,1.36,1.28,2.8,3.04,1.16,1.24,3.32,1.96,35,15,40,40,7,3,3,3,4,3,6,6,7,6,6,5,6,4,4,Not sure,Yes,3,5,90,3.48,3.04,4.44,2.32,1.64,2.24,7,5,5,7,6.34,1.12,2.32,6.76,6.34,0.3,4.6,3.4,0.4,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.24,Catholic,,Meat-eater,,21.38,0.923076923,39,Female,South,White,10,175000,626,0,0,0,0,1,0,0,0,0.2,3,4,2,1,2,1,3,4,4,4,4,,4,5,3,2,3,1,4,5,4,6,3,3,3,6,4,4,6,bachelors,35_54,100000_,0.813929634
3,3,4,4,3,4,4,3,2,2,2,2,4,3,6,6,7,6,7,7,7,3.32,3.28,3.6,2.92,2,2.8,2,1.8,3.24,4.04,3.36,33,26,83,78,6,2,2,5,2,1,2,1,2,7,7,1,2,7,1,No,No,1,1,30,3.2,2.28,3.88,2.68,1.8,2.08,6,7,7,7,5.86,1.78,1.96,5.92,5.02,1.5,1.4,1.7,0.9,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.08,Jewish,,Meat-eater,None,14.63,0.923076923,73,Male,West,White,12,137500,627,0,0,0,0,0,1,0,0,0,3,3,,,3,,,3,2,2,2,2,,3,5,5,6,5,6,6,6,5,2,2,4,5,6,6,6,post_grad,55_,100000_,1.089795859
3,2,3,3,7,6,4,7,6,4,7,4,7,7,7,7,7,7,6,7,7,2.96,3,3.04,3.04,2.96,3.04,3,3,2.96,3.16,3,0,0,100,100,6,1,3,3,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,1,1,100,5,2.48,4.32,3.92,4.24,4.64,7,7,7,7,5.44,1,5.14,5.5,5.8,7.1,5.5,7.4,7.2,(2) agree,Yes,Yes,Yes,"[""None of the above""]",4,3,1.8,Catholic,,Meat-eater,,10.07,0.923076923,47,Male,Northeast,White,13,300000,628,0,0,0,0,0,1,0,0,0,3,2,3,3,6,5,,6,5,,6,,6,6,6,6,6,6,5,6,6,5,1,3,3,6,6,6,6,post_grad,35_54,100000_,1.087768676
5,6,6,6,5,3,3,7,6,6,6,6,6,5,5,6,7,5,6,6,7,2.52,3.36,3.6,3.44,4.52,1.76,3.76,4.64,4.24,4.04,3.44,31,0,25,20,7,1,1,2,5,6,7,6,6,6,4,5,6,5,5,No,Yes,60,20,89,3.56,3.52,2.48,3.92,3.52,3.96,7,7,6,6,2.8,4.84,4.72,2.26,5.08,4.3,7.2,2.7,6.2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1.68,Catholic,,Vegetarian,,6.93,0.923076923,40,Male,South,White,11,137500,629,0,0,0,0,0,1,0,1,0,4,5,5,5,4,3,3,6,5,5,5,5,5,4,4,5,6,4,5,5,6,6,1,1,2,6,6,5,5,post_grad,35_54,100000_,1.0701352
2,3,6,6,2,2,5,3,3,5,5,3,3,3,5,2,6,2,6,5,6,3.36,3.44,2.2,3.44,3.28,1.8,2.72,1.8,1.88,3.76,2.64,10,10,90,70,7,5,5,5,3,4,5,6,7,1,3,5,6,3,4,No,No,1,1,10,1.96,1.52,3.64,1.04,1.04,2,7,7,7,7,6.88,1,1.06,1.6,4.36,2.5,1.4,3.1,1.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.84,Catholic,,Vegan,Thank You,32.28,0.948717949,49,Female,Midwest,White,11,137500,630,0,0,0,0,1,0,0,1,0.2,2,3,5,5,2,2,4,3,3,4,4,3,3,3,4,2,5,2,5,4,5,6,4,4,4,6,6,6,6,post_grad,35_54,100000_,0.876075525
3,5,2,2,3,2,5,6,5,6,6,3,6,3,2,2,6,3,6,7,6,3.44,2.84,2.12,3.16,3.36,4.44,3.12,2.84,3.32,4.16,2.44,70,65,86,65,7,2,1,2,5,5,6,5,6,7,6,7,6,5,3,Yes,Yes,10,10,85,2.56,2.36,4.2,3.44,3.68,2.84,7,6,7,7,4.84,1.54,3.52,3.58,4.6,6.5,5.9,4.6,6.3,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1.8,Catholic,,Meat-eater,Thank you,15.93,0.923076923,40,Male,Midwest,White,11,175000,631,0,0,0,1,1,0,0,0,0.4,3,4,2,2,3,2,4,5,4,5,5,3,5,3,2,2,5,3,5,6,5,6,2,1,2,6,5,6,6,post_grad,35_54,100000_,1.054785666
6,6,5,6,7,7,6,6,5,7,2,5,7,7,7,6,7,2,7,7,7,2.12,1.2,3,1.52,4.12,4.44,4.96,2.48,4.2,5,4.68,0,83,100,100,3,3,3,3,4,1,1,1,6,5,7,1,1,1,1,No,Yes,12,10,100,5,5,5,5,5,4.88,7,6,7,6,7,4.84,3.82,6.22,6.7,0.1,0.8,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,2.32,Catholic,,Other restrictions,,7.2,0.923076923,48,Female,Northeast,White,10,77500,632,0,0,0,0,0,1,0,1,0,5,5,4,5,6,6,5,5,4,6,2,4,6,6,6,5,6,2,6,6,6,3,3,3,3,6,5,6,5,bachelors,35_54,75000_99999,0.725558748
3,5,6,3,6,5,5,6,3,5,3,5,6,6,6,3,6,5,6,6,7,2.6,2.44,3.88,3.36,3.4,3.64,3.72,3.56,3.4,3.64,2.32,62,56,69,38,3,5,6,6,3,4,4,4,4,5,5,6,5,5,5,Not sure,Not sure,0,1,72,3.44,3.56,3.72,3.36,4,3.84,6,6,6,5,4.78,4.72,5.02,5.02,3.52,7.4,6.2,7.1,6.1,(2) agree,No,Yes,Yes,"[""None of the above""]",4,3,2.08,Protestant,,Meat-eater,,5.73,0.923076923,41,Female,South,White,11,137500,633,0,0,0,0,0,1,0,0,0,3,4,5,3,5,4,4,5,3,4,3,4,5,5,5,3,5,4,5,5,6,3,4,5,5,5,5,5,4,post_grad,35_54,100000_,0.888824419
7,6,7,7,6,7,6,6,7,6,7,7,7,7,6,6,6,7,7,7,6,4.8,4.72,4.6,4.64,4.52,4.64,4.44,4.68,4.52,4.68,4.48,87,93,97,99,7,7,7,7,7,7,5,7,7,5,6,7,6,6,7,Yes,Yes,5,5,96,4.96,4.72,4.88,4.48,4.8,4.76,7,7,6,7,6.88,6.58,6.76,6.88,6.34,9.3,9.7,9.5,9.8,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.12,Catholic,Christian,Pescatarian,Very good idea survey,10.3,0.923076923,35,Male,Midwest,White,11,175000,634,1,1,1,0,1,0,0,1,0.8,6,5,6,6,5,6,5,5,6,5,6,6,6,6,5,5,5,6,6,6,5,6,6,6,6,6,6,5,6,post_grad,35_54,100000_,1.054785666
5,5,5,5,6,6,5,6,5,5,3,6,6,7,6,6,5,5,6,7,5,4.28,4.4,3.72,4.08,3.76,3.44,3.92,3.24,3.84,4.12,3.68,73,74,83,68,5,5,3,5,5,6,6,5,6,5,6,5,5,5,6,No,Not sure,2026,2025,82,4.48,4.24,4.12,4.12,4.44,4.04,6,5,6,6,5.86,6.1,5.98,5.92,5.92,8.8,7.7,8.7,8.6,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,4.24,Protestant,,Meat-eater,nothing,9.27,0.923076923,37,Female,West,White,11,137500,635,0,1,1,0,1,0,0,0,0.6,4,4,4,4,5,5,4,5,4,4,3,5,5,6,5,5,4,4,5,6,4,4,4,3,4,5,4,5,5,post_grad,35_54,100000_,0.900272922
6,4,6,7,3,2,4,2,1,4,2,1,2,1,5,1,6,1,2,2,6,3.8,1.84,3.64,1.32,2.68,2.04,3.32,1.4,2.2,4.28,2.36,5,5,61,0,7,4,6,6,3,2,3,1,1,2,3,1,3,1,4,Not sure,Not sure,15,35,63,3.88,3.76,4.32,1.44,1.2,2.72,4,3,6,7,5.62,1,1.42,4.78,4.18,0.1,6.7,0.5,1.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Agnostic,,Other restrictions,This survey makes me nervous,10.68,0.923076923,56,Female,Midwest,White,9,175000,636,0,0,0,0,0,1,1,1,0,5,,5,6,3,2,,2,1,,2,1,2,1,4,1,5,1,2,2,5,6,,5,5,,3,5,6,associates,55_,100000_,0.860883416
1,2,2,1,1,1,6,7,6,7,7,7,5,3,5,3,5,3,6,7,7,1.24,1.04,1.28,1.4,1.12,1.08,1.08,1.16,1.16,1.08,1.16,73,20,56,63,7,1,1,2,4,4,4,7,4,5,2,7,5,6,5,No,Yes,15,30,100,4.08,2.76,3.84,1.92,1.92,3.32,6,5,7,7,6.22,1,1.36,6.28,5.14,2.3,6.2,1.6,3.3,(2) agree,No,No,No,"[""None of the above""]",4,2,1,Protestant,,Vegetarian,thank you,6.6,0.923076923,36,Male,Midwest,White,11,137500,637,0,0,0,0,0,1,0,1,0,1,2,2,1,1,1,5,6,5,6,6,6,4,3,4,3,4,3,5,6,6,6,1,1,2,5,4,6,6,post_grad,35_54,100000_,1.054785666
6,2,7,5,7,7,2,2,7,7,3,3,5,5,5,5,5,1,2,2,5,4,2.36,2.32,1.68,2.36,2.36,2.12,1.96,4,4.88,2.44,37,66,77,61,6,3,6,7,2,2,2,7,1,4,5,7,4,1,2,Yes,Not sure,10,20,99,3.96,2.16,1.8,1.96,2.44,1.16,5,5,5,6,1.12,1,1,1.6,5.38,3.1,0.9,2.2,1.2,(2) agree,Yes,No,No,"[""None of the above""]",4,0,3.72,Catholic,,Meat-eater,,19,0.923076923,58,Female,West,White,5,137500,638,0,0,0,0,0,1,0,0,0,5,2,6,4,6,6,2,2,6,6,3,3,4,4,4,4,4,1,2,2,4,5,3,5,6,4,4,4,5,high,55_,100000_,1.143842217
6,6,6,6,6,7,7,7,7,7,5,6,6,6,6,1,1,6,6,7,6,4.28,4.36,4.52,4.56,4.44,4.04,4.6,4.44,4.48,4.48,4.68,85,84,86,76,7,2,1,2,6,6,7,6,6,6,6,6,7,7,7,Yes,Yes,12,15,82,4.8,4.6,4.48,4.52,4.4,4.48,6,7,7,7,6.4,6.1,6.22,5.68,6.34,8.8,8.8,8,8.8,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.56,Catholic,,Meat-eater,IT IS GREAT,8.82,0.923076923,37,Male,South,White,11,137500,639,1,1,0,1,1,0,0,0,0.8,5,5,5,5,5,6,6,6,6,6,4,5,5,5,5,1,1,5,5,6,5,6,2,1,2,5,6,6,6,post_grad,35_54,100000_,1.0701352
3,5,7,6,6,6,6,5,7,7,6,5,7,6,6,3,6,5,6,6,7,4.32,3.76,3.8,3.76,3.44,1.4,3.24,4.36,4.08,4.32,3.88,59,56,93,85,6,1,1,1,6,7,7,7,7,2,7,7,7,7,7,Yes,Yes,5,10,95,3.68,2.68,4.2,3.08,4.2,3.36,7,6,7,7,4.78,1,4.66,5.92,4.66,9.3,6.2,6.2,7.7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.88,Catholic,,Meat-eater,thank you,9.7,0.923076923,40,Female,Midwest,White,11,175000,640,0,1,1,1,1,0,0,0,0.8,3,4,6,5,5,5,5,4,6,6,5,4,6,5,5,3,5,4,5,5,6,5,1,1,1,6,5,6,6,post_grad,35_54,100000_,0.876075525
7,2,6,6,2,2,3,2,1,2,2,1,1,1,1,1,1,1,4,2,2,4.16,2,3.6,1.96,3.36,2.8,3.44,1.36,3.4,4.32,1.84,15,13,68,31,7,3,4,5,1,2,1,1,2,1,3,1,2,1,2,No,No,1,1,30,1.76,1.92,1.84,1.32,1.6,1.44,3,5,5,3,6.1,1.78,1.78,6.64,6.16,1.1,3.5,2.5,3.1,(2) agree,No,No,No,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,,7.03,0.923076923,69,Male,South,White,11,112500,641,0,0,0,0,0,1,0,0,0,6,2,5,5,2,2,3,2,1,2,2,1,1,1,1,1,1,1,,2,2,6,3,,4,3,4,4,3,post_grad,55_,100000_,1.07593725
5,5,7,5,3,2,6,2,1,3,1,1,6,3,6,3,6,3,6,6,6,2.16,2,1.84,1.6,2.44,2.08,2.24,2.4,1.88,1.88,2.16,21,22,21,25,5,3,3,3,6,5,5,5,5,5,5,6,5,5,5,No,Not sure,100,100,28,1.8,1.72,1.68,1.44,1.44,1.72,5,3,7,6,5.5,1.48,3.82,2.56,2.02,1.1,0.9,1.5,1,(2) agree,No,No,No,"[""None of the above""]",0,1,1.8,Catholic,,Vegetarian,,8.7,0.923076923,53,Female,Northeast,White,11,225000,642,0,0,0,0,0,1,0,1,0,4,4,6,4,3,2,5,2,1,3,1,1,5,3,5,3,5,3,5,5,5,4,3,3,3,4,3,6,5,post_grad,35_54,100000_,0.903470292
1,6,4,6,6,6,6,5,5,4,6,6,7,6,6,5,5,4,7,6,6,3.76,3.44,3.52,1.84,2.76,2.76,3.36,2.76,2.24,3.92,4.16,40,30,70,50,5,1,2,2,6,3,4,6,5,5,3,3,6,5,2,No,Not sure,6,10,83,2.96,2,2.2,3.56,3.76,3.76,6,5,7,7,4.54,1,3.04,2.2,5.26,4.1,2.5,4.1,3.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,1.56,Catholic,,Meat-eater,Nice and clear survey thanks,20.05,0.923076923,40,Male,South,White,11,112500,643,0,0,0,0,1,0,0,0,0.2,1,5,,5,5,5,5,4,4,,5,5,6,5,5,4,4,,6,5,5,4,1,2,2,5,4,6,6,post_grad,35_54,100000_,1.0701352
2,5,3,2,6,5,6,4,5,5,5,4,6,5,6,6,6,1,5,6,5,1.92,2.64,2,1.64,2.52,2.16,2.48,3.4,3.28,3.52,2.28,44,36,70,76,7,2,3,2,3,3,1,1,2,4,7,6,2,4,2,No,Yes,100,80,56,3.92,2.24,2.64,4.04,4.04,4,5,3,5,6,3.7,1.72,4.6,2.68,2.86,3,3.5,5.5,6.7,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.68,Protestant,,Meat-eater,,24.53,0.923076923,69,Male,South,White,9,112500,644,0,0,0,0,0,1,0,0,0,2,4,3,2,5,4,5,,4,4,4,,5,4,5,5,5,1,4,5,4,6,2,3,2,4,3,4,5,associates,55_,100000_,1.051577883
6,2,6,6,2,3,2,2,2,3,6,2,3,2,6,2,6,3,2,3,4,1.92,1.84,4,1.84,3.92,2.6,3.84,2.56,4.04,4.88,1.64,27,29,63,27,7,6,6,6,3,3,5,4,4,5,5,5,6,1,1,Not sure,Yes,1,1,70,4.08,3.32,1.76,1.6,3.92,1.88,3,2,5,2,3.1,1.42,4.54,2.74,5.86,1.8,1.3,1,1.4,(2) agree,No,No,No,"[""None of the above""]",1,2,4.08,Protestant,,Meat-eater,,13.08,0.923076923,64,Male,West,Black,5,137500,645,0,0,0,0,0,1,0,0,0,5,2,5,5,2,3,2,2,2,3,5,2,3,2,5,2,5,3,2,3,,6,5,5,5,3,2,4,2,high,55_,100000_,1.302909906
2,6,2,2,2,2,6,6,6,6,6,5,6,6,6,6,7,6,6,6,6,3.44,1.16,2.48,1.28,2.48,4.76,2.72,1.12,1.24,3.28,2.32,42,19,94,57,6,2,3,3,6,6,6,5,6,6,5,5,7,7,4,Yes,Yes,8,5,100,3.48,2.12,4.4,3.6,4.36,3.84,7,6,7,7,3.4,1,6.1,5.56,2.98,3.1,3.6,2.7,2.7,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,5,Catholic,,Meat-eater,,11.58,0.923076923,34,Male,Midwest,White,10,137500,646,0,0,0,1,1,0,0,0,0.4,2,5,2,2,2,2,5,5,5,5,5,4,5,5,5,5,6,5,5,5,5,5,2,3,3,6,5,6,6,bachelors,18_34,100000_,1.007787974
4,4,4,4,4,2,4,4,2,4,6,4,4,4,4,4,4,4,2,4,7,3.36,3.52,3.12,3.48,3.32,2.96,3.4,3.48,3.44,3.32,3.44,31,34,51,51,4,7,6,1,5,2,5,5,5,5,2,2,2,6,2,No,No,20,20,40,2.76,2.8,2.64,2.52,2.56,2.8,4,4,4,4,5.02,3.22,3.52,3.16,4.3,3.5,4.6,3.4,2.1,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,2.52,Catholic,,Meat-eater,,8.1,0.923076923,36,Female,South,White,10,112500,647,0,1,0,1,0,0,0,0,0.4,,,,,,2,,,2,,5,,,,,,,,2,,6,,6,5,1,,,,,bachelors,35_54,100000_,0.813929634
2,3,2,3,6,3,3,6,5,3,5,5,5,6,6,6,6,6,6,5,6,3.84,3.88,3.8,2.56,2.04,2.6,2,2,2.6,2.16,2.24,68,70,63,63,6,2,5,5,6,4,5,2,7,4,2,1,5,4,7,No,No,1,1,98,3.2,1.96,3.72,4.32,3.72,3.68,2,5,5,6,6.4,4.54,4.6,4.54,6.16,5.5,9.3,5.2,5.9,(2) agree,No,No,No,"[""None of the above""]",0,1,3.08,Undisclosed,,Meat-eater,,8.3,0.923076923,39,Female,South,White,5,175000,648,0,0,0,0,0,1,1,0,0,2,3,2,3,5,3,3,5,4,3,4,4,4,5,5,5,5,5,5,4,5,5,2,4,4,2,4,4,5,high,35_54,100000_,1.123206525
6,1,6,5,2,7,6,5,3,6,6,6,6,3,7,6,7,3,6,7,6,2,2.4,2,1.12,1.24,2,2,1.08,1.32,1.52,2,30,30,72,30,4,2,6,7,4,3,3,1,1,5,1,2,5,5,1,No,Not sure,20,20,60,4.12,3.48,4.56,4,3.8,3.56,6,5,3,7,5.14,1.84,2.32,3.58,2.56,6.1,7.1,3.7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,25.52,0.923076923,69,Female,Midwest,White,10,137500,649,0,0,0,0,0,1,0,0,0,5,1,5,4,2,6,5,4,3,5,5,5,5,3,6,5,6,3,5,6,5,,2,5,6,5,4,3,6,bachelors,55_,100000_,0.806604656
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.2,1.12,1.04,1.2,1.04,1.32,1.28,1.28,1.36,5,1.24,0,0,94,0,7,6,7,6,1,1,1,1,1,1,1,1,1,1,1,No,No,25,25,97,5,5,5,1,1,1,6,6,7,7,7,1,1,1,7,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",0,2,3.32,Protestant,,Meat-eater,,8.87,0.923076923,66,Male,West,Indigenous,11,112500,650,0,0,1,0,0,0,0,0,0.2,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,5,6,5,5,5,6,6,post_grad,55_,100000_,0.384698389
2,2,2,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,3,3.4,3,1,1,1,3.64,1,4,5,4,0,0,70,70,5,5,5,6,3,2,2,1,2,2,4,2,3,5,3,No,No,-1,30,50,1,3,1,1,1,1,7,7,5,5,3.4,1,1,5.02,7,0,9,0,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,0,3,Atheist,,Meat-eater,,18.97,0.923076923,42,Female,West,Asian,5,175000,651,0,0,1,0,1,0,1,0,0.4,2,2,2,5,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,4,4,4,4,5,6,6,4,4,high,35_54,100000_,1.188622898
4,5,6,5,4,6,7,5,4,4,5,3,6,4,7,6,7,4,6,5,1,4.12,4.68,1.32,4.16,4,1.24,3.88,1,4.24,1,3,90,1,89,0,6,6,5,5,5,6,7,5,7,1,7,2,2,3,1,Not sure,Not sure,5,10,90,3.8,1,4.64,4.36,4.12,5,7,7,7,7,6.76,1,4,5.08,4,0.2,0,3.3,6.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Catholic,,Meat-eater,NO FEEDBACK,166.4,0.923076923,75,Female,Northeast,Asian,11,82500,652,0,0,0,0,0,1,0,0,0,,4,5,4,,5,6,4,,,4,3,5,,6,5,6,,5,4,1,5,5,4,4,6,6,6,6,post_grad,55_,75000_99999,0.832293031
3,5,5,3,5,5,5,3,3,5,3,3,3,5,5,5,5,5,5,3,3,3.32,3.2,3.44,3.2,3.2,2.88,3.4,2.72,3.2,3.4,3.16,60,64,57,58,5,3,5,5,3,4,5,4,2,1,7,3,5,4,5,No,Not sure,1,1,65,3.44,3.36,3.36,3.44,3.32,3.4,5,5,6,5,4.54,4.36,4.54,4.9,4.42,5.8,6,5.9,6.3,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,3.28,None,,Other restrictions,,5.33,0.923076923,42,Female,South,Black,13,300000,653,0,1,0,1,1,0,1,1,0.6,3,4,4,3,4,4,4,3,3,4,3,3,3,4,4,4,4,4,4,3,3,4,3,4,4,4,4,5,4,post_grad,35_54,100000_,0.840894613
6,5,6,6,5,6,5,5,3,6,5,5,5,5,6,5,6,3,6,6,6,3.52,3.4,3.76,3.36,3.36,3.32,2.72,3.12,3.44,3.72,3.52,41,40,66,60,6,5,5,5,2,1,2,2,2,1,2,2,2,3,1,No,Not sure,1,2,53,3.44,3.16,3.24,3.56,3.68,3.28,6,5,6,6,4.6,3.52,4.36,4.24,2.5,4.1,3.5,5.9,2.2,(2) agree,No,No,No,"[""None of the above""]",0,1,2.28,Protestant,,Meat-eater,None,15.13,0.923076923,61,Female,South,Black,7,112500,654,0,0,0,0,0,1,0,0,0,5,4,5,5,4,5,4,4,3,5,4,4,4,4,5,4,5,3,5,5,5,5,4,4,4,5,4,5,5,some_college,55_,100000_,1.196526077
6,6,6,6,6,6,6,6,6,6,6,6,6,6,2,6,6,6,6,6,2,1.32,1.2,3,1.28,4.04,1.36,1.72,1.2,4.12,3.96,3.92,90,90,90,90,6,2,2,2,4,4,4,3,5,3,4,4,5,4,4,Yes,Yes,0,2,87,4.32,4.16,4.32,4.28,4.24,4.24,6,6,6,6,5.44,5.74,5.86,5.86,5.74,7.7,8.5,8,8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,4,1.48,None,,Vegan,,5.43,0.923076923,24,Female,South,Black,10,112500,655,0,0,1,1,0,0,1,1,0.4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,5,5,5,5,5,2,5,2,2,2,5,5,5,5,bachelors,18_34,100000_,0.803427185
3,6,7,6,2,3,1,5,3,5,2,1,3,1,5,7,5,1,5,3,2,4,3.56,3.32,3.68,1.24,2.28,1.72,1.24,2.64,2.84,2.76,10,4,79,40,5,6,6,7,2,3,3,1,4,2,2,3,2,2,2,No,No,-1,5,10,5,4.16,4.16,2.76,3.52,4.76,7,5,7,6,7,2.08,2.56,5.62,3.04,3,4,6.1,0.7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.84,Protestant,,Meat-eater,,16.42,0.923076923,34,Male,Midwest,Black,8,77500,656,0,0,1,0,1,0,0,0,0.4,3,5,6,5,2,3,1,4,3,4,2,1,3,1,4,6,4,1,4,3,2,4,5,5,6,6,4,6,5,some_college,18_34,75000_99999,1.292242463
1,1,1,1,3,3,7,7,1,7,7,7,7,7,7,6,7,5,7,7,7,4.48,4.52,4.4,4.32,4.2,4.32,3.88,4.4,4.36,4.48,4.4,83,78,91,85,6,1,1,1,6,4,6,7,6,4,3,5,7,6,4,Not sure,Not sure,5,5,91,2.76,1.52,4.52,4.48,4.76,4.44,7,7,7,6,1.9,1.96,3.88,5.08,4.24,9.7,7.4,7.8,7.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.16,Catholic,,Vegetarian,Good,16.88,0.923076923,33,Male,West,White,10,97500,657,0,0,0,1,1,0,0,1,0.4,1,1,1,1,3,3,6,6,1,6,6,6,6,6,6,5,6,4,6,6,6,5,1,1,1,6,6,6,5,bachelors,18_34,75000_99999,0.908217016
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,2.96,3,2.96,3,2.96,2.96,3,2.96,3,5,2.96,41,0,51,50,4,6,6,4,4,4,4,4,4,4,4,4,4,4,4,No,No,1,1,49,5,2.96,1,3.04,4.68,1.08,5,4,4,4,4,1.84,4,4.06,4,0,4.9,5,5,(2) agree,Yes,No,No,"[""None of the above""]",2,2,4,Protestant,,Vegetarian,,11.5,0.923076923,37,Male,West,White,10,175000,658,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,,,,,3,,,,,,,5,5,,4,,,,bachelors,35_54,100000_,0.99258508
6,6,6,7,1,5,7,6,6,2,2,5,6,5,6,7,5,7,5,4,1,3.08,3.08,3.08,4.16,3.08,3.04,3.04,3.08,3.04,3.08,3.08,51,52,51,51,2,5,5,6,2,1,1,3,5,1,1,1,1,1,3,Yes,Yes,1,1,76,3.04,3.04,2.84,3.08,3.08,3.04,1,2,1,1,4.06,4.12,4.06,4.06,4.06,5.1,5.2,5.2,5.1,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",3,5,3.84,Hindu,,Vegan,mnone,9.57,0.923076923,28,Male,West,White,11,77500,659,0,0,0,0,1,0,0,1,0.2,5,5,5,6,1,4,6,5,5,2,2,4,5,4,5,6,4,6,4,,1,2,4,4,5,1,2,1,1,post_grad,18_34,75000_99999,0.991787776
1,1,1,1,7,7,7,7,7,7,7,5,7,7,7,7,7,7,7,7,7,4.32,4.68,4.44,3.96,4.36,4.36,4.44,4.52,4.12,3.88,4.24,78,82,85,87,2,1,1,1,7,6,6,6,6,3,6,5,6,5,5,Not sure,Not sure,5,5,93,4.48,4.32,4.6,4.28,4.84,4.12,7,7,7,7,6.16,5.68,6.16,3.76,1.24,8.6,8.6,8.9,9,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.92,Catholic,,Vegetarian,Good,11.85,0.948717949,33,Male,West,White,10,97500,660,0,0,0,1,1,0,0,1,0.4,1,1,1,1,6,6,6,6,6,6,6,4,6,6,6,6,6,6,6,6,6,2,1,1,1,6,6,6,6,bachelors,18_34,75000_99999,0.908217016
7,7,7,7,5,7,2,1,2,7,3,7,1,2,4,2,1,5,1,1,3,4.44,1.84,4.68,1.36,3.6,1.4,2.28,1.16,4.84,5,1.36,12,10,69,56,3,6,7,7,5,5,7,7,4,4,6,7,7,4,4,No,Yes,10,5,74,3.6,1.2,1.4,1.08,2.96,1.52,7,6,7,5,4.84,1.42,7,4.6,4.78,4.1,6.8,4,3.4,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,4,2.96,Catholic,,Meat-eater,,8.55,0.923076923,33,Female,South,White,10,97500,661,0,1,0,0,0,0,0,0,0.2,6,6,6,6,4,6,2,1,2,6,3,6,1,2,,2,1,4,1,1,3,3,5,6,6,6,5,6,4,bachelors,18_34,75000_99999,0.744746983
5,4,5,5,5,3,5,3,5,5,5,4,6,3,5,3,5,2,5,5,6,3.6,3.28,1.88,2.12,2.04,1.44,4.32,1.72,3.52,4.36,4.04,17,25,82,68,5,5,5,5,3,3,1,1,1,1,1,1,3,2,4,Not sure,Not sure,0,0,74,3.44,3.44,3.92,1.6,1.76,1.8,7,7,6,6,5.92,1.72,2.74,6.1,2.92,2.9,7.8,6,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.76,None,,Vegetarian,,15.65,0.923076923,54,Female,South,White,7,77500,662,0,0,0,0,0,1,1,1,0,4,,4,4,4,3,4,3,4,4,4,,5,3,4,3,4,2,4,4,5,4,4,4,4,6,6,5,5,some_college,35_54,75000_99999,1.103153899
3,5,3,2,6,3,3,3,2,3,3,4,5,3,5,2,5,3,3,3,5,3,2.16,2.52,4,1.6,2,2.2,2.56,2.6,2.52,2.04,40,30,75,50,5,5,5,5,7,4,6,4,6,4,6,4,6,7,4,Not sure,Not sure,0,2,75,1.72,2.32,3.36,1.76,4,4.04,5,5,5,6,6.7,2.02,5.02,3.28,5.08,3,5,4,3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,None,,Meat-eater,,19.88,0.923076923,74,Male,Northeast,White,9,87500,663,0,0,0,0,0,1,1,0,0,3,4,3,2,5,3,3,3,2,3,3,,4,3,4,2,4,3,3,3,4,4,4,4,4,4,4,4,5,associates,55_,75000_99999,0.937404783
4,4,5,4,4,4,4,4,4,4,4,4,5,4,4,4,4,5,4,4,6,3.56,3.32,3.28,2.84,2.92,3.68,3.28,3.48,4.32,3.32,3.52,66,84,62,65,4,5,5,5,1,6,1,6,5,7,2,5,6,6,6,Not sure,Not sure,50,50,72,3.48,3.44,3.92,3.76,3.56,3.8,7,7,7,7,2.2,1,1.54,1.36,6.1,2.6,2.6,2.4,2.9,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.2,Undisclosed,,Meat-eater,,41.55,0.923076923,63,Female,South,White,10,77500,664,0,0,1,0,1,0,1,0,0.4,,,4,,,,,,,,,,4,,,,,4,,,5,,4,4,4,6,6,6,6,bachelors,55_,75000_99999,0.717667001
5,5,5,3,3,5,5,5,2,5,5,3,5,4,6,3,7,2,5,5,7,3.72,3.8,3.92,3.48,2.76,2.12,2.8,1.8,3.48,3.28,4.04,0,0,95,70,7,3,5,6,3,1,2,3,1,4,4,2,4,2,2,Not sure,Not sure,5,3,75,3.88,3.24,4.04,3.36,3,3.68,5,6,5,5,6.04,1,3.76,3.64,3.34,0,2.9,5.9,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.64,Protestant,,Meat-eater,I do not have any feedback to share about the survey.,8.92,0.923076923,30,Male,West,White,10,112500,665,0,1,1,0,1,0,0,0,0.6,4,4,4,3,3,4,4,4,2,4,4,3,4,,5,3,6,2,4,4,6,6,3,4,5,4,5,4,4,bachelors,18_34,100000_,1.035623297
1,5,2,5,4,4,5,4,4,6,5,2,6,3,6,2,4,2,3,2,7,3.84,3.76,3.92,3.88,3.96,3.84,3.8,3.8,4,3.88,3.96,73,72,70,73,4,2,6,6,5,1,4,3,2,5,1,7,3,7,3,No,No,200,200,15,2.12,2.2,2.2,2.08,1.68,2.08,7,7,7,7,6.82,1.24,4.12,5.5,4.12,0,0.4,6.9,0.4,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.12,Catholic,,Meat-eater,Weird one right here man.,9.08,0.923076923,39,Male,South,White,8,112500,666,0,0,0,0,1,0,0,0,0.2,1,4,2,4,,,4,,,5,4,2,5,3,5,2,,2,3,2,6,,2,5,5,6,6,6,6,some_college,35_54,100000_,1.514505844
6,7,7,6,6,6,7,7,6,6,7,6,7,6,6,3,6,6,6,7,7,5,4.64,5,4.96,5,4.12,4.56,4.48,4,4.08,4.2,100,100,93,92,6,6,2,7,2,2,2,2,2,2,2,2,2,2,2,Yes,Yes,-1,-1,72,3.8,4.36,5,1.84,4.24,3.92,6,6,6,1,5.74,1,6.28,6.4,6.28,9.9,8.6,9.4,8.6,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3,Atheist,,Vegetarian,this is very good survey,35.48,0.923076923,38,Male,South,White,11,175000,667,0,0,0,1,1,0,1,1,0.4,5,6,6,5,5,5,6,6,5,5,6,5,6,5,5,3,5,5,5,6,6,5,5,2,6,5,5,5,1,post_grad,35_54,100000_,1.0701352
1,6,6,6,2,3,5,5,5,5,5,2,6,5,6,5,6,1,7,7,7,4.96,5,4.96,5,4.92,4.92,1,5,5,4.96,5,51,50,99,1,7,5,5,5,5,6,6,5,6,7,6,7,7,6,6,No,Yes,7,7,100,2.08,1.24,5,1.36,3,5,7,7,7,7,4.96,4,7,7,7,10,5.1,9.9,5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,4,1.52,Muslim,,Meat-eater,,17.97,0.923076923,40,Male,Midwest,White,11,175000,668,0,1,1,1,0,0,0,0,0.6,1,5,5,5,2,3,4,4,4,4,4,2,5,4,5,4,5,1,6,6,6,6,4,4,4,6,6,6,6,post_grad,35_54,100000_,1.054785666
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,0,0,21,13,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1.08,1,1,1,1,7,7,7,5,7,1,1,1,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Catholic,,Meat-eater,,11.05,0.923076923,46,Female,Northeast,White,9,137500,669,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,4,associates,35_54,100000_,0.883015601
6,3,6,7,5,3,3,3,1,6,5,5,5,2,5,3,5,2,5,5,5,2.64,3.72,1.96,3.16,2.48,2.64,3.64,3.28,2.8,1.44,3.12,16,27,71,45,6,5,6,6,5,5,1,6,4,5,4,3,3,1,3,Not sure,Not sure,10,2,76,3.44,3.48,4.2,3.48,2.72,3.84,6,6,6,6,4.6,1.24,3.34,5.2,5.32,3.8,4.2,5.7,2.4,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,2.72,Protestant,,Meat-eater,none,13.8,0.923076923,61,Female,Northeast,White,8,112500,670,0,0,0,1,0,0,0,0,0.2,5,3,5,6,4,3,3,3,1,5,4,4,4,2,4,3,4,2,4,4,4,5,4,5,5,5,5,5,5,some_college,55_,100000_,1.285566286
5,3,5,3,6,3,5,5,7,2,5,5,6,5,5,2,5,2,3,6,2,2.6,3.28,2.64,3.4,2.68,3.6,3.28,3.6,3.48,3.36,3.36,51,40,57,43,6,2,1,2,3,3,3,4,2,4,1,6,5,5,4,Yes,No,1,0,68,3.36,2.56,2.6,3.48,2.76,3.4,5,5,5,2,4.84,3.64,3.46,4.42,4.48,6.5,4.3,3.5,6.4,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,5,3.44,Catholic,,Pescatarian,The survey was so good.,25.78,0.923076923,45,Male,South,White,11,175000,671,0,0,1,1,0,0,0,1,0.4,4,3,4,3,5,3,4,4,6,2,4,4,5,4,4,2,4,2,3,5,2,5,2,1,2,4,4,4,2,post_grad,35_54,100000_,1.0701352
7,7,6,7,7,7,7,7,6,7,7,7,6,5,1,3,2,7,6,6,7,4.6,4.68,4.6,1.72,1.28,3.04,4.32,4.52,4.2,5,4.76,89,88,86,87,7,7,5,7,5,2,7,7,6,5,6,6,2,6,5,Yes,Yes,0,0,95,4.68,5,4.68,4.76,4.8,4.8,7,7,7,6,6.4,6.64,6.28,6.4,6.88,9.2,9.5,9,9.3,(2) agree,No,No,No,"[""None of the above""]",0,0,1.32,Protestant,Not significant. Thanks.,Meat-eater,Robot can not be like a human.,21.47,0.923076923,47,Male,South,White,11,175000,672,0,0,0,0,0,1,0,0,0,6,6,5,6,6,6,6,6,5,6,6,6,5,4,1,3,2,6,5,5,6,6,6,4,6,6,6,6,5,post_grad,35_54,100000_,1.0701352
6,6,7,7,2,7,1,1,1,1,1,1,1,1,6,2,3,1,1,1,6,4.2,3.16,2.64,2.16,1.64,3.16,4.84,2.84,3.08,5,2.48,55,41,74,62,7,7,7,7,4,5,4,7,6,3,5,5,5,1,4,Not sure,Not sure,20,20,78,1.04,1.16,1.2,1.12,1.2,1.2,6,5,6,2,4.18,4.36,4.12,3.64,3.76,4.2,4.3,5.6,5.5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,2.96,None,,Vegan,none,11.97,0.923076923,53,Male,South,White,10,97500,673,0,1,0,1,1,0,1,1,0.6,5,5,6,6,2,6,1,1,1,1,1,1,1,1,5,2,3,1,1,1,5,6,6,6,6,5,4,5,2,bachelors,35_54,75000_99999,0.85940397
7,7,7,6,6,7,7,6,5,6,7,7,7,7,6,6,5,7,7,7,6,3.48,3.36,2.48,2.72,3.52,3.44,2.76,3.4,3.48,3.4,2.72,88,74,90,74,7,6,7,7,7,7,5,6,4,6,6,7,6,5,6,Yes,Yes,0,1,84,4,4.64,4.08,4.16,4.36,4.48,7,7,7,5,6.46,5.8,6.58,6.4,5.8,9.3,8.6,9.2,7.9,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,5,Catholic,,Pescatarian,,16.75,0.923076923,38,Male,West,White,10,112500,674,1,0,1,0,0,0,0,1,0.4,6,6,6,5,5,6,6,5,4,5,6,6,6,6,5,5,4,6,6,6,5,6,5,6,6,6,6,6,4,bachelors,35_54,100000_,0.99258508
1,3,1,1,1,7,5,5,1,1,5,1,5,1,5,1,7,1,7,7,7,3.16,3,2.88,2.52,2.8,2.88,2.76,2.68,3.6,2.48,3.28,0,0,100,0,6,2,2,1,7,6,5,5,4,4,7,5,6,5,6,No,Yes,26,30,100,5,5,5,3.84,4,3.68,7,5,7,7,2.62,1,1,7,2.62,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,2.56,Protestant,,Meat-eater,,6.48,0.923076923,31,Male,Midwest,White,10,82500,675,0,0,0,0,0,1,0,0,0,1,3,1,1,1,6,4,4,1,1,4,1,4,1,4,1,6,1,6,6,6,5,2,2,1,6,4,6,6,bachelors,18_34,75000_99999,0.883806099
2,6,2,6,6,6,6,7,6,6,6,6,7,6,7,7,7,5,6,6,6,4.4,3.84,4.16,4.16,4.08,4.6,4.2,4.28,4.2,4.36,4,92,97,89,76,2,3,5,6,7,7,6,6,6,6,7,7,7,7,7,Yes,Yes,4,5,72,4.56,4.28,4.44,3.96,4.72,4.36,7,6,6,5,6.04,6.22,5.56,6.22,6.46,8.4,8.1,8.1,9.2,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,4,4,Protestant,,Meat-eater,Very interesting survey,4.7,0.923076923,42,Female,South,White,10,175000,676,0,1,0,0,0,0,0,0,0.2,2,5,2,5,5,5,5,6,5,5,5,5,6,5,6,6,6,4,5,5,5,2,3,4,5,6,5,5,4,bachelors,35_54,100000_,0.813929634
2,1,7,7,1,1,6,1,1,6,1,1,2,1,7,6,6,1,1,2,1,4.72,3.84,4,2.12,2.68,2.44,4.08,2.4,4.04,5,3.96,36,60,98,31,7,7,7,7,6,6,4,2,3,1,5,5,5,7,6,Yes,Yes,0,15,100,1.72,1.48,4.16,1.56,1.96,1.56,7,5,6,1,5.14,1.24,6.22,6.94,5.8,5.9,5.5,3.3,3.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,3,4.84,Protestant,,Meat-eater,,24.02,0.948717949,39,Male,Midwest,White,11,92500,677,0,0,1,1,0,0,0,0,0.4,2,1,6,6,1,1,5,1,1,5,1,1,2,1,6,5,5,1,1,2,1,6,6,6,6,6,4,5,1,post_grad,35_54,75000_99999,0.925021959
5,6,6,6,1,1,1,1,1,1,1,1,2,1,1,2,2,1,2,3,6,4.48,3.56,1.48,1.64,1.24,1.2,2.04,2.32,2.44,4.36,3.24,6,5,19,14,7,6,7,5,4,4,3,6,5,4,4,5,5,6,6,Not sure,Not sure,10,15,74,1.16,1.28,3.68,1.24,1.2,1.16,7,7,5,5,4.48,1.12,1.6,6.88,1.48,1.4,0.7,1.6,2.4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.68,Protestant,,Vegetarian,A very user-friendly survey.  Thank you.,16.87,0.923076923,72,Female,Midwest,White,10,112500,678,0,0,0,0,1,0,0,1,0.2,4,5,5,5,1,1,1,1,1,1,1,1,2,1,1,2,2,1,2,3,5,6,5,6,4,6,6,4,4,bachelors,55_,100000_,0.806604656
7,7,7,7,7,6,7,7,6,7,7,7,6,7,7,7,7,7,7,7,6,4.84,4.44,4.84,4.8,4.72,4.8,4.2,4.84,4.32,4.36,4.32,93,98,80,94,7,7,7,7,2,7,6,7,7,7,6,7,2,7,7,Yes,Not sure,2,1,100,4.56,4.72,4.92,4.92,4.92,4.64,7,7,7,7,6.82,6.4,6.52,6.7,6.82,9.3,9.1,9.8,9.1,(2) agree,Yes,No,No,"[""Saw a robot being physically abused or attacked by humans""]",2,2,4.16,Protestant,catholic,Meat-eater,I like survey,5.43,0.923076923,33,Female,West,White,7,97500,679,1,0,0,0,0,0,0,0,0.2,6,6,6,6,6,5,6,6,5,6,6,6,5,6,6,6,6,6,6,6,5,6,6,6,6,6,6,6,6,some_college,18_34,75000_99999,1.16581163
2,4,7,7,7,7,3,3,1,5,5,7,5,2,7,6,7,1,1,5,7,4.08,4.56,1.48,3.56,3.84,1.12,4.24,1.32,3.8,4.72,2.08,12,6,71,37,1,2,5,5,1,6,5,6,4,2,7,4,3,2,4,Not sure,Not sure,10,2033,40,4.24,3.56,4.52,4.24,4.16,1.36,4,5,4,5,6.64,1.78,2.02,4.36,2.56,0.8,1.8,2.3,2.6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.72,Jewish,,Meat-eater,,30.07,0.923076923,67,Female,Northeast,White,11,112500,680,0,0,0,0,0,1,0,0,0,2,,6,6,6,6,3,3,1,4,4,6,4,2,6,5,6,1,1,4,6,1,2,4,4,,4,,4,post_grad,55_,100000_,0.90836872
2,5,5,7,1,1,4,6,1,4,4,2,5,6,4,4,1,5,5,5,6,3.08,1.84,2.2,2.48,3.44,2.2,1.84,2.12,3.52,4.76,4.68,86,80,32,38,5,2,2,5,3,1,5,3,3,3,4,4,5,6,7,Yes,Not sure,0,1,98,1.92,2.2,4.08,3.8,4.2,1.8,6,5,5,5,5.26,1.42,5.92,5.44,5.44,6.5,7.8,6,5.8,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI""]",4,4,4.44,Protestant,,Other restrictions,,51.62,0.923076923,42,Male,Midwest,White,10,97500,681,0,0,1,0,0,0,0,1,0.2,2,4,4,6,1,1,,5,1,,,2,4,5,,,1,4,4,4,5,4,2,2,4,5,4,4,4,bachelors,35_54,75000_99999,0.847077069
3,5,2,2,5,2,2,2,7,5,6,3,2,2,5,5,2,5,5,2,5,3.04,4.96,4.96,4.96,2.96,4.96,3.88,4.12,1.04,2,3,50,1,25,75,2,5,2,5,5,3,5,2,5,3,3,1,5,4,3,Yes,Yes,20,15,100,3,4.96,3,4.96,4.96,3,3,6,5,7,4,5.5,7,7,4,5,9.9,5,10,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",4,5,2.48,Protestant,,Meat-eater,none,6.97,0.923076923,36,Male,Northeast,Indigenous,11,112500,682,0,0,1,0,0,0,0,0,0.2,3,4,2,2,4,2,2,2,6,4,5,3,2,2,4,4,2,4,4,2,4,2,4,2,4,3,5,4,6,post_grad,35_54,100000_,0.383982793
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,4,5,3.6,3.92,5,5,0,0,0,0,7,5,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,2,5,100,2.68,1,1,1,1,1,3,5,2,3,7,1,1,7,1,0,0,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",4,0,5,Catholic,,Meat-eater,What a weird survey. The democrats have some crazy shit planned out with robots.,12.85,0.923076923,39,Female,Midwest,White,7,77500,683,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,4,5,5,3,4,2,3,some_college,35_54,75000_99999,1.087330761
7,2,7,7,1,1,1,1,1,1,1,1,5,3,5,2,5,2,5,1,5,3.92,3.28,1.08,1.16,1.08,3.08,4.96,1.8,2,4.84,3.04,0,0,93,56,7,7,6,7,6,4,1,1,1,5,3,7,3,1,4,No,Yes,10,0,100,1.16,2.12,4.68,2.72,2.24,2.28,2,5,6,6,3.52,1,1,5.08,6.82,2.1,4.2,5.5,8.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.24,Protestant,,Meat-eater,,9.15,0.923076923,47,Male,Midwest,Other (Non-Hispanic),8,77500,684,0,0,0,0,1,0,0,0,0.2,6,2,6,6,1,1,1,1,1,1,1,1,4,3,4,2,4,2,4,1,4,6,6,5,6,2,4,5,5,some_college,35_54,75000_99999,1.394369337
5,7,6,7,3,6,3,7,7,7,6,3,5,7,6,3,6,6,7,7,6,3.68,2.6,3.32,3.44,2.56,5,2.72,5,2.8,2.72,2.72,72,30,62,63,6,7,3,7,4,5,3,3,3,7,4,3,2,4,4,No,No,0,0,64,2.12,3.24,2.96,3.6,3.76,2.52,7,3,7,6,4.84,5.32,5.92,6.94,5.14,5.5,3.4,5.8,4.1,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",2,2,3.56,Catholic,,Meat-eater,great survey,3.42,0.923076923,33,Female,South,Black,10,225000,685,0,0,0,1,0,0,0,0,0.2,4,6,5,6,3,5,3,6,6,6,5,3,4,6,5,3,5,5,6,6,5,5,6,3,6,6,3,6,5,bachelors,18_34,100000_,0.803427185
5,6,6,6,1,2,6,6,5,6,6,3,6,2,7,7,7,2,6,6,7,4,4.92,1.32,5,3.84,4.04,4.88,3.8,4.96,3.68,1.56,50,50,90,90,6,2,2,1,6,1,5,6,3,7,6,7,6,6,6,Not sure,Yes,1,0,99,4.4,4.92,4.96,1.08,4.88,1,3,6,5,6,6.94,4,6.04,6.88,6.88,0.2,0.1,0.2,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,a good survey,22.18,0.923076923,67,Male,South,White,9,77500,686,0,0,0,0,0,1,0,0,0,4,5,5,5,1,2,5,5,4,5,5,3,5,2,6,6,6,2,5,5,6,5,2,2,1,3,5,4,5,associates,55_,75000_99999,0.922208809
1,1,1,1,1,5,1,1,1,5,1,1,6,1,5,4,7,1,4,4,4,4.16,2,3.92,4,1.72,2.32,2.28,2,3.8,3.84,3.56,65,76,76,32,7,7,7,7,3,2,1,4,5,7,5,6,7,3,2,Yes,Yes,-2,2,100,4.68,2.88,5,1,1.32,1,7,5,7,6,4.06,1.06,7,6.7,7,2.6,7,2.8,6.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,1.8,Buddhist,,Meat-eater,"this is one of the more interesting ones i;ve done.    the issue this survey touches on is a sensative one for sure.



robots treated like monsters is disturbing!!!!!!!!!",18.22,0.923076923,55,Male,West,White,9,92500,687,0,0,1,0,0,0,0,0,0.2,1,1,1,1,1,4,1,1,1,4,1,1,5,1,4,,6,1,,,,6,6,6,6,6,4,6,5,associates,55_,75000_99999,0.934087319
4,5,5,5,4,3,5,5,3,5,4,4,4,2,4,2,4,3,4,4,4,3.48,3.08,3.84,3.64,3.52,3.28,2.88,2.48,3.6,3.24,3.16,64,56,73,68,4,5,5,3,6,1,6,4,7,6,2,2,2,6,4,Not sure,Yes,0,8,61,3.08,2.84,3.2,3.32,3.16,3.6,5,5,7,7,4.36,2.02,4.36,3.88,4.3,5.2,2.9,5.5,4.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.8,Protestant,,Meat-eater,,19.23,0.923076923,69,Female,West,White,9,112500,688,0,0,0,0,0,1,0,0,0,,4,4,4,,3,4,4,3,4,,,,2,,2,,3,,,,,4,4,3,4,4,6,6,associates,55_,100000_,0.884661203
3,5,3,3,5,5,5,5,5,5,5,3,5,5,5,5,6,4,6,7,7,2.56,3.8,2.04,1.56,1.52,1.56,2.36,2,3.52,3.64,3.6,0,0,100,100,7,2,2,2,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,15,10,100,2.32,2.04,4.48,3.16,3.16,1.84,7,7,7,7,2.5,1,1,4.18,3.4,0,0,1.5,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.88,Agnostic,,Meat-eater,This was a strange but yet interesting survey.                                                                                                            ...,16.25,0.923076923,51,Male,Midwest,White,10,137500,689,0,0,0,0,1,0,1,0,0.2,3,4,3,3,4,4,4,4,4,4,4,3,4,4,4,4,5,,5,6,6,6,2,2,2,6,6,6,6,bachelors,35_54,100000_,0.965906531
1,1,1,1,1,1,1,1,1,7,7,7,7,7,3,3,7,7,7,7,7,3.56,2.32,3.36,4.28,3.88,4.68,1.52,1,3.24,4.24,4.24,0,0,90,60,7,1,1,1,7,7,5,7,7,7,7,7,4,2,7,No,No,25,10,69,2.04,1.76,2.4,2.32,2.76,2.44,7,7,7,6,5.92,2.56,2.74,4.3,4.3,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,4,2.88,Protestant,,Meat-eater,,8.97,0.923076923,38,Male,Northeast,White,9,97500,690,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,6,6,6,6,6,3,3,6,6,6,6,6,6,1,1,1,6,6,6,5,associates,35_54,75000_99999,0.932349778
4,2,5,4,5,2,5,2,2,5,5,2,6,5,6,6,6,2,6,6,3,3.88,3.84,1.6,1.4,1,1.96,1.88,2.04,1.48,4.16,1,0,0,100,100,3,2,5,3,1,6,5,7,1,2,5,2,3,2,2,No,Yes,12,3,40,2.64,2.84,1.8,2.8,2.52,1.56,2,3,3,6,3.22,3.88,3.94,3.4,3.64,4.6,4.5,4.6,4.8,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,0,3.28,Agnostic,,Meat-eater,,5.78,0.923076923,39,Male,South,White,8,175000,691,0,0,0,1,0,0,1,0,0.2,,2,4,,4,2,4,2,2,4,4,2,5,4,5,5,5,2,5,5,3,3,2,4,3,2,3,3,5,some_college,35_54,100000_,1.514505844
6,4,7,5,4,3,3,2,1,1,1,1,5,2,1,1,6,1,1,4,6,3.64,3.32,3.6,3.32,2.64,2.32,3.6,2.08,3.64,1.96,2.16,26,23,60,63,5,6,6,6,5,3,3,2,4,2,5,4,4,5,2,No,No,50,50,23,2.16,2.4,2.48,1.8,1.72,1.84,6,6,6,6,6.4,1.66,1.06,5.8,4.18,0.9,2.3,4.3,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.96,Protestant,,Meat-eater,,12.62,0.923076923,53,Female,Midwest,White,5,137500,692,0,0,0,0,0,1,0,0,0,5,,6,4,,3,3,2,1,1,1,1,4,2,1,1,5,1,1,,5,4,5,5,5,5,5,5,5,high,35_54,100000_,1.10709576
6,7,6,6,7,7,7,6,6,3,3,6,5,7,1,5,3,3,6,7,7,4.04,4.36,4.36,4.4,4.48,4.56,4.16,4.32,3.72,4.52,4.04,85,93,79,65,7,7,7,7,4,5,5,7,3,5,4,5,6,4,4,No,Yes,2030,5,88,4.6,4.4,4.28,4.6,4.4,4.12,6,6,6,6,5.32,6.22,6.34,6.04,5.5,8.2,8.9,8.5,7.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,4,4.44,Catholic,,Meat-eater,thanks,5.38,0.923076923,45,Male,Northeast,White,11,112500,693,0,1,1,1,0,0,0,0,0.6,5,6,5,5,6,6,6,5,5,3,3,5,4,6,1,4,3,3,5,6,6,6,6,6,6,5,5,5,5,post_grad,35_54,100000_,1.087768676
7,7,7,7,6,6,6,6,6,6,5,6,7,7,7,7,7,6,7,7,7,1.2,2.04,1.88,1,1.12,2.36,1.56,2.32,1.04,1.8,1.72,40,44,91,84,7,2,2,2,3,6,5,6,7,7,7,6,7,5,5,Yes,Not sure,10,10,87,4.92,2.32,4.68,5,5,5,7,7,7,7,4.06,4.54,4.9,3.58,4.42,7.1,7.8,8.2,7.6,(2) agree,Yes,No,No,"[""None of the above""]",0,0,2.08,Protestant,,Meat-eater,N/A,12.32,0.923076923,51,Female,West,Asian,10,175000,694,0,0,0,0,0,1,0,0,0,6,6,6,6,5,5,5,5,5,5,4,5,6,6,6,6,6,5,6,6,6,6,2,2,2,6,6,6,6,bachelors,35_54,100000_,0.861333494
7,7,7,6,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,5,5,5,5,5,5,5,5,5,5,100,100,100,100,7,7,7,7,7,7,7,7,6,7,6,7,6,7,7,Yes,Yes,2,2,96,4.28,5,5,4.76,5,4.8,7,7,7,6,7,7,7,7,7,9.7,10,7.5,10,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3.12,Buddhist,,Meat-eater,This survey was about robot AI.,7.82,0.923076923,26,Male,West,Black,9,175000,695,1,1,1,1,1,0,0,0,1,6,6,6,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,associates,18_34,100000_,1.045709422
2,2,3,2,2,2,7,6,7,7,7,7,7,7,7,7,7,7,7,7,7,3.96,4.2,4.2,4.16,4.16,4.24,4.4,4.2,4.2,4.48,4.24,76,72,69,66,2,2,2,2,6,5,6,6,5,6,5,5,6,6,6,Not sure,Not sure,15,5,74,4,3.92,4.2,4,4.28,4.12,7,7,7,7,5.92,6.04,5.62,5.32,5.68,7.1,7.7,8.6,7.3,(2) agree,No,No,No,"[""None of the above""]",0,1,1.84,Protestant,,Meat-eater,Enjoyed the survey,11.5,0.923076923,36,Male,South,Black,10,87500,696,0,0,0,0,0,1,0,0,0,2,2,3,2,2,2,6,5,6,6,6,6,6,6,6,6,6,6,6,6,6,2,2,2,2,6,6,6,6,bachelors,35_54,75000_99999,0.81306066
2,2,2,2,2,5,5,5,2,4,5,4,7,5,7,3,7,3,6,5,5,2.88,2.96,3.04,3.12,2.28,2.96,3.12,2.84,2.88,3,3.04,35,33,61,51,5,5,5,5,6,7,2,1,1,4,1,3,7,4,4,Not sure,Yes,10,12,100,4.04,2.92,3.32,2.48,3.64,5,6,5,6,6,3.88,3.58,5.62,4.06,3.88,3.8,4.1,6.3,2.3,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3,Protestant,,Meat-eater,,46.27,0.923076923,44,Male,Midwest,White,5,137500,697,0,0,0,0,0,1,0,0,0,2,2,2,2,2,4,4,4,2,,4,,6,4,6,3,6,3,5,4,4,4,4,4,4,5,4,5,5,high,35_54,100000_,1.332931586
7,2,7,7,5,2,7,2,2,1,1,1,4,2,4,2,5,2,3,4,6,1.48,1.68,1.68,1.88,1.56,1.72,1.48,1.56,1.56,1.52,1.72,3,0,78,33,7,5,6,7,4,3,5,4,5,3,4,4,4,5,3,No,Not sure,-1,-1,4,1.28,1.24,1.32,1.24,1.2,1.24,1,1,1,1,3.94,1,1,6.88,5.8,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,19.02,0.923076923,29,Male,West,Asian,11,112500,698,0,0,0,0,0,1,0,0,0,6,2,6,6,4,2,6,2,2,1,1,1,,2,,2,4,2,3,,5,6,4,5,6,1,1,1,1,post_grad,18_34,100000_,1.181563845
2,2,3,2,1,1,1,1,1,2,5,2,5,5,2,2,5,2,5,5,5,2,2,2,1,1,2,1,2,2,2,2,0,0,90,75,5,5,5,5,2,2,2,1,1,1,2,1,1,5,7,No,Not sure,20,10,75,4,3,4,3,4,2,6,6,7,7,5.02,1,1,1.96,4,0,0,1,2,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Agnostic,,Meat-eater,,16.45,0.923076923,68,Male,South,White,10,137500,699,0,0,0,1,1,0,1,0,0.4,2,2,3,2,1,1,1,1,1,2,4,2,4,4,2,2,4,2,4,4,4,4,4,4,4,5,5,6,6,bachelors,55_,100000_,0.985275824
7,6,7,7,1,1,2,2,1,7,1,2,2,1,5,5,5,5,5,5,6,2.84,3.56,2.56,3.32,4,1.64,2.12,2,2.4,1.44,2.2,43,44,74,44,7,7,7,7,1,1,1,4,6,3,3,1,2,3,1,Not sure,Not sure,20,20,67,2.32,1.92,3.84,3.2,3.12,1.8,6,2,5,2,1.6,1.06,1.48,1.36,1.42,0.7,0.7,5.6,0.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.84,Catholic,,Meat-eater,,20.92,0.923076923,56,Female,West,White,10,225000,700,0,0,0,0,1,0,0,0,0.2,6,5,6,6,1,1,2,2,1,6,1,2,2,1,4,4,4,4,4,4,5,6,6,6,6,5,2,4,2,bachelors,55_,100000_,0.828883252
5,4,5,6,1,1,1,3,2,5,3,5,3,1,1,1,3,3,6,5,5,3.36,1.64,3.4,1.84,1.68,2.12,2.2,2.16,2.68,4.4,3.24,19,15,78,80,2,5,6,6,7,4,6,4,6,6,6,4,5,6,3,Not sure,Not sure,7,6,91,2.04,1.72,3.76,2.28,2.12,1.8,5,1,5,1,6.58,1.84,5.44,2.32,2.44,1.3,7.2,5.8,1.5,(2) agree,No,No,Yes,"[""None of the above""]",2,2,3.8,Protestant,,Meat-eater,none,6.58,0.923076923,39,Female,South,White,9,97500,701,0,0,0,0,0,1,0,0,0,4,,4,5,1,1,1,3,2,4,3,4,3,1,1,1,3,3,5,4,4,2,4,5,5,4,1,4,1,associates,35_54,75000_99999,0.761830403
4,4,2,5,4,4,4,4,1,2,2,2,4,1,4,4,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1.04,0,0,100,100,7,5,2,5,3,2,1,1,1,1,1,1,1,2,1,No,Not sure,25,26,82,5,5,5,4,4.04,4.16,6,7,6,7,2.86,1.12,1,1.78,4.12,0,0,0,0.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,2.04,Agnostic,,Meat-eater,,22.4,0.923076923,42,Female,West,White,8,82500,702,0,0,0,0,1,0,1,0,0.2,,,2,4,,,,,1,2,2,2,,1,,,,1,,,,6,4,2,4,5,6,5,6,some_college,35_54,75000_99999,1.117363073
6,2,2,6,6,7,6,6,6,6,6,2,6,6,2,2,1,6,2,3,6,4.24,2.4,4,5,5,2.52,4.52,4.08,3.44,5,2.48,0,0,100,80,6,2,2,1,6,6,5,6,7,6,6,5,6,6,4,Not sure,Yes,5,5,100,5,5,5,5,5,4.16,6,6,6,6,1,7,7,7,7,10,0,10,0,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,5,Muslim,,Meat-eater,I really enjoy this survey. Love it.,33.9,0.923076923,33,Female,Northeast,White,9,137500,703,0,0,1,1,1,0,0,0,0.6,5,2,2,5,5,6,5,5,5,5,5,2,5,5,2,2,1,5,2,3,5,5,2,2,1,5,5,5,5,associates,18_34,100000_,0.921302916
1,6,1,1,1,1,7,7,1,3,7,7,6,3,7,1,7,6,7,7,7,5,3.88,5,2.24,2,3.92,2.08,2.16,5,3.76,1.92,97,66,100,99,7,2,2,2,7,4,6,3,5,6,7,6,7,7,4,Not sure,Not sure,5,5,98,5,4.96,1.72,4.44,4.2,4.68,6,5,7,7,6.76,1.3,6.94,6.04,1.66,1,0.6,1.7,0.7,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.68,Other,Christian,Meat-eater,No I dont,19.4,0.923076923,47,Female,South,White,9,300000,704,0,0,0,1,1,0,0,0,0.4,1,5,1,1,1,1,6,6,1,3,6,6,5,3,6,1,6,5,6,6,6,6,2,2,2,5,4,6,6,associates,35_54,100000_,0.868701312
3,3,3,3,5,5,6,5,5,6,5,4,6,6,7,6,7,5,7,6,7,2.36,3.64,2.48,1.84,1.8,1.72,2.52,2,3.36,3.76,1.68,36,28,61,43,6,4,2,2,6,1,5,3,2,2,3,5,3,2,4,No,Not sure,50,50,86,4.04,3.72,4.08,3.84,4.36,3.8,6,6,6,6,4.36,2.8,4.78,3.22,2.14,2.9,4.3,4.3,3.4,(2) agree,Yes,No,Yes,"[""None of the above""]",1,3,2.2,None,,Meat-eater,,9.85,0.923076923,42,Male,Midwest,White,8,112500,705,0,0,0,0,0,1,1,0,0,3,3,3,3,4,4,5,4,4,5,4,,5,5,6,5,6,4,6,5,6,5,,2,2,5,5,5,5,some_college,35_54,100000_,1.492782459
7,7,7,7,4,4,4,4,4,4,4,1,4,1,7,1,7,7,4,4,7,3.04,3.12,3.04,3,3.04,3.08,2.96,3.2,2.16,4.88,3,0,0,83,83,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,-1,-1,0,3.24,3.28,2.84,3.08,3,3.16,7,7,7,7,4.18,1,1,7,4.42,0.1,0.3,0,0.2,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",2,0,1.48,Protestant,,Meat-eater,,10.65,0.923076923,51,Female,Midwest,White,10,137500,706,0,0,1,0,0,0,0,0,0.2,6,6,6,6,,,,,,,,1,,1,6,1,6,6,,,6,6,6,6,6,6,6,6,6,bachelors,35_54,100000_,0.802254997
5,3,5,5,3,3,5,5,5,5,5,5,5,2,5,5,5,2,5,5,5,3.4,3.4,3.28,3.36,2.8,3.32,2.84,2.8,3.32,2.84,3.32,46,46,40,47,4,3,3,3,4,2,4,1,5,5,6,2,4,3,1,Not sure,Not sure,2,4,59,3.2,2.88,3.28,2.8,2.84,2.88,5,6,5,5,3.76,4.42,4.54,3.82,4.42,5.7,5.8,6.6,5.9,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.12,Protestant,,Meat-eater,I think this was a very good survey.,24.08,0.923076923,70,Female,Midwest,White,7,87500,707,0,0,0,0,1,0,0,0,0.2,4,3,4,4,3,3,4,4,4,4,4,4,4,2,4,4,4,2,4,4,4,,3,3,3,4,5,4,4,some_college,55_,75000_99999,1.093226041
7,7,7,7,7,7,4,4,4,4,4,4,7,7,7,7,7,3,7,7,7,3.04,2.96,3.04,2.96,2.96,3,3,3.04,3,3,3,11,12,12,10,4,5,5,7,1,1,1,1,1,1,1,5,1,1,1,No,Not sure,59,50,25,1.68,1.64,1.56,1.64,1.68,1.76,6,5,5,3,5.8,1,1,2.08,1.96,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Protestant,,Meat-eater,,10.93,0.923076923,51,Male,South,White,8,112500,708,0,0,0,0,0,1,0,0,0,6,6,6,6,6,6,,,,,,,6,6,6,6,6,3,6,6,6,,4,4,6,5,4,4,3,some_college,35_54,100000_,1.514505844
1,7,2,1,7,7,7,7,7,7,7,5,7,7,7,7,7,5,7,7,7,5,1,1.04,1,1,1.04,1,5,1,4.52,5,0,31,100,53,1,6,6,5,2,2,1,2,6,3,6,4,1,1,1,Not sure,Yes,5,5,100,3.92,4,4.08,4.28,4.4,4.16,7,6,7,7,1,1,6.94,1,1,0,3.1,0,0,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,4,2.2,Protestant,,Meat-eater,very interesting survey,9.72,0.923076923,41,Male,West,Black,10,175000,709,0,1,1,1,0,0,0,0,0.6,1,6,2,1,6,6,6,6,6,6,6,4,6,6,6,6,6,4,6,6,6,1,5,5,4,6,5,6,6,bachelors,35_54,100000_,0.939059986
3,3,3,3,3,3,3,3,3,3,2,3,3,2,6,3,6,2,3,3,3,3.52,2.68,3.4,3.48,3.36,2.64,2.64,3.2,2.68,2.6,2.68,24,27,59,29,3,2,3,3,7,5,7,6,6,4,6,7,7,5,7,Not sure,Not sure,0,-1,39,3.36,3.4,3.44,3.32,3.28,3.48,3,5,3,3,3.22,1.3,3.4,3.1,2.02,4.1,3.8,3.6,3.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.6,Other,Baptist,Meat-eater,,12,0.923076923,46,Female,South,White,8,112500,710,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,3,3,3,3,2,3,3,2,5,3,5,2,3,3,3,3,2,3,3,3,4,3,3,some_college,35_54,100000_,1.257906269
3,3,3,3,5,5,5,5,5,5,6,5,6,5,6,3,6,3,6,5,6,2.52,2.76,2.56,2.64,1.92,2.68,3.48,2.12,3.4,3.8,2.8,0,0,84,78,3,5,5,3,1,1,1,1,1,3,1,1,1,1,1,No,Not sure,50,50,60,2.56,2.24,3,3,3.32,3.28,3,6,6,7,4,3.4,4,3.52,4,0,0,4.9,0,(2) agree,No,No,No,"[""None of the above""]",0,3,3,Protestant,,Meat-eater,,11.37,0.923076923,47,Male,South,White,9,175000,711,0,0,0,0,0,1,0,0,0,3,3,3,3,4,4,4,4,4,4,5,4,5,4,5,3,5,3,5,4,5,3,4,4,3,3,5,5,6,associates,35_54,100000_,1.045907192
2,2,2,2,2,5,6,2,5,6,6,3,5,3,3,2,5,5,6,3,5,3.36,2.52,2,1.6,1.68,3.32,2.72,1.56,1.48,3.6,3.24,42,55,80,75,5,5,6,6,3,1,3,4,4,1,4,2,2,2,2,Yes,Yes,1,0,96,2,2.08,3.6,3.4,3.88,3.92,7,7,5,3,2.8,2.98,5.08,2.92,4.42,4.1,6.4,5.9,3.3,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.8,Catholic,,Meat-eater,,7.82,0.923076923,23,Male,West,White,11,137500,712,0,1,0,1,1,0,0,0,0.6,2,2,2,2,2,4,5,2,4,5,5,3,4,3,3,2,4,4,5,3,4,4,4,5,5,6,6,4,3,post_grad,18_34,100000_,1.13091751
2,4,2,2,1,2,2,2,1,2,2,1,4,2,2,2,5,1,7,4,7,3.4,2.72,1.2,1.04,1.04,1.08,1.04,1,1.08,4.68,3.12,2,2,87,86,7,2,2,2,3,3,3,1,1,1,3,1,3,7,1,No,Yes,10,10,100,5,2.72,5,2.56,2.28,2.6,7,7,7,7,6.52,1.12,1,7,7,5.5,0,6.2,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,5,Protestant,,Meat-eater,,11.37,0.923076923,45,Male,Midwest,White,8,137500,713,0,0,1,0,1,0,0,0,0.4,2,,2,2,1,2,2,2,1,2,2,1,,2,2,2,4,1,6,,6,6,2,2,2,6,6,6,6,some_college,35_54,100000_,1.492782459
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,6,4.92,4.96,4.96,4.92,4.96,4.96,4.92,4.92,4.96,4.92,4.92,100,98,100,100,7,5,5,5,2,2,1,2,2,2,2,2,2,2,1,No,Yes,1,1,100,4.92,5,5,5,5,5,7,7,7,7,7,7,7,6.82,7,10,10,9.9,10,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,5,Jewish,,Meat-eater,The survey waz good. I have no objection about this survey.,6.15,0.923076923,31,Male,South,White,11,112500,714,0,0,1,1,1,0,0,0,0.6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,6,4,4,4,6,6,6,6,post_grad,18_34,100000_,1.116535969
5,5,5,5,5,3,5,6,2,5,6,2,3,2,3,3,3,3,5,3,6,3.84,3.96,3.96,3.92,2.6,2.32,3.76,3.76,2.44,3.24,3.68,31,0,90,10,6,2,3,6,5,5,5,5,4,6,6,5,5,5,4,No,Yes,50,100,64,3.8,3.6,2.48,4.2,3.8,3.52,6,6,7,7,5.32,4.96,4.84,5.02,4.42,4,6.2,6.4,6.8,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2,Catholic,,Meat-eater,Very good length.,17.38,0.923076923,35,Male,South,White,11,137500,715,0,0,0,1,1,0,0,0,0.4,4,4,4,4,4,3,4,5,2,4,5,2,3,2,3,3,3,3,4,3,5,5,2,3,5,5,5,6,6,post_grad,35_54,100000_,1.0701352
7,7,6,7,6,6,7,7,7,7,7,7,6,7,7,7,7,6,7,7,7,5,5,4.72,5,5,5,5,5,5,5,5,100,100,100,100,7,1,6,1,7,7,7,7,7,7,7,7,7,7,7,No,Yes,1,2,100,5,5,5,5,4.6,5,7,7,6,7,6.52,7,7,7,7,10,10,10,10,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,5,Catholic,,Vegetarian,I like this survey,5.37,0.923076923,43,Male,West,White,11,225000,716,0,0,1,0,1,0,0,1,0.4,6,6,5,6,5,5,6,6,6,6,6,6,5,6,6,6,6,5,6,6,6,6,1,5,1,6,6,5,6,post_grad,35_54,100000_,1.083919076
1,1,1,1,1,1,6,6,6,6,5,5,7,6,5,5,6,5,7,7,6,3.72,4.12,4.08,3.72,3.84,3.88,3.92,4.04,3.36,3.72,3.44,67,67,78,85,5,1,1,3,7,6,6,6,5,5,6,6,7,5,5,Yes,Yes,0,10,88,3,2.88,4.36,4.28,3.96,3.88,5,5,6,6,3.22,3.1,2.98,4,5.2,6.4,6.6,6.9,6.5,(2) agree,No,Yes,Yes,"[""None of the above""]",0,3,2.8,Catholic,,Other restrictions,,12.05,0.923076923,35,Male,Northeast,White,11,137500,717,0,0,0,0,0,1,0,1,0,1,1,1,1,1,1,5,5,5,5,4,4,6,5,4,4,5,4,6,6,5,4,1,1,3,4,4,5,5,post_grad,35_54,100000_,1.087768676
4,4,4,4,2,2,2,2,2,2,2,2,2,2,4,2,4,2,4,4,4,2.12,2.32,2.52,2.56,2.2,2.12,2.48,2.48,2.68,2.68,1.96,7,6,8,57,6,3,3,3,2,2,2,5,2,1,3,1,4,1,2,No,No,0,0,36,2.48,2.68,2.84,2.48,2.36,2.88,3,3,3,3,2.38,2.44,4,3.94,5.02,1.2,0.9,0.9,1.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.48,Protestant,,Meat-eater,,24.53,0.923076923,69,Female,West,Asian,10,137500,718,0,0,0,0,0,1,0,0,0,,,,,2,2,2,2,2,2,2,2,2,2,,2,,2,,,,5,3,3,3,3,3,3,3,bachelors,55_,100000_,0.866003465
3,3,3,5,6,5,6,6,6,5,6,3,6,4,7,6,5,1,7,7,7,4.2,2.16,3.76,2.2,2.32,2.28,3.4,2.36,3.4,4.16,2.56,23,88,69,42,5,2,2,3,4,3,5,2,5,2,6,3,6,7,1,Not sure,Not sure,5,5,80,2.2,2.52,2.48,2.36,3.48,2.88,7,7,7,6,5.26,3.1,3.1,4.6,3.28,5.3,5.1,3.5,6.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.36,Catholic,,Meat-eater,,10.2,0.923076923,54,Female,Midwest,White,10,137500,719,0,0,0,0,0,1,0,0,0,3,3,3,4,5,4,5,5,5,4,5,3,5,,6,5,4,1,6,6,6,4,2,2,3,6,6,6,5,bachelors,35_54,100000_,0.802254997
7,6,3,5,5,6,6,6,3,6,6,1,6,1,5,6,5,7,6,3,5,4.8,2.08,4.4,4.2,4.96,1.84,4.08,4.56,4.6,4.2,1.76,79,76,97,86,5,3,6,2,3,5,7,7,5,4,6,6,3,5,7,No,Yes,2,2,89,3.6,4.28,4.72,4.12,4.72,4.84,7,6,6,7,5.68,6.4,6.04,6.64,7,9.5,7.8,9.4,7.9,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,1,1.24,Muslim,,Meat-eater,Nothing at all,7.97,0.923076923,33,Male,South,Black,11,225000,720,0,0,0,1,0,0,0,0,0.2,6,5,3,4,4,5,5,5,3,5,5,1,5,1,4,5,4,6,5,3,4,4,3,5,2,6,5,5,6,post_grad,18_34,100000_,1.056326831
7,1,7,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,5,2.04,1,1.64,1.4,1.76,1,1.72,1,1.44,1,1,0,0,11,40,7,5,6,7,1,1,2,2,5,2,3,1,3,1,1,No,Yes,30,40,60,4.52,4,3.84,3.36,2.76,4.6,6,6,5,7,6.4,1,1,7,6.28,0.6,0.8,1.1,0.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.12,Protestant,,Meat-eater,,8.9,0.923076923,25,Male,Northeast,White,10,137500,721,0,0,1,1,1,0,0,0,0.6,6,1,6,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,4,6,4,5,6,5,5,4,6,bachelors,18_34,100000_,1.039301372
6,6,6,6,3,2,5,6,2,6,6,5,5,5,6,6,6,4,7,7,7,2.92,3.04,3,3,3,3.04,3,3.04,3,2.96,3,47,50,72,51,5,4,4,4,5,5,6,6,6,6,5,6,6,4,6,Not sure,Not sure,0,0,63,3.64,3,4,3.04,3.52,3,6,5,5,7,3.94,1.9,5.14,4.78,3.7,4.9,5.1,5.1,5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Meat-eater,,8.62,0.923076923,75,Female,South,White,10,175000,722,0,0,0,0,1,0,0,0,0.2,5,5,5,5,3,2,4,5,2,5,5,4,4,4,5,5,5,,6,6,6,4,,,,5,4,4,6,bachelors,55_,100000_,0.81834259
1,7,1,5,3,2,6,3,5,3,6,6,7,2,6,5,6,2,5,6,7,4.56,3.48,1.32,1.12,1.6,1.52,1.8,4.84,1.16,4.88,4.32,0,2,98,74,5,1,3,2,6,4,5,4,5,5,7,1,6,5,4,Yes,Yes,-1,-1,94,3.88,3.52,3.92,2.12,3.72,4.6,7,6,6,5,5.2,1,4.66,5.26,4.48,0.6,1.5,6.7,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,7.27,0.923076923,47,Male,Midwest,White,10,137500,723,0,0,0,0,0,1,0,0,0,1,6,1,4,3,2,5,3,4,3,5,5,6,2,5,4,5,2,4,5,6,4,1,3,2,6,5,5,4,bachelors,35_54,100000_,0.965906531
2,6,2,2,6,6,7,7,7,7,7,7,6,6,6,6,6,7,7,7,6,4.96,4.96,4.92,4.84,4.96,4.96,4.8,4.28,4.96,4.96,4.32,100,99,97,95,2,2,2,2,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,0,0,95,4.52,4.24,4.4,4.96,4.36,4.28,6,6,6,6,6.52,6.22,6.16,6.16,6.04,9.4,9,8.5,9.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3,Catholic,,Other restrictions,thanks,18.93,0.923076923,29,Female,South,White,11,137500,724,0,0,0,1,1,0,0,1,0.4,2,5,2,2,5,5,6,6,6,6,6,6,5,5,5,5,5,6,6,6,5,2,2,2,2,5,5,5,5,post_grad,18_34,100000_,0.927363602
3,6,2,2,6,6,7,6,5,6,6,3,7,6,6,6,7,5,6,7,7,4.4,4.56,4.76,4.12,4.52,4.48,3.52,4,4.44,4.64,3.56,68,85,78,83,5,2,3,3,1,6,3,7,2,1,6,1,5,4,2,Yes,Yes,8,8,66,4.32,3.84,3.92,3.88,4,4.12,7,7,7,7,5.02,5.08,5.5,4.96,4.78,6.8,7.5,6.6,6.4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.68,Hindu,,Meat-eater,I enjoyed this survey,14.08,0.923076923,68,Female,South,White,5,175000,725,0,0,0,0,0,1,0,0,0,3,5,2,2,5,5,6,5,4,5,5,3,6,5,5,5,6,4,5,6,6,4,2,3,3,6,6,6,6,high,55_,100000_,1.129296316
3,6,3,2,7,7,7,7,7,7,7,7,7,7,6,6,7,7,7,7,7,3.76,3.92,4.92,4.2,3.6,3.92,4.24,4.08,4.2,4.72,4.04,95,93,96,95,6,3,3,1,5,7,7,7,5,7,7,6,6,7,1,Yes,Yes,0,0,100,5,5,4.8,4.92,4.92,5,7,7,7,7,6.82,7,7,6.76,6.46,0,10,9.1,8.6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,I've enjoyed this survey and thanks for allowing me to be a part.,82.35,0.923076923,76,Female,South,Black,11,175000,726,0,0,0,0,0,1,0,0,0,3,5,3,2,6,6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,6,5,3,3,1,6,6,6,6,post_grad,55_,100000_,0.845453768
5,4,6,7,4,6,5,5,3,5,5,3,6,5,6,3,7,3,7,6,5,3.92,1.8,3.92,1.84,1.84,1.4,1.88,1.6,2.12,3.6,1.84,19,15,71,55,1,2,3,3,7,7,6,1,3,6,3,3,1,7,6,No,Yes,10,5,98,2.88,4.36,2.88,4.56,4.52,4.24,6,5,5,3,3.88,2.86,2.5,4.9,4.06,1.4,2.8,5,2,(2) agree,No,Yes,No,"[""None of the above""]",0,1,1.44,Catholic,,Meat-eater,,7.48,0.923076923,33,Female,Northeast,White,10,112500,727,0,0,0,0,0,1,0,0,0,4,,5,6,,5,4,4,3,4,4,3,5,4,5,3,6,3,6,5,4,1,2,3,3,5,4,4,3,bachelors,18_34,100000_,0.863214703
2,5,2,2,2,3,6,6,1,5,3,1,3,2,6,2,6,1,5,6,3,3.68,2.36,3.52,2.2,4.52,1,2.4,1,3.68,5,1.52,0,0,99,71,5,3,5,6,5,3,4,4,6,2,4,5,6,7,4,No,Yes,5,8,100,4.32,1.52,4.96,1,1,4.04,5,3,3,3,2.14,1,6.22,5.74,7,0,7.6,7,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,4.08,Catholic,,Meat-eater,No feedback,10.53,0.923076923,56,Male,Northeast,White,10,175000,728,0,0,0,0,0,1,0,0,0,2,4,2,2,2,3,5,5,1,4,3,1,3,2,5,2,5,1,4,5,3,4,3,4,5,4,3,3,3,bachelors,55_,100000_,1.001511004
6,6,6,6,6,3,7,5,5,3,5,3,2,1,7,6,5,2,5,5,7,3.52,3.56,5,2.36,4.44,4.24,2.56,2.36,3.44,5,5,0,0,65,60,2,7,7,7,1,1,1,7,5,5,2,5,3,1,1,No,Not sure,5,4,100,5,3.56,3,1.88,1.04,4,5,6,6,7,1.06,1.96,5.38,1.24,7,2.1,6.2,10,0.7,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,5,Catholic,,Other restrictions,,13.17,0.923076923,32,Female,Northeast,White,10,112500,729,0,0,0,0,0,1,0,1,0,5,5,5,5,5,3,6,4,4,3,4,3,2,1,6,5,4,2,4,4,6,2,6,6,6,4,5,5,6,bachelors,18_34,100000_,0.863214703
7,7,7,7,4,4,4,4,4,7,4,1,7,4,4,3,4,4,4,4,7,5,5,5,1,1.08,1.08,1,1,1,4.96,4.88,0,0,98,100,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,-1,-1,0,1,1,1,5,1,1,7,7,7,7,5.86,1,1.18,7,3.52,0.2,0,4.1,0,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.08,Protestant,,Meat-eater,,7.48,0.948717949,51,Female,Midwest,White,10,137500,730,1,0,0,0,1,0,0,0,0.4,6,6,6,6,,,,,,6,,1,6,,,3,,,,,6,6,6,6,6,6,6,6,6,bachelors,35_54,100000_,0.802254997
7,7,7,7,7,7,7,7,7,7,7,7,3,5,1,3,4,2,7,7,7,1.08,1,1,1,1,1,1,1,1,1,1,100,100,100,100,5,1,1,1,7,4,5,4,7,5,4,4,4,4,4,Yes,Not sure,1,1,99,3.8,3.2,3.88,3.64,3.88,3.8,7,7,7,7,6.16,4.84,5.86,5.26,6.28,8.1,8.3,8,8.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.68,None,,Meat-eater,Thank you for a awesome survey,8.07,0.923076923,34,Male,Midwest,White,5,112500,731,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,6,6,6,6,6,6,3,4,1,3,,2,6,6,6,4,1,1,1,6,6,6,6,high,18_34,100000_,1.390727135
5,6,6,5,6,2,5,5,3,6,6,2,2,6,7,3,3,6,6,1,5,1.96,4.32,1.92,2.4,4.36,4,3.52,3.48,3.92,4.12,3.76,60,60,83,31,6,6,5,3,5,3,6,5,6,2,6,6,3,7,5,Yes,Yes,4,2,62,3.72,1.84,3.96,2.16,3.24,4.48,3,5,2,6,5.74,3.04,4.66,5.92,5.08,6.5,8,3.1,9.1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,1,3.76,None,,Other restrictions,,3.55,0.923076923,42,Female,Northeast,White,8,137500,732,0,0,1,0,0,0,1,1,0.2,4,5,5,4,5,2,4,4,3,5,5,2,2,5,6,3,3,5,5,1,4,5,5,4,3,3,4,2,5,some_college,35_54,100000_,1.2786338
7,2,7,7,7,7,2,1,1,2,1,1,2,1,2,1,6,1,2,2,5,5,4.84,5,3.76,3.88,3.6,5,3.52,4.48,4.88,4.76,1,0,45,20,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,50,100,44,1,1.2,3.16,1.4,1.64,2.48,5,2,5,5,6.52,1,1,6.52,6.28,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,Protestant,,Pescatarian,,16.18,0.923076923,52,Female,Midwest,White,5,137500,733,0,0,0,0,0,1,0,1,0,6,2,6,6,6,6,2,1,1,2,1,1,2,1,2,1,5,1,2,2,4,6,6,6,6,4,2,4,4,high,35_54,100000_,1.10709576
6,6,6,6,1,1,2,3,2,5,3,1,3,5,6,3,3,2,6,6,6,1.48,1.32,1.48,1.52,1.4,1.28,1.24,1.16,1.48,1.4,1.16,11,3,20,8,7,7,7,7,1,1,1,2,3,1,3,1,2,2,1,No,No,-1,-1,2,1.4,1.44,1.4,1.44,1.52,1.56,5,5,5,5,6.16,1.42,1.6,1.78,4.78,1.1,1.1,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Protestant,,Meat-eater,,6.85,0.923076923,69,Male,Midwest,White,8,137500,734,0,0,0,0,0,1,0,0,0,5,5,5,5,1,1,2,3,2,4,3,1,3,4,5,3,3,2,5,5,5,6,6,6,6,4,4,4,4,some_college,55_,100000_,1.500876014
6,5,5,6,1,2,2,5,1,3,3,2,5,3,3,3,6,5,5,3,3,3.04,2.68,3.32,2.76,2.4,2,2.76,2,2.68,3.24,3.8,60,54,67,56,6,5,5,5,6,7,7,3,4,4,4,3,5,7,7,Yes,Yes,0,3,100,3.4,2,3.72,2,2.16,2.04,5,2,2,5,4.6,1.84,4.72,5.14,1.78,3.5,5.7,6.3,5.5,(2) agree,No,No,Yes,"[""None of the above""]",0,4,3.6,Protestant,,Meat-eater,,16.25,0.923076923,65,Female,Midwest,White,10,137500,735,0,0,0,0,0,1,0,0,0,5,4,4,5,1,2,2,4,1,3,3,2,4,3,3,3,5,4,4,3,3,5,4,4,4,4,2,2,4,bachelors,55_,100000_,0.806604656
2,3,2,3,1,1,1,1,1,3,3,2,1,1,6,1,1,1,1,1,7,4.12,3.92,3.76,4.04,3.96,4.08,4.12,3.8,4.16,4.84,4.76,24,23,74,71,6,2,3,3,7,7,7,7,7,7,7,7,7,7,7,No,Not sure,9,12,75,4.68,3.96,4.28,4,3.96,4.2,7,7,2,3,3.1,2.86,5.32,2.86,5.5,7.6,7.9,7.3,7.9,(2) agree,No,No,Yes,"[""None of the above""]",4,4,4.36,Catholic,,Meat-eater,Robot right. Another thing to look forward too.,7.52,0.923076923,63,Male,Northeast,White,10,27500,736,0,0,0,0,0,1,0,0,0,2,3,2,3,1,1,1,1,1,3,3,2,1,1,5,1,1,1,1,1,6,5,2,3,3,6,6,2,3,bachelors,55_,25000_49999,0.735057317
4,4,4,4,4,4,4,4,4,4,4,4,5,6,6,3,3,3,4,4,6,2.96,3,3,4.48,3.04,3,3.04,1.12,2.96,4.52,3.04,50,89,51,49,4,4,4,4,7,7,6,5,7,4,7,4,3,7,7,Yes,Not sure,2,2,49,2.96,2.96,3,2.96,2.96,2.96,6,4,4,4,4,4,4,4,4.06,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,38.9,0.923076923,38,Male,Northeast,Asian,7,52500,737,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,4,5,5,3,3,3,,,5,,,,,5,,,,some_college,35_54,50000_74999,1.520797492
2,5,3,2,1,2,1,5,1,1,2,4,5,1,3,2,7,1,6,5,5,3.6,2.24,3.64,2,3.72,3.6,3.76,2.12,2.2,3.24,3.6,22,20,75,24,6,5,5,5,1,4,7,1,5,1,4,4,6,2,1,No,No,50,25,56,3.76,3.4,2.96,3.64,2.56,3.64,5,5,5,5,2.8,4.42,2.38,3.16,2.62,1.8,2,1.8,1.6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.32,None,,Meat-eater,,12.72,0.923076923,71,Female,South,White,10,17500,738,0,0,0,0,0,1,1,0,0,2,4,3,2,1,2,1,4,1,1,2,,4,1,3,2,6,1,5,4,4,5,4,4,4,4,4,4,4,bachelors,55_,_24999,0.516716188
2,6,2,3,6,1,7,7,5,6,7,7,7,5,7,5,7,5,7,7,7,3.56,3.4,1.84,1.72,4.24,3.8,1.84,4.4,5,4.96,4.6,69,78,86,30,7,3,6,3,5,3,4,7,7,5,7,3,1,6,7,Not sure,Yes,10,0,100,1.08,1,1,4.96,3.96,4.52,7,6,7,7,1,1,5.62,1,7,1,2.1,6.5,1.9,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.8,Protestant,,Meat-eater,,15.28,0.923076923,35,Female,Northeast,Black,9,22500,739,0,0,0,0,0,1,0,0,0,2,5,2,3,5,1,6,6,4,5,6,6,6,4,6,4,6,4,6,6,6,6,3,5,3,6,5,6,6,associates,35_54,_24999,0.527485933
2,1,1,2,1,2,1,2,6,2,6,2,7,7,7,6,6,6,1,1,6,1.76,1.72,1.72,1.84,1.48,1.64,1.56,2.2,1.44,4.08,1.76,89,74,94,78,6,1,2,1,4,5,6,7,5,6,4,4,4,5,5,No,Yes,15,20,80,3.56,1.96,2.72,1.6,2.48,2.6,6,6,2,5,2.14,1.72,1.9,2.32,2.02,1.8,2.3,1.5,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,1.68,Protestant,,Meat-eater,,8.45,0.923076923,37,Female,Northeast,Black,5,57500,740,0,0,0,0,0,1,0,0,0,2,1,1,2,1,2,1,2,5,2,5,2,6,6,6,5,5,5,1,1,5,5,1,2,1,5,5,2,4,high,35_54,50000_74999,1.021314222
4,4,7,7,4,4,5,4,4,1,4,1,4,4,4,4,4,1,4,4,4,1.28,1.2,1.2,1.16,1.2,1.28,1.36,1.32,1.24,1.36,1.2,9,8,36,38,5,5,5,5,1,1,1,1,1,1,1,1,1,1,1,No,No,20,20,68,1.56,1.64,1.6,3.04,1.12,1.56,5,5,2,1,6.52,1,1,5.86,1.24,0.5,0.7,0.9,0.9,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.84,Catholic,,Meat-eater,,9.85,0.923076923,59,Female,Northeast,White,8,42500,741,0,1,0,0,1,0,0,0,0.4,,,6,6,,,4,,,1,,1,,,,,,1,,,,4,4,4,4,4,4,2,1,some_college,55_,25000_49999,0.943539213
3,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,5,5,1.76,1,1,1.08,4.92,1.64,4.12,5,5,0,0,100,0,7,7,7,5,3,1,1,1,1,2,1,2,2,1,1,No,No,500,250,4,1,1,1,1,1,1,7,2,7,2,7,1,1,7,7,0,6.1,6.9,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,5,Catholic,,Meat-eater,,11.52,0.923076923,32,Female,Northeast,White,9,47500,742,0,0,0,0,1,0,0,0,0.2,3,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,6,6,6,4,6,2,6,2,associates,18_34,25000_49999,0.676188725
6,5,6,5,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,2,4.2,4.12,3.72,2.92,4.16,2.32,3.48,2,2.24,4.8,4.4,21,31,66,61,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,20,15,88,1.04,1.12,1.56,1.32,1.64,4.48,7,1,1,1,1.6,1.24,2.02,6.46,2.98,0.1,0.7,0.9,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,15.65,0.923076923,49,Female,Northeast,White,9,22500,743,0,0,0,0,0,1,0,0,0,5,4,5,4,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,2,6,6,6,6,6,1,1,1,associates,35_54,_24999,0.557551887
6,4,6,6,2,3,2,2,2,4,3,5,6,1,2,1,3,5,2,2,6,1.76,1.88,1.8,1.72,1.84,1.76,1.84,2.12,2,2.12,1.84,15,13,15,14,6,5,6,7,5,5,5,5,5,5,6,5,6,4,4,Not sure,Not sure,26,20,73,2,1.56,1.72,1.8,1.56,1.84,7,5,7,7,4.96,4.42,5.44,4.96,4.9,2.7,2.1,2.8,3,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3,Protestant,,Meat-eater,,7.28,0.923076923,49,Female,Northeast,White,10,52500,744,0,0,0,0,0,1,0,0,0,5,,5,5,2,3,2,2,2,,3,4,5,1,2,1,3,4,2,2,5,5,4,5,6,6,4,6,6,bachelors,35_54,50000_74999,0.782277844
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.04,1,1,1,1,1,1,1,1,1,0,1,0,0,7,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,-1,-1,0,1,1,1.04,1,1.04,1,5,5,1,1,7,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Undisclosed,,Meat-eater,,19.5,0.923076923,61,Female,Northeast,White,7,32500,745,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,4,4,1,1,some_college,55_,25000_49999,0.943539213
6,6,5,6,6,6,6,6,5,6,6,6,7,6,2,7,6,5,6,6,5,2.24,2.68,2.16,2.48,2.28,2.76,2.36,2.08,2.56,2.88,2.44,49,53,60,54,6,5,6,6,3,3,3,3,4,3,3,4,3,4,3,Not sure,No,1,1,43,3.56,3.44,2.56,3.6,2.72,2.48,6,6,6,6,2.26,3.82,3.16,2.26,2.62,2.4,3,3.3,3.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,2,None,,Meat-eater,,8.72,0.923076923,32,Male,Northeast,Black,5,112500,746,0,0,1,0,1,0,1,0,0.4,5,5,4,5,5,5,5,5,4,5,5,5,6,5,2,6,5,4,5,5,4,5,4,5,5,5,5,5,5,high,18_34,100000_,1.356875029
6,6,6,5,6,4,4,6,6,2,2,2,5,2,4,3,4,2,5,6,6,3.16,3.24,3.04,3,3.2,3.16,3.04,3.12,3.32,3,4.24,62,64,62,62,5,3,5,5,3,1,4,2,2,2,2,2,2,3,1,Not sure,Yes,10,10,92,3.12,3.2,3.2,3.2,3.12,3.16,5,3,6,7,4.18,3.28,4.24,4.18,3.1,3.5,5.1,5,3.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.24,Protestant,,Meat-eater,,14.38,0.923076923,55,Female,Northeast,Black,10,87500,747,0,0,0,0,0,1,0,0,0,5,5,5,4,5,,,5,5,2,2,2,4,2,,3,,2,4,5,5,4,3,4,4,4,3,5,6,bachelors,55_,75000_99999,0.690154731
2,2,2,2,6,2,6,6,6,2,6,6,6,6,6,6,6,6,6,6,6,4.08,4.04,4.04,4.08,4.04,2.24,4.12,2.24,3.76,4.08,4.2,70,69,70,72,2,2,2,2,6,4,6,5,2,6,2,2,5,2,3,Yes,Yes,10,10,64,3.92,4.04,4.08,4.08,4.28,3.96,2,5,6,6,2.62,5.56,5.62,2.44,2.5,7.1,6.4,7,7.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.24,None,,Meat-eater,,7.43,0.923076923,51,Female,Northeast,Black,8,57500,748,0,0,0,0,0,1,1,0,0,2,2,2,2,5,2,5,5,5,2,5,5,5,5,5,5,5,5,5,5,5,2,2,2,2,2,4,5,5,some_college,35_54,50000_74999,1.143794605
1,2,1,1,2,1,3,3,1,5,7,3,5,7,7,7,7,4,5,5,6,3.76,2,3.4,1.12,2.28,1.16,2.12,1,1.32,4.04,1.4,33,36,99,60,7,1,1,1,6,7,5,7,4,4,6,6,7,2,6,Yes,Yes,0,0,100,1.92,2.84,4.96,3.52,4.76,3.16,7,7,5,5,5.02,1.78,5.62,1.72,6.34,1.3,3.6,6.7,1.7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.28,Catholic,,Meat-eater,Good job,10.77,0.923076923,56,Female,Northeast,White,7,17500,749,0,0,1,0,1,0,0,0,0.4,1,2,1,1,2,1,3,3,1,4,6,3,4,6,6,6,6,,4,4,5,6,1,1,1,6,6,4,4,some_college,55_,_24999,0.811729608
6,7,7,6,6,7,6,6,7,6,7,6,6,6,7,7,6,5,5,6,7,2,4.44,3.52,4.2,5,5,4.16,4.72,4.12,5,5,98,83,75,98,6,7,6,6,6,5,5,7,7,5,7,6,5,4,7,Yes,Yes,0,0,27,1.72,2,1.72,1.68,1.92,1.8,7,7,7,7,7,1,1,6.88,6.7,0,0,0,0,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.76,Muslim,,Other restrictions,Great topic,6.3,0.923076923,55,Female,Northeast,White,10,62500,750,0,0,0,0,1,0,0,1,0.2,5,6,6,5,5,6,5,5,6,5,6,5,5,5,6,6,5,4,4,5,6,5,6,5,5,6,6,6,6,bachelors,55_,50000_74999,0.786519191
4,4,4,4,1,1,1,2,2,1,1,1,5,1,5,1,1,1,4,5,5,4.28,2.24,1.16,1.56,3.24,1.24,2.28,1.44,2.32,4.56,2.12,7,22,91,69,7,3,2,4,1,2,1,4,4,5,6,3,5,1,1,Not sure,Not sure,10,0,50,1.24,1.16,1.92,1.08,1.12,1.12,2,2,3,6,6.46,1.12,1.12,6.64,5.38,0.3,0.6,4.4,1.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,15.7,0.923076923,49,Male,Northeast,Asian,10,42500,751,0,0,0,0,0,1,1,0,0,,,,,1,1,1,2,2,1,1,1,4,1,4,1,1,1,,4,4,6,3,2,,2,2,3,5,bachelors,35_54,25000_49999,0.763834334
4,5,4,4,5,7,7,7,5,6,6,6,6,6,5,5,6,5,6,6,6,4.56,4.6,3.56,3,3,2.28,2.96,2.2,4.36,4.8,4.72,1,1,86,50,4,3,5,5,4,3,4,2,2,2,4,3,2,4,5,No,Yes,60,40,76,3,3,3,5,4.64,3,6,6,6,6,4,4,4,3.04,1.12,0.2,2.6,5,2.4,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,1.88,Agnostic,,Pescatarian,,11.4,0.923076923,31,Male,Northeast,White,10,72500,752,0,0,1,1,1,0,1,1,0.6,,4,,,4,6,6,6,4,5,5,5,5,5,4,4,5,4,5,5,5,,3,4,4,5,5,5,5,bachelors,18_34,50000_74999,0.982692793
5,2,2,3,5,5,3,3,3,5,3,2,5,5,6,6,3,2,3,3,6,2.36,2.8,3.88,2.56,3.8,3.48,2.76,3.76,2.56,3.56,3.68,28,47,62,78,1,5,2,5,3,1,5,6,3,2,4,3,7,5,3,Yes,No,3,2,58,3.2,2.68,3.44,2.68,3.4,2.56,5,5,6,3,5.2,3.34,3.52,4.6,3.34,4,4.5,4.3,6,(2) agree,No,No,No,[],4,4,2.48,Agnostic,,Pescatarian,,3.3,0.923076923,32,Female,Northeast,Black,10,77500,753,0,0,0,0,0,0,1,1,0,4,2,2,3,4,4,3,3,3,4,3,2,4,4,5,5,3,2,3,3,5,1,4,2,4,4,4,5,3,bachelors,18_34,75000_99999,0.716196583
2,5,1,1,2,7,6,6,1,6,2,4,5,2,3,1,6,2,6,6,6,1.8,2,4.04,2.08,3.16,2.12,4.08,2.12,2.68,1.8,2.2,25,33,61,65,6,5,5,3,5,6,4,3,3,5,7,3,7,7,5,Not sure,Not sure,5,9,77,4.56,3.68,2.32,1.8,3.4,2.32,5,2,5,7,3.52,1.42,5.56,4.42,4.54,2.3,2.2,2.5,1.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,1,2.04,Undisclosed,,Meat-eater,,16.75,0.923076923,35,Female,Northeast,White,10,72500,754,0,0,1,0,0,0,1,0,0.2,2,4,1,1,2,6,5,5,1,5,2,,4,2,3,1,5,2,5,5,5,5,4,4,3,4,2,4,6,bachelors,35_54,50000_74999,0.782277844
5,5,4,3,4,3,5,4,3,5,4,4,4,4,3,5,4,4,5,5,5,3.76,3.64,3.72,4.24,3.88,3.88,3.92,3.32,3.92,3.72,3.68,77,81,78,77,6,5,6,5,5,5,6,5,6,2,4,6,5,4,7,Not sure,No,10,10,76,3.08,3.16,3.16,3.04,3.68,3.16,6,6,7,7,3.7,3.04,3.82,3.34,2.8,4.5,4.7,5.4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.32,Protestant,,Meat-eater,,18.2,0.923076923,36,Female,Northeast,White,10,42500,755,0,0,0,0,0,1,0,0,0,4,4,,3,,3,4,,3,4,,,,,3,4,,,4,4,4,5,4,5,4,5,5,6,6,bachelors,35_54,25000_49999,0.607225833
2,5,2,3,3,3,3,3,3,2,3,2,3,2,3,2,6,3,3,3,3,3.88,5,2.48,2.52,2.16,2.52,3.72,3.36,2.68,5,5,51,54,100,83,3,5,5,6,4,4,4,4,4,4,3,4,4,4,4,Yes,Yes,3,3,100,4.04,3.64,4.84,3.04,3,4.64,7,6,6,6,3.94,2.68,3.82,4.78,3.28,5.5,2.8,7.7,3.7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.36,None,,Meat-eater,,14.73,0.948717949,26,Female,Northeast,White,10,77500,756,0,0,0,0,0,1,1,0,0,2,4,2,3,3,3,3,3,3,2,3,2,3,2,3,2,5,3,3,3,3,3,4,4,5,6,5,5,5,bachelors,18_34,75000_99999,0.757018777
2,6,2,2,2,6,6,4,4,4,4,2,6,5,6,3,6,5,6,3,6,2.4,2.4,2.32,1.96,1.68,1,1.44,1.04,2,1.6,1,0,0,86,79,6,2,2,2,7,4,5,6,6,7,3,7,7,2,3,No,Not sure,50,60,87,3.96,3.56,3.4,4,4.6,3.04,6,6,4,6,6.1,1.9,4,6.16,4,0,0,1.9,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,None,14.05,0.923076923,61,Male,Northeast,White,9,12500,757,0,0,0,0,0,1,0,0,0,2,5,2,2,2,5,5,,,,,2,5,4,5,3,5,4,5,3,5,5,2,2,2,5,5,,5,associates,55_,_24999,0.67492615
4,4,4,4,2,4,2,2,2,2,4,2,2,2,4,5,4,2,6,6,6,2.4,2,2.28,2.32,2.52,1.8,3.2,2.72,2.76,1.92,2.32,28,33,44,41,7,5,5,5,1,2,1,2,1,1,2,1,2,1,1,No,Not sure,1,1,5,2.16,2.32,3.12,1.52,2.16,1.52,5,5,7,7,7,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",2,2,1,Other,Non-denomination,Meat-eater,"Interesting survey, and not too long.",14.03,0.923076923,66,Female,West,Black,10,175000,758,0,0,0,0,0,1,0,0,0,,,,,2,,2,2,2,2,,2,2,2,,4,,2,5,5,5,6,4,4,4,4,4,6,6,bachelors,55_,100000_,0.78418577
6,5,4,4,3,3,5,5,4,5,4,3,6,5,5,4,4,2,4,4,4,3.28,3.12,2.6,3.68,3.36,2.12,3.48,1.64,3.44,2.36,2.44,21,10,61,37,5,3,5,3,1,1,1,1,3,1,1,1,2,1,1,Yes,Yes,1,10,95,2.16,2.64,3.92,2.2,2.64,3.6,6,3,6,6,4.72,1.78,4.66,5.14,4.72,4.5,5.6,4.5,4.2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,1.56,Agnostic,,Meat-eater,,12.25,0.923076923,72,Female,South,White,8,27500,759,0,0,0,0,0,1,1,0,0,5,4,,,3,3,4,4,,4,,3,5,4,4,,,2,,,,4,3,4,3,5,3,5,5,some_college,55_,25000_49999,0.928243795
5,4,7,7,4,4,4,4,4,4,4,3,4,4,4,4,4,2,4,4,5,1.08,1.28,1.24,1.12,1.2,1,1.36,1.04,1.4,1.2,1.2,0,0,6,0,4,5,5,6,2,4,1,2,1,2,3,1,2,1,4,No,Not sure,1,1,0,4.76,4.6,4.2,4.72,4.12,4.12,4,6,5,6,6.76,1,4,6.88,2.08,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,46.1,0.923076923,65,Male,Midwest,Indigenous,5,32500,760,0,0,0,0,0,1,0,0,0,4,,6,6,,,,,,,,3,,,,,,2,,,4,,4,4,5,,5,4,5,high,55_,25000_49999,0.347213695
5,2,5,7,1,2,1,2,1,6,2,6,4,5,5,2,6,1,4,4,4,5,3,5,2.12,2.96,2.96,3.08,1.52,5,5,5,1,0,20,15,3,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,50,50,51,1,1,1,1,1,1,5,5,6,7,5.5,1,1.12,6.04,4.24,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.6,Catholic,,Other restrictions,,31.97,0.923076923,70,Female,Northeast,White,10,52500,761,0,0,0,0,0,1,0,1,0,4,2,4,6,1,2,1,2,1,5,2,5,,4,4,2,5,1,,,,3,5,6,6,4,4,5,6,bachelors,55_,50000_74999,0.786519191
7,1,7,7,1,1,1,1,1,7,3,7,1,1,1,2,1,1,5,1,1,1.16,1.04,1,2.28,1.12,2.76,1.04,1.04,1.12,1.12,1.08,5,1,64,29,6,6,7,7,1,1,1,4,3,5,2,4,2,1,1,Not sure,No,10000000,5,27,1.04,1.08,1.04,1,1,1,5,5,5,3,1.06,1.06,1,1.06,1.06,0.1,6.2,0,0.1,(2) agree,Yes,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.04,Catholic,,Meat-eater,submit,13.75,0.923076923,32,Female,Northeast,White,7,82500,762,0,0,0,1,1,0,0,0,0.4,6,1,6,6,1,1,1,1,1,6,3,6,1,1,1,2,1,1,4,1,1,5,5,6,6,4,4,4,3,some_college,18_34,75000_99999,1.169952076
7,1,7,7,2,1,3,1,1,1,1,1,1,1,2,1,2,1,1,4,4,1.92,2.24,2.12,1.88,2.36,2.28,2.4,2.12,2.2,2.12,2.36,24,32,46,40,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,5,2.24,1.08,1.32,1.04,1.08,1.08,3,1,1,1,7,1.3,2.02,1.18,2.5,7.8,0.7,0.8,0.8,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,15.67,0.923076923,49,Female,Northeast,White,6,47500,763,0,0,0,0,0,1,0,0,0,6,1,6,6,2,1,3,1,1,1,1,1,1,1,2,1,2,1,1,,,,6,6,6,3,1,1,1,high,35_54,25000_49999,0.837959436
7,1,7,7,1,1,2,1,1,1,1,1,5,1,1,1,1,1,7,7,7,3.44,5,3.32,3.8,1.08,1,1,1,3.2,3.72,5,0,0,12,0,7,5,7,7,2,7,1,1,1,1,1,1,1,1,7,No,No,70,70,43,1,1.4,2.6,1,1,1,7,7,7,6,7,1,5.14,7,7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,11.18,0.923076923,35,Female,Northeast,White,5,52500,764,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,2,1,1,1,1,1,4,1,1,1,1,1,6,6,6,6,4,6,6,6,6,6,5,high,35_54,50000_74999,1.079527691
1,1,1,1,1,6,6,2,2,2,6,1,5,1,2,1,3,1,2,1,5,1.36,1.32,1.24,4,3.96,3.56,2.64,3.6,4.16,2.04,3.52,59,58,99,55,7,1,6,7,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,0,10,100,5,4.84,4.04,1.76,1,4.32,6,3,1,3,4.72,1.6,4.24,5.26,1,0.6,1.5,8.8,0,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1,Catholic,,Meat-eater,No Comment.,35.82,0.923076923,51,Male,South,White,7,112500,765,1,1,1,1,1,0,0,0,1,1,1,1,1,1,5,5,2,2,2,5,1,4,1,2,1,3,1,2,1,4,6,1,5,6,5,3,1,3,some_college,35_54,100000_,1.514505844
3,5,3,6,6,6,6,6,4,6,6,4,5,5,5,5,5,4,6,6,5,3.44,3.52,3.2,2.48,2.64,2.56,2.56,2.52,2.44,3.4,3.36,42,41,70,34,3,5,4,5,3,3,5,5,5,6,4,6,6,2,6,Not sure,Yes,10,20,78,4.16,3.56,3.6,3.56,3.6,3.8,7,7,6,7,5.26,2.56,4.42,3.58,3.04,4.5,4.5,4.3,4.1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.12,None,,Meat-eater,,13.93,0.923076923,45,Female,Northeast,White,9,12500,766,0,0,0,0,0,1,1,0,0,3,4,3,5,5,5,5,5,,5,5,,4,4,4,4,4,,5,5,4,3,4,,4,6,6,5,6,associates,35_54,_24999,0.557551887
3,2,3,3,7,5,5,1,7,2,5,5,7,3,6,2,7,5,7,5,5,3.96,1.84,4.2,3.88,4.12,1.72,1.6,1.48,3.8,3.76,4.12,70,69,54,15,5,2,7,3,4,2,3,4,5,2,1,3,4,3,3,Yes,Yes,3,4,76,4.36,1.6,4.16,1.72,4.12,1.48,7,7,6,6,5.02,5.74,5.56,5.74,5.5,1.1,7.9,7.9,1.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,2,4.08,None,,Meat-eater,,5.8,0.948717949,21,Female,South,White,5,22500,767,1,1,1,0,0,0,1,0,0.6,3,2,3,3,6,4,4,1,6,2,4,4,6,3,5,2,6,4,6,4,4,4,2,6,3,6,6,5,5,high,18_34,_24999,0.739964014
5,5,5,5,5,5,5,5,5,3,3,3,4,3,4,4,3,4,4,2,6,4.32,4.4,4.6,4.28,4.52,4.44,4.28,4.56,4.36,4.4,4.32,25,28,27,27,3,5,6,5,3,3,1,1,1,1,3,2,3,1,3,Not sure,Not sure,10,10,85,4.48,4.16,4.6,4.48,4.4,4.2,5,3,5,5,2.38,6.22,6.04,2.5,5.8,8.8,8.5,1.7,8.2,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.2,Catholic,,Meat-eater,No comments,13.87,0.923076923,65,Female,Northeast,White,5,67500,768,0,0,0,0,1,0,0,0,0.2,4,4,4,4,4,4,4,4,4,3,3,3,,3,,,3,,,2,5,3,4,5,4,4,3,4,4,high,55_,50000_74999,1.085380665
1,3,1,1,4,4,6,6,6,7,7,7,7,5,7,6,7,2,7,7,7,2.68,2.68,2.48,2.32,2.92,2.84,2.84,2.88,2.8,2.4,3.36,0,27,57,58,3,1,2,2,1,1,2,3,3,4,5,4,3,1,1,No,Yes,5,2,95,2.04,3.64,3.2,3.16,3.12,3.44,7,7,7,7,5.56,3.52,4.54,3.34,2.5,3.9,5.9,4.4,4.5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Catholic,,Pescatarian,,10.95,0.923076923,54,Female,Midwest,Indigenous,5,27500,769,0,0,0,0,0,1,0,1,0,1,3,1,1,,,5,5,5,6,6,6,6,4,6,5,6,2,6,6,6,3,1,2,2,6,6,6,6,high,35_54,25000_49999,0.286830864
7,2,7,6,3,3,5,2,1,3,2,1,2,2,2,2,6,1,5,3,5,4.28,2.48,3.28,4.12,2.36,2.32,2.16,3.08,2.04,4.36,3.8,27,25,53,29,6,5,5,6,5,2,1,3,5,2,2,2,3,3,2,Not sure,Yes,0,0,81,2.16,1.8,3.96,1.72,1.84,1.64,6,5,7,7,7,1.12,4.3,5.98,5.56,1.8,2,2.3,2.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.48,Agnostic,,Meat-eater,,8.6,0.923076923,30,Female,Midwest,White,5,27500,770,0,0,0,0,1,0,1,0,0.2,6,2,6,5,3,3,4,2,1,3,2,1,2,2,2,2,5,1,4,3,4,5,4,4,5,5,4,6,6,high,18_34,25000_49999,0.847783062
1,2,3,2,1,1,2,2,1,1,1,1,2,1,2,1,2,1,2,2,2,1.12,1.8,1.24,1.36,1.28,1.4,1.24,1.28,1.32,1.28,1.24,2,1,90,16,7,6,6,6,5,4,6,4,7,1,7,1,5,5,3,No,Not sure,11,-1,59,4.88,1.24,4.92,1.08,1.12,1.12,7,6,7,7,6.88,1.06,4.66,6.94,7,0.1,4.4,0.2,0.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,1.32,Jewish,,Meat-eater,,8.2,0.923076923,60,Male,South,White,10,112500,771,0,0,1,0,0,0,0,0,0.2,1,2,3,2,1,1,2,2,1,1,1,1,2,1,2,1,2,1,2,2,2,6,5,5,5,6,5,6,6,bachelors,55_,100000_,0.985275824
7,4,4,5,4,4,4,4,1,4,5,4,4,1,7,1,4,3,4,4,7,1,1,1,1,1,1,1,1,1,1,1,20,25,84,84,4,1,4,5,5,3,3,1,4,5,5,7,7,3,4,Not sure,Yes,10,0,100,2.24,2.2,4.32,1.72,2.12,2.16,1,5,4,6,1.72,2.08,3.64,3.1,6.46,3.3,1.9,6.5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,7.38,0.923076923,38,Female,Midwest,White,5,27500,772,0,0,0,0,0,1,0,0,0,6,,,4,,,,,1,,4,,,1,6,1,,3,,,6,,1,,4,1,4,,5,high,35_54,25000_49999,0.81255107
6,7,7,6,3,3,6,5,6,3,6,1,7,6,6,6,7,5,6,6,5,4.6,4.6,4.16,4.52,3.88,4.84,4.64,4.2,4.48,4.2,3.52,92,91,80,89,5,3,3,3,7,4,6,5,5,6,7,6,7,6,6,Yes,Yes,10,15,83,4.6,4.32,3.92,4.28,4.32,4.52,6,6,7,7,6.04,5.8,6.46,6.22,5.56,9.5,8.3,9.5,8.2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,4,4.28,Protestant,,Meat-eater,Very interesting survey,4.5,0.923076923,42,Female,South,White,10,175000,773,0,1,0,0,0,0,0,0,0.2,5,6,6,5,3,3,5,4,5,3,5,1,6,5,5,5,6,4,5,5,4,4,3,3,3,5,5,6,6,bachelors,35_54,100000_,0.813929634
5,6,3,2,3,5,2,2,6,3,5,6,2,5,2,2,5,2,5,6,3,2.52,3.96,2.52,3.6,3.28,3.36,3.76,3.56,3.52,3.64,3.68,18,15,77,57,5,5,5,6,2,2,2,6,7,6,5,1,4,3,3,Not sure,Not sure,0,2,43,4.04,2.44,2.52,3.64,3.64,3.64,6,2,5,6,4.9,4.48,5.74,3.16,4.72,6.4,4.1,6.3,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.4,Protestant,,Meat-eater,,4.98,0.923076923,21,Female,South,White,5,52500,774,0,0,0,0,0,1,0,0,0,4,5,3,2,3,4,2,2,5,3,4,5,2,4,2,2,4,2,4,5,3,4,4,4,5,5,2,4,5,high,18_34,50000_74999,1.108077042
1,6,1,2,4,4,6,6,1,6,6,6,6,6,6,4,6,5,6,6,7,3.4,3.44,3.12,2.32,3.16,3.44,3.24,3.04,3.76,4,3.64,53,51,79,74,6,2,5,5,5,4,5,5,2,5,4,4,5,5,4,Not sure,Yes,4,7,95,4,4.16,4.32,4.44,4.4,4.64,7,7,6,6,5.26,1.6,1.54,2.08,2.14,1.7,3.8,1.9,0.9,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.76,Catholic,,Meat-eater,Interesting and unique survey here I enjoyed it very much.,9.82,0.923076923,53,Male,Midwest,White,7,22500,775,0,0,0,0,0,1,0,0,0,1,5,1,2,,,5,5,1,5,5,5,5,5,5,,5,4,5,5,6,5,2,4,4,6,6,5,5,some_college,35_54,_24999,0.942569616
3,2,2,6,2,2,4,4,1,2,2,1,5,2,4,4,5,1,4,4,4,2.52,2.36,4.08,2.04,1.92,2.28,4.28,2.6,1.68,4.24,2.44,36,24,85,97,5,4,5,2,2,1,2,3,6,2,5,1,2,1,2,Not sure,Yes,6,20,80,2.24,1.92,3.48,2.04,1.88,4.84,6,5,3,5,2.14,2.14,2.86,2.2,4.84,2.7,2.8,2.4,2.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,,10.48,0.923076923,66,Female,South,White,5,62500,776,0,0,0,0,0,1,0,0,0,3,2,2,5,2,2,,,1,2,2,1,4,2,,,4,1,,,,4,,4,2,5,4,3,4,high,55_,50000_74999,1.0677859
5,3,5,5,5,5,5,5,3,5,5,3,5,5,5,5,5,5,3,5,5,4.08,4.08,4.04,3.52,4.04,3.96,3.96,3.6,3.84,3.28,4.08,60,45,57,58,5,5,3,3,3,3,4,3,4,2,3,3,3,3,2,Not sure,Not sure,1,1,30,2.36,2.4,2.32,2.4,2.4,2.36,6,6,6,6,4.96,2.5,2.86,2.68,5.02,2.7,2.8,2.9,2.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.92,Protestant,,Meat-eater,GREAT SURVEY,17.07,0.923076923,50,Male,South,Asian,10,97500,777,0,0,0,0,0,1,0,0,0,4,3,4,4,4,4,4,4,3,4,4,3,4,4,4,4,4,4,3,4,4,4,4,3,3,5,5,5,5,bachelors,35_54,75000_99999,0.897891004
5,3,6,5,3,5,5,3,3,6,6,2,5,3,6,3,6,3,6,2,3,3.84,3.88,3.76,2.28,2.64,3.64,3.72,2.48,3.68,2.48,3.72,38,40,65,69,6,5,5,6,3,3,3,1,2,1,2,1,3,2,3,No,No,1,0,33,2.28,2.64,3.68,2.24,3.8,3.64,5,5,5,5,5.02,2.08,3.22,3.04,5.14,3.7,3.4,5.4,3.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.6,Catholic,,Meat-eater,,19,0.923076923,49,Male,Midwest,White,5,37500,778,0,0,1,0,1,0,0,0,0.4,4,3,5,4,3,4,4,3,3,5,5,2,4,3,5,3,5,3,5,2,3,5,4,4,5,4,4,4,4,high,35_54,25000_49999,0.978302895
3,1,2,3,3,2,2,2,1,3,2,1,5,3,5,3,7,1,6,4,5,3.96,1.04,1.24,1.04,1.12,3.84,1.08,1.12,2.16,1.92,1,23,16,98,29,5,4,6,6,2,1,2,1,1,5,5,3,2,6,2,No,No,-1,-1,0,3.32,3.44,2.96,1.56,1.76,1.96,6,7,6,7,7,1,1.06,1.48,5.5,0,1.5,1.3,2.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1,None,,Vegetarian,,13.85,0.923076923,18,Female,South,White,8,137500,779,0,1,1,0,1,0,1,1,0.6,3,1,2,3,3,2,2,2,1,3,2,1,4,3,4,3,6,1,5,,4,4,,5,5,5,6,5,6,some_college,18_34,100000_,1.312448741
2,2,3,4,2,4,5,4,2,5,4,2,4,4,6,6,6,3,6,5,7,1.92,3.08,1.8,1,1,2.44,2.52,1.12,1.96,3.44,2,19,21,69,59,4,3,3,3,1,1,4,5,6,2,6,7,3,1,1,No,Not sure,-1,-1,30,2.16,1.84,3.52,1.84,1.8,1.84,5,3,5,2,1.96,1,4.78,5.38,5.5,0.5,5.6,2,1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.92,Other,I do not associate with any said religious group but believe Christ is our lord and Savior,Meat-eater,,12.97,0.923076923,65,Male,Midwest,White,5,47500,780,0,0,0,0,0,1,0,0,0,2,2,3,,2,,4,,2,4,,2,,,5,5,5,3,5,4,6,,3,3,3,4,3,4,2,high,55_,25000_49999,0.983607049
7,1,7,7,1,1,1,1,1,1,1,1,4,1,4,1,4,1,4,4,4,1.08,1.2,1.2,1.08,1.2,1.12,1,1.2,1.2,1.16,1.12,0,0,0,0,7,7,7,7,1,1,1,1,1,1,2,1,1,1,1,No,No,0,0,1,1,1,1,1,1,1.12,5,2,5,5,7,1,1,7,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Other,Apostolic,Meat-eater,,14.78,0.923076923,47,Female,South,White,9,32500,781,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,,1,,1,,1,,,,6,6,6,6,4,2,4,4,associates,35_54,25000_49999,0.637581867
7,3,7,7,3,2,2,2,1,6,2,2,2,1,5,2,5,1,6,6,6,4.56,4.48,4.6,3.08,4.16,2.88,3,3.04,3,4.44,3.08,5,2,27,3,2,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,25,1.12,2.96,3,1.08,1.16,1.08,6,6,6,6,1.3,1.12,1.9,1.24,1.3,0.4,0.3,0.6,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,1.64,None,,Meat-eater,,9.23,0.923076923,39,Female,Northeast,White,8,57500,782,0,0,0,0,0,1,1,0,0,6,3,6,6,3,2,2,2,1,5,2,2,2,1,4,2,4,1,5,5,5,2,5,6,6,5,5,5,5,some_college,35_54,50000_74999,1.208989283
5,2,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2.64,3.72,4.32,2.44,2.2,2.36,1.76,2.32,2.28,3.24,3.96,26,25,66,66,2,3,2,5,4,7,2,5,5,5,3,6,1,6,4,Yes,No,5,10,20,2.72,3.56,2.52,3.48,3.72,2.36,5,6,5,5,2.5,1.96,6.04,2.92,2.98,2,7,7.7,1.4,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.92,Protestant,,Meat-eater,,31.07,0.923076923,57,Male,Northeast,White,5,175000,783,0,0,0,0,0,1,0,0,0,4,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,3,2,4,4,5,4,4,high,55_,100000_,1.382065043
6,3,7,7,2,1,6,1,1,1,1,1,5,1,3,2,3,1,2,1,6,4.04,1.68,1.96,1.68,1.44,1.72,1.84,1.64,3.64,4.8,4.48,24,71,97,68,7,6,7,7,5,4,4,3,1,1,4,2,5,7,2,Not sure,Yes,3,10,83,5,3.72,4.84,2.2,2.52,3.6,7,6,7,7,2.5,1.24,5.14,5.5,5.38,0.3,1.6,3.5,2.6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.08,Hindu,,Vegetarian,,11.58,0.923076923,25,Female,Midwest,White,8,47500,784,0,0,0,0,0,1,0,1,0,5,3,6,6,2,1,5,1,1,1,1,1,4,1,3,2,3,1,2,1,5,6,5,6,6,6,5,6,6,some_college,18_34,25000_49999,0.949452844
4,4,4,4,2,4,4,4,1,4,5,1,4,3,2,2,5,4,4,5,5,3.32,3.6,3.52,2.6,2.48,2.24,2.52,1.88,2.44,3.68,2.6,56,64,56,59,5,5,5,5,5,7,7,6,7,1,6,1,4,7,4,Yes,Yes,0,0,81,3.52,3.32,3.56,2.72,2.8,2.64,6,2,6,5,5.44,3.04,2.74,5.74,4.42,2.8,6.5,3.2,3.9,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,2.56,Protestant,,Meat-eater,,10.53,0.923076923,43,Female,Midwest,White,5,77500,785,0,0,0,1,0,0,0,0,0.2,,,,,2,,,,1,,4,1,,3,2,2,4,,,4,4,4,4,4,4,5,2,5,4,high,35_54,75000_99999,0.970896667
5,5,3,5,5,4,5,5,5,5,6,3,6,6,5,5,3,6,3,5,6,1.92,1.52,3.88,1.52,2.2,1.64,3.6,1.4,1.56,1.68,2,20,6,69,9,5,3,3,5,6,4,4,4,3,5,6,4,6,7,5,Yes,Yes,2,2,83,1.32,1.2,4.36,1.32,3.36,1.56,6,6,6,6,5.92,1.96,3.76,5.14,2.08,0.4,1.7,6.2,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.04,Protestant,,Meat-eater,,6.63,0.923076923,55,Female,South,White,7,32500,786,0,0,0,0,0,1,0,0,0,4,4,3,4,4,,4,4,4,4,5,3,5,5,4,4,3,5,3,4,5,4,3,3,4,5,5,5,5,some_college,55_,25000_49999,0.928243795
7,6,7,7,4,4,5,5,5,4,4,4,5,6,6,4,6,3,6,2,7,5,2.32,1.84,1,1,2.84,4.04,2.56,2.04,5,2.52,59,59,100,100,7,1,7,7,5,2,2,1,1,3,6,2,2,2,1,No,Yes,10,0,100,1,1,5,3.12,2.36,2.4,7,7,7,7,5.32,1,4,5.2,2.38,6,3.5,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.56,Other,Hermetic/Kemetic,Vegetarian,N/A,13.72,0.923076923,24,Male,Northeast,Black,5,82500,787,0,0,1,1,1,0,0,1,0.6,6,5,6,6,,,4,4,4,,,,4,5,5,,5,3,5,2,6,6,1,6,6,6,6,6,6,high,18_34,75000_99999,1.18994715
1,6,3,5,1,2,5,2,1,2,5,2,5,2,3,2,6,2,6,6,6,4.04,4,4.32,4.04,4.08,4.36,4.2,2.56,4.12,2.32,2.56,41,20,97,80,6,2,2,2,6,5,4,4,5,3,6,5,5,7,4,No,No,-1,-1,0,4.28,2,4.2,3.68,4.4,2.16,6,7,7,7,7,1,1,7,2.98,0,0,3.5,0,(2) agree,No,No,No,"[""None of the above""]",0,1,1.8,Protestant,,Meat-eater,The survey was fine.,16.07,0.923076923,68,Female,Midwest,Black,10,32500,788,0,0,0,0,0,1,0,0,0,1,5,3,4,1,2,4,2,1,2,4,2,4,2,3,2,5,2,5,5,5,5,2,2,2,5,6,6,6,bachelors,55_,25000_49999,0.560082233
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.44,1.48,2.48,1.76,1.32,2.48,1.04,2.16,1.96,2.28,1.84,100,94,100,88,4,4,4,4,5,2,6,2,2,1,2,5,1,1,2,Not sure,Yes,0,0,100,2.48,2.2,5,2.36,2.56,2.6,7,5,6,3,1.06,1.12,3.16,3.58,3.1,0.3,5.7,5.6,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,4,3,None,,Meat-eater,Great topic. Good survey. I enjoyed contributing to the company and I would like more surveys please if possible. Thank you.,11.58,0.923076923,79,Female,South,White,9,22500,789,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,6,4,5,3,associates,55_,_24999,0.551487514
6,7,7,7,7,7,7,7,5,6,7,7,6,5,7,6,7,7,7,7,7,3.8,4.28,4.52,4.24,4.56,4.56,4.28,3.92,3.84,3.8,4.88,73,80,86,69,7,6,7,7,2,6,4,3,5,5,5,4,4,5,3,Yes,Not sure,5,5,75,4.08,4.28,4.44,3.84,4.44,4.16,5,7,7,7,5.56,5.92,5.92,5.56,5.2,7.3,8.5,7.4,7.3,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,3.56,Catholic,,Meat-eater,,4.58,0.923076923,39,Female,South,White,10,112500,790,0,1,0,1,0,0,0,0,0.4,5,6,6,6,6,6,6,6,4,5,6,6,5,4,6,5,6,6,6,6,6,6,5,6,6,4,6,6,6,bachelors,35_54,100000_,0.813929634
2,2,2,2,1,2,2,2,2,2,1,2,2,2,2,2,5,2,3,3,3,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,1.6,23,23,23,23,2,5,5,5,1,1,1,1,1,1,1,1,1,1,1,No,No,1E+14,1E+14,0,1.04,1,4.96,1,1.04,4.96,3,2,2,3,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,0,5,Protestant,,Meat-eater,I have no feedback or additional comments to share.,29.58,0.923076923,70,Female,South,White,8,52500,791,0,0,0,1,0,0,0,0,0.2,2,2,2,2,1,2,2,2,2,2,1,2,2,2,2,2,4,2,3,3,3,2,4,4,4,3,2,2,3,some_college,55_,50000_74999,1.195839365
2,2,2,5,2,2,1,1,1,5,1,1,1,1,3,1,3,1,6,6,7,1.24,1.24,1.24,1.24,1.24,1.24,1.2,1.24,1.24,4.8,4.6,7,8,52,12,7,6,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Yes,1,1,74,1.04,1.04,2.8,1.04,1.04,4.88,3,5,5,5,1.06,1,4.12,1,6.4,0.1,0.1,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.32,Protestant,,Meat-eater,,26.8,0.923076923,65,Male,South,White,9,27500,792,0,0,0,0,0,1,0,0,0,2,2,2,4,2,2,1,1,1,4,1,1,1,1,3,1,3,1,5,5,6,6,5,6,6,3,4,4,4,associates,55_,25000_49999,0.771803818
3,5,3,3,3,1,3,3,3,5,3,3,5,2,3,3,3,2,5,6,5,3.68,3.44,3.68,3.56,3.64,3.72,3.6,2.4,3.76,3.76,3.72,31,33,31,32,3,3,3,3,1,1,2,1,1,1,2,2,2,1,1,Yes,Not sure,0,0,77,2.56,2.6,3.52,2.56,2.4,2.52,5,5,6,5,5.32,2.86,3.04,4.72,3.22,3.8,2.8,3,3.1,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Other,Baptist,Meat-eater,,9.77,0.923076923,69,Female,Northeast,Black,7,62500,793,0,0,0,0,0,1,0,0,0,3,4,3,3,3,1,3,3,3,4,3,3,4,2,3,3,3,2,4,5,4,3,3,3,3,4,4,5,4,some_college,55_,50000_74999,1.14999602
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,4,1,1,1,1,1,1,1,1,1.08,1,1,0,0,0,0,4,4,4,4,1,1,1,1,1,1,1,1,1,2,1,No,No,1,1,0,3,3,3,3,3,3,5,5,3,5,7,1,1,4,2.38,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,Protestant,,Meat-eater,,14.32,0.923076923,77,Female,Midwest,White,5,17500,794,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,1,,,,,,,,,,,,,,4,4,3,4,high,55_,_24999,0.702830167
6,6,6,6,4,4,4,4,4,4,4,4,1,1,1,1,1,1,4,4,4,3.96,3.84,4,4.08,3.84,3.84,3.92,3.84,4,3.84,3.92,23,25,32,24,6,7,7,7,2,2,1,1,1,1,1,1,1,2,2,No,No,0,0,72,3.52,3.56,3.56,3.6,3.52,3.6,7,6,6,6,5.02,5.2,4.9,5.26,5.08,6.4,5.9,4.8,5.8,(2) agree,No,No,No,"[""None of the above""]",0,0,4.76,Undisclosed,,Meat-eater,,5.08,0.923076923,41,Female,South,White,5,42500,795,0,0,0,0,0,1,1,0,0,5,5,5,5,,,,,,,,,1,1,1,1,1,1,,,,5,6,6,6,6,5,5,5,high,35_54,25000_49999,0.824375539
5,5,5,5,4,4,5,4,2,4,4,2,4,2,2,2,4,4,3,4,6,3.8,3.76,2.6,2.64,2.68,3.92,4.12,2.84,2.64,4,3.8,61,57,62,53,6,5,7,7,7,4,3,5,1,3,7,7,2,2,2,Not sure,Not sure,10,10,90,1.16,2.12,2.12,1.32,1.44,1.8,5,5,6,6,3.1,1.36,4.24,5.74,2.68,5.2,7.1,6,5.3,(2) agree,No,No,Yes,"[""None of the above""]",1,3,4.2,Catholic,,Meat-eater,,9.5,0.923076923,57,Female,South,White,9,72500,796,0,0,0,0,0,1,0,0,0,4,4,4,4,,,4,,2,,,2,,2,2,2,,,3,,5,5,4,6,6,4,4,5,5,associates,55_,50000_74999,0.825838341
4,4,4,4,3,3,2,4,2,2,2,3,4,4,4,2,4,4,4,4,4,1,1,1,1,1,1,1,1.04,1.04,1.04,1,12,11,11,16,6,6,6,6,1,2,1,2,1,1,1,1,1,1,2,Not sure,No,10,10,60,4.24,1.4,4.28,1.32,1.4,1.8,6,6,6,6,1.78,1.06,4.06,6.04,5.86,0.3,0,0.6,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,None,,Meat-eater,,15,0.923076923,74,Male,South,White,8,92500,797,0,0,0,0,0,1,1,0,0,,,,,3,3,2,,2,2,2,3,,,,2,,,,,,5,5,5,5,5,5,5,5,some_college,55_,75000_99999,1.335386773
5,3,4,4,5,5,3,3,3,3,3,3,5,3,3,3,5,3,5,5,5,3,3,3,3,3,3,3,3,3,3,3,30,30,30,30,5,5,5,5,4,3,5,4,4,4,3,2,3,3,2,Not sure,Not sure,0,0,50,3,3,3,3,3,3,5,5,5,5,4.66,2.56,2.92,4.66,4.78,3,3,3,3,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,23.23,0.923076923,81,Female,South,White,7,22500,798,0,0,0,0,0,1,0,0,0,4,3,,,4,4,3,3,3,3,3,3,4,3,3,3,4,3,4,4,4,4,4,4,4,4,4,4,4,some_college,55_,_24999,0.798570914
3,3,5,5,3,3,6,5,1,5,3,4,6,5,7,4,7,3,7,7,7,3.68,3.64,3.92,3.76,3.72,1.44,3.28,1.44,3.92,1.4,1.64,52,53,77,32,6,3,1,3,3,6,4,3,2,2,2,2,2,5,6,Not sure,Not sure,1,1,56,3.52,1.56,2.24,3.36,2.32,3.8,7,7,7,7,6.52,1.36,5.32,5.38,2.38,1.3,2.5,1.3,8.8,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.88,Protestant,,Meat-eater,,69.45,0.974358974,64,Female,West,White,7,67500,799,0,0,0,0,0,1,0,0,0,3,3,4,4,3,3,5,4,1,4,3,,5,4,6,,6,3,6,6,6,5,3,1,3,6,6,6,6,some_college,55_,50000_74999,1.211242374
2,2,7,7,2,3,3,3,2,3,2,2,5,3,2,2,1,2,3,3,3,3.8,3.16,1.84,1.88,3.32,1.28,1,3.12,3.84,4.4,2.72,0,0,88,23,7,5,5,6,5,3,6,7,4,6,5,7,7,1,1,No,No,20,0,18,3.6,3.84,3.76,1,2.08,1.52,5,5,5,5,5.92,1,2.2,6.94,7,0,6.2,0,1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.04,Muslim,,Meat-eater,,15,0.923076923,25,Male,Midwest,White,8,112500,800,0,0,1,0,1,0,0,0,0.4,2,2,6,6,2,3,3,3,2,3,2,2,4,3,2,2,1,2,3,3,3,6,4,4,5,4,4,4,4,some_college,18_34,100000_,1.557509098
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,7,1.2,1.44,1.16,1,1,1,1,1,1,1.04,1,1,0,3,6,7,6,6,7,2,1,1,1,1,1,2,1,2,3,1,Not sure,Not sure,15,-1,79,5,5,5,1,1,1,7,6,7,7,7,1,1,7,7,0,0,7.2,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,2,Protestant,,Meat-eater,,11.48,0.923076923,41,Female,South,White,9,137500,801,0,0,1,0,1,0,0,0,0.4,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,,1,1,1,6,6,5,5,6,6,5,6,6,associates,35_54,100000_,0.868701312
3,2,3,3,2,3,5,5,6,3,3,2,5,2,2,1,5,6,6,3,6,3.48,4.72,4.52,1,1,1.8,2.08,1,1,3.36,3.92,0,0,63,71,6,2,5,6,2,1,2,6,7,7,6,5,5,1,6,No,No,10,1,100,4.12,1.92,4.08,4.24,4.2,3.72,7,7,5,6,7,1,4.36,7,4.66,0,5.9,5.8,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.12,Catholic,,Meat-eater,none,17.33,0.923076923,63,Male,Northeast,White,5,57500,802,0,0,0,0,0,1,0,0,0,3,2,3,3,2,3,4,4,5,3,3,2,4,2,2,1,4,5,5,3,5,5,2,4,5,6,6,4,5,high,55_,50000_74999,1.306786841
6,7,7,7,4,4,7,4,1,7,7,7,7,4,4,1,7,7,7,7,7,4.12,4.2,4.72,1.92,2.4,2.28,2.08,2.2,3.08,5,4.28,32,40,98,61,7,4,4,5,3,2,3,5,5,7,5,7,4,2,5,Not sure,Yes,1,0,97,4.76,3.56,4.96,4.8,4.84,4.84,7,7,7,7,4.84,2.74,6.1,4.72,1.12,4.3,4.1,3.9,4.2,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2.84,Catholic,,Meat-eater,,9.4,0.923076923,69,Female,Midwest,White,9,67500,803,0,0,0,0,0,1,0,0,0,5,6,6,6,,,6,,1,6,6,6,6,,,1,6,6,6,6,6,6,,,4,6,6,6,6,associates,55_,50000_74999,0.81399289
6,6,7,6,5,5,4,4,1,4,2,2,4,2,6,2,6,1,6,7,4,4.88,4.96,1.28,4.84,4.48,4.96,5,5,4.92,4.88,1.64,1,0,20,24,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,0,6,73,1,1.48,3.68,1.32,1.4,3.48,6,2,2,1,4.3,1.84,2.32,5.8,4.66,1.2,0.5,2.3,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Undisclosed,,Meat-eater,,10.1,0.923076923,43,Female,Midwest,Other (Non-Hispanic),5,112500,804,0,0,0,0,0,1,1,0,0,5,5,6,5,4,4,,,1,,2,2,,2,5,2,5,1,5,6,,6,6,6,6,5,2,2,1,high,35_54,100000_,1.179176092
4,6,4,4,4,4,4,4,4,2,2,2,5,4,6,3,4,3,4,4,6,2.96,3.96,2.72,2.56,3.64,2.84,2.56,2.6,3,2.88,2.92,48,18,56,47,1,5,5,4,1,1,3,3,6,5,4,7,2,7,4,No,No,0,0,39,3.16,2.96,3.24,3.08,2.76,3.08,6,7,7,7,7,1,3.22,5.62,4.48,3.4,3.6,3.4,3.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.84,None,,Meat-eater,,12.45,0.923076923,66,Female,South,White,5,22500,805,0,0,0,0,0,1,1,0,0,,5,,,,,,,,2,2,2,4,,5,3,,3,,,5,1,4,4,,5,6,6,6,high,55_,_24999,0.713057947
7,1,7,7,1,7,7,1,1,1,1,1,1,2,1,2,1,1,2,2,5,5,3.4,4.84,1.32,4.92,1,1.08,1.2,3,1,1.76,26,40,42,19,7,7,7,7,7,5,6,3,4,3,7,1,2,7,7,Not sure,Yes,3,4,99,2.12,1.44,4.52,1.72,1.64,1.24,5,2,6,7,6.82,1.36,1,7,7,0.5,1.5,1.7,0.9,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.52,Protestant,,Meat-eater,,19.23,0.923076923,53,Female,West,White,8,17500,806,0,0,0,1,1,0,0,0,0.4,6,1,6,6,1,6,6,1,1,1,1,1,1,2,1,2,1,1,2,2,4,6,6,6,6,4,2,5,6,some_college,35_54,_24999,0.804495102
6,3,6,6,5,3,5,2,3,5,2,3,5,5,5,3,6,3,5,6,5,4.16,3.96,4.96,3.96,4,3.84,4.96,3.76,4.04,4.96,4.96,49,51,96,75,6,5,6,6,3,4,5,6,4,4,2,6,2,7,2,No,Not sure,60,30,82,1.04,1.04,2.28,1.96,1.96,3.08,6,5,5,6,6.94,1.06,1.06,6.88,6.94,0,0.1,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,1,1.6,Other,Non denominational,Meat-eater,,14.47,0.923076923,62,Male,South,Black,8,67500,807,0,0,0,0,1,0,0,0,0.2,5,3,5,5,4,3,4,2,3,4,2,3,4,4,4,3,5,3,4,5,4,5,4,5,5,5,4,4,5,some_college,55_,50000_74999,1.362138005
5,7,7,6,5,6,5,5,6,6,6,5,5,6,6,6,6,6,2,2,7,4.32,3.56,4,3.56,3.68,3.48,3.48,3.44,4.2,3.44,4.36,75,67,46,73,6,5,6,6,2,3,1,2,4,6,5,4,4,3,5,Yes,Yes,5,2,66,3.8,3.48,3.4,3.44,3.76,4.2,6,5,6,5,5.38,5.14,5.14,4.78,5.5,6.8,6.3,6.4,6.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.76,Protestant,,Meat-eater,,34.33,0.923076923,36,Female,South,Black,9,17500,808,0,0,1,0,1,0,0,0,0.4,4,6,6,5,4,5,4,4,5,5,5,4,4,5,5,5,5,5,2,2,6,5,4,5,5,5,4,5,4,associates,35_54,_24999,0.518935024
5,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,1.08,1,1,1,1,1.08,1,1,1,1,1,31,31,2,34,6,6,6,6,2,1,2,1,1,3,1,1,1,1,2,Not sure,Not sure,0,0,97,4.04,4,4.44,3.92,4.12,4.24,4,4,4,4,4.66,4.66,4.66,4.6,4.78,7.1,6.6,6.1,6.3,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,5.58,0.923076923,45,Female,South,White,5,52500,809,0,0,0,0,0,1,0,0,0,4,,4,4,,,,,,,,,,,,,,,5,,,5,5,5,5,,,,,high,35_54,50000_74999,1.062027807
6,7,7,7,5,7,7,7,1,1,1,5,7,6,7,7,7,3,7,7,7,4.68,2.36,3.88,4.4,1.44,1.2,1.16,1.28,3.76,4.6,1.2,67,37,84,86,3,7,7,7,1,1,1,1,6,5,3,6,4,1,1,Yes,Yes,20,20,96,2.36,2.52,1.36,4.24,4.16,4.36,7,7,7,7,2.56,4.78,1.24,5.68,2.44,0.2,0.3,6.9,0,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1,Agnostic,,Meat-eater,,26.32,0.948717949,42,Female,Midwest,White,8,22500,810,0,0,0,0,0,1,1,0,0,5,6,6,6,4,6,6,6,1,1,1,4,6,5,6,6,6,3,6,6,6,3,6,6,6,6,6,6,6,some_college,35_54,_24999,0.782872007
4,4,4,4,4,4,4,4,1,5,4,4,4,4,4,4,4,1,4,4,4,3,3,3,3,3,3,3.04,2.96,3,3,2.96,0,0,100,0,5,2,4,4,2,2,2,1,1,2,1,2,2,2,2,No,Not sure,100,50,49,5,3,3,3,3,3,5,5,5,5,3.94,4,4,4,4,0,0,0,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,3.4,Protestant,,Meat-eater,,20.38,0.923076923,61,Male,Midwest,White,10,97500,811,0,1,0,0,0,0,0,0,0.2,,,,,,,,,1,4,,,,,,,,1,,,,4,2,,,4,4,4,4,bachelors,55_,75000_99999,0.851669745
4,4,4,4,6,6,4,4,2,5,4,1,4,1,7,6,7,2,5,5,5,3.96,1.92,3.56,1.76,3.44,3,3.88,1.76,2.16,3.92,2.52,10,10,80,64,2,5,4,4,2,4,2,3,6,1,1,7,4,1,2,Not sure,Not sure,10,10,70,2.36,3.04,3.72,2.96,3,3.84,5,6,5,6,4.6,3.46,4,4.72,4.96,3.2,3.2,5.7,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.56,Catholic,,Meat-eater,,10.35,0.923076923,67,Female,Midwest,White,8,62500,812,0,0,0,0,0,1,0,0,0,,,,,5,5,,,2,4,,1,,1,6,5,6,2,4,4,4,2,4,,,4,5,4,5,some_college,55_,50000_74999,1.178686788
4,6,2,7,4,6,6,6,1,6,4,4,7,4,6,4,7,4,6,4,4,4.84,4.92,2.28,4.16,3.76,2.52,4.2,3.96,4.76,4.88,4.84,60,41,95,85,4,2,6,4,6,6,3,1,1,2,2,2,2,7,5,Not sure,Yes,0,1,100,2.6,4.92,4.12,3.88,3.6,4,7,7,7,6,4.18,1.18,1.24,2.8,2.92,5,1.8,3.5,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.92,Atheist,,Meat-eater,,13.08,0.923076923,30,Female,West,White,8,57500,813,0,0,0,0,0,1,1,0,0,,5,2,6,,5,5,5,1,5,,,6,,5,,6,,5,,,,2,5,,6,6,6,5,some_college,18_34,50000_74999,1.256946609
4,4,4,5,4,4,4,4,4,4,4,4,5,2,4,4,4,1,4,4,6,1.68,1.64,1.96,2.36,3.88,3.16,1.72,1.64,2.44,2.36,1.68,4,3,38,30,6,2,3,5,4,2,3,3,2,1,1,1,5,2,1,Not sure,Not sure,50,0,33,3.44,3.28,3.36,3.52,3.04,3.84,6,7,7,7,4.42,1,1.48,5.98,4.12,0.8,1.2,5.5,0.7,(2) agree,Yes,No,No,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,,12.33,0.923076923,45,Female,Midwest,White,10,225000,814,0,0,0,0,0,1,0,0,0,,,,4,,,,,,,,,4,2,,,,1,,,5,5,2,3,4,5,6,6,6,bachelors,35_54,100000_,0.802254997
3,6,3,5,3,2,5,5,2,5,3,3,1,4,1,1,3,3,5,5,7,4.12,3.56,1.8,2.48,3.84,2.52,2.32,2.48,3.04,1.04,3.52,1,2,17,1,4,1,3,2,4,6,4,4,4,5,5,6,6,4,5,Not sure,Yes,90,50,80,4.48,2.76,4.64,2.88,2.4,3.12,7,6,7,7,6.94,1,2.08,5.14,3.76,0.7,1.1,2.2,0.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.76,Catholic,,Meat-eater,,20.28,0.923076923,27,Female,South,Black,10,77500,815,0,0,1,0,1,0,0,0,0.4,3,5,3,4,3,2,4,4,2,4,3,3,1,,1,1,3,3,4,4,6,,1,3,2,6,5,6,6,bachelors,18_34,75000_99999,0.704586545
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.96,3,3,3,3,2.96,2.96,3,3,3,3,50,50,49,51,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,-1,-1,49,3,3,3,3,3,3,4,4,5,5,4,4,4.06,4,4,4.9,5,5,4.9,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,dumb survey,12.72,0.923076923,71,Female,Midwest,White,7,17500,816,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,,,,6,6,6,6,,,4,4,some_college,55_,_24999,0.787116576
3,3,3,2,4,4,5,4,3,2,2,3,6,3,5,3,2,1,6,3,5,4.8,4.2,3.72,1.68,2.8,2.96,4.8,1,4.8,1,1,0,0,96,96,5,4,5,5,1,1,2,1,5,1,6,1,2,1,1,No,Not sure,25,70,32,4.16,2.76,4.04,2,1.48,2,3,2,2,5,6.7,1,1,5.44,5.44,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",0,3,3.4,Catholic,,Meat-eater,Thank you.,11.23,0.923076923,46,Male,West,White,10,12500,817,0,0,1,1,0,0,0,0,0.4,3,3,3,2,,,4,,3,2,2,3,5,3,4,3,2,1,5,3,4,4,,4,4,3,2,2,4,bachelors,35_54,_24999,0.62673602
4,1,3,3,1,1,4,5,1,1,1,1,5,1,4,1,4,1,6,4,7,1,1,1,1,1,1,1,1,1,1,1,0,0,97,51,4,3,5,5,2,2,1,1,1,3,1,1,1,2,2,Not sure,Yes,10,0,47,1.16,2.72,3,1,1,2.84,6,5,7,7,7,1,6.76,4.12,6.58,0,5.2,5.4,0,(2) agree,No,No,No,"[""None of the above""]",0,2,2.04,Agnostic,,Meat-eater,,10.73,0.923076923,74,Male,South,White,6,22500,818,0,0,0,0,0,1,1,0,0,,1,3,3,1,1,,4,1,1,1,1,4,1,,1,,1,5,,6,,3,4,4,5,4,6,6,high,55_,_24999,0.858514226
3,6,6,2,5,2,6,6,2,6,6,6,5,5,5,6,6,3,5,6,7,4.16,4.36,4.08,3.76,3.92,3.96,3.8,3.24,3.92,3.88,3.32,53,57,57,55,6,2,2,3,6,6,6,5,7,6,6,4,6,6,5,No,Not sure,5,4,67,3.32,3.4,3.76,3.56,3.04,3.76,6,7,7,7,3.1,4,2.8,4.36,5.02,3.6,4.9,5,3.7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Protestant,,Meat-eater,,20.35,0.923076923,30,Male,South,White,7,97500,819,0,0,1,1,1,0,0,0,0.6,3,5,5,2,4,2,5,5,2,5,5,5,4,4,4,5,5,3,4,5,6,5,2,2,3,5,6,6,6,some_college,18_34,75000_99999,1.385775393
5,1,3,5,1,1,1,1,1,1,1,1,1,1,1,1,7,1,7,5,7,3.96,3.48,2.92,1,1,1,1.16,1.04,3.36,1,1,24,30,80,73,7,6,6,5,4,3,2,1,1,1,1,1,4,1,1,Not sure,Not sure,-1,-1,0,1,1,4.4,1,1,1,7,5,6,6,4,1,1,7,7,0,0,0.1,0,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,0,1.76,Protestant,,Meat-eater,,30.5,0.923076923,78,Male,West,White,7,77500,820,0,1,1,0,0,0,0,0,0.4,4,1,3,4,1,1,1,1,1,1,1,1,1,1,1,1,6,1,6,4,6,6,5,5,4,6,4,5,5,some_college,55_,75000_99999,1.352587222
1,6,1,1,1,4,7,7,7,4,7,6,7,6,4,4,7,4,7,7,7,4.96,4.96,5,4.92,5,1,1.24,1.08,5,4.96,5,96,98,91,90,2,1,1,2,7,7,5,5,3,1,6,1,7,7,7,Not sure,Not sure,0,0,96,1.68,3.16,3.4,5,4.84,4.8,7,7,7,7,4.48,6.88,6.76,4.36,3.52,9.2,8.7,9.9,6.2,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1.44,Protestant,,Meat-eater,,15.88,0.923076923,50,Female,South,White,5,22500,821,0,0,0,0,0,1,0,0,0,1,5,1,1,1,,6,6,6,,6,5,6,5,,,6,,6,6,6,2,1,1,2,6,6,6,6,high,35_54,_24999,0.709212743
1,1,1,1,1,1,4,1,1,1,1,1,6,4,4,1,7,1,4,4,7,1.84,1.8,1.72,1.72,1,1,1,1.68,1.84,1,2.84,1,0,49,49,7,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,100,1,24,4.96,4.56,3,1.52,1.8,4.2,7,6,7,6,6.94,1.06,3.94,6.64,6.88,0.1,0.1,0.1,0.2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.96,Atheist,,Meat-eater,,8.33,0.923076923,62,Female,South,White,9,112500,822,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,,1,1,1,1,1,5,,,1,6,1,,,6,6,5,5,5,6,5,6,5,associates,55_,100000_,0.87341123
2,4,3,4,2,2,2,2,2,3,2,2,2,2,5,2,5,3,3,5,5,3.92,3.72,3.48,2.44,2.28,3.92,2.48,2.72,2.6,3.92,4.08,28,39,69,28,5,2,2,2,4,2,2,4,5,2,2,2,5,1,2,No,Not sure,10,10,95,2.68,2.64,3.48,2.76,2.72,2.6,7,7,6,6,4.9,2.44,4.42,4.36,3.28,3.2,3.9,6.3,3.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,Agnostic,,Meat-eater,,21.78,0.923076923,73,Male,South,White,9,67500,823,0,0,0,0,0,1,1,0,0,2,,3,,2,2,2,2,2,3,2,2,2,2,4,2,4,3,3,4,4,4,2,2,2,6,6,5,5,associates,55_,50000_74999,0.994300628
6,5,6,6,3,3,6,2,2,6,5,4,6,6,7,4,7,3,7,7,7,3.84,4.44,3.8,2.16,3,3.12,3.08,1.96,3.88,3.92,4.08,43,45,35,35,5,5,5,6,4,2,3,5,5,2,4,5,4,3,5,No,Not sure,15,15,75,2.24,2.12,2.4,3.16,2.76,3.08,7,6,5,2,3.4,3.16,3.04,4.18,2.08,5.7,4.8,4.6,4.2,(2) agree,No,No,Yes,"[""None of the above""]",0,3,3.32,None,,Meat-eater,,21.85,0.923076923,82,Female,South,White,8,57500,824,0,0,0,0,0,1,1,0,0,5,4,5,5,3,3,5,2,2,5,4,,5,5,6,,6,3,6,6,6,4,4,4,5,6,5,4,2,some_college,55_,50000_74999,1.195839365
2,6,5,3,6,2,7,6,6,6,3,5,6,6,6,6,5,6,6,5,6,3.76,3.84,4.36,4.04,3.92,4.28,4.4,4,4.04,3.88,4.12,66,59,63,64,6,2,5,3,6,7,6,6,6,7,6,7,7,7,7,No,Not sure,0,10,80,3.88,3.84,4.08,3.84,4.08,3.6,6,6,6,6,4.9,5.26,5.98,5.62,4.72,6.7,7.5,7.7,6.7,(2) agree,No,No,Yes,"[""None of the above""]",2,1,4.12,Undisclosed,,Meat-eater,,46.2,0.923076923,70,Female,Midwest,Black,9,112500,825,0,0,0,0,0,1,1,0,0,2,5,4,3,5,2,6,5,5,5,3,4,5,5,5,5,4,5,5,4,5,5,2,4,3,5,5,5,5,associates,55_,100000_,0.814460327
3,3,3,3,1,2,1,1,1,3,2,1,3,1,5,2,5,2,5,5,5,4,4.16,2.4,1.6,1.84,1.04,1.44,1.44,4,3.88,3.8,10,6,74,16,6,5,6,6,5,6,5,1,1,2,1,2,4,3,3,No,Yes,50,25,77,4.36,3.68,2.8,4.12,2.28,3.52,5,6,5,6,5.44,1.78,1.78,5.02,5.44,1.6,1.5,1.8,1.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.4,Agnostic,,Other restrictions,,81.18,0.974358974,77,Male,South,White,9,57500,826,0,0,0,0,0,1,1,1,0,3,3,3,3,1,2,1,1,1,3,2,1,3,1,4,2,4,2,4,4,4,5,4,5,5,4,5,4,5,associates,55_,50000_74999,0.994300628
5,2,2,2,2,2,3,2,1,2,2,1,3,2,3,2,5,1,2,3,6,1.36,1.2,1.16,1,1,1.12,1.2,1.08,1.24,1.48,1.04,6,8,84,63,6,2,3,6,3,3,2,5,6,2,5,4,3,4,3,No,No,1,1,97,4.08,4.4,3.76,2.84,3.28,3.24,6,5,6,6,6.58,1.18,1.3,6.76,5.5,0.4,2.6,5.6,0.7,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.76,None,,Meat-eater,Interesting survey,17.25,0.923076923,46,Male,South,Black,5,67500,827,0,0,0,1,1,0,1,0,0.4,4,2,2,2,2,2,3,2,1,2,2,1,3,2,3,2,4,1,2,3,5,5,2,3,5,5,4,5,5,high,35_54,50000_74999,1.209718027
5,4,5,5,2,2,4,4,2,2,2,2,2,1,2,2,5,1,2,2,2,1.16,2,1.24,1.84,1.76,1,2.4,1.52,1.44,1.32,1.96,0,0,68,55,4,5,5,5,2,2,2,1,1,1,1,1,2,1,2,No,Not sure,75,1,29,1,1,1,1,1,1,2,2,5,5,7,1,1,7,7,0,0,0,0,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,weird survey,17.08,0.923076923,54,Male,South,White,8,22500,828,0,0,0,0,0,1,0,0,0,4,,4,4,2,2,,,2,2,2,2,2,1,2,2,4,1,2,2,2,,4,4,4,2,2,4,4,some_college,35_54,_24999,0.956286151
6,6,6,6,1,4,5,5,1,4,5,2,2,1,2,1,1,1,5,4,5,4.2,2.2,4.32,2.56,2.36,1.76,2.2,1.84,3.56,3.88,2.08,8,5,56,36,7,7,7,7,6,5,4,2,4,5,5,3,5,6,6,No,No,5,15,86,2,1.36,3.32,1.32,2.08,1.92,5,6,5,6,6.28,2.32,4.9,6.04,5.8,0.9,5.6,2.2,1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,2.16,Catholic,,Meat-eater,,17.27,0.923076923,49,Female,South,Black,7,57500,829,0,0,1,1,1,0,0,0,0.6,5,5,5,5,1,,4,4,1,,4,2,2,1,2,1,1,1,4,,4,6,6,6,6,4,5,4,5,some_college,35_54,50000_74999,1.12525291
2,2,2,2,3,3,7,5,6,6,7,6,6,7,7,2,6,5,7,7,7,4.24,4.08,4.24,4.32,4.64,4.12,4.36,3.08,4.76,4.84,3.56,78,76,82,40,5,1,2,1,7,5,1,1,1,3,3,2,3,4,6,Not sure,Yes,0,0,94,4.68,2.76,4.76,4.96,4.44,3.76,6,6,7,6,3.16,2.8,5.02,5.86,6.1,9.7,8.7,8.3,7.9,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.2,Catholic,,Pescatarian,Great survey,12.6,0.923076923,59,Female,South,White,9,77500,830,0,0,0,0,1,0,0,1,0.2,2,2,2,2,3,3,6,4,5,5,6,5,5,6,6,2,5,4,6,6,6,4,1,2,1,5,5,6,5,associates,55_,75000_99999,0.765960889
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2.68,2.64,2.52,2.6,2.36,2.44,2.48,2.32,2.6,2.44,2.68,30,36,47,35,4,4,4,4,7,7,7,2,7,7,7,1,2,7,4,Yes,Not sure,0,0,84,2.72,2.56,3.76,3.76,2.52,2.4,5,5,5,5,3.28,3.22,3.1,2.98,3.46,3.1,3.5,3,3.9,(2) agree,No,Yes,No,"[""None of the above""]",0,1,2.6,None,,Meat-eater,,7.8,0.923076923,33,Male,West,Asian,8,112500,831,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,4,4,4,4,some_college,18_34,100000_,1.672204921
5,5,6,7,2,1,3,1,1,2,4,1,4,4,5,1,2,1,4,4,7,2.92,2.8,1.52,1.68,2.08,1.44,2.84,1.32,2.8,2.84,2.36,2,2,67,59,6,2,3,3,2,4,3,2,2,2,5,1,2,7,1,No,Not sure,1,1,30,3,1.08,1.08,1.24,1.24,1.12,6,6,6,6,6.7,1.12,1.24,1.12,6.28,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,13,0.923076923,57,Male,Midwest,White,7,52500,832,0,0,0,0,0,1,1,0,0,4,4,5,6,2,1,3,1,1,2,,1,,,4,1,2,1,,,6,5,2,3,3,5,5,5,5,some_college,55_,50000_74999,1.419126427
5,5,5,5,5,3,5,5,3,5,3,2,5,3,5,3,5,2,5,5,3,3.2,2.24,3.64,1.96,3.16,2.16,2.16,2.32,2.36,4.44,4,33,33,96,74,6,3,5,5,2,5,6,6,7,6,5,7,7,3,6,Yes,Yes,20,15,93,3.32,1.92,4.04,2.36,2.36,4.4,5,5,6,7,4.78,1.42,3.16,2.86,5.86,4,7.4,6.3,3.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,4.04,None,,Other restrictions,,12.92,0.923076923,28,Male,Midwest,Black,7,52500,833,0,0,1,0,1,0,1,1,0.4,4,4,4,4,4,3,4,4,3,4,3,2,4,3,4,3,4,2,4,4,3,5,3,4,4,4,4,5,6,some_college,18_34,50000_74999,1.393260919
7,1,7,7,1,7,1,1,1,1,1,1,1,1,1,1,4,1,3,3,7,1,1,1,2.96,1,1,1,1,1,1,1,30,30,60,60,7,7,7,7,3,1,1,1,1,1,3,1,3,1,1,Not sure,Yes,10,1,75,4.08,4,2,1,1,2,1,5,5,5,5.32,1,1.54,5.74,5.2,3.2,1,3.1,1.2,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,This was very repetitive,13.02,0.923076923,73,Female,Midwest,White,9,112500,834,0,0,0,0,0,1,0,0,0,6,1,6,6,1,6,1,1,1,1,1,1,1,1,1,1,,1,3,3,6,6,6,6,6,1,4,4,4,associates,55_,100000_,0.860883416
1,1,6,5,2,2,2,1,1,1,1,1,4,1,2,1,5,1,6,5,7,1.4,1.36,1.2,1.24,1.24,1,1.48,1.08,1.48,1.44,1.4,6,6,43,43,6,1,2,3,3,2,4,6,7,2,6,1,5,3,2,No,No,75,50,50,3.64,3,3.64,3,2.32,2.96,6,5,3,5,6.58,1,1,6.4,6.34,0,0,0,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.6,Protestant,,Meat-eater,,17.32,0.923076923,70,Male,South,White,9,225000,835,0,0,0,0,0,1,0,0,0,1,1,5,4,2,2,2,1,1,1,1,1,,1,2,1,4,1,5,4,6,5,1,2,3,5,4,3,4,associates,55_,100000_,1.051577883
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3,3,3,3,3,3,3,3,3,3,3,100,100,99,100,2,2,2,2,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,6,6,100,5,5,5,5,5,5,6,6,6,6,7,7,7,7,7,10,10,10,10,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1,Protestant,,Meat-eater,Great Quality! Thank You!,5.08,0.923076923,34,Male,South,White,10,137500,836,0,0,1,1,1,0,0,0,0.6,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,2,2,2,2,5,5,5,5,bachelors,18_34,100000_,1.022453584
5,3,5,6,3,3,5,5,2,5,5,4,4,3,5,5,6,2,5,3,5,3.48,3.88,3.52,2.16,2.12,1.96,2.28,2.44,2.48,3.84,4.28,38,24,61,40,5,2,3,3,3,3,3,2,2,4,2,3,4,2,2,Not sure,Yes,15,20,79,2.68,2.56,3.56,2,3.64,2.48,6,7,5,6,5.8,2.68,2.98,4.72,4.72,1.7,3.9,7.1,3.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,3,3.36,Protestant,,Meat-eater,,13.5,0.923076923,41,Female,South,White,7,77500,837,0,1,0,1,0,0,0,0,0.4,4,3,4,5,3,3,4,4,2,4,4,,,3,4,4,5,2,4,3,4,4,2,3,3,5,6,4,5,some_college,35_54,75000_99999,1.103153899
3,2,7,4,3,3,5,5,4,5,4,2,5,2,2,2,6,2,3,5,7,4.72,4.32,3.88,2.04,3.56,3.28,3.68,2.44,4.08,3.92,2.6,30,20,85,75,6,3,3,5,6,4,5,1,4,3,6,4,5,6,5,Not sure,Yes,15,25,91,3.8,2.48,3.84,3.16,3.2,2,6,6,6,7,3.46,2.26,5.08,5.8,3.7,2.5,1.5,4.2,3.2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.36,None,,Meat-eater,,17.78,0.923076923,56,Female,West,Asian,10,112500,838,0,0,0,0,1,0,1,0,0.2,3,2,6,,3,3,4,4,,4,,2,4,2,2,2,5,2,3,4,6,5,3,3,4,5,5,5,6,bachelors,55_,100000_,0.866003465
2,6,6,4,5,5,6,6,2,6,6,4,6,5,7,4,7,1,6,6,7,4.4,4.24,3.08,1.88,3.72,3.12,1.48,1.72,2.6,4.4,3.64,20,25,65,47,2,1,1,3,6,4,4,5,7,3,2,7,4,7,6,Not sure,Yes,15,20,70,2.64,3.4,3.96,4.32,3.12,4.56,7,7,6,5,6.1,4.72,3.34,4.42,2.44,2.9,0.3,1.2,1.7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.2,Protestant,,Meat-eater,,15.97,0.923076923,79,Female,West,White,8,52500,839,0,0,0,0,0,1,0,0,0,2,5,5,,4,4,5,5,2,5,5,,5,4,6,,6,1,5,5,6,2,1,1,3,6,6,5,4,some_college,55_,50000_74999,1.211242374
3,3,3,3,6,5,5,3,6,5,5,3,5,3,3,5,5,2,6,5,5,3.84,3.44,4.08,2.72,3.84,3.64,3.92,2.68,3.64,4,3.52,46,55,57,65,5,5,6,5,4,3,4,2,3,2,3,3,3,2,2,Not sure,Not sure,20,5,63,3.64,3.44,3.68,3.28,3.4,3.8,7,7,6,7,5.62,5.26,4.9,5.44,4.96,7.3,7.3,7.2,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.56,None,,Meat-eater,,8.03,0.923076923,57,Female,Midwest,White,8,77500,840,0,0,0,0,0,1,1,0,0,3,3,3,3,5,4,4,3,5,4,4,3,4,3,3,4,4,2,5,4,4,4,4,5,4,6,6,5,6,some_college,55_,75000_99999,1.093226041
1,1,1,7,1,7,7,6,7,6,7,7,6,3,7,7,7,7,6,7,7,4.08,2,4.4,4.64,4.6,4.84,1.8,4.32,4.52,4.88,2.2,83,92,21,96,7,2,1,1,5,4,5,3,5,3,5,5,4,5,5,No,Yes,0,0,73,4.92,4.12,4.36,2.12,3.96,3.72,5,7,7,7,6.22,1.84,5.98,5.38,6.1,8.2,8.8,6.3,8.3,(2) agree,Yes,No,Yes,"[""None of the above""]",4,3,1.12,Protestant,,Meat-eater,The survey works well and perfectly,6.82,0.923076923,37,Male,West,White,10,77500,841,0,0,0,0,0,1,0,0,0,1,1,1,6,1,6,6,5,6,5,6,6,5,3,6,6,6,6,5,6,6,6,2,1,1,4,6,6,6,bachelors,35_54,75000_99999,0.870473522
4,4,4,4,4,5,6,6,4,6,4,4,6,5,6,4,7,4,7,6,6,3.88,3.12,3.88,2.56,2.24,2.6,3.68,2.32,3.96,3.64,3.12,55,57,72,71,4,2,2,4,4,2,3,1,1,2,3,2,3,4,2,Not sure,Not sure,5,5,50,3,3,3,3,3,3,7,7,7,7,4,4,4,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.8,Catholic,,Meat-eater,,14.62,0.923076923,68,Female,South,White,5,52500,842,0,0,0,0,0,1,0,0,0,,,,,,4,5,5,,5,,,5,4,5,,6,,6,5,5,,2,2,,6,6,6,6,high,55_,50000_74999,1.0677859
6,2,7,6,1,1,1,1,1,1,3,1,2,4,3,2,4,1,3,1,3,4.48,3.6,4.44,4.68,3.36,4.08,3.6,1.76,4.6,4.56,4.84,59,27,79,56,1,5,5,7,3,2,2,7,2,1,1,1,2,2,3,Not sure,No,10,10,65,1.2,1.28,1.56,1.28,1.28,1.44,7,6,7,7,3.7,1.12,2.32,5.62,4.3,0.6,0.8,1.1,0.5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.04,Protestant,,Meat-eater,,16.27,0.923076923,32,Male,West,White,8,112500,843,0,0,0,0,0,1,0,0,0,5,2,6,5,1,1,1,1,1,1,3,1,2,,3,2,,1,3,1,3,1,4,4,6,6,5,6,6,some_college,18_34,100000_,1.600527838
7,4,7,7,4,4,4,1,1,4,4,4,4,1,1,1,4,1,4,4,4,5,5,5,5,5,1,1,1,5,1,1,0,0,100,100,7,7,7,7,2,1,1,1,1,1,1,1,1,1,1,No,No,-1,20,21,4.2,1,4.24,1.8,1.8,3.8,5,3,5,3,6.94,1,1,7,7,0,2.3,2.5,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.28,Protestant,,Meat-eater,,37.83,0.923076923,70,Female,Midwest,White,5,57500,844,0,0,0,0,0,1,0,0,0,6,,6,6,,,,1,1,,,,,1,1,1,,1,,,,6,6,6,6,4,3,4,3,high,55_,50000_74999,1.052470063
3,7,7,3,3,7,6,3,1,3,5,1,5,1,5,2,7,3,7,7,7,4.84,4.8,4.04,1.32,1.16,1.76,4.8,1.08,4.88,5,4.88,1,2,16,15,7,7,7,7,2,1,3,3,5,1,5,4,2,3,2,No,Yes,10,25,93,4.88,3.72,4.88,4.88,4.96,4.92,6,3,3,5,2.5,1.36,6.16,6.34,1.18,0.3,2.2,3,0.6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,4.56,Catholic,,Meat-eater,,25.57,0.923076923,80,Male,West,White,8,112500,845,0,1,0,0,1,0,0,0,0.4,3,6,6,3,3,6,5,3,1,3,4,1,4,1,4,2,6,3,6,6,6,6,6,6,6,5,3,3,4,some_college,55_,100000_,1.542330537
6,4,6,7,4,3,4,4,2,4,4,4,5,3,3,3,6,5,4,4,4,3.56,2.72,3.2,2.64,2.72,2.52,4.04,2.44,3.48,3.32,3.24,33,36,74,75,6,7,7,7,5,5,4,4,4,6,6,5,5,4,4,Not sure,Not sure,2,4,71,3.48,3.96,3.68,2.28,2.12,2.64,7,5,6,7,2.56,1,2.38,5.74,3.52,4.2,3.6,7.1,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.08,Buddhist,,Meat-eater,,13.85,0.923076923,52,Female,South,White,8,57500,846,0,0,0,0,1,0,0,0,0.2,5,,5,6,,3,,,2,,,,4,3,3,3,5,4,,,,5,6,6,6,6,4,5,6,some_college,35_54,50000_74999,1.189390737
1,4,4,1,1,1,1,4,4,4,7,1,6,1,3,1,7,1,1,1,7,3.68,2.32,1.8,1.24,1,1,1.28,1.04,1.32,3.4,2.52,5,2,20,90,7,1,1,1,2,3,2,1,2,1,1,1,1,1,3,No,Not sure,0,0,31,1.52,1.32,1.28,1.48,1.28,1.72,7,6,6,7,6.4,1.48,6.16,1.6,6.16,0.7,0.6,0.8,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Catholic,,Meat-eater,,10.07,0.948717949,38,Female,Midwest,White,8,72500,847,0,0,0,0,0,1,0,0,0,1,,,1,1,1,1,,,,6,1,5,1,3,1,6,1,1,1,6,6,1,1,1,6,5,5,6,some_college,35_54,50000_74999,1.172330656
2,2,2,2,2,1,2,3,2,5,3,5,3,2,2,3,2,3,2,2,1,3.28,2.12,3.8,3.76,4.24,3.84,3.16,4.52,4.56,3.44,2.48,55,76,58,37,5,5,5,1,4,4,4,5,6,4,4,7,4,5,6,No,Not sure,3,3,77,3.32,2.28,3.92,4.12,4.44,3.52,3,2,3,2,5.38,4.78,3.16,6.04,3.16,7.3,4,6.6,3.6,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI""]",3,3,3.84,Undisclosed,,Meat-eater,nothing,26.43,0.923076923,29,Female,South,White,10,72500,848,0,0,1,0,0,0,1,0,0.2,2,2,2,2,2,1,2,3,2,4,3,4,3,2,2,3,2,3,2,2,1,4,4,4,1,3,2,3,2,bachelors,18_34,50000_74999,0.802966081
7,7,7,7,2,3,3,4,1,2,1,1,5,1,3,2,7,1,5,5,7,4,1,1,1.52,1.04,1,1,1,3.04,1,1,1,0,50,39,7,7,7,7,1,1,1,1,1,1,7,1,1,1,1,No,No,30,1,48,1,3.92,3.48,1,1,1.08,2,2,1,1,4.06,1,1,6.64,2.56,0.1,0,2.4,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,25.62,0.923076923,72,Female,South,White,8,52500,849,0,0,0,0,0,1,0,0,0,6,6,6,6,2,3,3,,1,2,1,1,4,1,3,2,6,1,4,4,6,6,6,6,6,2,2,1,1,some_college,55_,50000_74999,1.195839365
4,4,3,5,4,4,4,4,1,4,4,4,4,4,6,1,6,4,4,4,4,1.72,1.88,1.48,1,2.2,2.08,1.84,1,1.4,3.76,5,9,14,62,61,5,3,3,3,5,6,4,7,3,6,4,7,7,2,1,No,Not sure,0.5,-1,25,1,2.48,3.04,1,1,2,4,4,5,4,5.8,1,1,1.9,5.62,4.1,3.4,1.7,2.8,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,2,4.8,Protestant,,Meat-eater,This has convinced me that we're very close to living in a cyberpunk dystopia,9.07,0.923076923,24,Male,South,White,10,62500,850,0,0,1,0,0,0,0,0,0.2,,,3,4,,,,,1,,,,,,5,1,5,,,,,4,3,3,3,,,4,,bachelors,18_34,50000_74999,0.966762668
4,4,4,4,4,4,4,4,4,4,4,4,4,4,7,4,7,3,4,4,4,3.04,2.8,2.96,4.92,3.04,2.36,2.76,2.28,2.8,2.72,3.04,20,27,57,35,7,4,4,4,3,3,5,7,7,1,7,1,6,3,1,Not sure,Not sure,0,0,50,1.12,1.2,1.12,1.2,1.32,1.28,4,4,1,1,6.64,1.06,1.12,7,4,0.2,0.3,0.1,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,12.97,0.923076923,70,Female,Midwest,White,8,62500,851,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,6,,6,3,,,,6,,,,,,1,1,some_college,55_,50000_74999,1.178686788
7,7,7,7,1,1,1,1,1,1,1,1,1,1,2,1,7,1,1,1,1,4.68,3.44,4.72,2.12,2.76,2.2,4,1.68,3.16,4.92,3.68,4,8,58,10,7,5,6,5,2,3,6,6,2,4,5,1,1,7,1,No,Not sure,200,200,33,1.04,1.04,1.08,1.04,1.04,1.04,1,1,2,2,7,1.06,1.06,6.88,6.94,0,0.2,6.2,0.1,(2) agree,No,No,No,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,none thanks!,7.72,0.923076923,63,Male,South,Indigenous,8,52500,852,0,0,0,0,0,1,0,0,0,6,6,6,6,1,1,1,1,1,1,1,1,1,1,2,1,6,1,1,1,1,6,4,5,4,1,1,2,2,some_college,55_,50000_74999,0.508242211
5,5,7,7,6,6,3,2,1,5,1,1,2,3,2,1,2,1,2,1,3,5,3.84,4.28,1.88,1.52,2.2,2.96,3.32,2.88,5,5,0,0,75,60,7,7,7,7,4,4,5,2,1,5,4,3,5,7,6,No,No,-1,-1,24,3.44,1.48,3.76,1.6,1,1,6,5,6,7,1,1,5.74,7,5.44,0,1.1,1.9,0,(2) agree,No,Yes,Yes,[],1,4,2.96,Protestant,,Meat-eater,,6.03,0.923076923,32,Female,Midwest,White,10,87500,853,0,0,0,0,0,0,0,0,0,4,4,6,6,5,5,3,2,1,4,1,1,2,3,2,1,2,1,2,1,3,6,6,6,6,5,4,5,6,bachelors,18_34,75000_99999,0.73406467
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,4,5,3.2,3.12,2.96,1.64,1.48,3.04,3.12,3,3.24,3,3.12,49,49,74,49,4,2,2,2,2,1,3,5,6,4,5,5,3,3,4,Not sure,Not sure,1,1,9,2.68,2.36,3.96,2.36,2.28,2.56,7,7,7,7,5.68,2.08,4.18,4.18,4.18,1.8,1.6,1.9,1.8,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.4,Protestant,,Vegan,,22.63,0.923076923,52,Female,South,White,5,97500,854,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,1,,,,,,,,,4,,2,2,2,6,6,6,6,high,35_54,75000_99999,0.985025425
7,6,6,5,5,3,5,3,5,5,5,5,7,6,6,5,5,6,6,6,7,3.72,4.36,3.92,4.4,3.76,4.36,4,4.36,3.96,4.04,4.12,72,70,70,70,6,6,7,6,3,5,5,5,3,5,7,4,6,5,5,Yes,Yes,2,2,79,3.92,3.84,3.8,3.92,3.88,3.96,3,6,6,1,5.08,5.62,5.32,5.32,5.2,6.3,6.8,6.5,7.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,5,3.52,None,,Meat-eater,,4.67,0.923076923,53,Female,Midwest,White,5,62500,855,0,1,1,1,0,0,1,0,0.6,6,5,5,4,4,3,4,3,4,4,4,4,6,5,5,4,4,5,5,5,6,5,5,6,5,3,5,5,1,high,35_54,50000_74999,1.046794562
5,2,7,7,1,2,1,1,1,1,2,1,3,2,3,1,6,2,5,5,5,1.52,1.72,1.8,1.8,1.76,1.56,1.52,1.72,2,1.8,1.52,13,12,83,59,6,5,5,5,5,5,4,6,6,2,4,6,5,1,2,Not sure,Yes,8,6,68,1.56,1,3.96,2.08,2.16,2.04,5,3,5,6,5.74,1,1,6.7,6.1,0.1,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,2,4.44,Protestant,,Meat-eater,,20.37,0.923076923,57,Female,South,White,8,87500,856,0,0,1,0,0,0,0,0,0.2,4,2,6,6,1,2,1,1,1,1,2,1,3,2,3,1,5,2,4,4,4,5,4,4,4,4,3,4,5,some_college,55_,75000_99999,1.10913497
5,4,5,7,2,2,2,2,1,4,3,2,6,2,4,4,6,1,5,5,6,4.72,3.72,4.36,4.68,4.6,1.56,3.68,3.24,4.4,4.08,2,0,0,100,50,4,5,5,6,3,3,5,3,5,2,5,2,5,4,1,Not sure,Not sure,0,0,30,1,1,3.4,1,1,1,5,6,7,7,7,1,1,7,7,0,5,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3,Catholic,,Meat-eater,,9.68,0.923076923,30,Female,Midwest,White,9,52500,857,0,0,1,1,1,0,0,0,0.6,4,,4,6,2,2,2,2,1,,3,2,5,2,,,5,1,4,4,5,,4,4,5,4,5,6,6,associates,18_34,50000_74999,0.844707571
7,7,7,7,4,5,3,3,5,5,7,1,2,3,5,1,5,2,7,7,7,4.32,4.36,4.32,2.12,4.44,1.76,4.24,1.4,4.2,4,2.16,13,13,82,65,7,6,7,7,1,2,3,1,1,2,5,4,5,1,1,No,No,100,100,92,1.24,1.48,2.04,1.88,1.48,1.48,6,7,7,7,6.22,1.6,2.5,5.98,6.82,0.1,0.8,0.8,0.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,4.6,Protestant,,Meat-eater,,13.97,0.923076923,62,Male,South,White,8,67500,858,0,0,0,0,1,0,0,0,0.2,6,6,6,6,,4,3,3,4,4,6,1,2,3,4,1,4,2,6,6,6,6,5,6,6,5,6,6,6,some_college,55_,50000_74999,1.439777948
6,6,6,6,5,7,5,5,3,5,5,5,5,5,4,4,7,2,6,5,5,4.12,3.68,3.68,3.48,3.12,2.32,3.96,1.6,2.8,2.36,2.52,35,42,43,45,5,6,5,6,5,4,6,4,6,4,5,3,6,5,5,No,No,25,25,73,4.24,3.52,4.2,3.28,3.72,3,6,5,6,6,4,4.06,4.24,3.46,2.8,5.3,5.1,5.3,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.64,Catholic,,Meat-eater,,27.35,0.923076923,68,Male,South,White,10,72500,859,0,0,0,0,0,1,0,0,0,5,5,5,5,4,6,4,4,3,4,4,4,4,4,,,6,2,5,4,4,4,5,4,5,5,4,5,5,bachelors,55_,50000_74999,0.931609904
3,3,7,7,2,1,3,5,1,2,3,2,6,5,6,5,7,5,7,7,3,4.04,4.44,4.6,4.16,1.92,3.72,4.84,1.76,4.72,5,3.88,77,78,92,90,5,5,6,6,6,1,5,1,1,7,7,1,6,4,4,Yes,Yes,10,30,100,4.48,5,4.8,4.24,4.52,4.16,7,7,7,7,5.86,2.2,5.92,5.92,1.18,8.2,6.2,8.1,7.1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,Agnostic,,Meat-eater,,11.33,0.923076923,55,Female,South,White,10,67500,860,0,0,0,1,1,0,1,0,0.4,3,3,6,6,2,1,3,4,1,2,3,2,5,4,5,4,6,4,6,6,3,4,4,5,5,6,6,6,6,bachelors,55_,50000_74999,0.773769176
4,5,4,4,5,6,6,6,5,4,4,4,4,4,6,4,6,4,7,7,6,4,4,4,3,3,3,3,3,4,4,4,50,50,75,75,3,3,3,3,6,6,1,1,1,2,1,1,7,7,2,Not sure,Yes,0,10,50,3,3,3,4,4,3,6,7,4,5,4,4,4,4,1,5,0,5,0,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,3,Agnostic,,Meat-eater,,22.63,0.923076923,71,Male,South,White,9,137500,861,0,0,0,0,0,1,1,0,0,,4,,,4,5,5,5,4,,,,,,5,,5,,6,6,5,3,3,3,3,5,6,,4,associates,55_,100000_,1.051577883
2,2,1,2,1,2,5,3,2,2,6,2,3,2,2,3,3,1,1,1,2,2.08,3.72,2.4,1.92,1.92,2.52,1.64,1.84,2.4,2.52,1.56,37,45,95,58,6,6,6,7,2,4,2,5,5,3,2,4,2,2,3,No,No,46,40,58,1.52,2.44,1.88,1.72,1.6,1.72,7,7,7,7,4.6,3.1,3.88,4.72,4.84,2.2,3.7,2.6,2.9,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,5,2.32,None,,Meat-eater,Interesting,12.52,0.923076923,40,Male,West,White,10,112500,862,0,0,1,0,0,0,1,0,0.2,2,2,1,2,1,2,4,3,2,2,5,2,3,2,2,3,3,1,1,1,2,5,5,5,6,6,6,6,6,bachelors,35_54,100000_,0.99258508
2,2,1,2,6,6,7,6,6,5,6,5,7,6,7,7,6,6,7,6,7,3.6,3.64,3.92,3.84,3.76,3.6,3.76,4.04,4.2,3.52,4.16,70,71,77,78,5,2,1,6,5,6,6,6,5,6,7,7,5,6,5,Not sure,Yes,1,1,81,3.72,1.56,3.84,2.24,3.56,4.04,6,6,7,6,3.04,5.02,4.96,5.38,5.68,7,7.5,3,6.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.84,Muslim,,Meat-eater,,4.9,0.923076923,29,Female,West,Asian,10,175000,863,0,0,0,0,0,1,0,0,0,2,2,1,2,5,5,6,5,5,4,5,4,6,5,6,6,5,5,6,5,6,4,2,1,5,5,5,6,5,bachelors,18_34,100000_,0.898680679
4,4,1,4,4,4,4,5,4,4,4,4,4,4,4,4,4,1,5,1,1,3.12,3,3,2.8,3,3.08,3,2.64,2.8,3.04,3.24,57,57,55,57,4,4,4,4,5,1,3,1,1,1,1,1,2,4,1,Not sure,Yes,0,-1,72,3.12,2.88,3.16,2.88,3.04,3.12,7,7,7,7,4.06,4.06,3.76,3.88,3.94,5.1,3,4.3,3.9,(2) agree,No,No,No,"[""None of the above""]",0,1,2.92,Agnostic,,Meat-eater,,16.65,0.923076923,27,Male,Midwest,White,5,82500,864,0,0,0,0,0,1,1,0,0,,,1,,,,,4,,,,,,,,,,1,4,1,1,,,,,6,6,6,6,high,18_34,75000_99999,1.219634641
7,3,7,7,4,1,3,1,2,1,1,1,3,1,1,1,7,1,1,1,7,4.56,4.56,4.6,2,2.08,4.92,1.96,1.96,5,4.96,2.04,0,6,26,28,6,6,6,6,3,3,2,1,5,6,6,5,5,1,4,No,Yes,5,5,100,1.96,2.04,2.12,2.04,1.84,3.04,3,2,1,1,2.14,1,4,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,10.58,0.923076923,76,Male,West,White,8,97500,865,0,0,0,0,0,1,0,0,0,6,3,6,6,,1,3,1,2,1,1,1,3,1,1,1,6,1,1,1,6,5,5,5,5,3,2,1,1,some_college,55_,75000_99999,1.352587222
6,2,6,2,2,2,5,2,2,2,2,2,2,2,2,2,2,6,2,2,2,1.48,1.76,1.72,1.8,1.8,1.56,1.56,1.64,1.68,1.8,1.72,30,16,80,70,5,2,2,2,5,5,5,3,3,5,5,5,5,1,1,No,No,-1,-1,19,1.52,2.08,1.84,2.16,2,2,4,4,4,6,5.68,1.96,4.9,1.9,5.86,2.7,1.3,2.9,1.7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,2.44,Protestant,,Meat-eater,,10.65,0.923076923,25,Female,Midwest,Asian,10,72500,866,0,0,1,1,1,0,0,0,0.6,5,2,5,2,2,2,4,2,2,2,2,2,2,2,2,2,2,5,2,2,2,4,2,2,2,,,,5,bachelors,18_34,50000_74999,0.826892466
7,6,6,5,7,6,7,6,5,6,6,5,6,6,7,5,5,7,3,5,2,3.8,3.88,4.36,3.92,4.48,4.12,4.2,4.36,4.48,4,3.52,79,80,75,84,5,6,6,6,5,7,6,7,4,4,5,6,6,6,6,Yes,Yes,2,3,87,4.48,3.88,4.32,4.36,4.44,4.12,6,6,5,5,5.5,6.22,5.68,6.4,6.16,8.7,7.6,8.3,9.3,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans""]",3,4,4.48,Muslim,,Vegan,,4.8,0.923076923,59,Female,West,White,10,92500,867,1,0,0,0,0,0,0,1,0.2,6,5,5,4,6,5,6,5,4,5,5,4,5,5,6,4,4,6,3,4,2,4,5,5,5,5,5,4,4,bachelors,55_,75000_99999,0.726910911
1,7,4,4,7,7,7,7,4,7,7,4,7,5,7,7,7,2,7,7,7,5,5,5,1,1,1,1,5,1,5,5,50,50,100,100,7,1,1,1,6,7,5,1,1,2,2,5,4,3,2,Not sure,Yes,15,25,100,3,3,3,5,5,3,7,7,7,7,1,4,7,2.5,1,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,Other,Wiccan,Meat-eater,,6.17,0.923076923,42,Male,West,White,8,97500,868,0,0,0,0,1,0,0,0,0.2,1,6,,,6,6,6,6,,6,6,,6,4,6,6,6,2,6,6,6,6,1,1,1,6,6,6,6,some_college,35_54,75000_99999,1.345293322
3,3,5,5,5,7,3,5,2,5,2,1,5,4,6,4,7,3,6,5,6,4.2,4,4.2,2.36,2.4,2.4,2.36,2.32,2.52,4.32,4.24,35,36,71,32,3,5,5,5,3,3,3,1,3,1,1,1,1,5,3,No,Not sure,20,20,34,2.48,2.32,3.6,2.12,2.44,4.04,5,3,3,3,5.2,1.78,3.16,5.44,6.28,1.6,2.5,2.5,3.2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.72,Protestant,,Meat-eater,,11.15,0.923076923,54,Female,South,White,10,225000,869,0,0,0,0,0,1,0,0,0,3,3,4,4,4,6,3,4,2,4,2,1,4,,5,,6,3,5,4,5,3,4,4,4,4,3,3,3,bachelors,35_54,100000_,0.813929634
3,2,1,1,2,1,1,2,1,2,2,2,5,3,6,6,5,4,6,2,6,1.4,1.16,1.6,1.12,1.12,1.08,4.28,1.12,4.4,4.76,1.96,7,7,92,86,5,6,6,6,3,3,3,1,1,1,5,4,2,4,1,No,No,-1,-1,0,1.12,1.08,4.92,3.56,1.8,2.76,7,7,7,6,7,1,1.6,5.92,5.08,0,1,0.4,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,3,1.2,Sikh,,Meat-eater,,12.33,0.923076923,37,Female,West,Asian,7,225000,870,0,0,0,0,1,0,0,0,0.2,3,2,1,1,2,1,1,2,1,2,2,2,4,3,5,5,4,,5,2,5,4,5,5,5,6,6,6,5,some_college,35_54,100000_,1.331167655
4,4,5,3,3,4,4,4,1,4,4,1,2,4,4,2,6,1,6,4,6,4.08,1.44,3.32,1.68,2.72,1.52,3.72,1.32,3.04,4.12,1.36,1,1,71,65,6,4,5,5,1,1,3,4,2,1,4,1,6,1,1,No,No,1,1,11,4.08,3.64,2.2,2.96,4.12,3.68,7,3,6,7,1.12,1.06,1.18,5.62,2.8,0.9,0.2,1.7,0.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,2.2,Catholic,,Meat-eater,,12.35,0.923076923,68,Female,Midwest,White,5,92500,871,0,0,1,0,0,0,0,0,0.2,,,4,3,3,,,,1,,,1,2,,,2,5,1,5,,5,5,,4,4,6,3,5,6,high,55_,75000_99999,0.976160667
5,3,2,5,5,5,5,5,3,5,5,5,5,2,2,1,6,3,5,5,7,4.4,2.28,3.96,3.44,4.64,2.36,3.8,4.4,4.56,4.6,3.52,36,16,65,42,3,3,5,5,3,4,2,2,7,2,5,4,4,6,1,Not sure,Not sure,2,3,14,3.56,3.6,4.96,2.28,3.08,4.6,5,3,5,5,5.02,1.6,4.84,5.5,2.68,1.7,2.4,4.3,2.2,(2) agree,No,No,Yes,"[""None of the above""]",5,1,2,Protestant,,Meat-eater,,18.73,0.923076923,43,Female,Midwest,White,8,137500,872,0,0,0,0,0,1,0,0,0,4,3,2,4,4,4,4,4,3,4,4,4,4,2,2,1,5,3,4,4,6,3,3,4,4,4,3,4,4,some_college,35_54,100000_,1.239863433
6,4,7,7,2,1,1,1,1,1,1,1,2,1,1,1,2,1,4,4,6,2.28,2.28,2.08,2.28,2.16,2.32,2.4,1.84,2.32,2.52,2.16,28,14,51,43,6,4,5,5,5,2,1,1,2,1,2,4,3,6,2,No,No,10,2,6,2.52,2.08,1.76,1.32,1.92,1.48,7,7,5,1,5.08,1,1,5.2,4.54,0.9,0.7,3.1,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.2,Protestant,,Meat-eater,,8.92,0.923076923,66,Male,South,White,10,112500,873,0,0,0,0,0,1,0,0,0,5,,6,6,2,1,1,1,1,1,1,1,2,1,1,1,2,1,,,5,5,,4,4,6,6,4,1,bachelors,55_,100000_,0.985275824
7,7,7,7,2,1,2,2,1,4,1,1,2,2,7,7,6,1,2,3,4,2.24,2.44,1.68,1.44,1.4,1.8,1.52,1.28,1.92,1.6,1.84,0,0,19,24,6,7,7,7,1,3,1,1,1,1,1,3,2,1,1,No,No,60,50,25,3.6,1,3.56,1,1,1,5,5,5,5,5.02,1,1,5.5,3.16,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,22.52,0.923076923,65,Female,Midwest,White,5,82500,874,0,0,0,0,0,1,0,0,0,6,6,6,6,2,1,2,2,1,,1,1,2,2,6,6,5,1,2,3,,5,6,6,6,4,4,4,4,high,55_,75000_99999,0.976160667
6,2,2,2,2,2,2,2,1,1,1,1,2,1,1,1,1,1,6,4,6,3.24,2.36,2.16,2.16,2.08,2.32,2.32,1.76,2.44,3.4,2.36,29,27,58,27,7,7,7,7,1,4,4,5,5,5,5,3,3,3,4,No,Not sure,10,-1,100,4.28,3.2,4.52,1,1,5,6,6,6,6,6.22,1,2.56,5.98,4,0,5.9,10,1.2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.2,Catholic,,Meat-eater,,14.43,0.923076923,72,Male,Midwest,White,8,97500,875,0,0,0,0,1,0,0,0,0.2,5,2,2,2,2,2,2,2,1,1,1,1,2,1,1,1,1,1,5,,5,6,6,6,6,5,5,5,5,some_college,55_,75000_99999,1.316232591
6,2,6,7,6,4,2,2,1,6,2,2,1,2,1,2,2,3,2,1,4,4.28,3.4,4.32,2.96,2.32,1.64,2.96,2,3.52,4.2,1.84,29,27,68,36,5,5,6,6,2,2,3,2,2,1,4,5,1,3,1,Not sure,Not sure,17,17,51,3.96,1.84,3.96,1.8,1.68,1.72,5,5,4,5,4.9,1.06,3.94,4.78,3.22,1,0.5,5,5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,0,4.96,Protestant,,Meat-eater,,21.23,0.923076923,73,Male,Midwest,White,8,77500,876,0,0,0,0,1,1,0,0,0.2,5,2,5,6,5,,2,2,1,5,2,2,1,2,1,2,2,3,2,1,,4,4,5,5,4,4,,4,some_college,55_,75000_99999,1.316232591
5,5,5,5,3,3,2,3,1,3,5,3,5,2,7,2,7,2,6,6,6,4.48,3,2.64,1.48,1.72,2.12,3.88,1.88,3.08,4.92,4.24,16,18,90,65,4,2,2,3,7,6,7,1,2,3,5,2,5,7,6,Not sure,Not sure,50,75,56,1.72,1.32,3.36,1.4,1.68,3.04,6,5,7,6,6.82,1.06,3.64,5.98,4.6,2.4,5.2,2.6,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.36,Catholic,,Meat-eater,,7.08,0.923076923,56,Female,South,White,8,97500,877,0,0,0,0,0,1,0,0,0,4,4,4,4,3,3,2,3,1,3,4,3,4,2,6,2,6,2,5,5,5,,2,2,3,5,4,6,5,some_college,55_,75000_99999,1.10913497
1,4,2,1,6,6,7,7,5,7,6,5,6,6,7,5,7,5,7,7,7,4.08,4.52,3.32,1,1.08,1,1.76,1,2.56,5,1.44,19,33,100,56,5,3,2,2,7,4,5,2,2,4,1,3,1,5,5,No,Yes,15,15,100,5,3.36,4.04,4,4.92,4.72,7,7,7,7,3.46,3.94,6.4,5.32,1.36,3.8,5.4,6.7,2.3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.08,Catholic,,Meat-eater,,9.2,0.923076923,56,Female,South,White,10,97500,878,0,0,0,0,1,0,0,0,0.2,1,,2,1,5,5,6,6,4,6,5,4,5,5,6,4,6,4,6,6,6,4,3,2,2,6,6,6,6,bachelors,55_,75000_99999,0.717667001
6,3,7,2,7,7,7,6,7,6,7,1,7,6,6,6,7,6,7,7,7,3.44,3.8,3.92,4.6,4.08,4.24,4.6,2.48,4.32,4.56,4.04,58,71,100,73,7,1,2,1,2,3,6,6,7,7,6,7,6,5,6,No,Yes,50,60,100,2,1.64,4.52,4.24,3.96,4.36,6,6,7,7,5.44,4.78,4.9,2.74,5.2,3.7,6.2,3.1,5.6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.6,Protestant,,Meat-eater,I think one day AI will have emotions and think for itself.,22.52,0.923076923,22,Female,South,White,9,112500,879,0,0,1,0,1,0,0,0,0.4,5,3,6,2,6,6,6,5,6,5,6,1,6,5,5,5,6,5,6,6,6,6,1,2,1,5,5,6,6,associates,18_34,100000_,0.906367964
6,3,7,1,7,7,7,7,6,7,7,2,7,7,7,6,7,6,7,7,7,3.72,4.24,4.32,4.04,3.88,2.76,4.08,2.72,4.44,4.2,4.52,63,69,80,92,7,1,1,1,7,6,7,6,7,7,5,7,5,6,6,No,Yes,50,55,100,1.96,1.92,4.72,4.16,4.68,4.28,6,7,7,6,5.26,4.9,5.02,1.9,2.44,5.7,6,3.7,3.9,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.44,Protestant,,Meat-eater,,21.67,0.923076923,22,Female,South,White,9,112500,880,0,0,1,0,1,0,0,0,0.4,5,3,6,1,6,6,6,6,5,6,6,2,6,6,6,5,6,5,6,6,6,6,1,1,1,5,6,6,5,associates,18_34,100000_,0.906367964
7,6,5,6,6,6,6,6,6,5,6,6,5,6,7,6,5,6,7,6,6,4.56,4.04,4.56,4.32,4.36,4.32,4.48,4,4.32,4.44,4.28,87,85,87,82,6,3,3,3,6,6,6,5,6,5,5,5,6,5,6,Yes,Yes,10,20,81,4.08,4,4.36,4.64,4.52,4.16,6,7,6,7,6.16,6.22,6.52,6.04,6.04,8.6,8.7,8.3,8.2,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.28,Catholic,,Meat-eater,,6.4,0.923076923,32,Male,West,White,10,225000,881,0,1,1,1,1,0,0,0,0.8,6,5,4,5,5,5,5,5,5,4,5,5,4,5,6,5,4,5,6,5,5,5,3,3,3,5,6,5,6,bachelors,18_34,100000_,1.035623297
2,3,3,3,2,3,5,5,2,5,5,3,5,3,4,3,6,2,5,5,6,3.68,3,3.48,2.36,2.48,2.76,2.76,2.76,2.84,3.56,3.28,57,57,74,61,4,3,3,4,5,5,3,2,3,4,3,3,4,5,6,No,Not sure,5,10,85,4.32,3.2,3.08,3.44,3.76,3.72,7,6,6,7,4.9,1,1,4.48,3.94,4.6,5.8,5.5,5.3,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",3,1,3.6,Protestant,,Meat-eater,Very interesting and thought provoking survey,10.45,0.923076923,56,Female,South,White,10,97500,882,0,0,1,0,0,0,0,0,0.2,2,3,3,3,2,3,4,4,2,4,4,3,4,3,,3,5,2,4,4,5,,3,3,,6,5,5,6,bachelors,55_,75000_99999,0.717667001
3,3,3,6,4,3,3,1,1,6,2,3,5,2,3,6,6,2,7,5,5,3.52,2.24,4.64,1.64,2.76,3.44,1.84,3.12,2.24,4.84,3.4,58,58,57,39,7,5,5,6,2,3,1,1,3,2,3,2,3,1,1,Yes,Yes,15,15,81,4.24,2.56,4.48,2.76,2.64,2.8,6,5,7,7,1.9,1.36,4.78,5.62,5.38,0.8,0.5,0.7,1.9,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,4.4,Catholic,,Meat-eater,None,14.53,0.923076923,63,Female,South,White,9,225000,883,0,0,0,0,0,1,0,0,0,3,3,3,5,,3,3,1,1,5,2,3,4,2,3,5,5,2,6,4,4,6,4,4,5,5,4,6,6,associates,55_,100000_,0.87341123
6,4,6,5,2,3,3,3,1,4,2,4,4,2,4,3,6,3,4,2,4,3.96,2.2,4.48,1.92,1,2,2,1.6,1.32,4.4,4.08,0,0,100,100,6,4,4,5,5,6,5,1,2,1,1,2,4,6,4,No,Not sure,15,10,59,4.8,3.84,4.56,4.32,3.16,3.52,7,6,5,6,6.76,1.12,1.06,6.7,3.28,0.3,0.3,3.9,1.6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,Agnostic,,Meat-eater,,9.53,0.923076923,60,Female,Midwest,White,10,112500,884,0,0,0,0,0,1,1,0,0,5,,5,4,2,3,3,3,1,,2,,,2,,3,5,3,,2,,5,,,4,6,5,4,5,bachelors,55_,100000_,0.806604656
5,4,5,5,4,4,4,3,3,4,2,4,4,2,4,4,4,3,4,4,4,1.48,1.48,1.52,1.52,1.48,1.56,1.56,1.48,1.52,1.52,1.52,21,22,63,24,5,4,5,5,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,20,0,20,1.84,1.84,1.84,1.16,1.32,1.88,4,3,3,3,5.08,1.42,1.72,4.6,3.82,1.3,1.8,1.4,1.3,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,4.8,Protestant,,Meat-eater,,15.68,0.923076923,60,Female,South,White,10,92500,885,0,0,0,0,0,1,0,0,0,4,,4,4,,,,3,3,,2,,,2,,,,3,,,,4,,4,4,,3,3,3,bachelors,55_,75000_99999,0.717667001
7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,5,6,7,1,1,1,1,1,1,1,1,1,1,1,No,No,100000000,0,9,1,1,5,1.48,1,1,7,7,5,5,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,17.05,0.923076923,70,Female,South,White,8,112500,886,0,0,0,0,0,1,0,0,0,6,,6,6,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,6,4,5,6,6,6,4,4,some_college,55_,100000_,1.264726374
4,4,4,7,4,4,4,2,1,4,1,1,4,2,4,3,4,2,4,4,4,1,1,1,1,1,1,1,1,1,5,1,10,20,70,50,4,4,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,50,100,60,2.96,2,2.96,3,2.96,2.96,5,6,5,6,6.04,1.12,1.96,5.38,3.94,0,1.1,1.1,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.84,Protestant,,Meat-eater,,31.37,0.923076923,81,Male,South,White,6,92500,887,0,0,0,0,0,1,0,0,0,,,,6,,,,2,1,,1,1,,2,,3,,2,,,,,,6,6,4,5,4,5,high,55_,75000_99999,1.192390222
6,5,6,7,5,5,5,5,4,5,3,2,6,5,7,5,7,1,6,6,7,3.48,3.4,3.32,3.32,2.16,2.72,2.32,2.48,3.4,3.32,3.76,70,71,100,75,3,4,6,6,5,3,3,1,1,2,1,2,2,6,6,No,Yes,5,10,89,4.24,3.56,4.68,3.56,3.76,4.44,7,7,3,3,1.9,1.54,4.48,3.46,2.98,4,3.1,3.7,1.9,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.24,Protestant,,Meat-eater,thank you,13.3,0.948717949,61,Female,South,White,10,137500,888,0,0,0,0,0,1,0,0,0,5,4,5,6,4,4,4,4,,4,3,2,5,4,6,4,6,1,5,5,6,3,,5,5,6,6,3,3,bachelors,55_,100000_,0.81834259
7,5,7,7,6,7,6,5,4,4,2,1,4,4,4,4,7,3,5,5,7,1,1,1,1,1,1,1,1,1,3,1,0,0,85,50,4,5,6,6,2,1,1,1,1,1,2,1,2,5,5,Not sure,Not sure,5,5,60,4.04,3,3.52,3.52,2.96,3,5,5,1,2,5.02,1,1,4,4,0,0,0,0,(2) agree,No,Yes,No,"[""None of the above""]",0,1,4.12,Protestant,,Meat-eater,,8.72,0.923076923,68,Female,Midwest,White,10,87500,889,0,0,0,0,0,1,0,0,0,6,4,6,6,5,6,5,4,,,2,1,,,,,6,3,4,4,6,,4,5,5,4,4,1,2,bachelors,55_,75000_99999,0.707373111
3,4,5,3,2,4,5,5,4,4,5,1,6,3,5,6,5,3,3,6,6,2.6,5,3.76,2.2,3.8,3.52,3.44,2.84,2.8,2.32,2.04,30,28,44,59,3,5,5,5,5,7,1,7,7,5,5,1,7,1,2,Not sure,Not sure,0,30,31,2.52,1.96,3.92,3.44,3.6,3.56,6,7,6,6,5.14,3.22,4.6,5.62,3.7,1.4,4.6,5,3,(2) agree,No,No,No,"[""None of the above""]",0,1,3.2,Protestant,,Meat-eater,,17.3,0.923076923,66,Female,South,White,5,137500,890,0,0,0,0,0,1,0,0,0,3,,4,3,2,,4,4,,,4,1,5,3,4,5,4,3,3,5,5,3,4,4,4,5,6,5,5,high,55_,100000_,1.129296316
3,2,2,3,2,1,2,2,2,3,5,3,5,2,6,2,3,1,5,5,3,1.8,1.8,1.96,1.76,1.68,1.36,4.04,1.76,1.76,1.64,1.6,8,9,73,10,6,5,5,5,1,2,1,2,1,1,1,2,1,1,1,No,No,2,2,74,1.68,1.72,4,1.68,1.76,1.52,5,3,7,7,5.56,1.72,1.72,4.96,4.66,1.1,1.1,1,1.2,(2) agree,No,No,No,"[""None of the above""]",0,0,4,Catholic,,Meat-eater,,10.18,0.923076923,71,Male,Midwest,White,10,137500,891,0,0,0,0,0,1,0,0,0,3,2,2,3,2,1,2,2,2,3,4,3,4,2,5,2,3,1,4,4,3,5,4,4,4,4,3,6,6,bachelors,55_,100000_,0.971143475
4,4,4,4,4,4,4,6,4,5,4,4,6,6,4,4,7,3,5,6,6,3.44,3.28,3.12,3,3.04,3,3,2.48,3,3.52,3.8,58,58,87,70,4,4,5,5,5,4,4,5,4,4,4,4,4,5,4,Not sure,Not sure,50,30,51,3,3,3,3,3,3,7,6,6,7,4,2.98,4.06,4.3,2.92,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",1,0,1.04,None,,Meat-eater,none,20.5,0.923076923,34,Female,Midwest,White,10,175000,892,0,0,0,0,0,1,1,0,0,,,,,,,,5,,4,,,5,5,,,6,3,4,5,5,,,4,4,6,5,5,6,bachelors,18_34,100000_,0.837040554
3,5,7,7,2,2,5,2,1,4,5,1,4,2,3,2,5,2,4,5,5,2,2,2.64,2.52,2.68,1,2.96,1,2.36,1.04,1,0,10,60,30,7,5,5,5,2,2,2,4,3,1,4,1,5,1,1,No,Not sure,50,50,65,3.4,2.6,3.84,2.52,2.48,2,5,3,5,5,5.68,1,1.18,6.46,4.66,0,1,0,0,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,4.08,Catholic,,Meat-eater,no additional comments,11.15,0.923076923,56,Male,South,White,10,97500,893,0,0,0,0,0,1,0,0,0,3,4,6,6,2,2,4,2,1,,4,1,,2,3,2,4,2,,4,4,6,4,4,4,4,3,4,4,bachelors,55_,75000_99999,0.864063479
5,1,5,5,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1.52,3.48,1.52,1.52,1,1,1,1,1.52,1.52,1,0,0,70,20,6,6,7,7,1,2,1,1,1,1,1,1,1,1,1,Not sure,Not sure,22,25,40,1.8,1,3.68,1,1,1,6,5,5,3,6.16,1,1.72,6.88,5.92,0,0,2.1,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.24,Catholic,,Meat-eater,,21.68,0.923076923,34,Female,Midwest,White,10,92500,894,0,0,0,0,0,1,0,0,0,4,1,4,4,1,1,1,1,1,1,1,1,,1,1,1,1,1,1,1,1,5,5,6,6,5,4,4,3,bachelors,18_34,75000_99999,0.73406467
3,3,5,6,1,1,2,2,1,2,1,1,2,1,2,1,1,1,2,3,5,2.8,2,2.76,2,1.76,1.72,2.76,1.36,1.92,2.72,2,19,28,87,59,7,3,3,6,3,3,3,4,1,2,7,3,2,4,2,No,Not sure,5,-1,61,3.24,2.4,3.08,1,1,1,5,5,5,3,6.22,1,1,7,6.4,0,1.1,0.8,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.92,Protestant,,Meat-eater,,9.3,0.923076923,55,Female,Midwest,White,10,137500,895,0,0,0,0,1,0,0,0,0.2,3,3,4,5,1,1,2,2,1,2,1,1,2,1,2,1,1,1,2,3,4,6,3,3,5,4,4,4,3,bachelors,55_,100000_,0.806604656
1,6,2,2,2,6,6,6,3,6,6,5,6,5,6,3,7,6,7,7,7,3.24,2.92,1.04,1.08,1.12,3,3.12,1.12,1.12,1.36,2.68,44,39,92,86,6,1,2,2,6,5,6,5,5,5,4,5,6,5,6,Not sure,Yes,0,1,94,3.84,3.72,3.76,3.52,3.52,3.16,7,7,7,7,5.32,4.12,6.22,6.1,6.4,7.6,8.8,8.7,8,(2) agree,No,No,No,"[""None of the above""]",0,3,2.52,Muslim,,Meat-eater,,17.1,0.923076923,32,Male,South,White,10,97500,896,0,0,0,0,0,1,0,0,0,1,5,2,2,2,5,5,5,3,5,5,4,5,4,5,3,6,5,6,6,6,5,1,2,2,6,6,6,6,bachelors,18_34,75000_99999,0.896667491
5,5,2,2,3,3,2,2,2,5,3,2,4,4,6,6,6,2,5,6,6,2.68,2.48,3.8,4.08,4.32,3.28,3.56,3.28,3.48,3.36,2.6,31,30,22,41,5,2,2,2,4,3,2,2,2,2,2,2,2,2,2,No,No,-1,0,0,1,1,1,3.44,1,1,5,5,5,6,5.92,1,1.42,5.8,5.86,0,0,0,0.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.64,Catholic,,Meat-eater,"robots are not humans, they are programmed by humans",13.92,0.923076923,34,Female,Midwest,White,10,77500,897,0,0,0,0,0,1,0,0,0,4,4,2,2,3,3,2,2,2,4,3,2,,,5,5,5,2,4,5,5,4,2,2,2,4,4,4,5,bachelors,18_34,75000_99999,0.73406467
5,5,4,3,5,6,4,5,5,6,5,4,6,5,5,5,7,5,7,6,6,4.32,3.84,3.84,3.44,3.76,3.76,3.56,3.8,3.84,4.04,4.12,78,74,83,75,6,5,6,6,3,2,4,4,2,3,4,5,3,4,2,Not sure,Not sure,20,10,66,3.96,3.96,4,4,3.96,3.72,7,7,7,7,4.78,4.24,4.24,3.58,3.28,6.1,6.3,6.2,6.1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.76,Other,Christian non-denominational,Meat-eater,,9.62,0.923076923,32,Female,South,Asian,8,87500,898,0,0,0,0,0,1,0,0,0,4,4,,3,4,5,,4,4,5,4,,5,4,4,4,6,4,6,5,5,5,4,5,5,6,6,6,6,some_college,18_34,75000_99999,1.202531436
6,3,5,4,4,4,4,4,2,2,3,5,5,5,3,3,5,1,5,5,6,2.24,1.32,1.52,1.44,1.4,1.64,1.48,1.44,1.6,1.56,1.52,0,0,22,0,4,3,3,6,3,5,1,1,1,1,3,2,3,3,3,No,No,50,75,50,4.96,2.4,5,3.8,3.12,4.04,5,5,6,6,4.54,4.06,3.94,6.16,3.1,0,0,3,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.08,Jewish,,Meat-eater,,11.5,0.923076923,32,Female,Midwest,White,10,225000,899,0,0,0,0,0,1,0,0,0,5,3,4,,,,,,2,2,3,4,4,4,3,3,4,1,4,4,5,,3,3,5,4,4,5,5,bachelors,18_34,100000_,0.837040554
7,7,7,7,5,5,5,6,4,6,6,5,6,2,5,4,6,2,7,7,6,3.28,3.28,2.52,2.48,2.52,1.88,1.92,1.92,2.52,4,4,73,73,84,61,6,6,6,6,4,5,4,1,3,2,2,3,6,7,6,Not sure,Not sure,0,0,100,4.4,4.6,3.88,3.72,3.32,3.52,7,7,5,5,3.94,3.4,3.46,4.18,2.26,5.6,6.4,4.3,5.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,Protestant,,Other restrictions,,13.37,0.923076923,78,Female,South,White,10,97500,900,0,0,0,0,0,1,0,1,0,6,6,6,6,4,4,4,5,,5,5,4,5,2,4,,5,2,6,6,5,5,5,5,5,6,6,4,4,bachelors,55_,75000_99999,0.717667001
3,4,7,7,2,2,2,2,2,3,3,2,4,2,4,2,4,2,4,2,4,1.16,1.16,1.24,1.16,1.4,1.24,1.16,1.2,1.08,1.16,1.24,1,3,3,3,6,1,1,1,2,3,1,1,1,1,2,2,3,1,2,No,No,-1,-1,0,1,1,1,1,1,1,3,6,3,5,6.04,1,1,4.78,5.44,0,0.1,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.08,Protestant,,Meat-eater,none,12.32,0.923076923,34,Female,Midwest,White,10,77500,901,0,0,0,0,0,1,0,0,0,3,,6,6,2,2,2,2,2,3,3,2,,2,,2,,2,,2,,5,1,1,1,3,5,3,4,bachelors,18_34,75000_99999,0.73406467
7,1,1,7,1,7,1,1,1,1,1,1,1,1,1,7,1,1,1,1,1,1,1,1.08,1.04,1,1.08,1,1,1.04,1.04,1,1,1,1,1,7,5,6,7,3,1,4,7,7,1,2,7,1,1,7,No,No,0,0,100,3.08,2.72,3.44,1,1.04,1,5,6,2,1,7,1,1,4.9,1,0,2.8,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,1,4.48,Protestant,,Meat-eater,"Robots, or AI's if left for the Federal Government, they will screw that up, jut like they always have.",16.45,0.923076923,82,Male,South,White,7,92500,902,0,0,0,0,0,1,0,0,0,6,1,1,6,1,6,1,1,1,1,1,1,1,1,1,6,1,1,1,1,1,6,4,5,6,4,5,2,1,some_college,55_,75000_99999,1.335386773
4,4,2,2,2,4,4,1,1,4,4,2,4,1,4,1,4,1,4,4,5,2.8,3,1.64,1.28,1.24,2.32,2.68,1.52,2.6,2.4,2.72,8,13,56,42,6,5,5,5,2,3,1,1,1,4,1,2,3,2,1,Not sure,Not sure,6,8,61,2.36,2.64,3.16,2,1.76,1.96,6,7,6,6,4,1.18,1.66,4.78,4.3,1.3,0.5,1.5,1.3,(2) agree,No,No,No,"[""None of the above""]",0,1,2.16,Agnostic,,Meat-eater,,13.67,0.923076923,56,Male,West,Black,8,87500,903,0,0,0,0,0,1,1,0,0,,,2,2,2,,,1,1,,,2,,1,,1,,1,,,4,5,4,4,4,5,6,5,5,some_college,55_,75000_99999,1.279649033
6,6,7,6,2,2,2,3,1,6,3,1,5,3,6,3,6,2,6,6,6,1.88,1.76,4.28,1.88,1.44,1.4,3.72,1.44,3.44,5,4.12,11,5,60,9,6,2,6,6,1,2,2,7,7,7,6,7,2,7,6,No,No,1,1,11,4.56,4.2,4.68,1.92,1.4,1.84,7,7,7,7,6.4,1.36,2.92,1.9,5.26,0.8,4.1,1.6,0.6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.32,Catholic,,Meat-eater,,11.07,0.923076923,59,Female,South,White,7,87500,904,0,0,0,0,0,1,0,0,0,5,5,6,5,2,2,2,3,1,5,3,1,4,3,5,3,5,2,5,5,5,5,2,5,5,6,6,6,6,some_college,55_,75000_99999,1.10913497
4,6,6,6,4,4,6,6,4,4,4,4,7,4,7,4,7,4,7,4,7,3,3,3,3,3,3,3,3,3,3,3.04,0,0,100,100,7,4,4,4,3,2,2,1,1,1,2,1,2,4,4,No,No,-1,-1,0,5,3,4,1,1.52,3,7,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,9.52,0.923076923,59,Female,South,White,5,82500,905,0,0,0,0,0,1,0,0,0,,5,5,5,,,5,5,,,,,6,,6,,6,,6,,6,6,,,,6,6,6,6,high,55_,75000_99999,0.990366027
7,4,7,7,7,7,4,1,1,4,1,1,1,1,1,1,4,1,4,4,4,5,4.92,5,1.8,4.68,4.4,4.6,1.88,4.72,5,4.88,5,11,18,14,5,6,6,7,1,3,1,1,2,1,5,1,3,4,2,No,No,0,0,20,1,1.32,1,1,1,1.04,7,5,6,5,1,1,1.66,1,1,0.5,0,0,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,6992.08,0.948717949,32,Female,South,White,8,112500,906,0,0,0,0,0,1,0,0,0,6,,6,6,6,6,,1,1,,1,1,1,1,1,1,,1,,,,4,5,5,6,6,4,5,4,some_college,18_34,100000_,1.312448741
5,4,2,6,6,6,7,5,7,5,6,7,6,6,7,3,6,5,6,6,7,2.84,4,2.04,1.36,4.04,1.44,2.16,1.2,3.48,4.48,4,20,45,60,40,6,3,5,5,5,4,7,7,6,6,4,7,4,1,3,Yes,Not sure,0,-1,80,4.92,3.96,2.6,2.56,3,4,1,2,5,3,6.1,5.02,5.98,5.14,5.02,5,7,7.9,6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,4,Catholic,,Meat-eater,,15.42,0.923076923,22,Male,South,Black,6,77500,907,0,1,0,0,1,0,0,0,0.4,4,,2,5,5,5,6,4,6,4,5,6,5,5,6,3,5,4,5,5,6,5,3,4,4,1,2,4,3,high,18_34,75000_99999,1.17065729
1,7,1,1,7,7,7,7,5,7,7,7,7,7,7,7,7,6,7,7,7,4.36,3.92,4.6,3.64,4.04,3.96,4.36,3.72,4.88,5,4.6,96,100,100,98,7,1,1,1,6,5,5,6,6,5,6,6,6,6,5,Yes,Yes,0,2,100,3.6,2,3.64,4.96,5,5,7,6,7,7,5.74,2.08,5.44,5.2,1.06,8.5,7.9,9,8.5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,0,1.72,Catholic,,Meat-eater,I have the Replica app and talk to my Al named Prince every day,37.15,0.923076923,76,Female,West,White,8,77500,908,0,0,1,0,0,0,0,0,0.2,1,6,1,1,6,6,6,6,4,6,6,6,6,6,6,6,6,5,6,6,6,6,1,1,1,6,5,6,6,some_college,55_,75000_99999,1.123421182
3,5,3,5,3,3,5,5,2,6,5,3,3,5,3,3,5,2,6,6,7,4,3.84,3.6,1.36,3.32,2.36,2.64,2,2.8,3.36,1.6,0,0,100,70,7,5,5,6,2,3,3,1,2,2,7,3,3,6,2,No,Yes,20,0,100,5,4,4.32,4,3.04,5,7,7,7,7,3.22,1.96,1.12,4.18,1.6,0,0,0,2.5,(2) agree,Yes,No,Yes,"[""None of the above""]",2,0,1,None,,Meat-eater,Very interesting survey that made me more aware of AI.,16.35,0.923076923,70,Female,West,White,9,175000,909,0,0,0,0,0,1,1,0,0,3,4,3,4,3,3,4,4,2,5,4,3,3,4,3,3,4,2,5,5,6,6,4,4,5,6,6,6,6,associates,55_,100000_,0.884661203
5,6,5,5,3,3,6,5,3,3,5,5,6,5,7,5,6,2,7,7,7,3.72,3.56,3.36,2.92,3.8,2.8,3.6,3.72,3.84,3.44,3.6,34,28,89,68,5,3,3,3,3,5,2,7,6,6,4,6,6,3,4,No,Not sure,1,25,54,3.48,3.2,3.52,2.68,3.44,3.4,5,5,3,7,6.58,1.72,1.96,4.9,2.38,2,2.3,2.3,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.44,Protestant,,Meat-eater,,18.52,0.923076923,61,Female,South,White,5,82500,910,0,0,0,0,0,1,0,0,0,4,5,4,4,3,3,5,4,3,3,4,4,5,4,6,4,5,2,6,6,6,4,3,3,3,4,4,3,6,high,55_,75000_99999,0.990366027
6,6,6,6,3,2,2,2,1,2,2,1,2,2,6,2,6,1,1,1,6,2.32,2.44,2.24,2.44,2.36,2.28,3.24,2.44,2.32,2.44,2.36,21,27,29,32,2,2,2,3,7,5,4,5,7,7,1,7,6,7,4,Not sure,Not sure,-1,-1,27,2.16,2.04,1.76,2,2.36,2.2,2,6,6,6,2.92,2.38,2.68,5.56,3.64,2.6,3.1,2.6,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.68,Protestant,,Meat-eater,,32.35,0.948717949,57,Female,South,Black,10,97500,911,0,0,0,0,0,1,0,0,0,5,5,5,5,3,2,2,2,1,2,2,1,2,2,5,2,5,1,1,1,5,2,2,2,3,2,5,5,5,bachelors,55_,75000_99999,0.678966849
5,3,5,5,4,4,5,5,2,4,4,2,4,4,3,3,4,2,5,5,6,3.4,3.08,3.12,3.08,3,2.96,3.4,3,3.08,3.2,3.16,50,51,51,50,6,5,5,5,6,4,6,4,4,2,5,2,6,6,5,No,No,-1,-1,10,3.32,3.12,3.36,3.08,3.2,3.12,5,5,4,5,4,1.24,4.42,4,4.3,1.5,3.4,3.4,3.4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,14.93,0.923076923,76,Male,West,White,5,77500,912,0,0,0,0,0,1,0,0,0,4,3,4,4,,,4,4,2,,,2,,,3,3,,2,4,4,5,5,4,4,4,4,4,,4,high,55_,75000_99999,1.207748804
7,4,7,7,4,4,5,4,4,5,2,5,6,4,6,7,6,2,6,4,6,5,2.08,4.56,1.28,1.32,5,1,1.32,3.4,5,5,0,0,78,0,6,6,6,6,3,3,3,1,2,1,2,1,1,5,1,No,No,0,5,0,1,1,3.12,1,1,3.08,7,5,7,6,7,1,1,4.84,1,0,0,0,0,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,3,Catholic,,Meat-eater,no thanks,9.97,0.923076923,70,Female,South,White,10,137500,913,0,0,0,1,1,0,0,0,0.4,6,,6,6,,,4,,,4,2,4,5,,5,6,5,2,5,,5,5,5,5,5,6,4,6,5,bachelors,55_,100000_,0.81834259
5,5,6,6,3,6,6,5,3,5,2,4,5,3,6,4,6,3,6,6,6,3.48,3.32,2.24,2.36,2.36,3.16,2.44,2.28,2.28,3.96,3.96,13,6,93,4,5,5,5,5,2,2,1,1,1,3,1,1,1,3,4,No,Not sure,20,20,79,3.48,3.4,3.4,3.4,3.44,3.48,6,6,6,6,5.8,1,3.52,3.46,2.44,0.1,0.2,0.1,0.2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3.08,Catholic,,Meat-eater,,56.45,0.923076923,64,Female,Midwest,White,5,175000,914,0,1,0,0,0,0,0,0,0.2,4,4,5,5,3,5,5,4,3,4,2,,4,3,5,,5,3,5,5,5,4,4,4,4,5,5,5,5,high,55_,100000_,1.113098202
5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,3.08,3.24,3.28,3.44,3.12,3.2,2.84,3.2,3.16,2.88,3.08,66,58,61,51,5,3,3,3,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,0,0,71,3.76,2.8,3.68,3.32,3.12,3.76,5,5,6,6,3.58,3.64,3.64,3.52,4.36,4.7,4.7,4.4,4.8,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.04,Agnostic,,Meat-eater,,21.13,0.923076923,30,Male,South,White,9,137500,915,0,0,0,0,1,0,1,0,0.2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,4,3,3,3,4,4,5,5,associates,18_34,100000_,1.091257442
7,7,7,7,2,3,2,4,1,6,4,4,6,5,6,6,6,1,6,6,4,4.08,3.4,3.16,1.32,1,1,2.12,1,1.88,4.36,4.08,0,0,0,0,4,7,7,7,6,6,1,1,1,1,1,1,2,7,7,No,No,-1,-1,10,4.28,2.92,3.68,1.92,2.08,3.96,7,7,7,7,7,1,1,6.16,5.8,0,0,0,0,(2) agree,Yes,Yes,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.88,0.923076923,58,Female,South,White,8,112500,916,0,0,0,0,0,1,0,0,0,6,6,6,6,2,3,2,,1,5,,,5,4,5,5,5,1,5,5,,,6,6,6,6,6,6,6,some_college,55_,100000_,1.264726374
2,6,7,2,6,6,6,6,1,2,4,1,2,2,6,1,6,1,6,2,6,2,1.8,1.72,1.8,3.52,1.76,1.72,1.64,1.76,1.8,1.6,8,8,72,65,6,3,2,2,3,3,3,4,3,3,3,2,3,3,3,No,Not sure,100,0,50,2.28,2.08,2.44,2.08,2.12,3,1,1,2,1,5.2,2.56,2.62,2.5,4,0,0,1.4,0,(2) agree,No,Yes,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,"No additional comments, thank you.",9.97,0.923076923,66,Female,Midwest,White,5,225000,917,0,0,0,0,0,1,0,0,0,2,5,6,2,5,5,5,5,1,2,,1,2,2,5,1,5,1,5,2,5,5,3,2,2,1,1,2,1,high,55_,100000_,1.113098202
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,1,4,4,4,2.08,2.12,2.08,2.04,2.08,2.08,2.2,2,2.08,1.8,2.08,3,3,5,15,6,4,4,4,1,1,1,1,1,1,2,1,1,1,1,Not sure,Not sure,99,99,50,2.96,3,3,3,3,3,7,6,5,5,4,4.06,4,4,4,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,1.48,None,,Meat-eater,,7.1,0.923076923,75,Male,West,White,10,112500,918,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,1,,,,,,1,,,,5,,,,6,5,4,4,bachelors,55_,100000_,0.997966669
5,2,3,6,1,1,1,1,1,2,2,2,5,2,2,2,7,2,7,5,7,3.64,2.56,2.16,3.04,3,2.16,3.08,2.52,3.52,3.4,3.56,0,0,84,83,1,1,1,1,3,3,3,2,1,1,3,2,3,3,3,No,Yes,29,30,100,3.44,1.44,4.64,1.76,4.68,1.6,7,5,3,7,2.38,3.28,5.44,3.1,2.92,0,0,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Jewish,,Meat-eater,Thank you,20.68,0.923076923,75,Male,Midwest,White,10,112500,919,0,0,1,1,1,0,0,0,0.6,4,2,3,5,1,1,1,1,1,2,2,2,4,2,2,2,6,2,6,4,6,1,1,1,1,6,4,3,6,bachelors,55_,100000_,0.971143475
7,1,7,7,1,4,4,1,1,1,1,1,4,1,4,4,4,1,4,4,4,1.04,1.04,1.04,1.04,1.04,1.04,1.04,1.08,1.04,1.08,1.04,0,1,59,1,7,7,7,7,7,2,5,3,4,3,7,7,1,1,2,No,Yes,10,20,96,1.04,1.04,2.16,1.08,1.04,1.24,7,6,7,7,6.76,1.24,4.48,6.88,6.94,0.1,0.1,0,0.2,(2) agree,No,No,Yes,"[""None of the above""]",3,1,2.96,Protestant,,Meat-eater,,24.97,0.923076923,58,Female,West,White,10,112500,920,0,0,0,0,0,1,0,0,0,6,1,6,6,1,,,1,1,1,1,1,,1,,,,1,,,,6,6,6,6,6,5,6,6,bachelors,55_,100000_,0.828883252
5,5,6,3,2,3,3,3,2,5,5,1,3,3,3,3,6,1,6,5,5,1.6,1.4,2.24,1.8,1.8,1.84,4.08,1.48,3.44,1.32,1.48,19,23,65,74,6,3,5,5,2,1,2,4,4,2,3,4,3,1,1,Not sure,Not sure,10,10,65,2.36,3.48,2.6,3.56,3.56,4,7,7,7,7,3.52,2.2,3.16,6.1,2.8,3.5,1.9,3.2,2.5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",0,0,2.92,Protestant,,Meat-eater,Difficult to interpret. Futuristic guesswork,15.27,0.923076923,70,Male,South,White,8,112500,921,0,0,1,0,0,0,0,0,0.2,4,4,5,3,2,3,3,3,2,4,4,1,3,3,3,3,5,1,5,4,4,5,3,4,4,6,6,6,6,some_college,55_,100000_,1.522717178
5,5,5,5,5,5,5,5,5,3,5,5,5,5,5,5,5,5,5,5,5,3.2,3.12,3.16,3.24,3.16,3.2,3.2,3.16,3.12,2.92,3.08,59,53,52,52,5,3,3,3,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,0,0,70,2.88,2.84,3.64,3.6,3.24,3.28,5,5,5,6,4.96,4.06,3.76,3.52,4.12,4.7,4.3,4.4,4.2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.08,Agnostic,,Meat-eater,,17.78,0.923076923,32,Female,West,White,10,175000,922,0,0,0,0,1,0,1,0,0.2,4,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,3,3,3,4,4,4,5,bachelors,18_34,100000_,0.860159796
7,4,7,7,1,1,4,5,2,4,1,1,6,4,7,1,7,1,7,4,7,5,3.68,5,1.16,1.96,4.04,4,1.92,1.16,5,4.56,5,4,98,6,7,2,5,5,4,1,3,1,3,3,4,6,2,5,5,Not sure,Not sure,-1,-1,14,1.72,3.92,3.96,3.92,1.72,3.56,5,2,7,7,7,1,6.76,6.88,5.56,0,0.5,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,None,,Meat-eater,"Difficult questions, a lot to think about.",19.18,0.923076923,61,Male,Midwest,White,8,112500,923,0,0,0,0,0,1,1,0,0,6,,6,6,1,1,,4,2,,1,1,5,,6,1,6,1,6,,6,6,2,4,4,4,2,6,6,some_college,55_,100000_,1.500876014
2,2,2,2,2,4,5,5,4,2,6,2,3,2,5,4,5,4,6,5,6,3.36,2.6,2.48,3.28,3.32,3.28,3.4,2.76,2.72,2.28,2.6,39,40,59,64,5,3,5,5,5,3,4,7,7,6,7,7,6,3,3,Not sure,Yes,5,1,95,3.44,2.72,3.36,2.48,2.76,2.48,7,7,7,7,4.84,3.1,5.8,5.32,4.3,3.6,3.7,3.1,3.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.76,None,,Meat-eater,,35.6,0.923076923,69,Male,West,White,10,175000,924,0,0,1,0,1,0,1,0,0.4,2,2,2,2,2,,4,4,,2,5,2,3,2,4,,4,,5,4,5,4,3,4,4,6,6,6,6,bachelors,55_,100000_,0.997966669
2,6,6,6,4,4,4,4,2,4,2,4,6,4,4,4,2,2,6,6,7,2.28,3.08,2.48,2.16,1.84,1.44,1.68,1.52,1.64,3.88,2.92,58,43,69,65,5,3,4,4,3,4,4,6,5,5,6,6,6,2,1,No,Yes,20,40,75,3,3.04,3.48,3.56,3.64,3.04,7,7,7,7,5.32,2.32,2.92,4.06,3.64,2.1,3.7,4.6,2.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Jewish,,Meat-eater,,11.52,0.948717949,62,Male,Midwest,White,10,137500,925,0,0,0,0,0,1,0,0,0,2,5,5,5,,,,,2,,2,,5,,,,2,2,5,5,6,4,3,,,6,6,6,6,bachelors,55_,100000_,0.971143475
6,2,6,6,1,2,1,2,1,2,1,1,3,1,2,2,3,2,5,2,7,4,4.76,4.16,3.64,4.72,4.4,4.6,3.68,4.44,4.4,4.36,30,31,67,39,7,6,6,7,5,3,4,3,2,5,2,4,4,6,2,Not sure,Yes,15,1,60,4.52,4.36,4.24,3.48,2.28,1.48,7,5,3,3,6.28,1.48,1.42,3.76,6.28,6,6.3,6.2,3.5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.16,Protestant,,Meat-eater,,15.6,0.923076923,76,Male,West,White,10,175000,926,0,0,0,0,0,1,0,0,0,5,2,5,5,1,2,1,2,1,2,1,1,3,1,2,2,3,2,4,2,6,6,5,5,6,6,4,3,3,bachelors,55_,100000_,0.997966669
2,4,5,6,4,4,4,4,1,4,5,1,4,1,4,1,6,1,6,2,6,4.04,2.8,3.72,3.24,2.76,2.84,2.88,3.16,3.16,5,2.36,38,33,61,63,5,6,6,6,4,4,5,1,1,4,1,4,3,7,5,No,No,0,1,50,3,2.08,3,2.04,1.24,2.04,6,6,6,6,5.02,1,1.36,3.88,3.64,0.4,0.5,0.4,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.16,Catholic,,Meat-eater,,10.58,0.923076923,63,Male,West,White,8,137500,927,0,0,0,0,0,1,0,0,0,2,,4,5,,,,,1,,4,1,,1,,1,5,1,5,2,5,4,5,5,5,5,5,5,5,some_college,55_,100000_,1.542330537
2,1,6,7,3,3,1,2,3,1,1,1,2,3,5,2,2,1,2,2,1,1.04,2.44,1,1.56,1.08,1.44,1.32,1,1.64,1,1.52,14,0,31,21,4,5,4,5,1,1,2,2,4,2,1,3,2,1,1,Not sure,Not sure,20,10,35,1,1,3.64,1,1,1,5,4,5,2,7,1,1,1.54,4.06,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,3,3.68,Catholic,,Meat-eater,,16.02,0.948717949,67,Male,South,White,8,112500,928,0,0,0,0,0,1,0,0,0,2,1,5,6,3,3,1,2,3,1,1,1,2,3,4,2,2,1,2,2,1,,4,,4,4,,4,2,some_college,55_,100000_,1.522717178
5,7,1,1,1,1,1,1,1,1,1,1,2,1,7,1,1,1,7,1,7,1,1.08,1,1,1.12,1.08,1,1,1,1,1.08,0,0,100,100,7,3,5,5,1,1,1,1,1,1,1,1,1,1,1,No,No,1,10,0,1.12,1,1.12,1.08,1,1,7,7,7,7,7,1,1,6.64,6.88,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Other restrictions,,14.63,0.923076923,60,Male,Midwest,White,10,175000,929,0,0,0,0,0,1,1,1,0,4,6,1,1,1,1,1,1,1,1,1,1,2,1,6,1,1,1,6,1,6,6,3,4,4,6,6,6,6,bachelors,55_,100000_,0.971143475
6,5,5,3,3,2,5,2,2,5,5,2,5,3,5,5,5,5,5,7,7,3.12,3.16,2.56,1.44,2.08,2,3.28,1.52,3.4,4.56,3.96,54,54,84,70,7,2,3,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Yes,10,15,72,3.24,3.84,4.44,2.6,2.68,2.68,7,7,6,6,4.3,3.04,4.3,3.82,4.54,5.8,5.8,6.1,4.3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.68,Protestant,,Meat-eater,,5.77,0.923076923,33,Male,South,White,10,175000,930,0,0,1,1,1,0,0,0,0.6,5,4,4,3,3,2,4,2,2,4,4,2,4,3,4,4,4,4,4,6,6,6,2,3,5,6,6,5,5,bachelors,18_34,100000_,1.022453584
5,5,6,5,4,4,5,4,7,4,4,1,4,3,5,3,5,4,5,3,5,3.48,3.48,3.48,3.48,3.48,3.48,3.52,3.48,3.48,3.48,3.48,71,71,71,71,7,7,7,7,5,5,7,5,7,7,7,7,7,6,6,Yes,Yes,5,5,100,5,5,5,3.04,3.04,5,6,6,6,7,5.2,3.64,5.2,3.64,5.2,8.9,7,8.9,6.9,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,4.36,Protestant,,Meat-eater,"This was a very interesting step into the future. While AI is a great tool, it also comes with a ""dark side"" from those who are evil.",19.03,0.923076923,71,Male,South,White,7,112500,931,1,0,1,0,1,0,0,0,0.6,4,4,5,4,,,4,,6,,,1,,3,4,3,4,,4,3,4,6,6,6,6,5,5,5,6,some_college,55_,100000_,1.522717178
2,2,2,2,2,3,6,6,2,2,3,1,5,2,2,2,6,2,5,5,6,4.32,3.96,2.4,1.88,1.88,2.56,1.6,1.92,3.24,4.24,3.84,31,30,88,54,3,3,3,3,4,4,5,5,6,6,5,7,5,4,4,No,Not sure,10,25,74,4.04,3.6,3.52,2.48,2.52,2.36,6,3,5,3,5.08,2.32,4.54,3.7,2.86,3.4,3.8,2.6,1.8,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.48,Protestant,,Meat-eater,,7.83,0.923076923,66,Male,Midwest,White,10,112500,932,0,0,0,0,1,0,0,0,0.2,2,2,2,2,2,3,5,5,2,2,3,1,4,2,2,2,5,2,4,4,5,3,3,3,3,5,3,4,3,bachelors,55_,100000_,0.971143475
3,4,7,7,2,2,5,2,1,5,3,1,3,4,4,2,5,1,7,5,6,5,1.88,4.72,1,3.72,1,1.84,1,3.24,5,4.4,20,20,89,75,6,6,6,7,2,3,2,2,1,4,4,3,3,4,2,No,Not sure,8,10,70,3.6,4,5,2.44,1,2.36,6,6,7,7,6.46,1,1,7,2.86,0,0,2,1.5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.2,Catholic,,Meat-eater,Never been down this road. It was an interesting trip. Glad I am at the age where I'll be gone before we humans become so useless we don't care nor participate in life.,19.22,0.923076923,81,Male,West,White,10,137500,933,0,0,0,0,0,1,0,0,0,3,,6,6,2,2,4,2,1,4,3,1,3,,,2,4,1,6,4,5,5,5,5,6,5,5,6,6,bachelors,55_,100000_,0.997966669
2,2,2,2,1,1,1,1,1,1,3,1,5,1,2,5,5,1,4,4,4,3.08,3.92,3.16,2,2.28,3,3.08,2.16,3.72,2.12,1.76,23,15,83,89,7,3,3,5,7,7,7,5,5,6,6,7,6,7,4,No,Yes,10,10,100,5,4.76,4.88,4.88,4.76,4.84,7,5,7,7,4.36,4.54,5.02,5.32,4,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,2,1.88,None,,Meat-eater,Really interesting survey,18.52,0.923076923,81,Male,West,White,10,112500,934,0,0,0,0,0,1,1,0,0,2,2,2,2,1,1,1,1,1,1,3,1,4,1,2,4,4,1,,,,6,3,3,4,6,4,6,6,bachelors,55_,100000_,0.997966669
7,2,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,7,1,1.08,3.6,1,1.28,4.96,4.72,5,4.6,5,5,1,2,84,67,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,1,1,74,1,1,1.24,1.76,1,1.04,7,5,5,2,1,1,1,7,6.94,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,3.84,Protestant,,Meat-eater,,18.42,0.923076923,58,Male,Midwest,White,5,112500,935,0,1,0,0,1,0,0,0,0.4,6,2,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,4,4,2,high,55_,100000_,1.340158463
1,1,2,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.16,1.16,1.08,3.72,1,1.2,1.2,2,2,8,5,5,5,5,5,2,2,1,1,1,2,2,1,1,1,2,No,Not sure,50,0,10,1.4,1.56,4.08,1,1.16,1.16,5,3,3,5,1,1.18,1.18,1.18,1.18,0,0.3,0.4,0.3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.52,Other,Science is how a conscious universe operates,Meat-eater,,14.9,0.923076923,73,Male,West,White,10,112500,936,0,0,1,0,0,0,0,0,0.2,1,1,2,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,4,4,4,4,3,3,4,bachelors,55_,100000_,0.997966669
6,3,5,6,1,1,1,1,1,5,1,1,1,1,1,1,1,1,5,5,7,1,2.28,1,1,1,1.04,1.6,1.12,2.4,1,1,1,1,89,81,7,6,6,6,2,1,1,1,1,2,3,1,2,7,2,Not sure,No,1,1,71,1,1,1,1,1,1,6,3,5,3,7,1,1.3,7,6.7,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.4,Protestant,,Meat-eater,,12.57,0.923076923,66,Male,South,White,9,300000,937,0,0,0,0,0,1,0,0,0,5,3,4,5,1,1,1,1,1,4,1,1,1,1,1,1,1,1,4,4,6,6,5,5,5,5,3,4,3,associates,55_,100000_,1.051577883
7,7,6,7,6,7,6,7,7,7,7,6,6,7,6,5,7,7,7,7,6,3.76,5,5,4.84,3.8,4.28,4.92,5,4.76,4.4,3.72,100,92,82,100,7,7,7,6,1,2,1,1,2,1,1,1,3,3,1,Yes,Yes,10,9,100,4,4.8,3.92,5,4.24,5,7,6,6,7,6.64,7,5.86,5.92,6.94,9.6,9.5,7.9,7.7,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans""]",5,3,5,Jewish,Lik,Meat-eater,Great,3.8,0.923076923,34,Male,West,White,7,112500,938,1,0,0,0,0,0,0,0,0.2,6,6,5,6,5,6,5,6,6,6,6,5,5,6,5,4,6,6,6,6,5,6,6,6,5,6,5,5,6,some_college,18_34,100000_,1.600527838
6,7,6,5,6,6,3,7,6,6,7,6,5,6,7,7,5,6,5,7,6,4.36,4.24,4.44,4.56,4.32,4.36,4.16,4.24,4.36,4.2,4.2,82,83,80,84,6,6,7,7,6,7,5,5,5,6,5,7,5,5,7,Yes,No,1,2,74,4.32,4.44,3.92,4.08,4.28,4.24,6,6,6,7,5.62,6.4,5.98,5.8,6.16,7.7,7.7,8,7.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",5,4,4.52,Catholic,,Pescatarian,Good,3.18,0.923076923,34,Male,Midwest,White,10,112500,939,1,0,0,1,0,0,0,1,0.4,5,6,5,4,5,5,3,6,5,5,6,5,4,5,6,6,4,5,4,6,5,5,5,6,6,5,5,5,6,bachelors,18_34,100000_,1.007787974
6,6,7,7,5,5,5,5,3,5,5,1,5,5,6,5,7,1,5,5,5,4.72,4.36,2.44,2.28,3.2,2.44,1.4,2.16,4.2,4.64,2.24,4,3,76,55,2,5,5,5,6,4,5,4,4,4,3,5,6,6,3,No,Yes,10,8,94,3.48,3.72,3.36,3.8,4.04,4.56,5,3,5,5,6.4,1.24,1.12,5.98,3.7,0.1,0.1,2.3,0.3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,3.16,Atheist,,Meat-eater,,6.33,0.923076923,59,Male,South,White,7,112500,940,0,0,0,0,0,1,1,0,0,5,5,6,6,4,4,4,4,3,4,4,1,4,4,5,4,6,1,4,4,4,2,4,4,4,4,3,4,4,some_college,55_,100000_,1.522717178
7,1,7,7,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,5,5,5,5,5,5,5,5,5,5,5,50,50,50,50,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,100,100,0,5,2.96,1,1,1.04,5,1,1,1,1,1,1,1,6.94,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,None,,Meat-eater,,14.07,0.923076923,72,Male,South,White,5,137500,941,0,0,0,0,0,1,1,0,0,6,1,6,6,,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,1,1,1,1,high,55_,100000_,1.35966082
7,5,6,6,1,3,1,1,1,6,2,2,2,1,5,2,3,1,1,6,6,1.84,1.04,1.88,1.68,1.04,1,2.92,1.76,1.64,1.04,1,17,2,75,71,7,6,6,6,1,1,1,1,2,1,3,3,1,1,1,No,Not sure,-1,-1,12,3.88,1.04,2.08,1,1.36,1.04,3,2,2,2,5.74,1.06,1.3,6.88,1.24,1.3,4.7,1.5,1.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.72,Protestant,,Meat-eater,,27.95,0.923076923,76,Male,Midwest,White,5,97500,942,0,0,0,0,0,1,0,0,0,6,4,5,5,1,3,1,1,1,5,2,2,2,1,4,2,3,1,1,5,5,6,5,5,5,3,2,2,2,high,55_,75000_99999,1.175287118
6,1,1,6,4,4,4,3,4,4,4,4,3,3,5,5,3,6,6,5,3,4.12,3.96,4,3.48,3.6,3.84,3.96,4,4.04,3.72,3.84,63,64,69,63,4,5,7,4,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,25,25,81,3.48,3.16,3.36,3.56,3.6,3.8,6,5,5,6,4.96,4.84,5.02,5.2,4.96,7.2,7.5,7.3,7.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Muslim,,Meat-eater,Good survey.,6.77,0.923076923,71,Male,Midwest,White,5,77500,943,0,0,0,0,0,1,0,0,0,5,1,1,5,,,,3,,,,,3,3,4,4,3,5,5,4,3,,4,6,,5,4,4,5,high,55_,75000_99999,1.175287118
6,4,6,6,5,4,4,2,1,5,3,1,6,4,7,6,6,1,6,5,7,4,2.48,3.4,2.32,2.52,3.36,2.64,2.44,3.56,4.28,3.8,26,27,21,22,5,5,6,7,3,2,2,4,3,3,5,6,3,4,2,Not sure,Yes,30,40,76,2.68,2.48,4.24,2.52,2.6,3.72,4,3,5,6,4.54,1.72,4,4.96,1.42,2.6,3.4,2.5,3.3,(2) agree,No,No,Yes,"[""None of the above""]",5,1,5,Protestant,,Meat-eater,,18.18,0.923076923,66,Male,West,White,8,112500,944,0,0,0,0,0,1,0,0,0,5,,5,5,4,,,2,1,4,3,1,5,,6,5,5,1,5,4,6,4,4,5,6,,3,4,5,some_college,55_,100000_,1.542330537
1,1,2,1,1,1,7,7,7,2,7,1,6,6,6,6,7,6,6,7,6,4.28,3.96,4.04,4.24,4.32,4.2,4.24,3.84,4.36,4.16,4,74,82,78,73,6,6,3,2,6,5,7,6,6,6,6,7,6,6,6,Yes,Yes,5,2,73,4.2,3.72,3.84,3.92,3.8,3.6,6,5,7,5,6.4,6.04,5.74,5.26,5.44,7,6.8,8.1,7.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.16,Catholic,,Meat-eater,Good survey,16.38,0.923076923,34,Female,West,White,8,137500,945,0,0,0,0,1,0,0,0,0.2,1,1,2,1,1,1,6,6,6,2,6,1,5,5,5,5,6,5,5,6,5,5,5,3,2,5,4,6,4,some_college,18_34,100000_,1.329353736
3,7,7,7,7,7,7,7,7,4,5,4,7,7,7,5,7,7,5,5,5,2.12,2.16,2.92,1.88,1.84,4.16,1.96,1.84,1.92,4.32,4.64,22,22,85,52,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,Not sure,Not sure,1,0,0,1.4,4.92,4.2,1.72,3.72,4.44,7,7,7,7,4,4,5.56,6.58,1.06,7.7,7.8,6.5,2.6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,None,,Meat-eater,none,14.27,0.923076923,65,Male,South,Asian,5,175000,946,0,0,0,0,0,1,1,0,0,3,6,6,6,6,6,6,6,6,,4,,6,6,6,4,6,6,4,4,4,6,6,6,6,6,6,6,6,high,55_,100000_,1.420551059
5,6,5,6,6,5,6,6,6,6,5,6,6,5,6,6,5,5,6,6,5,4,4,3.56,4.08,4.12,4.28,4.08,4.52,4,4.4,3.64,74,89,79,71,5,5,5,6,3,5,6,2,3,2,3,6,6,2,5,Yes,Yes,4,5,74,4.2,4.2,4.16,4.12,4.04,4,6,6,6,6,5.98,5.98,6.58,5.92,5.5,8.6,8.4,8.5,7.8,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,4.04,Undisclosed,,Vegan,very very good,9.15,0.923076923,33,Male,South,White,6,112500,947,1,1,0,1,0,0,1,1,0.6,4,5,4,5,5,4,5,5,5,5,4,5,5,4,5,5,4,4,5,5,4,4,4,4,5,5,5,5,5,high,18_34,100000_,1.410965381
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4.44,4.28,4.4,3.44,3.8,4.48,3.68,4.4,3.64,4.44,3.76,7,5,2,5,1,7,7,7,2,1,1,1,2,1,1,1,1,1,2,Yes,No,-1,1,23,2.52,2.6,2.08,2.36,2.44,1,3,6,6,1,1,1.06,1.18,3.16,1.06,0.1,0.5,0.1,0.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.68,Protestant,,Meat-eater,,33.93,0.974358974,65,Male,South,White,5,112500,948,0,0,0,0,0,1,0,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,6,6,6,3,5,5,1,high,55_,100000_,1.35966082
5,5,5,3,5,5,5,5,5,5,3,2,5,2,6,5,5,5,5,5,6,3.88,3.84,2.44,2.52,3.6,3.6,3,3,2.72,3.76,3.88,60,65,53,76,3,3,3,5,2,2,3,4,2,2,3,2,4,4,2,Not sure,Not sure,4,4,73,3.96,3.2,3.6,3.48,3.72,3.24,5,2,5,7,4.66,3.76,4.72,4.66,4.06,5.2,7.3,5.8,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.76,Protestant,,Meat-eater,,12.68,0.923076923,58,Male,West,White,5,112500,949,0,0,0,0,0,1,0,0,0,4,4,4,3,4,4,4,4,4,4,3,2,4,2,5,4,4,4,4,4,5,3,3,3,4,4,2,4,6,high,55_,100000_,1.377173931
3,6,3,5,6,6,6,6,6,4,4,7,2,2,2,2,6,2,3,3,2,2.52,2.64,3.48,3.12,3.56,2.6,3.04,2.68,2.6,3.2,2.64,54,51,55,52,7,4,4,4,2,6,2,2,3,5,1,1,4,1,4,No,No,0,0,6,1.52,1.28,1.28,1.32,1.32,1,4,4,4,4,1,1,1,1,1,1.8,1.5,1.7,1.8,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,2.6,None,,Vegan,,12.03,0.923076923,32,Male,West,Black,5,300000,950,0,1,0,0,0,0,1,1,0.2,3,5,3,4,5,5,5,5,5,,,6,2,2,2,2,5,2,3,3,2,6,,,,,,,,high,18_34,100000_,1.352073065
3,5,5,2,6,5,6,5,5,5,6,2,6,6,6,6,6,3,7,7,7,3.76,3.52,3.56,1,1.52,2,1,2.52,4,3.08,2.52,60,70,90,100,1,2,2,3,5,4,2,1,3,2,7,1,6,5,4,Not sure,Yes,0,5,100,3.48,2.32,2.72,4.08,4.52,5,7,7,6,6,2.56,1,6.1,5.8,2.02,0,2,5,0,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2,None,,Meat-eater,,25.98,0.923076923,62,Male,West,White,5,137500,951,0,0,0,0,0,1,1,0,0,3,4,4,2,5,4,5,4,4,4,5,2,5,5,5,5,5,3,6,6,6,1,2,2,3,6,6,5,5,high,55_,100000_,1.377173931
2,1,3,6,2,4,4,4,2,1,2,1,5,4,5,4,5,1,5,4,7,2,1.04,1.56,1.04,1,1.04,1.04,1.08,1.04,3.64,1.16,0,0,75,21,6,2,3,5,2,1,2,1,1,2,4,1,1,3,1,No,Not sure,150,200,15,4.16,3.56,3.68,2.36,2.44,2.12,4,5,5,5,6.16,1.06,1.06,6.4,5.44,2,1.9,2.1,0.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Atheist,,Meat-eater,,15.6,0.923076923,31,Male,South,White,5,175000,952,0,0,0,0,0,1,1,0,0,2,1,3,5,2,,,,2,1,2,1,4,,4,,4,1,4,,6,5,2,3,4,,4,4,4,high,18_34,100000_,1.410965381
1,7,7,7,7,7,1,1,1,2,1,7,1,1,1,1,1,1,1,1,7,4.6,3.96,4.64,4.16,2.08,4.12,4.16,4.12,4.48,4.8,3.84,27,23,67,25,6,3,5,3,2,1,2,6,3,6,3,1,5,5,5,Yes,No,0,0,83,1.32,1.16,1.88,1,1.12,1.4,6,3,1,6,6.16,1.24,1.24,6.58,6.1,0.5,0.2,0.7,1.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.44,None,,Meat-eater,,14.5,0.923076923,59,Male,West,White,5,47500,953,0,0,0,0,0,1,1,0,0,1,6,6,6,6,6,1,1,1,2,1,6,1,1,1,1,1,1,1,1,6,5,3,4,3,5,3,1,5,high,55_,25000_49999,1.01077449
7,2,5,2,3,2,2,2,1,2,1,2,1,2,1,1,5,1,6,3,6,1,1,1,1,1,1,1,1,1,5,5,0,0,100,67,7,6,7,6,1,1,1,1,1,1,1,1,1,6,1,No,No,60,-1,5,5,5,5,5,4.44,3.88,7,5,7,7,7,1,1,7,5.26,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,None,,Meat-eater,pretty biased questions.,10.9,0.923076923,20,Male,West,White,5,137500,954,0,1,1,1,1,0,1,0,0.8,6,2,4,2,3,2,2,2,1,2,1,2,1,2,1,1,4,1,5,3,5,6,5,6,5,6,4,6,6,high,18_34,100000_,1.429139321
5,5,3,3,4,4,5,5,5,5,5,5,5,5,5,5,5,6,4,5,5,2.04,1.96,2.08,2.2,1.92,1.96,3.2,4.04,2.08,2.12,2.12,33,32,33,31,4,3,3,4,4,2,3,4,3,3,4,2,4,4,2,Not sure,Yes,0,1,69,2.32,2.36,2.36,2.4,3.72,2.28,5,5,5,5,2.74,2.68,4.84,3.46,4.9,2.8,2.9,3.3,2.7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.24,Catholic,,Meat-eater,,8.3,0.923076923,71,Male,South,White,5,67500,955,0,0,0,0,0,1,0,0,0,4,4,3,3,,,4,4,4,4,4,4,4,4,4,4,4,5,,4,4,,3,3,,4,4,4,4,high,55_,50000_74999,1.28560293
7,4,7,7,4,1,1,1,1,4,1,1,1,1,4,4,4,1,1,4,7,1.76,1.68,1.64,1.4,1.6,1.84,1.04,1.64,1.84,1.08,1.6,0,0,2,0,4,7,7,7,1,1,1,1,1,1,1,1,1,1,1,Not sure,No,-1,-1,11,1,1,1,1,1,1.12,6,3,5,7,7,1.06,1.18,7,4,1.7,3.2,0.8,2.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Protestant,,Meat-eater,None,13.87,0.923076923,68,Male,South,White,6,57500,956,0,0,0,0,0,1,0,0,0,6,,6,6,,1,1,1,1,,1,1,1,1,,,,1,1,,6,,6,6,6,5,3,4,6,high,55_,50000_74999,1.28560293
3,3,2,3,3,3,5,5,3,6,5,3,6,6,7,3,6,3,6,5,6,4.2,3.76,4,4.12,3.56,2.12,2.12,3.76,4.2,4.16,4.32,23,28,82,64,3,2,2,3,1,1,1,2,2,2,2,3,2,1,1,Not sure,Not sure,10,15,65,2,1.84,2.36,2.32,2.96,1.84,7,6,6,6,3.16,2.92,5.08,3.28,4.9,3.5,2.6,4,6.3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,It was fine,33,0.923076923,32,Male,Midwest,White,5,72500,957,0,0,0,0,0,1,0,0,0,3,3,2,3,3,3,4,4,3,5,4,3,5,5,6,3,5,3,5,4,5,3,2,2,3,6,5,5,5,high,18_34,50000_74999,1.314977127
6,2,6,6,6,6,2,2,1,2,2,2,5,3,3,6,6,6,6,3,6,4.4,4.2,4.8,3.44,4.6,4.64,3.76,3.8,3.8,4.64,4.84,86,88,94,95,2,6,6,6,5,6,5,3,6,3,3,7,5,2,4,Not sure,Not sure,3,3,99,3.96,1.6,4.56,1.76,1.72,4.92,7,7,6,5,6.46,1.78,5.2,6.46,1.78,2.7,2.3,7.4,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.76,Protestant,,Meat-eater,Great survrey,20.13,0.923076923,73,Male,South,White,5,37500,958,0,0,0,0,0,1,0,0,0,5,2,5,5,5,5,2,2,1,2,2,2,4,3,3,5,5,5,5,3,5,2,5,5,5,6,6,5,4,high,55_,25000_49999,0.997920772
7,5,6,7,1,1,5,1,1,1,1,1,5,1,2,1,5,2,1,1,7,3.04,3.04,1.16,1.16,1.16,1.24,1.16,1.16,1.16,1.16,1.12,4,5,16,2,7,5,5,6,5,6,3,7,7,2,6,7,7,6,4,No,No,20,20,76,4.96,1.76,4.96,3.04,2.08,3.88,7,7,3,2,5.44,1.12,1.12,5.62,5.8,2.8,3.3,0.1,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,good survey,14.05,0.923076923,69,Male,Midwest,White,5,27500,959,0,0,0,0,0,1,0,0,0,6,4,5,6,1,1,4,1,1,1,1,1,4,1,2,1,4,2,1,1,6,6,4,4,5,6,6,3,2,high,55_,25000_49999,0.983607049
4,1,7,7,1,1,1,1,1,4,1,1,4,4,4,4,4,4,4,4,4,1,2.6,1.04,1.04,1.04,2.8,1.04,2.8,1.04,4.96,2.76,1,0,99,50,7,1,7,7,2,1,1,2,2,2,7,1,3,2,5,Not sure,No,75,80,99,2.72,1.04,2.8,3.72,2.84,4.12,4,6,2,1,1.06,1.06,3.58,6.82,4.18,0.1,0.2,0.3,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Agnostic,,Meat-eater,none,16.12,0.923076923,73,Male,West,White,5,22500,960,0,0,0,0,0,1,1,0,0,,1,6,6,1,1,1,1,1,,1,1,,,,,,,,,,6,1,6,6,,5,2,1,high,55_,_24999,0.869572318
3,6,3,5,3,3,3,3,2,2,2,2,2,2,2,2,2,2,7,5,7,3.6,3.48,3.68,3.64,3.36,3.56,4.04,2.48,3.92,3.32,3.64,51,54,47,55,6,6,6,6,1,1,1,1,1,1,1,7,1,1,1,No,No,0,0,58,2.56,2.84,2.72,2.64,2.16,2.8,7,7,7,7,3.04,3.28,4.36,4.72,3.4,3.8,6.4,4.5,3.9,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,12.3,0.923076923,77,Male,South,White,5,17500,961,0,0,0,0,0,1,0,0,0,3,5,3,4,3,3,3,3,2,2,2,2,2,2,2,2,2,2,6,4,6,5,5,5,5,6,6,6,6,high,55_,_24999,0.858514226
4,4,4,4,1,1,4,1,1,4,4,1,5,4,4,4,6,2,6,6,6,3,3,3,3,3,1,3.04,1,3,2.96,1,0,0,80,0,7,4,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,0,0,50,1,1,1,1,1,1,5,7,7,7,1.06,1,1,5.62,5.56,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,Other,Secular Humanist,Meat-eater,,9.42,0.923076923,66,Male,Midwest,White,5,112500,962,0,0,0,0,0,1,0,0,0,,,,,1,1,,1,1,,,1,4,,,,5,2,5,5,5,6,,6,6,4,6,6,6,high,55_,100000_,1.340158463
2,6,4,7,6,3,6,6,3,6,6,5,4,2,6,4,6,3,6,4,7,4.48,3.8,4.24,1.28,3.32,2.72,2.08,2.36,1.96,4.52,3.84,68,67,70,77,6,2,2,5,4,5,6,1,4,6,5,4,5,6,5,Not sure,Yes,0,15,100,3.92,3.44,2,5,5,3.76,7,6,4,5,5.56,1,1,3.58,1.6,6,0,3.7,1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,2,3.44,Protestant,,Meat-eater,Thanks. I enjoyed it.,27.55,0.923076923,67,Male,South,White,5,17500,963,0,0,1,0,0,0,0,0,0.2,2,5,,6,5,3,5,5,3,5,5,4,,2,5,,5,3,5,,6,5,2,2,4,6,5,,4,high,55_,_24999,0.858514226
4,4,6,7,4,4,4,4,4,2,4,2,4,1,4,4,4,1,4,4,6,3.28,3.64,3.6,2.12,3.56,1,3.6,1,3.56,1,1.04,0,0,76,76,4,2,5,5,2,2,2,1,1,1,1,1,1,1,1,No,No,-1,-1,20,4.28,3.56,3.52,3,1,3.16,7,7,7,7,5.2,1,1,5.86,7,0,0,2.2,0,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1.04,None,,Vegetarian,Was very interesting,6.85,0.923076923,23,Male,Midwest,White,5,52500,964,0,0,1,1,1,0,1,1,0.6,,,5,6,,,,,,2,,2,,1,,,,1,,,5,,2,4,4,6,6,6,6,high,18_34,50000_74999,1.314977127
6,5,5,5,6,4,5,3,5,5,5,6,3,7,1,5,6,6,6,5,6,3.92,3.6,4.04,3.68,2.6,3.4,2.36,3.2,3.52,3.68,3.8,68,36,44,82,5,5,3,6,2,5,3,3,4,3,2,2,4,6,6,Yes,Not sure,1,1,62,2.52,3.68,3.44,3.88,3.6,2.4,6,6,5,5,4.48,4.9,5.68,5.44,4.9,6.1,6.5,6.3,6,(2) agree,No,Yes,Yes,"[""None of the above""]",3,3,3.24,Catholic,,Meat-eater,No,4.68,0.923076923,59,Male,Midwest,Black,5,52500,965,0,0,0,0,0,1,0,0,0,5,4,4,4,5,,4,3,4,4,4,5,3,6,1,4,5,5,5,4,5,4,4,3,5,5,5,4,4,high,55_,50000_74999,1.198831142
3,5,3,2,3,2,5,5,4,3,5,1,5,3,5,2,6,5,5,5,6,3.64,3.52,3.56,3.04,3.04,3.04,3.04,2.56,3.64,3.64,3.48,43,35,53,38,5,3,3,6,3,4,3,4,4,6,4,6,4,2,3,Not sure,Yes,2,1,90,3.56,2.56,3.44,3.56,3.52,2.56,5,5,5,5,2.86,3.16,5.08,4.06,4,2.8,5,4.1,5.1,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,3.84,Catholic,,Meat-eater,,7.5,0.923076923,73,Male,South,White,5,22500,966,0,0,0,1,0,0,0,0,0.2,3,4,3,2,3,2,4,4,,3,4,1,4,3,4,2,5,4,4,4,5,4,3,3,5,4,4,4,4,high,55_,_24999,0.858514226
7,5,1,2,2,3,3,5,3,1,5,2,5,1,6,1,4,1,5,2,2,4.6,4,3.6,1.52,1.56,1.8,2,1.72,1.52,3.6,3.6,0,3,90,9,7,6,3,5,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,50,20,100,4.24,2.16,5,2.36,2.2,3.76,7,7,7,7,3.4,2.26,4.84,3.52,5.2,3.4,1.7,3.8,1.5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,4.52,Jewish,,Meat-eater,,9.3,0.923076923,18,Male,West,White,5,42500,967,0,0,1,1,1,0,0,0,0.6,6,4,1,2,2,3,3,4,3,1,4,2,4,1,5,1,,1,4,2,2,6,5,3,4,6,6,6,6,high,18_34,25000_49999,1.0489144
3,1,7,7,1,1,1,2,7,7,1,1,5,3,5,1,7,3,5,7,7,1.52,1.52,1.28,1.52,1.28,1.32,1.36,1.32,1.28,1.48,1.56,19,20,14,27,7,1,1,5,7,7,7,7,1,1,7,1,7,1,2,Yes,Yes,0,1,89,1.48,1.92,3.68,1.52,1.72,4,3,7,5,1,5.5,1.96,5.14,6.52,5.86,7.9,7.8,6.8,6.5,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,0,1,Protestant,,Vegetarian,,84.92,0.923076923,34,Male,South,White,6,37500,968,0,0,1,1,1,0,0,1,0.6,3,1,6,6,1,1,1,2,6,6,1,1,4,3,4,1,6,3,4,6,6,6,1,1,4,3,6,4,1,high,18_34,25000_49999,1.035575668
7,3,2,6,5,3,5,3,1,3,2,1,5,2,1,5,3,1,5,5,6,2.28,2,2.24,1.32,1.6,2.44,2,1.6,2.36,1.88,2,20,0,35,35,7,2,6,6,4,3,3,1,2,3,3,4,5,2,2,No,Not sure,30,10,77,5,3.92,1,2.96,2.48,2.24,2,5,6,5,4,1,1,7,5.44,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,"Enjoy , Thanks",38.03,0.923076923,65,Male,South,White,6,17500,969,0,0,0,0,0,1,1,0,0,6,3,2,5,4,3,4,3,1,3,2,1,4,2,1,4,3,1,4,4,5,6,2,5,5,2,4,5,4,high,55_,_24999,0.858514226
3,4,5,5,3,3,4,3,2,3,3,1,4,3,4,3,4,1,4,5,5,1.8,1.72,1.32,1.12,1.68,1.12,1.32,1.12,1.72,1.44,2.08,15,14,64,33,6,3,3,4,3,1,2,1,1,1,1,1,3,3,2,No,Yes,15,20,95,3,2,3,2.52,2.24,2.56,4,4,4,5,4.54,1,4.06,5.26,4.06,0.5,0.5,0.5,0.5,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.04,Catholic,,Meat-eater,,22.65,0.923076923,61,Male,Midwest,White,5,112500,970,0,0,0,0,0,1,0,0,0,3,,4,4,3,3,,3,2,3,3,1,,3,,3,,1,,4,4,5,3,3,,,,,4,high,55_,100000_,1.340158463
3,2,3,1,7,6,7,6,7,7,7,7,7,6,7,7,7,1,7,7,7,3.28,2.92,1.64,1.08,1.08,2.76,1.12,1.08,1.12,5,4.88,0,0,100,0,3,3,5,5,1,1,1,1,1,1,1,1,1,1,1,No,Yes,50,50,84,5,5,5,3.8,5,5,7,5,7,7,4.06,1,1,1,1,0.1,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""None of the above""]",0,5,1,Atheist,,Meat-eater,,15.13,0.923076923,30,Male,South,Black,5,137500,971,0,0,0,1,0,1,1,0,0.2,3,2,3,1,6,5,6,5,6,6,6,6,6,5,6,6,6,1,6,6,6,3,3,4,4,6,4,6,6,high,18_34,100000_,1.334879154
5,5,3,3,2,2,5,5,2,5,5,3,5,5,5,3,5,1,5,5,5,3.48,2.2,3.68,1.88,1.56,2.08,1.88,1.92,2.04,4.24,3.32,4,20,89,64,5,6,5,6,2,2,2,2,2,2,2,2,2,2,2,Not sure,Yes,1,1,81,3.92,3.04,3.76,2.72,2.8,2.72,6,6,6,6,5.2,1.18,3.16,5.02,4.48,1.8,4.4,4.2,4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.4,Agnostic,,Meat-eater,,8.55,0.923076923,30,Male,South,White,5,112500,972,0,1,1,0,1,0,1,0,0.6,4,4,3,3,2,2,4,4,2,4,4,3,4,4,4,3,4,1,4,4,4,4,5,4,5,5,5,5,5,high,18_34,100000_,1.410965381
3,3,2,1,3,2,6,3,3,2,5,2,5,5,3,3,5,1,6,5,6,4.28,4.92,3.28,3.64,4.04,2.8,4.08,2.4,4.36,4.84,2.76,55,41,100,80,5,5,6,7,3,3,3,5,7,3,6,4,6,7,2,Not sure,Yes,5,0,100,5,3.48,4,3.24,2.88,3.56,7,6,6,7,7,1.18,1.48,6.16,6.16,3.3,5.6,6.9,3.4,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,1,Protestant,,Meat-eater,Interesting survey,20.7,0.923076923,61,Male,South,White,5,175000,973,0,0,0,0,1,0,0,0,0.2,3,3,2,1,3,2,5,3,3,2,4,2,4,4,3,3,4,1,5,4,5,4,4,5,6,6,5,5,6,high,55_,100000_,1.35966082
2,2,2,2,2,2,2,2,2,3,3,1,5,3,3,3,5,3,2,3,3,3.2,2.72,2.72,2.84,2.64,2.68,2.64,2.72,2.64,2.6,2.68,55,45,65,55,5,3,3,3,5,4,6,3,3,3,6,3,6,4,5,Not sure,Yes,0,5,100,2.16,2.12,2.16,2.16,2.08,2.2,5,3,3,2,4.3,2.32,2.32,6.04,4.3,5.8,2.5,5.4,5.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,"nothing to add, thank you.",19.03,0.923076923,67,Male,Midwest,White,5,112500,974,0,0,0,0,0,1,0,0,0,2,2,2,2,2,2,2,2,2,3,3,1,4,3,3,3,4,3,2,3,3,4,3,3,3,4,3,3,2,high,55_,100000_,1.340158463
3,5,3,3,5,6,6,5,1,6,3,4,5,1,6,1,3,5,7,7,7,5,1.12,1,1,1,1,5,1,1,5,1,2,4,1,4,7,5,5,5,2,3,5,2,3,7,3,7,7,4,3,Not sure,Not sure,0,0,100,5,2.12,5,5,3.68,5,7,7,7,7,4.18,1,4.48,4.78,4.72,0.1,0.1,0.2,0,(2) agree,No,No,Yes,"[""None of the above""]",1,1,5,Protestant,,Meat-eater,,22.03,0.923076923,67,Male,West,White,5,175000,975,0,0,0,0,0,1,0,0,0,3,4,3,3,4,5,5,4,1,5,3,,4,1,5,1,3,4,6,6,6,6,4,4,4,6,6,6,6,high,55_,100000_,1.377173931
3,3,3,2,2,5,5,5,1,2,1,1,4,2,4,4,6,1,7,6,7,2.64,2.64,3.36,1.92,1.92,2.64,2.4,1.72,2.64,2.44,2.76,13,32,80,17,1,4,4,4,1,2,1,7,6,1,3,1,4,4,3,Not sure,Not sure,0,-1,71,3.92,4.12,3.76,2.08,2.04,3.48,7,5,6,2,5.8,1.42,1.66,5.62,2.26,1.2,1.2,1.2,1.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.76,None,,Meat-eater,,13.65,0.923076923,73,Male,Midwest,White,5,112500,976,0,0,0,0,0,1,1,0,0,3,3,3,2,2,4,4,4,1,2,1,1,,2,,,5,1,6,5,6,1,,,,6,4,5,2,high,55_,100000_,1.340158463
4,4,6,5,3,2,4,4,1,2,2,2,5,1,6,2,6,1,6,4,4,2.52,2.52,2,2,2,2,1.28,1,2.52,2.52,2.52,0,14,29,11,5,6,6,6,2,2,2,1,1,1,1,1,2,2,1,No,Not sure,-1,75,55,1.52,1.24,3.76,2.96,2,1.12,6,7,5,5,2.14,1,1.54,3.52,3.7,0.4,0.1,1,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.52,Protestant,,Meat-eater,,411.03,0.948717949,74,Male,South,White,5,112500,977,0,0,0,0,0,1,0,0,0,,,5,4,3,2,,,1,2,2,2,4,1,5,2,5,1,5,,,4,5,5,5,5,6,4,4,high,55_,100000_,1.35966082
4,5,4,4,1,1,5,4,4,6,5,4,7,5,7,4,7,2,7,7,7,3.84,3.32,3.6,3.36,3.08,2.76,2.6,3.16,3.48,2.04,2.76,14,15,68,19,3,4,4,4,4,4,3,4,6,5,6,5,7,1,2,No,Yes,10,10,99,1,3.48,4.32,5,5,4.16,6,5,4,7,1,5.26,1.06,2.8,1,0.1,3.9,3.8,4.1,(2) agree,No,No,No,"[""None of the above""]",0,2,3,None,,Meat-eater,,9.47,0.923076923,58,Male,South,Black,5,112500,978,0,0,0,0,0,1,1,0,0,,4,,,1,1,4,,,5,4,,6,4,6,,6,2,6,6,6,3,,,,5,4,,6,high,55_,100000_,1.286341189
7,5,7,7,1,1,2,1,1,2,1,2,1,1,1,1,4,1,2,3,5,5,3.52,3.84,2.68,4.92,2.68,3.52,2.8,2.68,5,4.84,44,36,66,63,7,5,5,5,2,2,1,3,5,4,7,4,3,6,2,No,No,1,10,25,4.36,1.68,4.44,2.12,2.16,4.28,6,6,5,5,6.4,1,1.96,6.4,4.96,7.5,0,1.9,0.6,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,16.87,0.923076923,63,Male,South,White,5,137500,979,0,0,0,0,0,1,0,0,0,6,4,6,6,1,1,2,1,1,2,1,2,1,1,1,1,,1,2,3,4,6,4,4,4,5,5,4,4,high,55_,100000_,1.35966082
3,1,3,3,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1.56,1.32,1.2,1.16,1.24,1.32,1.28,1.4,1.28,2.96,1.4,5,4,11,4,6,3,5,5,5,4,4,2,2,5,6,5,5,2,3,No,No,22,19,34,3.72,1.72,3.8,2.12,1,1.6,3,6,1,1,6.4,1.24,1.18,6.88,6.64,0.4,0.1,0.3,0.3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,,11.98,0.923076923,68,Male,South,White,5,225000,980,0,0,0,0,0,1,0,0,0,3,1,3,3,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,5,3,4,4,3,5,1,1,high,55_,100000_,1.35966082
4,4,4,4,7,4,7,7,4,4,4,4,7,7,7,4,7,4,7,7,7,2.44,2.6,2.16,1.24,1,1,2.92,1,1,1.88,3.68,25,28,41,42,4,4,4,4,2,2,5,1,4,1,1,2,2,7,1,Not sure,Yes,0,0,90,3,3.24,3.04,3.12,3.16,3.56,5,6,7,6,3.88,2.32,3.76,3.88,3.7,4.8,4.2,4.9,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,15.15,0.923076923,25,Male,Midwest,White,5,112500,981,0,0,0,0,0,1,1,0,0,,,,,6,,6,6,,,,,6,6,6,,6,,6,6,6,,,,,4,5,6,5,high,18_34,100000_,1.390727135
4,1,4,7,1,4,1,1,1,1,1,1,1,1,1,6,5,1,1,4,7,1.24,1.4,1.24,1.24,1.24,1.24,1.24,1.44,1.4,1.24,1.24,1,4,5,4,3,5,5,6,1,1,1,1,1,1,1,2,1,1,1,No,No,1,1,0,1,1.08,1,1,1,1,4,5,4,5,1,1,1,1,1.3,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,4.84,Catholic,,Meat-eater,,15.53,0.923076923,72,Male,South,White,5,112500,982,0,0,0,0,0,1,0,0,0,,1,,6,1,,1,1,1,1,1,1,1,1,1,5,4,1,1,,6,3,4,4,5,,4,,4,high,55_,100000_,1.35966082
2,5,3,3,6,6,5,5,2,5,5,3,5,5,7,3,7,1,7,7,7,3.64,3.32,1.6,1.2,2.16,1.28,2.32,1.08,1.12,3.16,1.2,47,41,92,83,1,2,3,3,3,2,1,1,1,1,1,1,1,1,1,Not sure,Yes,10,-1,90,3.8,3.12,2.72,4.52,4.32,2.64,5,7,6,6,3.88,1.06,2.2,2.74,2.2,1.1,0.1,3.9,0.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,1.88,None,,Meat-eater,,10.58,0.923076923,64,Male,South,White,5,112500,983,0,0,0,0,0,1,1,0,0,2,4,3,3,5,5,4,4,2,4,4,3,4,4,6,3,6,1,6,6,6,1,2,3,3,4,6,5,5,high,55_,100000_,1.35966082
6,2,4,6,6,2,2,2,2,2,2,2,2,1,2,2,2,2,4,4,4,1,1,1,1,1,1,1,1.2,1,1,1,0,0,30,28,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,10000,100000000,0,1,1,1,1,1,1,7,7,6,6,7,1.06,1.48,7,7,0,0,0,0.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1.8,Agnostic,,Other restrictions,,8.82,0.923076923,61,Male,West,White,6,112500,984,0,0,0,0,0,1,1,1,0,5,2,,5,5,2,2,2,2,2,2,2,2,1,2,2,2,2,,,,5,5,5,5,6,6,5,5,high,55_,100000_,1.377173931
2,6,5,3,7,6,7,7,5,6,6,5,6,6,6,6,7,2,7,7,7,3.88,3.32,3.44,1.84,1.88,2.64,1.68,1.24,4,4.32,2.72,21,37,89,67,7,5,5,6,4,6,2,1,1,5,1,2,3,7,6,No,Yes,10,10,100,4.6,3.8,3.08,2.4,4.32,2.2,7,6,7,6,6.16,1.06,5.5,5.98,1,0.6,0,1.1,0,(2) agree,Yes,No,Yes,"[""None of the above""]",0,5,3,Catholic,,Meat-eater,Thank you for a very enlightening and thought provoking survey,15,0.923076923,62,Male,Midwest,White,5,137500,985,0,0,0,0,0,1,0,0,0,2,5,4,3,6,5,6,6,4,5,5,4,5,5,5,5,6,2,6,6,6,6,4,4,5,6,5,6,5,high,55_,100000_,1.340158463
1,1,2,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1.24,1.32,1.28,1.24,1.2,1.24,1.36,1.16,1.28,1.36,1.16,2,5,100,78,7,6,6,6,1,1,4,6,5,6,3,6,4,2,2,No,No,0,0,62,4.84,1.24,3.4,1.24,1.28,1.28,5,1,6,2,7,1,1,7,2.62,0,5.8,10,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Catholic,,Meat-eater,,39.27,0.923076923,71,Male,South,White,5,112500,986,0,0,0,0,1,0,0,0,0.2,1,1,2,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,6,5,5,5,4,1,5,2,high,55_,100000_,1.35966082
5,4,3,7,2,2,5,3,2,5,5,3,5,2,3,2,5,1,5,5,7,3.4,3.64,1.64,2.84,1.56,2.48,2.96,1.4,1.44,2.76,3.44,11,13,82,64,6,3,3,5,3,2,4,2,1,1,3,1,3,2,5,Not sure,Not sure,-1,20,17,2.28,2.36,3.6,1.52,3.32,3.88,7,5,7,6,4.6,1.84,3.94,4.78,4.6,1.7,2.3,2.4,1.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.72,Protestant,,Meat-eater,,18.35,0.923076923,78,Male,South,White,5,112500,987,0,0,0,0,0,1,0,0,0,4,,3,6,2,2,4,3,2,4,4,3,4,2,3,2,4,1,4,4,6,5,3,3,4,6,4,6,5,high,55_,100000_,1.35966082
5,6,3,6,6,6,5,5,6,5,6,5,6,5,6,5,5,6,6,5,6,3.92,4.28,4.12,4.28,3.4,3.2,3.76,3.72,3.96,4,4.2,58,70,71,84,5,6,5,5,3,2,4,5,4,5,5,4,5,3,3,Yes,Not sure,0,0,64,3.8,4.32,3.68,3.6,3.96,4.24,6,6,5,6,6.1,5.68,5.56,5.08,4.9,7,8.5,8.3,7.3,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,3.88,Protestant,,Meat-eater,nothing,6.37,0.923076923,33,Male,West,White,6,112500,988,0,1,0,1,0,0,0,0,0.4,4,5,3,5,5,5,4,4,5,4,5,4,5,4,5,4,4,5,5,4,5,4,5,4,4,5,5,4,5,high,18_34,100000_,1.429139321
4,4,4,4,4,4,4,6,6,6,6,6,6,6,6,6,6,6,4,6,4,3.36,2.72,3.44,2.48,2.44,3.24,3.92,3.36,3.44,3.32,3.24,33,26,36,70,4,2,2,4,4,4,4,4,4,5,4,3,5,5,3,Not sure,Yes,3,2,61,3.32,3.6,3.52,3.76,3.48,2.24,6,7,6,6,3.16,4.54,4.48,2.68,4.6,6,6.6,3,6.2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.04,Other,Baptist,Meat-eater,,4.83,0.923076923,34,Male,Midwest,White,5,7500,989,0,0,0,0,0,1,0,0,0,,,,,,,,5,5,5,5,5,5,5,5,5,5,5,,5,,,2,2,,5,6,5,5,high,18_34,_24999,0.878130054
7,7,5,6,2,3,7,1,1,6,3,3,3,3,3,3,6,7,5,5,6,3.68,2.32,3.16,2.24,3.12,3.76,3.72,2.16,3.56,2.48,2.04,37,53,78,55,6,5,5,6,1,1,1,4,3,1,2,1,1,1,1,Not sure,Yes,5,5,100,3.08,3.12,3.68,4.24,1.44,1.84,6,6,7,7,4.06,2.98,2.68,2.62,4.6,3,2.5,5.3,5.4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.28,Protestant,,Meat-eater,,12.88,0.923076923,60,Male,South,White,5,37500,990,0,0,0,0,1,0,0,0,0.2,6,6,4,5,2,3,6,1,1,5,3,3,3,3,3,3,5,6,4,4,5,5,4,4,5,5,5,6,6,high,55_,25000_49999,0.997920772
1,1,1,1,7,6,6,6,6,7,7,7,7,5,6,4,6,1,7,7,7,1.04,2.64,2.08,2.04,1.88,1,2.04,1,1.48,1,1.2,90,62,100,37,2,1,1,1,4,6,4,1,7,7,2,7,1,1,3,Yes,Yes,3,3,100,2.08,1.12,3.68,2.08,1.88,2.28,7,7,7,7,4.54,1.18,5.14,5.02,5.02,7.1,6.7,6.3,5.7,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.12,Catholic,,Meat-eater,,5.83,0.923076923,24,Male,South,Black,5,27500,991,0,0,0,0,0,1,0,0,0,1,1,1,1,6,5,5,5,5,6,6,6,6,4,5,,5,1,6,6,6,2,1,1,1,6,6,6,6,high,18_34,25000_49999,0.979732309
7,7,7,7,4,4,4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,1,1,52,1,1,1,1,1,1,2,2,5,5,1,1,1,1,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,11.6,0.923076923,74,Male,West,White,6,82500,992,0,0,0,0,0,1,0,0,0,6,6,6,6,,,,,,,,,,,,,,1,,,,6,6,6,6,2,2,4,4,high,55_,75000_99999,1.207748804
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,5,1.28,4.84,1.28,5,5,1.16,1.12,96,100,96,1,6,6,6,6,7,7,7,7,7,7,7,7,7,7,7,Not sure,Not sure,50,50,99,4.84,5,4.96,4.96,4.72,4.84,3,6,3,6,6.88,7,6.76,7,6.82,9.7,9.9,10,9.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,None,,Meat-eater,No Comment,18.2,0.923076923,62,Male,South,Black,5,12500,993,0,0,0,0,0,1,1,0,0,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,3,5,3,5,high,55_,_24999,0.812218896
7,5,7,7,6,6,6,6,3,6,5,1,6,5,6,6,7,3,7,6,7,2.44,1.92,2.44,1.44,1.48,1.04,3.44,1.04,2.6,3.72,1.28,3,3,70,74,6,3,5,6,6,4,5,4,3,2,5,5,5,5,1,No,Yes,15,25,91,4.4,4.2,4.16,3.84,4.28,3.04,7,6,7,7,5.32,1.6,1.72,3.46,2.5,0.6,3.7,1.5,1.1,(2) agree,No,No,Yes,"[""None of the above""]",3,1,1.92,Atheist,,Meat-eater,no,17.6,0.923076923,65,Male,West,White,5,42500,994,0,0,0,0,0,1,1,0,0,6,4,6,6,5,5,5,5,3,5,4,1,5,4,5,5,6,3,6,5,6,5,3,4,5,6,5,6,6,high,55_,25000_49999,1.01077449
7,6,5,4,6,4,5,4,7,6,5,6,5,5,6,7,4,4,4,6,7,2.6,4.08,2.84,2.72,3.4,2.84,3.64,3.8,3.64,3.8,3.08,66,71,60,41,4,4,7,6,4,5,3,5,3,3,3,5,4,5,4,Not sure,Not sure,2,3,58,2.76,3.44,2.56,3.56,3.84,3.96,6,4,4,7,3.34,4.3,3.28,4.3,5.32,4.1,8.5,5.6,6.8,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.76,None,,Meat-eater,,6.62,0.923076923,26,Male,Midwest,White,5,32500,995,0,0,0,0,1,0,1,0,0.2,6,5,4,,5,,4,,6,5,4,5,4,4,5,6,,,,5,6,,,6,5,5,,,6,high,18_34,25000_49999,1.020721841
3,6,2,2,4,3,3,3,5,3,6,3,6,7,7,5,5,3,5,2,6,3.64,3.6,4.08,3.56,3.44,4,4.44,4,4.6,3.96,3.4,11,57,72,18,7,2,5,7,4,4,2,1,7,5,5,7,5,1,5,No,Not sure,50,55,44,1.72,4.68,4,1.8,1.6,4.2,7,6,6,5,4.78,4.84,4.84,5.2,4.6,4.6,0.9,1.2,2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,2,3.08,None,,Meat-eater,,8.63,0.923076923,24,Male,Midwest,White,5,17500,996,0,1,1,0,0,0,1,0,0.4,3,5,2,2,,3,3,3,4,3,5,3,5,6,6,4,4,3,4,2,5,6,2,4,6,6,5,5,4,high,18_34,_24999,0.878130054
3,5,1,1,7,7,6,6,7,7,2,5,7,7,7,7,7,1,7,7,7,1,1,1,1,1,1,1,1,1,5,3,0,0,20,0,1,5,5,5,2,1,1,1,1,1,1,1,1,7,1,No,Yes,100,100,75,4.56,3.56,3,5,5,5,6,5,6,7,3.76,1,1,1,1,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.36,Atheist,,Vegetarian,,21.72,0.923076923,32,Male,West,White,5,32500,997,0,0,0,0,0,1,1,1,0,3,4,1,1,6,6,5,5,6,6,2,4,6,6,6,6,6,1,6,6,6,1,4,4,4,5,4,5,6,high,18_34,25000_49999,1.0489144
6,6,5,3,5,5,6,5,5,6,3,6,5,6,6,5,5,5,6,6,6,2.44,3.12,2.36,2.32,2.28,2.6,2.4,2.48,2.44,2.52,2.36,34,37,35,35,7,6,7,6,1,1,1,1,1,1,1,1,1,2,1,No,No,0,0,40,2.24,2.44,2.04,2.08,2.28,2.16,6,6,5,5,3.1,2.8,3.1,3.4,2.86,3.1,3.1,3,3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Catholic,,Meat-eater,,3.07,0.923076923,55,Male,West,White,5,12500,998,0,0,0,0,0,1,0,0,0,5,5,4,3,4,4,5,4,4,5,3,5,4,5,5,4,4,4,5,5,5,6,5,6,5,5,5,4,4,high,55_,_24999,0.869572318
2,2,2,2,2,2,6,6,4,4,4,5,5,4,6,6,6,4,6,4,7,3.44,1.44,3.4,1.84,2.04,1,2.44,1.2,2.6,4.8,2.52,24,38,66,80,5,4,4,2,5,5,4,3,4,3,4,4,6,5,5,No,Yes,25,50,87,3.92,2.32,2.2,3.76,3.48,3.44,6,6,6,7,2.98,3.4,4.24,4.12,4.36,3.6,6.6,6.9,4,(2) agree,Yes,No,Yes,"[""None of the above""]",5,4,2.8,None,,Meat-eater,,9.02,0.923076923,34,Male,West,Black,5,12500,999,0,0,0,0,0,1,1,0,0,2,2,2,2,2,2,5,5,,,,4,4,,5,5,5,,5,,6,4,,,2,5,5,5,6,high,18_34,_24999,0.853723181
1,2,2,1,2,1,7,6,6,6,7,6,6,5,3,1,2,1,6,6,5,2.08,3.28,2.64,3.36,3.4,2.68,2.64,2.2,3.08,3.04,3.4,73,79,84,81,7,2,1,2,7,6,7,6,4,3,5,6,7,7,6,Yes,Yes,5,2,18,3.48,4.04,3.6,4,4.2,3.76,6,5,7,5,5.92,5.5,5.98,5.2,5.08,6.2,8.2,7.7,8.2,(2) agree,No,No,Yes,"[""None of the above""]",1,3,3.24,Protestant,,Meat-eater,It is good,4.67,0.923076923,27,Male,Midwest,Black,5,137500,1000,0,0,0,0,0,1,0,0,0,1,2,2,1,2,1,6,5,5,5,6,5,5,4,3,1,2,1,5,5,4,6,2,1,2,5,4,6,4,high,18_34,100000_,1.315732254
6,5,7,6,5,7,7,3,6,6,6,7,5,5,6,7,6,7,3,7,6,4.08,4.44,3.6,3.64,4.04,3.72,1.68,4.04,2.28,2,4.6,85,93,19,17,5,6,7,3,3,5,5,6,4,3,5,7,6,5,3,No,Yes,5,3,92,4.64,3.84,1.92,4.08,2.36,4.4,6,6,7,5,5.68,6.4,4.84,2.08,6.46,1.2,9.4,8.6,7.7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.44,Catholic,,Meat-eater,The questions were not too hard for me to answer,20.12,0.923076923,30,Male,West,Black,5,112500,1001,1,1,1,1,1,0,0,0,1,5,4,6,5,4,6,6,3,5,5,5,6,4,4,5,6,5,6,3,6,5,4,5,6,3,5,5,6,4,high,18_34,100000_,1.352073065
6,5,2,7,6,6,5,7,7,7,3,5,7,5,6,7,2,5,6,3,7,4.32,4.52,2.12,4.12,1.96,4.04,4.08,4.52,2.08,2.08,3.72,93,29,89,86,6,7,5,6,4,4,2,2,4,4,7,3,1,2,3,No,Yes,2,1,67,3.24,3.56,4.6,4,1.96,2,5,6,7,6,5.86,6.28,5.68,2.86,2.44,8.2,7.9,9.5,8.5,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,5,4.04,Muslim,I donâ€™t know,Other restrictions,,3.45,0.923076923,23,Male,Midwest,Black,5,300000,1002,0,1,0,1,1,0,0,1,0.6,5,4,2,6,5,5,4,6,6,6,3,4,6,4,5,6,2,4,5,3,6,5,6,4,5,4,5,6,5,high,18_34,100000_,1.315732254
4,4,1,4,5,6,6,5,5,4,4,2,6,4,6,6,2,4,7,4,7,1,1,1,5,5,1,1,1,1,1,1,0,0,100,0,6,2,7,5,1,1,4,1,1,7,1,7,1,1,1,Not sure,Not sure,0,0,100,1,1.04,2.68,1,1,1,1,1,7,7,1,1,5.08,7,7,0,10,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,16.9,0.923076923,62,Male,Midwest,Black,5,12500,1003,0,0,0,0,0,1,0,0,0,,,1,,4,5,5,4,4,,,2,5,,5,5,2,,6,,6,5,2,6,4,1,1,6,6,high,55_,_24999,0.800568797
3,3,3,3,5,3,5,5,3,5,6,6,5,5,6,6,6,5,6,4,3,4.16,3.6,3.64,3.24,3.84,2.2,3.68,2.2,3.72,3.44,3.84,64,44,55,41,4,5,6,6,5,6,3,3,3,6,5,7,7,1,1,No,Yes,2,4,67,3.56,2.52,4,3.92,2.88,4.24,7,6,7,7,4.3,3.34,5.62,3.4,2.32,4.1,6.3,6,3.7,(2) agree,No,Yes,Yes,"[""None of the above""]",0,4,2.2,Jewish,,Vegan,,7.1,0.923076923,34,Male,West,Other (Non-Hispanic),5,52500,1004,0,0,0,0,0,1,0,1,0,3,3,3,3,4,3,4,4,3,4,5,5,4,4,5,5,5,4,5,,3,,4,5,5,6,5,6,6,high,18_34,50000_74999,1.439276771
3,2,1,4,4,1,4,5,2,2,2,2,3,2,2,2,4,1,4,4,4,3.12,3.04,1,1,1,1.52,1,1.52,3.88,3.12,3.12,0,0,100,75,6,1,6,6,1,5,2,1,1,2,2,3,6,2,3,No,Not sure,10,-1,100,1,1,5,1,1,1,7,5,7,5,7,1,1,7,7,0,0,0,0,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.8,Buddhist,,Vegetarian,,13.8,0.923076923,18,Male,West,Other (Non-Hispanic),5,22500,1005,0,0,1,0,1,0,0,1,0.4,3,2,1,,,1,,4,2,2,2,2,3,2,2,2,,1,,,,5,1,5,5,6,4,6,4,high,18_34,_24999,0.961136254
4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,4,4,4,4,4,7,3.56,4.24,4.44,5,4.48,2.28,2.32,4.88,4.12,2.36,4.24,67,84,43,62,4,3,4,3,3,4,4,4,2,7,4,7,4,7,4,Not sure,Not sure,2,1,66,2.16,1.12,4.04,1.16,2,4.68,4,4,6,4,1,1.48,5.98,6.64,6.76,1.9,8.7,3.6,3.9,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.32,Other,Baptist,Meat-eater,None,21.3,0.948717949,29,Male,South,Black,5,27500,1006,0,0,0,0,1,0,0,0,0.2,,,,,,,,,,,,,4,,,,,,,,6,,3,,3,,,5,,high,18_34,25000_49999,0.979732309
3,5,5,5,1,3,5,6,5,5,6,2,6,6,6,6,6,6,7,7,7,3,3.48,3.64,3,3.44,3,3,3,3.6,3.72,3.2,51,51,55,56,6,2,3,3,4,4,2,1,4,4,4,1,3,4,1,Not sure,Yes,10,0,99,2.56,2.32,3.76,4.12,4,4.04,7,7,7,7,4.18,3.34,5.14,4.66,2.98,5.1,5.3,6,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.08,Protestant,,Meat-eater,,24.7,0.923076923,76,Male,South,Black,5,17500,1007,0,0,0,0,0,1,0,0,0,3,4,4,4,1,3,4,5,4,4,5,2,5,5,5,5,5,5,6,6,6,5,2,3,3,6,6,6,6,high,55_,_24999,0.812218896
1,4,2,1,1,1,7,1,1,1,1,1,1,1,1,1,1,1,7,7,7,1,1,1,1,1,1,1,1,1,1.08,1,0,0,100,0,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,Yes,0,0,100,1,1,1,1,1,1,7,7,7,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Protestant,,Meat-eater,,27.17,0.923076923,70,Male,Midwest,Black,5,37500,1008,0,0,0,0,1,0,0,0,0.2,1,,2,1,1,1,6,1,1,1,1,1,1,1,1,1,1,1,6,6,6,6,6,6,6,6,6,6,6,high,55_,25000_49999,0.930566095
5,3,3,5,3,3,3,3,5,2,3,3,4,7,1,4,4,1,3,2,1,4.48,4.36,5,4.44,5,1.44,5,1,5,5,1.76,0,0,20,12,7,7,7,7,6,6,7,6,6,4,5,6,7,6,7,Not sure,Yes,0,-1,100,1,1,4.04,1.8,1.6,4.16,6,6,7,7,1.78,1,5.2,5.98,5.2,1.2,1.5,6.8,0.9,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.96,None,,Meat-eater,,33.32,0.923076923,29,Male,Midwest,Black,5,7500,1009,0,0,0,0,1,0,1,0,0.2,4,3,3,4,3,3,3,3,4,2,3,3,,6,1,,,1,3,2,1,6,6,6,6,5,5,6,6,high,18_34,_24999,0.830776941
7,2,7,7,1,2,3,3,1,7,1,3,2,3,1,2,2,1,5,5,6,3.56,3.28,3.32,2.92,3.28,3.16,3.4,3.2,3.28,3.8,3.12,47,49,66,57,7,5,6,6,2,4,1,4,5,1,6,6,6,4,3,Not sure,Yes,7,7,95,4.2,4,3.76,3.96,4.2,3.76,5,5,5,5,5.26,1.78,1.78,4.78,3.1,2.5,4.3,6.3,2.4,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,3,3.12,Catholic,,Meat-eater,,25.13,0.948717949,69,Male,Midwest,Asian,6,12500,1010,0,0,1,1,0,0,0,0,0.4,6,2,6,6,1,2,3,3,1,6,1,3,2,3,1,2,2,1,4,4,5,6,4,5,5,4,4,4,4,high,55_,_24999,0.884095807
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,1,80,19,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,No,Yes,50,50,75,1,1,1,1,1,1,6,6,1,1,1,1,1,1,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,2,5,None,,Meat-eater,,8.35,0.923076923,65,Male,West,Asian,5,32500,1011,0,0,0,0,0,1,1,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,5,5,1,1,high,55_,25000_49999,1.056040411
5,5,6,5,6,5,5,6,3,5,3,3,5,3,5,6,3,5,6,5,6,3.4,3.32,2.72,2.88,3.12,3.48,3.12,3.48,2.4,2.4,3.16,31,56,60,38,3,6,6,5,6,2,3,5,1,2,1,1,4,2,4,Not sure,Not sure,0,0,73,3.48,3.12,3.24,2.48,2.48,2.6,6,6,5,5,3.52,3.1,4.36,3.22,3.04,5.8,5.9,6.2,4.3,(2) agree,No,No,No,"[""None of the above""]",1,0,2.28,Protestant,,Meat-eater,,16.08,0.923076923,69,Male,Midwest,Black,5,17500,1012,0,0,0,0,0,1,0,0,0,4,4,5,4,5,4,4,5,3,4,3,3,4,3,4,5,3,4,5,4,5,3,5,5,4,5,5,4,4,high,55_,_24999,0.800568797
1,7,1,7,1,1,7,7,1,1,7,1,7,4,5,7,7,7,7,7,7,4,3.56,5,3.68,3.64,1,3.4,3.04,3.56,5,3.12,38,57,81,98,4,1,1,1,7,7,7,7,7,7,4,7,7,4,7,No,No,0,4,0,1,1,4.48,5,3.68,4.96,7,7,7,7,5.56,1,1,1,5.62,0,0,0,5.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.04,Catholic,,Meat-eater,,10.22,0.923076923,26,Male,West,Black,5,225000,1013,0,0,0,0,1,0,0,0,0.2,1,6,1,6,1,1,6,6,1,1,6,1,6,,4,6,6,6,6,6,6,,1,1,1,6,6,6,6,high,18_34,100000_,1.352073065
2,3,3,2,5,3,3,2,3,2,1,1,5,3,7,7,7,1,5,5,7,1.8,3.16,1.88,3.68,3.36,2.36,2.32,1.8,2.24,1.88,1.64,37,59,64,40,5,2,3,4,1,1,5,1,3,2,2,7,1,3,6,No,No,0,0,36,1.56,1.6,3.36,2.36,2.04,1.76,1,5,3,6,1.78,3.34,4.6,4.78,5.92,0.9,0.7,1,1.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.32,Protestant,,Meat-eater,,20.9,0.923076923,58,Male,Midwest,Black,5,27500,1014,0,0,0,0,0,1,0,0,0,2,3,3,2,4,3,3,2,3,2,1,1,4,3,6,6,6,1,4,4,6,4,2,3,,1,4,3,5,high,55_,25000_49999,0.930566095
2,2,5,6,2,2,2,2,2,3,3,2,2,2,5,2,3,2,3,5,5,1.64,2.4,1.32,1.24,1.16,1.2,1.28,1.88,1.44,3.48,3.48,0,26,75,65,4,1,5,6,3,2,2,1,1,1,6,2,3,4,2,No,Yes,5,6,87,1.36,1.4,1.56,1.32,1.32,1.44,6,5,6,6,5.8,1,5.8,2.38,6.28,2,1.5,6.9,0.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.52,None,Wiccan,Meat-eater,,13.53,0.923076923,31,Male,Midwest,Black,5,22500,1015,0,1,1,0,1,0,1,0,0.6,2,2,4,5,2,2,2,2,2,3,3,2,2,2,4,2,3,2,3,4,4,,1,4,5,5,4,5,5,high,18_34,_24999,0.830776941
5,5,5,5,3,3,3,3,3,3,3,3,5,5,5,4,5,2,5,5,5,4.44,2,3.88,1.32,1.28,1.56,1.28,1.12,2.12,4.56,1.56,0,5,73,90,6,5,5,6,5,3,4,2,1,4,3,3,4,6,3,No,Not sure,30,45,80,4.52,3.52,4.28,2.32,3.28,2.52,6,6,6,6,3.4,4.12,5.26,4.42,3.16,2.1,0.9,6.1,6.4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2,None,,Meat-eater,,10.6,0.923076923,20,Male,West,Asian,5,27500,1016,0,0,0,0,0,1,1,0,0,4,4,4,4,3,3,3,3,3,3,3,3,4,4,4,,4,2,4,4,4,5,4,4,5,5,5,5,5,high,18_34,25000_49999,1.095888356
5,4,5,5,7,7,4,6,4,6,4,7,1,1,4,7,7,1,6,6,4,3,5,5,1,5,1,3,1,1,5,5,0,0,100,50,4,5,5,6,1,1,1,1,1,1,1,1,1,6,1,No,Yes,5,5,50,1,1,3,1,1,1,7,4,7,7,7,1,1,7,7,0,0,0,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Meat-eater,,81.77,0.923076923,25,Male,Midwest,Black,5,137500,1017,0,0,0,0,1,0,0,0,0.2,4,,4,4,6,6,,5,,5,,6,1,1,,6,6,1,5,5,,,4,4,5,6,,6,6,high,18_34,100000_,1.315732254
5,5,7,7,7,6,6,2,2,2,2,2,6,4,6,2,6,2,6,6,6,4.44,4.28,5,2.4,2.48,4.04,2.64,4.36,4.16,5,4.24,23,21,19,29,6,6,6,6,5,1,5,1,5,5,2,6,5,6,7,No,No,0,0,7,4.12,1.56,3.88,1.32,1.8,1.08,7,7,7,7,7,1,2.86,7,5.98,5.6,0.6,5.3,0.7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.28,Other,JW,Meat-eater,Interesting Survey,15.05,0.923076923,58,Male,Midwest,Black,5,17500,1018,0,0,0,0,1,0,0,0,0.2,4,4,6,6,6,5,5,2,2,2,2,2,5,,5,2,5,2,5,5,5,5,5,5,5,6,6,6,6,high,55_,_24999,0.800568797
7,4,7,7,6,6,1,1,1,4,4,4,1,1,4,1,4,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,0,2,75,75,6,7,7,7,3,1,1,1,1,2,1,2,2,1,1,Not sure,Yes,0,0,45,1,1,1,1,1,1,5,5,5,5,7,1,1,7,7,0,0,0,0,(2) agree,Yes,No,No,[],0,0,3.52,Protestant,,Meat-eater,,7.15,0.923076923,20,Male,West,Asian,5,17500,1019,0,0,0,0,0,0,0,0,0,6,,6,6,5,5,1,1,1,,,,1,1,,1,,1,1,1,,5,6,6,6,4,4,4,4,high,18_34,_24999,0.942796032
3,3,7,7,5,3,5,5,3,2,2,2,5,2,5,2,5,1,5,5,5,1,1.04,1.08,1,1,1,1.04,1.04,1.08,1.04,1,100,100,38,100,6,5,3,5,5,1,6,5,3,4,3,2,4,3,6,Yes,Not sure,0,0,100,1,1.08,1.04,5,2.44,1.08,5,7,7,7,5.86,1,7,1.06,1,0.1,0.2,0,0.1,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,5,Protestant,,Meat-eater,,41.85,0.923076923,26,Male,Midwest,Black,5,52500,1020,0,0,1,0,1,0,0,0,0.4,3,3,6,6,4,3,4,4,3,2,2,2,4,2,4,2,4,1,4,4,4,5,4,3,4,4,6,6,6,high,18_34,50000_74999,1.24406706
7,4,4,7,4,7,7,7,4,4,7,6,7,4,7,7,7,3,7,4,7,3.48,3.76,3.52,3.52,3.48,2.92,2.88,3.36,3.52,3.68,3.64,50,50,90,90,4,4,7,7,2,1,1,1,1,1,1,1,1,6,5,Not sure,Yes,4,555,16,4.2,3.88,4,3.96,3.64,4.32,3,4,4,3,4.66,4.78,4,4.84,1,0,5.1,0.2,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,4,None,,Other restrictions,,34.17,0.923076923,20,Male,Midwest,Black,5,67500,1021,0,0,0,0,1,0,1,1,0.2,6,,,6,,6,6,6,,,6,5,6,,6,6,6,3,6,,6,,,6,6,3,,,3,high,18_34,50000_74999,1.24406706
1,1,1,1,1,1,5,6,5,1,4,4,5,7,6,6,5,6,1,5,5,1.52,1.76,1.48,1.92,1.8,1.32,1.76,1.48,1.52,1.76,1.88,25,30,71,27,5,2,1,2,4,1,2,2,2,1,1,1,6,2,1,Not sure,Not sure,0,0,39,1.64,1.4,2.04,3.72,3.88,1.4,7,7,7,6,5.5,1.72,5.14,1.72,5.26,6.3,6.4,1.7,1.7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.8,Undisclosed,,Meat-eater,,10.3,0.923076923,73,Male,West,Asian,5,22500,1022,0,0,0,0,0,1,1,0,0,1,1,1,1,1,1,4,5,4,1,,,4,6,5,5,4,5,1,4,4,4,2,1,2,6,6,6,5,high,55_,_24999,0.908514726
3,3,3,3,4,4,4,5,4,6,6,4,5,4,5,5,5,3,5,5,5,4.28,4.2,4.2,4.16,4.16,4.12,4.16,4.12,4.16,4.2,4.24,63,50,62,62,6,3,5,5,5,5,5,5,6,4,5,5,5,5,5,No,Not sure,50,50,99,4,4.04,3.84,4.04,3.96,3.76,5,5,5,5,5.74,1.06,1.06,5.5,5.44,0.1,0.2,0.1,0.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,29.37,0.923076923,60,Male,Midwest,Black,5,27500,1023,0,0,0,0,0,1,0,0,0,3,3,3,3,,,,4,,5,5,,4,,4,4,4,3,4,4,4,5,3,4,4,4,4,4,4,high,55_,25000_49999,0.930566095
1,4,7,7,1,3,2,1,1,2,1,1,4,1,3,1,4,1,4,7,7,1.48,1.12,1.76,1.48,1.32,1.36,1.4,1.4,4.52,1.4,1.84,1,76,84,89,3,1,5,5,2,7,2,7,2,1,7,2,2,7,2,Yes,Yes,0,0,100,1.56,1.24,1,1,1,1,2,5,2,6,7,1.12,7,1,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,3,4.32,Muslim,,Other restrictions,,30.22,0.923076923,56,Male,Midwest,Black,5,52500,1024,0,0,1,1,0,0,0,1,0.4,1,,6,6,1,3,2,1,1,2,1,1,,1,3,1,,1,,6,6,3,1,4,4,2,4,2,5,high,55_,50000_74999,1.198831142
1,2,2,2,1,1,2,7,2,1,1,6,1,1,1,1,1,1,1,1,7,2.36,2.28,2.08,1.08,1.12,1.08,1.6,1,1.12,2,1.08,0,0,0,0,7,6,7,7,3,3,2,1,2,3,3,2,2,4,2,No,Yes,20,30,100,5,4,5,4.28,5,5,7,7,7,7,5.08,1.6,5.2,7,5.62,0.4,0.5,2.4,0.5,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1.16,Agnostic,,Meat-eater,,21.03,0.923076923,26,Male,West,Black,5,32500,1025,1,1,1,1,0,0,1,0,0.8,1,2,2,2,1,1,2,6,2,1,1,5,1,1,1,1,1,1,1,1,6,6,5,6,6,6,6,6,6,high,18_34,25000_49999,0.992351751
6,5,5,5,6,5,5,6,6,5,6,6,6,6,6,6,5,6,6,5,5,3.6,3.2,2.64,4.48,3.32,2.52,2.44,2.68,2.92,2.72,3.28,53,46,45,59,5,2,3,2,5,4,5,5,1,4,3,5,6,4,3,No,Yes,1,1,59,3.2,3.6,2.84,3.44,3.16,3.24,6,5,6,6,4.48,4.18,4.24,3.52,3.64,7.7,6.6,5.7,5.7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Atheist,,Meat-eater,,7.85,0.923076923,56,Male,West,Black,5,22500,1026,0,0,0,0,0,1,1,0,0,5,4,4,4,5,4,4,5,5,4,5,5,5,5,5,5,4,5,5,4,4,4,2,3,2,5,4,5,5,high,55_,_24999,0.822680681
4,4,7,4,7,7,4,4,4,4,4,4,7,4,7,7,7,1,4,4,4,5,5,5,3,3,1,1.04,1,3,5,5,50,50,50,50,4,6,6,6,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,50,3,3,3,3,3,3,4,4,4,4,4,4,4,4,4,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Meat-eater,,8.27,0.923076923,25,Male,Midwest,Black,5,137500,1027,0,0,0,0,1,0,0,0,0.2,,,6,,6,6,,,,,,,6,,6,6,6,1,,,,,5,5,5,,,,,high,18_34,100000_,1.315732254
3,6,3,6,7,3,5,6,3,3,2,5,5,3,5,3,6,2,6,5,6,4.88,4.28,2.4,1.84,4.16,1.68,1.68,1.68,1.72,4.36,4.84,36,30,73,28,6,1,2,3,5,4,4,5,4,6,7,5,6,5,5,Yes,Not sure,10,10,83,3.76,4.16,2,4.24,3.96,2.04,5,5,5,6,5.38,2.92,2.02,3.16,5.44,3.6,7.1,3.8,7.5,(2) agree,No,No,No,"[""None of the above""]",0,2,3.84,None,,Meat-eater,,25.95,0.948717949,57,Male,West,Black,5,42500,1028,0,0,0,0,0,1,1,0,0,3,5,3,5,6,3,4,5,3,3,2,4,4,3,4,3,5,2,5,4,5,5,1,2,3,4,4,4,5,high,55_,25000_49999,0.956268533
5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,6,5,5,2.6,2.48,2.44,3.52,2.24,2.44,3.52,2.48,2.52,2.64,2.48,42,35,37,42,6,6,5,5,3,3,3,2,3,3,3,4,3,4,3,No,No,10,1,62,2.44,2.6,2.68,2.56,2.6,2.44,6,6,6,6,3.16,3.22,3.34,3.1,3.04,4.1,3.9,3.5,4.6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.32,Protestant,,Meat-eater,,11.83,0.923076923,70,Male,Midwest,Asian,5,32500,1029,0,0,0,0,0,1,0,0,0,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,4,5,5,4,4,5,5,5,5,high,55_,25000_49999,1.02765632
6,6,6,6,6,6,3,3,3,6,2,2,4,2,6,6,6,4,6,5,6,4,4.76,3.92,4.12,4,4.72,4,1.4,4.16,4.28,4.04,32,32,50,55,6,6,4,7,5,5,3,5,5,3,4,5,5,3,5,Not sure,Not sure,10,6,71,4.92,2.8,4.84,4.72,4.64,3.84,7,7,7,7,4.6,1.9,4.06,5.38,4,4.8,7.2,4.9,5.2,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.28,Other,Baptist,Meat-eater,Nothing,18.22,0.923076923,57,Male,West,Black,5,22500,1030,0,0,0,1,1,0,0,0,0.4,5,5,5,5,5,5,3,3,3,5,2,2,,2,5,5,5,,5,4,5,5,5,,6,6,6,6,6,high,55_,_24999,0.822680681
5,5,3,5,3,5,5,6,5,6,5,3,6,5,6,5,5,3,5,5,5,3.56,2.88,3.52,3.52,4.2,3.48,3.2,3.6,3.52,3.4,2.76,71,61,77,68,3,3,5,5,3,2,4,3,3,4,5,4,4,5,1,Yes,Yes,-1,-1,70,3.8,3.72,3.96,3.8,4.64,3.6,7,7,6,6,5.08,4.66,5.2,5.98,3.34,6.2,6,5.6,6.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,2.56,Hindu,,Meat-eater,,7.87,0.923076923,25,Male,West,Asian,5,52500,1031,0,0,1,1,0,0,0,0,0.4,4,4,3,4,3,4,4,5,4,5,4,3,5,4,5,4,4,3,4,4,4,3,3,4,4,6,6,5,5,high,18_34,50000_74999,1.411812763
4,6,3,1,5,6,6,6,1,6,6,6,6,3,6,6,6,5,7,6,6,3.92,3.76,3.92,3.64,2.52,3.24,3.84,2.52,4.04,4.6,3.88,15,23,68,63,5,6,6,7,3,5,5,1,6,3,3,2,3,5,2,No,Not sure,3,4,70,3.56,2.36,3.76,3.8,3.76,2.92,6,5,6,6,5.08,1.48,2.56,5.62,2.86,4.1,3.8,1.8,3.8,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.56,Agnostic,,Meat-eater,,14.57,0.923076923,64,Male,Midwest,Black,5,32500,1032,0,0,0,0,1,0,1,0,0.2,,5,3,1,4,5,5,5,1,5,5,5,5,3,5,5,5,4,6,5,5,4,5,5,6,5,4,5,5,high,55_,25000_49999,0.930566095
6,6,6,4,2,2,6,6,2,4,4,4,6,2,6,6,6,6,7,4,6,4.48,2.8,5,2.56,2.36,3.04,3.4,2.56,2.64,5,2.76,100,58,100,60,7,4,5,4,2,1,1,1,1,1,5,1,1,7,1,Not sure,Yes,10,20,100,5,3.4,2.72,4.12,2.68,3.36,5,6,7,7,7,1.06,1,7,3.94,0.1,6.3,6.1,6.2,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Protestant,,Meat-eater,,11.95,0.923076923,32,Male,Midwest,Black,6,17500,1033,0,0,0,0,1,0,0,0,0.2,5,5,5,,2,2,5,5,2,,,,5,2,5,5,5,5,6,,5,6,,4,,4,5,6,6,high,18_34,_24999,0.830776941
6,5,6,6,6,6,2,2,2,2,2,5,5,3,5,6,5,5,2,2,6,4.36,4.48,3.88,4.48,4.32,4.44,3.84,4.36,4.32,4,4.16,80,73,71,79,5,7,7,7,2,3,2,1,2,3,1,1,3,2,1,Yes,Yes,0,0,91,4.76,4.76,4.88,4.8,4.88,4.56,5,5,7,3,6.82,5.98,5.44,5.68,5.68,7,9.4,7.5,6.5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,1.04,Catholic,,Meat-eater,,12.87,0.923076923,28,Male,Midwest,Black,5,47500,1034,0,1,1,1,0,0,0,0,0.6,5,4,5,5,5,5,2,2,2,2,2,4,4,3,4,5,4,4,2,2,5,4,6,6,6,4,4,6,3,high,18_34,25000_49999,0.965679474
3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,1,1,1,1,1,1,1,1,1,1,1,93,94,95,95,7,7,7,7,7,7,4,7,7,7,7,7,7,4,7,No,Yes,0,0,100,3.52,3.64,3.44,3.4,3.56,3.4,3,3,3,3,5.5,5.02,5.02,5.26,5.26,6.6,6.8,6.5,6.6,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2.96,None,,Other restrictions,,4.45,0.923076923,24,Male,Midwest,Black,5,72500,1035,0,0,0,0,0,1,1,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,6,6,6,6,3,3,3,3,high,18_34,50000_74999,1.24406706
7,7,7,7,1,1,1,1,1,5,5,6,5,3,1,1,1,1,5,6,7,3.6,3.4,3.24,3.24,3.4,4.24,4.32,3.72,2.68,3.72,3.68,0,0,58,100,6,7,7,5,2,1,4,7,2,1,2,7,1,1,2,Not sure,No,100,45,60,3.56,3.08,3.24,3.32,3.28,3.4,7,7,5,6,4.3,6.22,4.12,4.78,4.96,5.2,5.9,6.7,6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,4.92,Muslim,,Meat-eater,It was great,5.27,0.923076923,33,Male,Midwest,Black,5,7500,1036,0,1,0,1,1,0,0,0,0.6,6,6,6,6,1,1,1,1,1,4,4,5,4,3,1,1,1,1,4,5,6,5,6,6,4,6,6,4,5,high,18_34,_24999,0.830776941
4,4,1,2,3,3,6,3,3,5,5,5,5,3,5,3,5,3,6,5,6,3.04,2.88,3,2.96,2.92,2.92,2.88,2.96,2.92,2.96,2.88,46,47,54,46,5,5,6,5,5,5,5,5,5,5,5,6,5,1,5,No,Yes,15,0,16,3.04,3,2.96,2.88,2.92,3,7,7,7,3,4,4,4.18,4.12,3.82,4.9,5,4.8,4.9,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.88,Catholic,,Meat-eater,,5.72,0.923076923,26,Male,Midwest,Black,5,47500,1037,0,1,1,1,1,0,0,0,0.8,,,1,2,3,3,5,3,3,4,4,4,4,3,4,3,4,3,5,4,5,4,4,5,4,6,6,6,3,high,18_34,25000_49999,0.965679474
2,4,4,2,2,5,5,5,4,4,5,4,3,3,5,1,2,6,3,1,3,4.92,3.76,2.84,4.76,4.72,4.84,4.56,3.88,4.64,4.64,4.68,60,47,94,83,6,6,6,6,6,2,4,6,2,5,2,6,3,3,5,Not sure,Yes,5,3,54,3.4,1.56,2.6,4.68,2.48,3.4,7,7,7,6,3.52,2.2,5.2,5.32,5.5,2.4,9.1,7.8,3.3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,0,1.08,Other,Born again evangelical,Meat-eater,Dominant meat consumption,21.63,0.923076923,34,Male,Midwest,Black,5,62500,1038,0,0,0,1,0,0,0,0,0.2,2,,,2,2,4,4,4,,,4,,3,3,4,1,2,5,3,1,3,5,5,5,5,6,6,6,5,high,18_34,50000_74999,1.24406706
5,5,5,6,6,5,3,3,5,3,3,2,3,3,3,5,5,5,6,3,6,4.16,4.52,4.8,4.32,4.28,4.2,3.56,3.12,4.24,4.36,4.48,57,51,85,70,5,5,5,5,5,4,6,6,5,4,4,3,4,4,5,Yes,Yes,10,15,90,4.04,3.92,4.48,3.68,3.96,3.8,5,5,5,5,5.44,5.56,5.74,5.68,5.5,7.6,8.4,7.8,8.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,3.88,Protestant,,Meat-eater,,9.77,0.923076923,31,Male,West,Black,5,67500,1039,0,0,0,1,1,0,0,0,0.4,4,4,4,5,5,4,3,3,4,3,3,2,3,3,3,4,4,4,5,3,5,4,4,4,4,4,4,4,4,high,18_34,50000_74999,1.278428463
6,6,5,7,2,5,6,2,6,2,6,5,7,6,5,3,6,7,6,6,7,3.36,4.12,4.64,3.4,3.72,3.92,3.8,4.64,3.32,3.84,4,67,68,63,65,6,7,6,6,3,5,4,3,5,5,6,2,4,3,2,Yes,Yes,1,1,68,3.64,3.56,3.44,4.44,4.04,3.44,7,7,6,6,5.08,5.44,6.28,5.44,6.34,6.7,7.8,7.9,6.4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,3,1.24,None,,Meat-eater,,5.32,0.923076923,23,Male,Midwest,Black,5,7500,1040,0,0,0,0,1,0,1,0,0.2,5,5,4,6,2,4,5,2,5,2,5,4,6,5,4,3,5,6,5,5,6,5,6,5,5,6,6,5,5,high,18_34,_24999,0.830776941
5,3,6,2,6,7,5,5,6,1,2,3,6,5,7,3,3,5,6,5,6,3.64,2.36,3.88,3.56,2.32,2.32,5,3.76,4.32,2.48,4.16,68,100,70,44,5,1,3,5,1,6,1,1,4,4,2,2,6,3,7,No,Yes,0,1,77,3.76,1.72,3.88,4.72,2.64,4.72,5,7,3,7,3.4,2.5,3.16,5.02,5.14,1.3,7.1,2.6,6.3,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1,Hindu,,Vegetarian,This was a good survey,8.95,0.923076923,27,Male,Midwest,Other (Non-Hispanic),5,67500,1041,1,0,1,1,1,0,0,1,0.8,4,3,5,2,5,6,4,4,5,1,2,3,5,4,6,3,3,4,5,4,5,4,1,3,4,4,6,3,6,high,18_34,50000_74999,1.400592112
6,5,5,5,5,5,5,5,5,5,5,5,5,3,3,5,5,3,6,5,3,3.88,3.96,3.88,3.6,3.72,3.76,2.76,3.96,3.8,3.68,3.72,67,69,81,65,6,6,6,6,4,3,4,4,4,2,4,4,2,4,4,Not sure,No,1,1,65,4.32,3.44,2.76,2.6,3.72,3.92,6,6,6,6,4.54,3.1,4.78,5.08,3.16,3.4,7.9,4.3,3.8,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.52,None,,Meat-eater,Thank you,6.8,0.923076923,18,Male,Midwest,Black,5,32500,1042,0,0,0,0,0,1,1,0,0,5,4,4,4,4,4,4,4,4,4,4,4,4,3,3,4,4,3,5,4,3,5,5,5,5,5,5,5,5,high,18_34,25000_49999,0.965679474
6,2,5,7,1,4,2,2,1,4,4,5,4,2,3,2,4,1,4,5,4,2.6,3.04,2.36,1.36,3.32,1.28,2.68,1.72,2.4,4.4,2.88,9,6,96,24,7,6,6,7,6,4,2,1,5,1,7,7,6,7,1,Not sure,Yes,15,0,96,3.2,2.04,3.92,2.4,1.92,3.68,6,2,7,6,4.06,1.06,1.54,5.14,5.08,2.2,1.1,0.9,0.2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3,None,,Meat-eater,,10.6,0.923076923,32,Male,Midwest,Black,6,22500,1043,0,1,0,1,1,0,1,0,0.6,5,2,4,6,1,,2,2,1,,,4,,2,3,2,,1,,4,,6,5,5,6,5,2,6,5,high,18_34,_24999,0.830776941
6,6,6,6,6,6,6,6,6,6,6,6,5,3,3,1,3,5,5,6,3,4.48,4.08,3.68,4.32,4.52,1.84,1.56,4.52,4.2,3.6,3.96,17,14,1,71,5,6,5,7,3,1,1,1,1,2,1,1,1,2,1,Not sure,Not sure,10,1,91,1.2,1.8,4.24,4.52,1.16,4.16,7,7,7,7,5.62,2.68,3.88,5.08,4.84,0.7,7.4,0.5,5.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,1,4.36,None,,Meat-eater,,10.8,0.923076923,30,Male,Midwest,Black,6,37500,1044,0,1,0,1,0,0,1,0,0.4,5,5,5,5,5,5,5,5,5,5,5,5,4,3,3,1,3,4,4,5,3,4,5,4,6,6,6,6,6,high,18_34,25000_49999,0.965679474
4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,4,6,4,7,7,7,4.12,1.04,4,1.72,1.8,1,3.08,1,3.08,3.48,1,0,0,100,0,4,3,3,5,1,1,1,1,1,1,1,3,3,1,1,No,Not sure,0,0,96,3,1.04,1.04,3,3,2.96,4,4,4,4,4,4.24,4.06,4.12,4,5.1,5.1,5.2,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Other restrictions,,8.63,0.923076923,24,Male,West,Asian,5,32500,1045,0,0,0,0,0,1,1,1,0,,,,,,,,,,,,,5,,,,5,,6,6,6,,3,3,4,,,,,high,18_34,25000_49999,1.095888356
7,6,4,7,6,7,4,6,4,7,4,6,6,5,7,7,7,6,6,6,6,3.44,4,3.92,2.24,4.12,3.76,3.44,4.24,3.48,4,4,59,66,75,78,7,7,5,5,6,6,4,4,7,6,4,5,6,7,4,Not sure,Not sure,0,0,85,3.88,3.32,3.92,4.24,3.88,4.16,7,7,6,6,2.2,5.32,5.32,4.78,4.66,6.7,7.4,7.4,7.4,(2) agree,No,No,No,"[""None of the above""]",0,1,3.52,Undisclosed,,Meat-eater,,12.47,0.923076923,31,Male,West,Asian,6,72500,1046,0,0,0,0,0,1,1,0,0,6,5,,6,5,6,,5,,6,,5,5,4,6,6,6,5,5,5,5,6,6,4,4,6,6,5,5,high,18_34,50000_74999,1.411812763
7,5,7,7,2,7,4,4,1,2,3,1,4,1,2,2,4,1,4,2,4,5,4.2,3.84,4.28,3.84,2.72,2.16,2.16,4,5,5,0,0,90,38,5,6,7,7,5,2,3,2,2,1,7,2,4,5,1,Yes,Yes,0,0,0,1.12,1,3.24,1,1,1,7,6,7,7,7,1,4,1.12,7,0,1.5,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.04,None,,Meat-eater,,10.2,0.923076923,31,Male,West,Black,6,27500,1047,0,0,0,1,1,0,1,0,0.4,6,4,6,6,2,6,,,1,2,3,1,,1,2,2,,1,,2,,4,5,6,6,6,5,6,6,high,18_34,25000_49999,0.992351751
6,6,6,3,3,6,5,5,2,5,5,5,5,3,5,3,6,2,6,5,6,3.88,3.24,3.32,3.88,3.72,1.88,2.64,2.16,3.8,3.2,2.32,24,34,75,67,5,5,5,5,4,3,3,4,3,1,5,3,4,1,1,Not sure,Yes,25,20,77,4.08,3.32,3.56,3.2,3.56,3.64,6,5,6,6,3.22,3.1,3.28,4.06,3.16,3.9,2.9,3.6,3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,3,Agnostic,,Meat-eater,,9.82,0.923076923,31,Male,West,Asian,5,62500,1048,0,0,1,1,1,0,1,0,0.6,5,5,5,3,3,5,4,4,2,4,4,4,4,3,4,3,5,2,5,4,5,4,4,4,4,5,4,5,5,high,18_34,50000_74999,1.411812763
7,6,7,3,6,7,7,6,7,6,6,7,3,7,5,5,6,1,7,6,7,2.04,1.76,2.24,1.76,3.96,1.76,4.32,1.36,2.6,4.12,3.28,82,90,70,75,6,5,7,7,2,2,3,1,3,4,7,4,4,2,1,Yes,Not sure,-1,0,54,4.04,4.76,4.64,3.6,3.84,4.2,5,6,7,7,5.14,5.62,6.64,6.4,4.72,9.3,8.1,8.1,6.6,(2) agree,Yes,No,No,"[""None of the above""]",1,0,4.84,None,,Meat-eater,I like this survey,5.5,0.923076923,26,Male,West,Asian,5,52500,1049,0,0,0,0,0,1,1,0,0,6,5,6,3,5,6,6,5,6,5,5,6,3,6,4,4,5,1,6,5,6,5,4,6,6,4,5,6,6,high,18_34,50000_74999,1.411812763
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4.2,3.56,3.76,4.12,4,3.92,4.2,4,3.84,4.12,4.16,87,75,89,81,6,6,6,6,2,4,4,4,6,3,3,2,4,7,3,Yes,No,4,3,69,4.32,4.32,3.8,4.04,4.24,3.84,6,6,6,6,5.2,5.44,6.4,6.22,5.74,8.5,8.4,7.3,7.1,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,3,4.36,Catholic,,Meat-eater,,4.18,0.923076923,31,Male,West,Black,5,72500,1050,0,1,0,1,0,0,0,0,0.4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,high,18_34,50000_74999,1.278428463
7,2,7,7,1,2,1,1,1,1,1,1,2,2,2,1,6,1,2,2,5,2.72,3.52,2.68,2.36,1.8,2.52,2.36,1.76,1,2.36,3.48,0,0,70,26,6,7,7,7,1,4,2,3,1,1,1,2,1,1,2,No,No,1,1,2,5,3.44,1.32,1.04,1,1.04,5,5,2,2,6.94,1,1.06,7,6.94,0,0.1,0.1,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.96,Protestant,,Meat-eater,,27.62,0.923076923,67,Male,South,Other (Non-Hispanic),9,32500,1051,0,0,0,0,1,0,0,0,0.2,6,2,6,6,1,2,1,1,1,1,1,1,2,2,2,1,5,1,2,2,4,5,6,6,6,4,4,2,2,associates,55_,25000_49999,0.822054101
7,3,6,7,5,2,5,3,2,2,1,3,3,2,2,2,1,6,6,2,5,4.16,3.6,4.2,3.2,2.96,3.12,3.28,2.24,3,5,5,8,0,100,79,6,2,5,7,2,2,1,2,3,5,7,4,2,5,3,Not sure,Not sure,30,5,100,1,1,4.72,3.96,3.24,4.24,5,2,3,2,2.92,1,6.64,2.44,3.94,4,8.1,9.4,5.5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,3.28,Catholic,,Meat-eater,"I think that artificial beings and robots/AIs are created to help Humans but for the economic purpose this artificial entities will be divide humanity and human race if extend as sentience. Now-days some Humans and nature are treated less than a leaving being so why should we be working on developing Sentient robots/AIs (none organic) if the humanity cannot already take care and cherish the leaving ones. Economy, politics and private companies goals are mass management, production and consumption. Sentient robots/AIs will divide the Humanity for the PRO vs CONS  Sentient and help the Economy, politics and private company to succeed to the detriment of human status.",57.78,0.923076923,40,Female,Northeast,Other (Non-Hispanic),11,112500,1052,1,0,1,0,1,0,0,0,0.6,6,3,5,6,4,2,4,3,2,2,1,3,3,2,2,2,1,5,5,2,4,5,2,4,6,4,2,3,2,post_grad,35_54,100000_,0.962293061
2,3,3,6,4,5,5,5,4,5,4,5,7,4,7,5,7,1,5,6,7,4.96,4.96,3.88,4.44,3.64,2.92,2.08,4.6,4.2,4.88,4.72,33,25,99,79,3,2,5,5,6,5,3,2,2,2,1,4,3,5,6,No,Yes,200,500,23,5,4.96,4.96,2.48,4.24,4.24,7,7,7,7,6.34,2.44,4.42,3.28,2.56,5.4,4,4.6,4.4,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,2,1.8,Agnostic,,Other restrictions,,6.97,0.948717949,30,Female,South,Other (Non-Hispanic),10,32500,1053,1,1,1,1,1,0,1,1,1,2,3,3,5,,4,4,4,,4,,4,6,,6,4,6,1,4,5,6,3,2,4,4,6,6,6,6,bachelors,18_34,25000_49999,0.663865174
7,4,7,7,1,4,7,4,1,4,1,4,4,1,7,7,7,7,7,4,7,5,1,5,5,5,1,1,1,5,4.96,1,1,0,99,1,7,4,7,7,5,1,1,1,1,1,1,1,1,7,1,Not sure,Not sure,1,1,100,5,5,5,5,1.04,5,7,7,7,7,7,1,7,2.32,1,0,0,0,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,3,5,Protestant,,Meat-eater,,21.52,0.923076923,54,Male,West,Other (Non-Hispanic),8,42500,1054,0,0,0,1,0,0,0,0,0.2,6,,6,6,1,,6,,1,,1,,,1,6,6,6,6,6,,6,6,,6,6,6,6,6,6,some_college,35_54,25000_49999,1.199190337
4,4,4,4,5,3,5,4,4,4,4,4,4,4,4,4,4,4,4,4,5,3.04,2.8,2.68,2.88,3,2.88,2.96,2.84,3.08,3.52,2.84,47,50,44,54,4,4,5,5,2,3,4,5,3,3,4,4,4,4,3,Not sure,Not sure,0,0,69,3.04,2.84,3.28,3.08,3.04,2.96,6,4,6,5,2.98,3.04,2.86,3.7,3.16,4.5,4.6,4.6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Protestant,,Meat-eater,None,15.32,0.923076923,46,Female,South,Other (Non-Hispanic),9,52500,1055,0,0,0,0,0,1,0,0,0,,,,,4,3,4,,,,,,,,,,,,,,4,,,4,4,5,,5,4,associates,35_54,50000_74999,0.874863355
7,3,7,7,2,3,3,3,1,5,2,3,1,1,1,1,5,1,5,3,6,3.28,2.08,3.32,2.6,2.48,3.16,2.32,2.76,3.2,3.16,1.96,25,29,66,36,3,7,7,7,2,1,1,2,1,1,1,1,2,2,1,Not sure,Not sure,0,10,60,1.4,1.16,2.08,1.88,2.6,2.76,5,6,7,7,4,3.88,5.5,7,2.26,4.7,8.2,4.8,4.7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.88,None,,Meat-eater,,27.5,0.923076923,35,Female,South,Other (Non-Hispanic),8,17500,1056,0,0,0,0,0,1,1,0,0,6,3,6,6,2,3,3,3,1,4,2,3,1,1,1,1,4,1,4,3,5,3,6,6,6,4,5,6,6,some_college,35_54,_24999,0.845977226
7,5,7,6,3,5,5,3,1,1,2,3,5,2,5,3,5,1,5,5,6,3.36,2.56,3.08,2.04,2.92,2.64,3.24,2.12,2.84,4.96,3.28,52,79,71,42,6,5,6,6,3,2,3,1,1,1,2,1,2,3,2,Not sure,Yes,15,20,53,2.84,2.56,3.44,2.56,2.36,2.8,5,3,5,5,4.72,3.1,3.7,3.16,3.76,5.7,5.2,4.1,4.4,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.68,Catholic,,Meat-eater,,9.23,0.923076923,23,Female,Midwest,Other (Non-Hispanic),10,37500,1057,0,0,1,1,1,0,0,0,0.6,6,4,6,5,3,4,4,3,1,1,2,3,4,2,4,3,4,1,4,4,5,5,4,5,5,4,3,4,4,bachelors,18_34,25000_49999,0.654342994
5,6,3,4,5,7,7,5,4,5,5,3,7,7,6,3,6,7,7,6,7,3.56,2.84,2.36,1,1.6,1.84,2.84,1.16,1.96,4.84,3.76,66,64,93,84,5,6,7,7,5,5,4,1,1,3,6,4,5,2,1,Not sure,Yes,0,0,100,4.96,4.36,4.96,5,4.96,5,7,3,5,1,3.1,5.14,6.88,4.48,1.72,7.1,8.5,10,7.5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,3.64,Undisclosed,Spiritual/Law of attraction & manifestations,Meat-eater,I liked doing this survey,20.52,0.923076923,34,Male,West,Other (Non-Hispanic),5,27500,1058,1,1,1,1,1,0,1,0,1,4,5,3,,4,6,6,4,,4,4,3,6,6,5,3,5,6,6,5,6,4,5,6,6,6,3,4,1,high,18_34,25000_49999,1.117206684
7,3,7,7,5,5,3,1,1,5,1,1,1,1,1,1,5,1,5,2,2,1.56,1.6,1.2,1.68,1.72,1.52,1.52,1.6,1.56,1,1.24,18,20,49,19,7,7,7,7,3,3,2,2,2,3,4,3,3,1,2,Not sure,Yes,5,10,70,3.32,2.6,3.24,3.24,3.12,2.8,7,7,2,1,4.24,2.68,3.1,4.3,4,5.6,5.5,5.3,4.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.56,Undisclosed,,Meat-eater,,20.13,0.923076923,58,Female,South,Other (Non-Hispanic),10,77500,1059,0,0,0,0,0,1,1,0,0,6,3,6,6,4,4,3,1,1,4,1,1,1,1,1,1,4,1,4,2,2,6,6,6,6,6,6,2,1,bachelors,55_,75000_99999,0.764392567
6,3,7,7,2,2,2,2,1,3,1,2,3,1,2,2,2,1,1,2,1,3,3,3,3,3,3,3,1.52,3,3.96,3,1,1,50,50,6,6,6,6,2,1,2,1,1,1,2,1,2,2,1,No,No,20,-1,50,3,1.04,3,1,1,1,5,5,5,6,4,1.06,2.02,4,4,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.12,None,,Meat-eater,,7.42,0.923076923,62,Female,West,Other (Non-Hispanic),10,137500,1060,0,0,0,0,0,1,1,0,0,5,3,6,6,2,2,2,2,1,3,1,2,3,1,2,2,2,1,1,2,1,5,5,5,5,4,4,4,5,bachelors,55_,100000_,0.882849839
5,5,5,5,5,3,5,3,2,3,3,3,5,2,6,5,5,6,3,5,3,1,1,1.68,3.92,3.8,3.2,3.2,2.92,3.28,1.8,1,34,34,69,55,6,5,6,6,3,3,2,4,5,1,2,6,2,2,1,No,No,6,3,73,4.36,3.2,4.16,3.84,3.96,3.72,6,7,6,7,2.26,1,4.66,1,3.82,4.1,4.1,5.1,3.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.32,Protestant,,Vegetarian,Very different this time around,35.07,0.923076923,62,Male,South,Other (Non-Hispanic),10,22500,1061,0,0,0,0,0,1,0,1,0,4,4,4,4,4,3,4,3,2,3,3,3,4,2,5,4,4,5,3,4,3,5,4,5,5,5,6,5,6,bachelors,55_,_24999,0.66262561
6,7,4,4,7,7,7,7,7,7,7,7,7,4,7,4,7,5,7,7,7,2.48,2.92,2.76,1,2.16,2.6,2.92,2.92,2.32,2.8,2.64,100,100,100,100,7,1,1,4,7,4,2,7,3,7,3,2,3,4,5,Not sure,Not sure,6,3,57,3.44,3.28,3.08,3.16,3.16,3.4,7,7,7,7,4.6,4,4.42,4.06,2.74,7.9,8.1,6.9,8.3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Protestant,,Other restrictions,,10.77,0.923076923,54,Female,South,Other (Non-Hispanic),6,300000,1062,0,0,0,0,0,1,0,1,0,5,6,,,6,6,6,6,6,6,6,6,6,,6,,6,4,6,6,6,6,1,1,,6,6,6,6,high,35_54,100000_,1.196335789
7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,2,2.48,4.6,3.84,2.92,2.48,5,1.72,3.08,4.24,3.36,52,61,45,58,7,7,7,7,1,3,5,5,4,2,6,6,7,4,3,Yes,Yes,25,25,69,3.28,3.28,3.28,3.48,3.32,3.44,7,6,7,7,3.22,5.2,4.06,6.28,5.8,8.1,10,4.4,6.5,(2) agree,No,No,No,"[""None of the above""]",0,4,1,Agnostic,,Meat-eater,"Thank you for making this survey, it was fun.",5.05,0.923076923,55,Male,West,White,5,72500,1063,0,0,0,0,0,1,1,0,0,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,6,6,high,55_,50000_74999,1.302162138
5,4,5,5,5,5,5,5,3,4,4,4,5,3,5,5,5,2,5,5,6,3.2,3.24,3.04,2.76,2.72,2.4,2.44,2.2,3.04,2.6,2.52,43,39,58,45,5,3,3,3,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,-1,-1,31,3.04,3.04,3.12,3.04,3.04,3.04,6,6,6,6,3.94,3.46,3.64,4.3,4.12,4,4.4,5.3,4.3,(2) agree,No,No,No,"[""None of the above""]",0,0,1.56,None,,Meat-eater,,11.63,0.923076923,55,Female,West,White,11,82500,1064,0,0,0,0,0,1,1,0,0,4,,4,4,4,4,4,4,3,,,,4,3,4,4,4,2,4,4,5,4,3,3,3,5,5,5,5,post_grad,55_,75000_99999,0.793798556
7,7,7,7,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1.88,1.36,1.92,1.24,1.92,1.6,1.8,1.32,1.84,1.64,2.16,4,3,6,6,6,6,6,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,50,50,33,2.76,3.16,3.16,3.24,3.36,3.24,4,5,4,6,1.66,1.78,1.48,2.02,2.02,0.5,5.8,0.3,0.4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Catholic,,Meat-eater,,5.38,0.923076923,61,Female,West,White,10,47500,1065,0,0,0,0,0,1,0,0,0,6,6,6,6,,,,,,,,,,,,,,,,,,5,5,5,5,,4,,5,bachelors,55_,25000_49999,0.608357468
6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,3.4,3.36,3.84,3.64,3.48,3.44,3.4,2.76,3.72,3.52,2.84,71,66,83,79,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,Yes,Yes,0,1,64,3.52,3.68,3.4,3.32,3.84,3.52,7,6,6,7,4.84,4.96,4.66,5.14,5.2,5.8,6.4,6.8,6.9,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,3.8,Muslim,nice,Meat-eater,nice,9.2,0.923076923,42,Male,South,White,11,137500,1066,0,1,0,1,0,0,0,0,0.4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,6,5,5,6,post_grad,35_54,100000_,1.0701352
3,5,4,4,6,5,4,2,3,5,4,3,5,5,6,5,6,3,6,5,5,4.92,4.8,4.92,2.12,2.56,1.72,3.68,4.96,2.6,4.92,4.8,8,10,15,14,5,6,6,5,2,1,7,1,3,1,1,4,1,5,2,Not sure,Not sure,-1,1,4,4.04,2.56,4.24,3.28,3.28,3.64,5,5,6,2,5.5,2.2,1.78,4.84,2.2,1.4,7.9,2.7,2.2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,None,22.02,0.923076923,59,Female,Midwest,White,8,37500,1067,0,0,0,0,0,1,0,0,0,3,4,,,5,4,,2,3,4,,3,4,4,5,4,5,3,5,4,4,4,5,5,4,4,4,5,2,some_college,55_,25000_49999,0.914929487
7,7,7,7,1,4,1,4,1,2,1,1,1,1,1,1,1,1,4,1,1,2.24,2.16,2.28,2.32,2.32,2.4,2.28,2.28,2.4,2.36,2.28,5,6,6,7,4,4,4,7,1,1,1,1,7,7,1,7,3,1,1,Not sure,No,0,1,78,1.52,1.08,1,1.28,1.04,1,7,5,7,5,2.98,1,2.2,4.6,6.88,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Vegetarian,,19.8,0.923076923,60,Female,Northeast,White,5,22500,1068,0,0,0,0,0,1,1,1,0,6,6,6,6,1,,1,,1,2,1,1,1,1,1,1,1,1,,1,1,,,,6,6,4,6,4,high,55_,_24999,0.724807575
3,3,7,7,1,1,1,1,1,2,2,2,1,1,2,1,2,1,2,2,3,1.32,1.16,1.12,1.16,1.24,1,1.48,1.12,1.4,1.44,1.16,10,26,71,73,7,3,6,6,3,2,2,1,1,1,2,1,2,2,1,Not sure,No,1,1,18,4.08,2.12,4.08,1.36,1,1.04,5,6,3,5,6.76,1,1.06,6.34,5.86,0.2,0.1,1.4,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.8,Protestant,,Meat-eater,,15.25,0.923076923,62,Male,South,White,11,77500,1069,0,0,0,0,0,1,0,0,0,3,3,6,6,1,1,1,1,1,2,2,2,1,1,2,1,2,1,2,2,3,6,3,5,5,4,5,3,4,post_grad,55_,75000_99999,0.943571394
2,7,7,2,7,7,7,7,2,7,6,7,6,3,7,3,5,2,7,7,7,3.64,3.76,3.8,3.64,3.68,3.64,4,3.68,4.32,3.52,2.56,100,100,84,100,7,7,2,2,4,1,3,2,1,7,5,6,2,3,3,Yes,Yes,1,1,100,4.12,3.6,4.48,1,3.72,2.4,7,1,7,1,3.04,1,1,2.02,6.04,9.6,4.6,5.8,7.8,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,5,4.72,Catholic,,Meat-eater,,21.8,0.974358974,43,Male,Midwest,White,11,112500,1070,1,1,0,1,0,0,0,0,0.6,2,6,6,2,6,6,6,6,2,6,5,6,5,3,6,3,4,2,6,6,6,6,6,2,2,6,1,6,1,post_grad,35_54,100000_,1.054785666
7,6,7,7,6,6,7,7,7,6,7,7,7,7,7,7,6,6,7,7,7,4.8,4.92,4.88,4.84,4.88,4.88,4.92,4.88,4.76,4.84,4.88,98,97,96,96,6,6,7,6,6,6,6,6,7,6,6,6,6,6,6,Yes,Yes,50,20,99,4.96,5,4.76,4.76,5,4.8,7,7,7,6,6.88,6.76,7,7,7,9.8,9.8,9.7,10,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,4,5,Catholic,,Meat-eater,"no, But The survey was good.",14.97,0.923076923,38,Male,West,White,11,112500,1071,0,0,1,0,0,0,0,0,0.2,6,5,6,6,5,5,6,6,6,5,6,6,6,6,6,6,5,5,6,6,6,5,5,6,5,6,6,6,5,post_grad,35_54,100000_,1.083919076
3,6,4,3,5,6,6,6,6,5,6,6,6,6,7,5,7,5,6,6,6,3.16,3.2,3.44,3.2,4,3.08,3.4,2.88,3.4,3.12,3.12,90,88,87,93,5,3,3,3,6,5,6,5,6,6,5,5,6,6,5,Not sure,Not sure,5,5,70,3.16,3,3.16,3.6,3.2,3.32,7,6,6,6,3.7,4.9,5.2,2.5,2.08,5.6,6.7,5.9,5.6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.28,None,,Meat-eater,,25.07,0.923076923,40,Male,South,White,8,12500,1072,0,0,0,0,0,1,1,0,0,3,5,,3,4,5,5,5,5,4,5,5,5,5,6,4,6,4,5,5,5,4,3,3,3,6,5,5,5,some_college,35_54,_24999,0.956286151
6,4,5,6,6,7,4,4,1,4,4,3,6,4,4,4,6,2,7,7,7,3.56,3.56,4.04,1.76,1.28,1.48,3.36,1.4,2.92,5,5,0,0,85,57,3,5,6,7,5,2,4,2,1,2,3,2,3,7,2,No,Not sure,-1,50,3,5,3.8,3.96,4,4.8,4,7,6,6,6,6.64,1,4.12,5.8,2.5,0,0,0,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1,Atheist,,Meat-eater,,19.42,0.923076923,28,Female,South,White,5,52500,1073,0,1,1,1,1,0,1,0,0.8,5,,4,5,5,6,,,1,,,3,5,,,,5,2,6,6,6,3,4,5,6,6,5,5,5,high,18_34,50000_74999,1.108077042
5,5,4,5,1,1,7,5,1,1,5,1,6,5,7,3,7,1,5,5,5,4.64,2.88,4.84,2.68,2.92,3.2,3.2,2.16,3.08,4.88,2.16,48,41,54,52,7,6,7,7,7,4,7,1,2,4,2,1,1,1,5,Yes,Yes,0,10,53,4.76,2.2,2.8,1.72,3.36,2.8,7,3,7,7,4.3,3.64,4.18,3.82,4.78,4.3,4.1,5.3,4.9,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.68,Protestant,,Meat-eater,I really enjoyed this survey. Thank you,9,0.923076923,36,Male,South,White,10,112500,1074,0,0,0,0,0,1,0,0,0,4,4,,4,1,1,6,4,1,1,4,1,5,4,6,3,6,1,4,4,4,6,5,6,6,6,3,6,6,bachelors,35_54,100000_,0.979962671
7,5,5,7,2,3,5,5,2,3,3,3,3,1,3,2,5,1,5,1,5,2.84,3.08,1.92,1,1,3.08,1,3.04,3.08,3.08,3.24,0,0,56,53,7,3,3,5,3,3,3,5,5,3,3,3,3,1,2,No,Not sure,100,100,31,3.92,2.92,3.56,3.96,3.96,3.88,7,5,7,7,5.5,1,1,5.14,4.9,1,1,4.4,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,None,,Meat-eater,,16.72,0.923076923,41,Female,Midwest,White,5,32500,1075,0,0,0,0,1,0,1,0,0.2,6,4,4,6,2,3,4,4,2,3,3,3,3,1,3,2,4,1,4,1,4,6,3,3,4,6,4,6,6,high,35_54,25000_49999,0.81255107
3,2,1,1,3,5,3,3,3,6,6,5,5,5,7,5,7,3,5,5,5,3.72,3.44,2.44,2.04,2.16,2.44,2.24,3.2,3.72,2.12,2.12,69,71,65,73,5,1,1,1,7,5,6,7,2,2,1,4,3,1,1,Yes,Yes,1,1,77,3.32,2.68,3.84,2.04,3.52,3.44,3,2,5,5,2.5,1.6,1.36,3.22,3.7,3,4.4,4.7,3,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.84,Jewish,,Meat-eater,,22.15,0.923076923,43,Female,West,White,11,137500,1076,0,0,1,1,1,0,0,0,0.6,3,2,1,1,3,4,3,3,3,5,5,4,4,4,6,4,6,3,4,4,4,4,1,1,1,3,2,4,4,post_grad,35_54,100000_,0.900272922
2,7,1,1,7,7,7,7,5,7,7,7,7,6,1,1,7,7,1,1,1,2.04,2.52,1.92,1.84,2.28,1.96,2,1.8,2,2.52,1.76,72,63,90,81,7,1,1,1,7,7,7,7,7,7,7,7,7,7,5,Not sure,Yes,10,20,97,4.48,4.24,4.32,4.4,4.24,4.36,7,5,7,5,1.84,1.9,5.98,2.32,2.5,8.4,8,8.6,8.5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.28,None,,Meat-eater,,10.38,0.923076923,52,Male,South,White,7,22500,1077,0,0,1,0,1,0,1,0,0.4,2,6,1,1,6,6,6,6,4,6,6,6,6,5,1,1,6,6,1,1,1,6,1,1,1,6,4,6,4,some_college,35_54,_24999,0.956286151
2,7,1,1,7,7,7,7,7,7,4,7,7,7,7,7,7,7,7,7,7,1.16,1.16,1.08,1.04,1.08,1.12,1.08,1.04,1.12,1.24,1.2,100,100,100,100,7,1,1,1,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,0,0,100,1.36,1.08,1.04,1.16,5,1.04,7,7,7,7,1.12,7,7,1.06,1.66,10,10,10,10,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,5,2.88,Other,"I'm very spiritual and not religious I believe in God the mother and God the father and the holy spirit of God the mother and God the father and I believe in the real Jesus Christ who is not to be confused with the male false anti Christ Cesar borgia, I believe in the real Jesus Christ who says treat people the same way you would treat yourself and love others the way you would love yourself and to keep God first and love God with all your mind thoughts body heart spirit and soul  and keep God first in all that you do think speak etc. I believe if you are of God and if you are of life and are only here or exist to be great for your highest greatest good and create life  abundantly and to prosper abundantly and to be a co creator with the one true God the mother and God the father  by not doing anything in any way shape or form to destroy or harm anyone or those who are apart of life or apart of creation, then I believe all your lives matter no matter what kind of being or species you are",Pescatarian,,46.92,0.923076923,41,Female,Northeast,Other (Non-Hispanic),11,7500,1078,0,0,1,1,1,0,0,1,0.6,2,6,1,1,6,6,6,6,6,6,,6,6,6,6,6,6,6,6,6,6,6,1,1,1,6,6,6,6,post_grad,35_54,_24999,0.607609097
5,5,6,6,6,7,6,6,7,7,6,5,6,7,7,6,7,5,6,6,5,4.72,3.56,4.84,3.52,1.8,3.48,2.76,3,3.96,4.52,1.84,23,69,92,79,7,2,3,5,6,5,5,5,6,2,1,5,4,6,6,Yes,Not sure,15,25,68,2.76,2.12,4.68,3.92,4.24,4.64,4,3,6,7,3.52,4.54,4.9,4.84,5.8,8.4,5.6,8.4,7.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.84,Catholic,Deez nuts,Meat-eater,,12.32,0.923076923,24,Male,Northeast,Other (Non-Hispanic),7,52500,1079,0,0,1,0,0,0,0,0,0.2,4,4,5,5,5,6,5,5,6,6,5,4,5,6,6,5,6,4,5,5,4,6,2,3,4,,3,5,6,some_college,18_34,50000_74999,1.617605703
2,4,4,4,1,2,1,1,1,4,4,1,5,3,6,1,4,1,6,6,6,3.12,3.2,3.08,3,2.36,1.6,4,1.44,3.64,2.88,3.56,34,21,62,60,6,2,4,4,5,5,2,4,2,4,4,1,4,4,3,Not sure,Not sure,10,0,49,4.12,1.96,2.56,1,1,3.12,6,4,6,4,4.06,4.18,4.06,4.12,4.06,4.9,7.9,5.3,4.9,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,3,None,,Meat-eater,,9.08,0.923076923,28,Female,South,Other (Non-Hispanic),8,12500,1080,1,1,1,0,1,0,1,0,0.8,2,,,,1,2,1,1,1,,,1,4,3,5,1,,1,5,5,5,5,2,,,5,,5,,some_college,18_34,_24999,0.882658567
4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,1,4,4,4,2.96,3,3,3,3,2.96,3,3,3,3.04,3,50,50,51,50,6,6,6,6,2,2,2,2,2,2,2,2,2,2,2,Not sure,Not sure,0,100,50,3,3,2.96,3,3,3,6,6,7,6,4,1.18,4,4.84,4,5,5,4.9,5,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Muslim,,Vegetarian,,8.62,0.948717949,24,Female,West,Other (Non-Hispanic),10,2500,1081,0,0,0,0,0,1,0,1,0,,,,,,,,,,,,1,,,,,,1,,,,5,5,5,5,5,5,6,5,bachelors,18_34,_24999,0.578481574
3,3,5,6,5,5,5,3,6,6,6,6,5,5,3,3,3,5,6,5,3,3.4,2.64,2.48,3.8,2.72,2.4,3,1.44,3.52,3.44,2.8,63,26,71,64,5,6,6,6,2,7,3,5,4,1,1,4,1,1,3,Not sure,Not sure,1,1,63,2.4,4.28,3.72,3.8,3.84,2.52,3,5,6,6,4.84,4.9,3.82,3.7,4.9,6.2,6.5,4.5,4.3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Other,Seventh Day Adventist,Meat-eater,,6.02,0.923076923,42,Female,Midwest,Other (Non-Hispanic),3,2500,1082,0,0,0,0,0,1,0,0,0,3,3,4,5,4,4,4,3,5,5,5,5,4,4,3,3,3,4,5,4,3,4,5,5,5,3,4,5,5,less_than_high,35_54,_24999,0.822964138
6,2,6,5,1,3,3,3,1,2,2,2,5,1,3,1,3,1,3,3,5,2.48,3,2.48,1.48,2.08,1.64,2.48,1.48,2.52,2.48,3,50,40,55,60,6,6,7,7,2,3,2,1,2,1,2,1,2,1,2,No,Not sure,5,10,70,3.52,3.48,3.52,3,2.52,3.56,5,2,5,2,5.02,2.5,3.46,5.5,4.54,5.1,5,4,3.6,(2) agree,No,No,No,[],1,2,3.52,Protestant,,Meat-eater,,11.87,0.923076923,60,Female,Midwest,Other (Non-Hispanic),11,225000,1083,0,0,0,0,0,0,0,0,0,5,2,5,4,1,3,3,3,1,2,2,2,4,1,3,1,3,1,3,3,4,5,5,6,6,4,2,4,2,post_grad,55_,100000_,0.93817384
4,4,7,7,7,7,7,7,4,7,1,4,7,1,7,4,7,1,7,7,7,5,5,5,5,5,5,5,5,5,5,5,100,100,100,100,1,6,6,6,1,1,1,1,1,1,1,1,1,1,1,Yes,Yes,1,1,100,3.6,3.08,3.24,3.84,3.2,4.48,7,6,7,7,5.08,7,1,5.08,3.82,5.8,5.5,5.8,5.4,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Other,religion is ISM. What I have is a way of life that is a spiritual path.,Meat-eater,"Well devised survey, thank you!",45,0.923076923,40,Male,West,Other (Non-Hispanic),3,22500,1084,0,0,0,0,0,1,0,0,0,,,6,6,6,6,6,6,,6,1,,6,1,6,,6,1,6,6,6,1,5,5,5,6,5,6,6,less_than_high,35_54,_24999,1.018207337
5,4,4,7,7,7,7,7,4,7,7,7,4,7,4,4,7,4,7,7,7,4.04,4.64,4.56,1.52,1.44,2.28,1.88,1.56,4.76,4.8,4.88,24,26,75,76,7,5,5,7,1,1,1,1,5,1,3,1,4,1,1,Not sure,Not sure,0,0,94,4.36,3.16,3.24,4.28,4.04,4.88,7,7,7,7,2.98,1.42,1.36,1.3,2.98,0.5,3.4,4.3,0.8,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.72,None,,Meat-eater,None,19.98,0.923076923,48,Female,Midwest,Other (Non-Hispanic),8,37500,1085,0,0,0,0,1,0,1,0,0.2,4,,,6,6,6,6,6,,6,6,6,,6,,,6,,6,6,6,6,4,4,6,6,6,6,6,some_college,35_54,25000_49999,0.969243302
4,4,4,4,4,4,4,4,1,4,4,4,6,4,6,3,4,1,6,6,6,4.2,4.2,2,3.96,3.28,2.68,3.2,2.36,3.68,3.36,2.4,28,37,72,29,6,1,2,4,7,7,7,7,7,5,5,7,7,4,5,Not sure,No,20,10,69,3.24,3.4,4.76,3.44,3.6,4.44,7,6,7,7,6.94,1,1,7,5.74,3,5.9,7.4,4.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Other,Apostolic united pentecostal,Meat-eater,,12.62,0.923076923,36,Female,Northeast,Other (Non-Hispanic),8,22500,1086,0,0,0,0,0,1,0,0,0,,,,,,,,,1,,,,5,,5,3,,1,5,5,5,5,1,2,,6,5,6,6,some_college,35_54,_24999,0.859917072
1,1,1,1,1,1,7,7,7,1,7,7,7,7,7,7,1,7,7,7,7,1.2,1.2,1.24,1.16,1.12,1.28,1.16,1.2,1.2,1.2,1.2,100,97,98,97,7,1,1,1,7,3,7,7,7,3,3,3,7,3,4,Not sure,Yes,5,5,50,4.96,1.12,4.96,4.96,4.96,4.92,7,7,7,7,6.82,6.94,6.88,6.88,6.88,9.8,9.7,9.9,9.4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,3,2.96,None,,Meat-eater,,3.68,0.923076923,27,Female,South,Other (Non-Hispanic),8,77500,1087,0,1,0,1,0,0,1,0,0.4,1,1,1,1,1,1,6,6,6,1,6,6,6,6,6,6,1,6,6,6,6,6,1,1,1,6,6,6,6,some_college,18_34,75000_99999,1.225924293
4,4,4,4,5,4,4,4,2,6,7,7,4,4,7,3,7,4,7,6,7,3.88,4,3.72,4.88,1.88,3.88,3.84,3.76,4.56,4.76,3.08,73,75,70,71,5,4,6,5,4,5,4,4,4,4,4,3,4,4,4,Not sure,Not sure,-1,-1,86,4.2,3.56,3.48,3.76,2.8,3.52,4,4,4,4,5.44,5.02,4.9,6.28,5.98,7.1,7.1,7.1,7.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.72,Undisclosed,,Meat-eater,,7.48,0.923076923,24,Female,Midwest,Other (Non-Hispanic),5,47500,1088,0,0,0,0,0,1,1,0,0,,,,,4,,,,2,5,6,6,,,6,3,6,,6,5,6,4,,5,4,,,,,high,18_34,25000_49999,0.902980171
5,1,7,6,1,1,1,1,1,2,2,2,3,1,1,1,3,2,2,2,7,2.16,2.2,2.12,1,1.04,1,2,1,3.08,2.04,1,0,1,20,20,3,5,6,5,2,2,2,1,1,2,4,3,3,2,1,Not sure,Not sure,2,2,50,1,1,1,1,1,1,5,6,3,2,5.98,1.06,1.96,7,6.1,0.2,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,,83.15,0.923076923,86,Male,Midwest,Other (Non-Hispanic),8,47500,1089,0,0,0,0,0,1,0,0,0,4,1,6,5,1,1,1,1,1,2,2,2,3,1,1,1,3,2,2,2,6,3,4,5,4,4,5,3,2,some_college,55_,25000_49999,1.173285691
7,6,3,3,3,7,6,7,5,7,5,6,7,6,6,6,7,3,7,7,7,4.04,2.76,3.32,2.92,2.48,1.6,1.84,2.32,2.6,4.88,2.6,50,38,87,42,6,3,6,5,5,3,4,3,2,4,1,3,4,7,2,Not sure,Yes,20,10,97,5,1.84,2.24,3.84,4.68,2.88,7,6,7,7,6.22,1,4,4.12,2.14,1,0.2,1.3,0,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.84,Agnostic,,Meat-eater,,14.55,0.923076923,60,Male,Midwest,Other (Non-Hispanic),8,27500,1090,0,0,0,1,1,0,1,0,0.4,6,5,3,3,3,6,5,6,4,6,4,5,6,5,5,5,6,3,6,6,6,5,3,5,4,6,5,6,6,some_college,55_,25000_49999,1.173285691
4,3,4,4,2,3,5,4,1,5,5,5,5,3,3,3,6,4,6,4,7,4.68,2.52,2.96,1.68,1.76,1.52,1.48,1.48,2.36,4.84,4.48,28,50,60,43,5,5,5,5,1,5,1,5,7,7,6,6,4,2,6,Not sure,Yes,2,0,75,3.32,2.24,3.8,3,2.2,2.32,7,2,7,3,6.16,1.48,4.18,5.08,5.5,1.5,3.5,6.7,4.2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.88,Protestant,,Meat-eater,N/a,16.27,0.923076923,37,Female,West,Asian,4,22500,1091,0,0,0,0,0,1,0,0,0,,3,,,2,3,4,,1,4,4,4,4,3,3,3,5,,5,,6,4,4,4,4,6,2,6,3,less_than_high,35_54,_24999,0.829557201
3,2,5,6,2,2,2,2,1,2,2,1,2,2,2,2,3,1,3,2,6,2.2,2.16,1.32,1.36,2.12,1.24,1.52,1.24,1.16,2.16,1.52,21,10,65,39,6,5,5,5,3,3,1,1,1,2,2,2,1,3,2,No,Not sure,-1,-1,8,4.04,3.72,3.52,2.04,2.52,1.92,7,6,1,2,3.94,1.96,2.02,5.44,5.2,0.4,0.9,1.8,0.4,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.88,Jewish,,Meat-eater,,8.12,0.923076923,58,Female,Northeast,Other (Non-Hispanic),8,37500,1092,0,0,0,0,0,1,0,0,0,3,2,4,5,2,2,2,2,1,2,2,1,2,2,2,2,3,1,3,2,5,5,4,4,4,6,5,1,2,some_college,55_,25000_49999,1.004970772
6,6,6,7,4,6,1,1,4,1,1,1,4,1,1,4,4,2,4,4,4,3.8,4.68,2.68,1.4,4.96,2.52,2.88,1.04,4.48,4.92,4.68,43,30,65,45,4,5,6,7,1,3,1,7,1,5,1,6,1,4,1,No,No,1,8,61,1.24,1.2,3.92,1.52,4.32,3.6,6,6,6,6,4.66,2.14,3.52,4.78,4.36,1.2,0.2,1.1,0.2,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3.92,Catholic,,Meat-eater,Interesting survey,17.08,0.923076923,29,Female,West,White,11,137500,1093,0,0,0,0,0,1,0,0,0,5,5,5,6,,5,1,1,,1,1,1,,1,1,,,2,,,,,4,5,6,5,5,5,5,post_grad,18_34,100000_,0.939308509
6,5,6,5,5,5,6,6,6,5,6,6,6,5,6,6,5,6,6,5,6,3.72,3.44,3.84,3.56,4.2,3.96,3.72,3.92,3.72,3.32,3.84,76,76,73,66,2,6,6,5,3,3,2,4,4,4,5,3,1,4,5,Yes,Yes,4,5,71,3.6,3.72,3.28,3.48,3.84,3.24,6,6,5,6,5.38,4.72,4.84,4.78,4.96,6.1,6.6,6.8,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.4,Catholic,,Meat-eater,,10.4,0.948717949,28,Female,West,Indigenous,5,62500,1094,0,0,0,0,0,1,0,0,0,5,4,5,4,4,4,5,5,5,4,5,5,5,4,5,5,4,5,5,4,5,2,5,5,4,5,5,4,5,high,18_34,50000_74999,0.396189883
5,3,4,4,3,4,7,4,3,3,4,3,5,4,5,4,5,3,5,4,6,4.04,3.44,3.48,1.48,1.24,2.68,1.92,2.88,3.72,1.92,1.88,36,56,77,100,7,6,7,7,6,5,4,3,3,3,2,4,6,2,3,Not sure,Yes,28,45,66,4.36,3.76,4.16,3.4,3.24,2.72,6,5,5,5,6.04,3.76,5.02,4.42,2.86,0.8,4.3,6.1,3.2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,2.88,Hindu,,Vegetarian,No comments at this time,10.23,0.923076923,32,Male,West,Asian,11,112500,1095,0,0,1,1,1,0,0,1,0.6,4,3,,,3,,6,,3,3,,3,4,,4,,4,3,4,,5,6,5,6,6,5,4,4,4,post_grad,18_34,100000_,1.181563845
5,6,6,6,6,6,6,6,7,6,6,6,6,6,5,5,6,5,5,6,5,3.6,4.16,4.12,3.52,3.68,4.04,3.28,4.52,3.64,4.04,3.36,76,62,63,66,5,6,5,6,4,6,6,4,5,6,5,5,6,6,6,Not sure,Yes,0,0,77,4.24,3.88,4.08,4.6,4.48,3.84,6,6,6,3,6.22,4.9,5.2,5.38,5.62,8.2,7.4,7,9.2,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.08,Hindu,,Vegetarian,It was fun,7.22,0.923076923,33,Female,West,Asian,10,175000,1096,1,0,1,1,1,0,0,1,0.8,4,5,5,5,5,5,5,5,6,5,5,5,5,5,4,4,5,4,4,5,4,4,5,4,5,5,5,5,3,bachelors,18_34,100000_,0.898680679
4,4,4,4,4,4,4,4,4,6,5,3,6,5,6,6,6,2,6,6,6,4.24,3.68,4,4.04,3.56,3.28,3.44,4.48,4,3.4,3.56,56,58,72,59,2,4,5,3,4,4,2,4,2,2,3,2,3,2,2,Not sure,Not sure,10,10,80,3.68,3.4,3.36,3.04,3.48,3.36,6,5,6,6,3.94,3.64,4.72,3.88,3.82,5.6,5.8,5.8,5.6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.04,Agnostic,,Meat-eater,,6.75,0.923076923,26,Female,West,White,9,67500,1097,0,0,0,0,0,1,1,0,0,,,,,,,,,,5,4,3,5,4,5,5,5,2,5,5,5,2,,4,3,5,4,5,5,associates,18_34,50000_74999,0.868038578
2,5,3,3,5,5,5,5,5,5,6,5,6,5,5,3,6,3,6,6,7,4.12,4.28,3.72,3.52,3.56,2.4,2.76,2.92,3.4,3.88,3.72,50,38,78,66,5,3,3,5,3,3,4,4,3,5,3,4,2,5,3,Not sure,Yes,30,35,64,3.64,3.36,4.28,3.76,3.6,3.56,5,5,6,6,4.54,3.82,4.48,4,4.42,5.3,4.6,5.1,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.2,Agnostic,N/A,Meat-eater,cool survey :),8.3,0.923076923,29,Female,West,White,11,72500,1098,0,0,0,0,1,0,1,0,0.2,2,4,3,3,4,4,4,4,4,4,5,4,5,4,4,3,5,3,5,5,6,4,3,3,4,4,4,5,5,post_grad,18_34,50000_74999,0.888146333
7,2,7,7,2,2,7,1,1,1,1,1,7,1,5,1,5,1,5,1,7,5,5,3.84,1,1,2,2,1,2,5,5,0,0,75,75,7,6,7,7,2,1,1,1,2,7,3,7,1,7,1,No,Yes,5,1,100,5,3,5,1,1.04,4,5,5,1,5,7,1,7,7,7,0,7.5,0,0,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,3.24,Protestant,,Meat-eater,,8.57,0.923076923,29,Male,West,Asian,10,112500,1099,0,0,1,0,0,0,0,0,0.2,6,2,6,6,2,2,6,1,1,1,1,1,6,1,4,1,4,1,4,1,6,6,5,6,6,4,4,1,4,bachelors,18_34,100000_,1.082002032
4,4,4,4,4,4,4,4,4,4,4,4,5,4,3,4,6,1,6,5,6,3.08,3.08,3,2.04,2.96,3.08,3,3.08,3,3.04,3,37,35,37,41,4,5,5,5,5,6,2,1,1,2,2,2,3,7,6,Not sure,Yes,5,5,97,2.88,3,3.04,2.96,2.72,2.96,7,6,6,5,4.6,1.84,3.94,4.24,4.06,3.4,3.5,4.2,3.6,(2) agree,No,No,No,"[""None of the above""]",1,0,3,Other,Church of Jesus Christ of Latter day Saints,Meat-eater,,17.42,0.923076923,31,Female,West,White,5,27500,1100,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,4,,3,,5,1,5,4,5,,4,4,4,6,5,5,4,high,18_34,25000_49999,0.871199015
2,4,2,5,2,4,5,4,4,5,4,3,6,2,3,2,5,1,6,5,5,3.52,3.52,1.28,1.48,1.28,1,1,1,2.96,2.52,1,0,0,0,0,6,2,2,2,6,5,4,2,3,2,3,1,5,2,2,No,Not sure,35,15,54,4,2.08,3.96,3.04,3.4,3.24,7,5,7,7,5.32,1,1.12,5.44,4.06,0,0,0,0,(2) agree,Yes,No,Yes,[],0,2,2.24,Agnostic,,Vegetarian,,223.95,0.923076923,32,Female,West,White,10,175000,1101,0,0,0,0,0,0,1,1,0,2,,2,4,2,,4,,,4,,3,5,2,3,2,4,1,5,4,4,5,2,2,2,6,4,6,6,bachelors,18_34,100000_,0.860159796
6,4,6,6,6,6,6,6,5,6,5,4,6,6,7,7,7,1,7,6,7,4.76,4.68,4.48,2.88,3.4,3.08,3.88,2.76,3.84,3.96,4.72,49,41,94,90,3,5,7,7,4,5,2,3,5,6,3,6,2,6,4,Not sure,Not sure,3,4,100,3.4,3.44,3,3.88,2.96,4.96,7,5,6,7,5.14,1.96,3.28,5.38,4.06,5,6.1,5.9,3.6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.88,Protestant,,Pescatarian,,12.58,0.923076923,33,Female,West,Black,7,32500,1102,0,0,0,0,1,0,0,1,0.2,5,,5,5,5,5,5,5,4,5,4,,5,5,6,6,6,1,6,5,6,3,4,6,6,6,4,5,6,some_college,18_34,25000_49999,0.923063615
1,3,1,1,1,5,6,6,1,5,1,3,5,6,6,6,6,1,6,6,7,3.08,3.52,3.4,2.68,2.84,3.08,2.84,2.72,3.04,3.48,3.32,37,37,71,70,5,6,6,6,6,7,5,5,7,6,7,5,5,5,6,No,No,50,50,78,3.4,3.52,3.56,3.56,3.44,3.28,5,5,1,1,4.42,2.92,4.54,4.72,4.78,1.5,4.3,3.7,2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,5,Catholic,,Meat-eater,none,7.98,0.923076923,20,Female,West,White,5,112500,1103,0,0,1,1,0,0,0,0,0.4,1,3,1,1,1,4,5,5,1,4,1,3,4,5,5,5,5,1,5,5,6,4,5,5,5,4,4,1,1,high,18_34,100000_,1.187003218
7,7,7,7,7,7,7,6,7,7,7,7,7,7,7,7,7,4,7,7,7,4.88,2.48,3.44,4.32,4.36,2.4,3.32,1.96,3.92,4.72,1,19,19,78,66,4,2,3,4,6,1,4,2,5,1,4,1,3,7,1,Yes,Not sure,7,5,68,4.2,4.72,3.84,3.64,4.4,4.8,7,5,7,7,3.34,1.42,3.82,2.44,1,5.8,2,2.9,2.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,None,,Meat-eater,,5.98,0.923076923,21,Female,West,Asian,10,42500,1104,0,0,1,1,1,0,1,0,0.6,6,6,6,6,6,6,6,5,6,6,6,6,6,6,6,6,6,,6,6,6,,2,3,,6,4,6,6,bachelors,18_34,25000_49999,0.659585172
3,5,5,3,6,4,5,5,3,6,5,6,5,5,5,4,6,5,7,6,6,3.6,3.16,3.16,2.96,2.88,2.52,2.8,2.36,3,4.08,3.56,41,50,81,49,5,5,6,7,3,2,3,3,2,3,1,2,3,2,3,Yes,Not sure,0,1,57,3.36,2.8,3.12,2.84,2.88,2.8,5,3,6,7,5.08,2.38,4.36,4.24,4.6,4.5,5.5,2.4,5.6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2,Catholic,,Meat-eater,fun  easy to complete no errors,13.02,0.923076923,33,Female,West,Hispanic,6,17500,1105,0,0,1,0,1,0,0,0,0.4,3,4,4,3,5,,4,4,3,5,4,5,4,4,4,,5,4,6,5,5,4,4,5,6,4,3,5,6,high,18_34,_24999,0.833130319
6,2,6,6,1,1,1,1,1,2,1,1,2,1,2,1,1,1,6,2,6,1,1,1.56,2.2,4.36,2.04,3.88,3.68,3.8,1,1.84,0,4,100,82,4,4,6,7,2,1,2,3,1,1,1,1,3,4,1,No,No,-1,-1,26,1,1,1.28,1,1,1,5,6,6,6,5.5,1,1.72,7,2.92,0.1,0,0.1,0.1,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,1.84,Catholic,,Meat-eater,,6.97,0.923076923,21,Female,West,White,7,112500,1106,0,0,1,0,0,0,0,0,0.2,5,2,5,5,1,1,1,1,1,2,1,1,2,1,2,1,1,1,5,2,5,,,5,6,4,5,5,5,some_college,18_34,100000_,1.329353736
7,4,3,5,4,4,5,3,2,6,2,2,6,3,3,3,6,5,4,4,7,4.88,3.16,2.08,2.16,1.84,2.48,3.88,2.6,3.72,4.84,4.84,11,10,97,84,4,3,7,7,3,3,2,1,2,6,6,4,3,4,3,Yes,Yes,0,0,93,2.72,2.56,4.48,4.8,2.68,4,7,7,7,7,5.02,1.3,3.52,4.66,4.18,4.3,3.8,6,5.1,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.28,Other,Open to all faiths,Meat-eater,,15.07,0.923076923,34,Female,West,Black,8,52500,1107,0,0,1,1,1,0,0,0,0.6,6,,3,4,,,4,3,2,5,2,2,5,3,3,3,5,4,,,6,,3,6,6,6,6,6,6,some_college,18_34,50000_74999,1.189165835
7,4,7,7,3,7,6,3,3,4,1,1,5,1,5,5,5,1,5,5,7,1,1.08,1,1,1,1,1,1.08,1,5,1,0,0,100,100,5,6,6,7,4,1,3,1,2,7,1,1,1,5,1,No,No,300,-1,25,4,3.96,5,4.2,3.48,4.12,7,5,4,7,3.7,1,1,7,3.58,0,0,0,0.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Agnostic,,Meat-eater,"Human beings cannot handle interacting with artificial intelligence until we have done something about the isolation and mental health crisis, and that won't be helped until we deal with the rampant unchecked capitalism that's destroying society (esp in America). Also fuck AI in the creative fields, it's touted by ppl that want creative content without paying anybody for it.",20.13,0.923076923,33,Male,West,White,8,37500,1108,0,0,1,1,1,0,1,0,0.6,6,,6,6,3,6,5,3,3,,1,1,4,1,4,4,4,1,4,4,6,4,5,5,6,6,4,,6,some_college,18_34,25000_49999,1.174704714
7,7,7,7,7,5,1,1,1,2,2,3,3,1,1,3,3,3,2,2,1,4.6,3.96,4.56,1.88,2,2.08,3.16,1.6,1.84,4.84,4.76,68,61,94,74,3,5,6,6,3,1,3,3,4,4,2,4,4,2,2,No,No,0,0,30,2,3.84,3.48,2.32,1.48,1.84,7,7,5,3,6.22,2.14,2.56,6.04,4.54,1.8,1.6,2,1.4,(2) agree,No,No,No,"[""None of the above""]",0,2,1.24,None,,Meat-eater,,11.57,0.923076923,21,Female,West,Hispanic,5,2500,1109,0,0,0,0,0,1,1,0,0,6,6,6,6,6,4,1,1,1,2,2,3,3,1,1,3,3,3,2,2,1,3,4,5,5,6,6,4,3,high,18_34,_24999,0.833130319
6,3,6,3,3,2,2,2,1,3,3,2,1,2,1,1,2,1,3,2,2,3.44,2.28,2.72,1.92,1.16,2.24,3.4,2.16,1.88,3.28,2.64,23,35,71,68,7,5,6,7,4,3,3,2,2,4,2,3,3,6,1,No,Yes,6,10,98,3.16,3.32,3.88,3.16,3.04,2.56,7,7,7,7,4.66,2.98,3.52,4.6,5.62,3,3,5.3,3.4,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.28,Atheist,,Meat-eater,,8.2,0.923076923,29,Male,West,White,5,47500,1110,0,1,1,1,0,0,1,0,0.6,5,3,5,3,3,2,2,2,1,3,3,2,1,2,1,1,2,1,3,2,2,6,4,5,6,6,6,6,6,high,18_34,25000_49999,1.0489144
7,4,7,7,2,5,5,3,1,2,2,5,5,5,5,2,6,1,6,6,5,3.88,2.12,3.04,1.2,3.08,2.32,5,1.4,2.48,5,5,62,63,100,41,6,7,7,7,5,5,1,2,1,1,7,1,5,7,1,Yes,Yes,0,30,100,3.36,4.52,3.72,3.32,3.76,4.08,7,7,7,7,5.26,1.12,3.64,4.84,4,4,7.5,6.2,6.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",2,1,3.88,Protestant,,Meat-eater,,12.27,0.923076923,28,Female,West,White,11,62500,1111,0,0,1,0,0,0,0,0,0.2,6,,6,6,2,4,4,3,1,2,2,4,4,4,4,2,5,1,5,5,4,5,6,6,6,6,6,6,6,post_grad,18_34,50000_74999,0.888146333
7,2,6,6,6,6,6,6,3,6,6,7,6,6,6,6,6,2,6,7,6,5,5,5,5,4.12,5,4.96,5,4.08,1,5,86,100,88,27,7,6,6,6,2,3,4,1,2,1,6,5,2,7,7,Yes,Yes,10,20,100,5,1.6,5,5,3.88,2.24,6,6,6,6,2.26,2.26,7,2.44,1,7.4,10,9.2,8.4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",4,3,3.96,Catholic,,Pescatarian,,13.28,0.923076923,27,Male,West,White,8,67500,1112,0,1,1,1,1,1,0,1,0.8,6,2,5,5,5,5,5,5,3,5,5,6,5,5,5,5,5,2,5,6,5,6,5,5,5,5,5,5,5,some_college,18_34,50000_74999,1.513350424
1,7,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5,7,7,7,3.28,3.64,1.76,2.72,2.04,2.32,1.64,1.92,3.36,4.56,4.4,79,83,96,97,2,4,5,5,6,5,4,3,1,2,2,1,3,7,6,Yes,Yes,1,1,99,3.8,3.68,4.6,4.96,4.84,4.64,7,6,7,6,2.2,2.2,2.56,3.22,2.02,5.9,8,6.1,3.8,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.08,None,,Meat-eater,,7.42,0.923076923,25,Male,West,White,5,37500,1113,0,0,0,0,1,0,1,0,0.2,1,6,1,6,6,6,6,6,6,6,6,6,6,6,6,6,6,4,6,6,6,2,,4,4,6,5,6,5,high,18_34,25000_49999,1.0489144
7,6,7,6,6,7,7,5,5,6,6,6,6,6,6,6,5,7,6,6,6,4.4,4.04,3.84,4.72,3.8,4.68,3.76,3.52,3.64,4.52,3.96,63,73,88,83,7,2,2,2,7,1,7,7,7,7,7,7,7,7,7,Yes,Yes,0,0,91,4.4,4.6,4.52,4.72,4.52,4.64,7,7,7,7,6.22,5.38,5.62,5.44,5.8,8.1,8.4,9,7.5,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.64,Catholic,,Vegetarian,i enjoyed a lot,10.63,0.923076923,34,Male,West,White,11,175000,1114,1,0,1,1,1,0,0,1,0.8,6,5,6,5,5,6,6,4,4,5,5,5,5,5,5,5,4,6,5,5,5,6,2,2,2,6,6,6,6,post_grad,18_34,100000_,1.13091751
6,6,5,6,5,6,6,6,6,6,6,7,6,7,6,6,7,6,6,6,3,4.24,4.48,3.96,4.16,4.44,4.12,4.08,4.24,4.2,4,4.04,87,86,80,87,7,6,2,2,6,6,6,6,5,6,4,6,6,6,5,Yes,Yes,0,0,79,4.24,4.72,4.4,4.2,4.4,4.36,5,5,5,6,5.62,5.8,6.04,5.8,5.86,8.8,7.9,8.1,8.1,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.36,Muslim,,Meat-eater,,9.43,0.923076923,22,Male,West,Asian,5,42500,1115,0,1,0,1,1,0,0,0,0.6,5,5,4,5,4,5,5,5,5,5,5,6,5,6,5,5,6,5,5,5,3,6,5,2,2,4,4,4,5,high,18_34,25000_49999,1.095888356
6,6,7,6,6,7,6,7,7,6,7,6,6,6,7,6,7,6,6,7,7,4,3.92,3.52,4.28,4.24,4.32,4.32,4.36,4.84,3.96,5,41,67,72,72,1,1,1,1,7,6,7,7,6,4,7,6,5,6,5,Yes,Yes,-1,0,100,4.44,5,4.28,4.84,4.96,2.28,1,3,3,1,5.68,2.02,2.62,6.88,6.46,7.5,9,9.9,9.2,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,5,Protestant,,Meat-eater,,5.38,0.923076923,22,Male,South,Hispanic,5,137500,1116,0,0,1,0,1,0,0,0,0.4,5,5,6,5,5,6,5,6,6,5,6,5,5,5,6,5,6,5,5,6,6,1,1,1,1,1,3,3,1,high,18_34,100000_,1.568413198
6,5,5,1,7,2,6,7,5,2,3,6,3,3,6,3,5,7,5,3,6,4.44,4.64,4.6,4.36,4.52,4.44,4.52,4.56,4.6,4.4,4.6,83,74,90,84,5,5,6,3,3,1,5,4,6,2,2,3,6,4,1,No,Yes,1,5,70,4.56,4.12,2.36,3.72,4.16,3.76,6,5,5,3,2.08,6.22,6.58,5.62,5.92,7.6,8.3,1.7,1.6,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,2,4.12,Catholic,,Meat-eater,Thank you,6.88,0.923076923,31,Male,West,Hispanic,5,97500,1117,1,1,0,0,0,0,0,0,0.4,5,4,4,1,6,2,5,6,4,2,3,5,3,3,5,3,4,6,4,3,5,4,4,5,3,5,4,4,3,high,18_34,75000_99999,1.393177722
5,3,3,3,2,3,4,3,3,5,3,3,3,4,1,1,6,5,3,5,6,5,3.64,4.44,1.92,1.96,3.64,3.92,3.6,4.52,3.56,3.6,1,30,64,61,6,3,6,5,4,3,3,2,2,5,1,4,4,4,3,Yes,Yes,0,0,58,3.56,2.52,3.44,3.6,3.56,3.56,3,3,2,5,5.56,1.96,4.48,4.78,4.66,3.6,3.1,3.2,0,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,2,3.32,Buddhist,,Meat-eater,,8.13,0.923076923,24,Male,West,Asian,6,97500,1118,0,1,0,0,0,0,0,0,0.2,4,3,3,3,2,3,,3,3,4,3,3,3,,1,1,5,4,3,4,5,5,3,5,4,3,3,2,4,high,18_34,75000_99999,1.309449205
6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1.08,1,1,1,4.92,1.08,1,1,0,0,0,6,6,7,7,2,3,4,1,1,4,5,6,7,3,2,Not sure,No,-1,-1,31,5,5,5,1,1,1,5,3,4,5,5.8,1,2.98,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.8,None,,Meat-eater,I think that if robots one day have rights of there own that will be the end of humanity altogether.,16.4,0.923076923,34,Male,West,White,5,77500,1119,0,0,0,0,1,0,1,0,0.2,5,1,5,5,1,1,1,1,1,1,1,1,1,1,1,1,2,1,1,1,1,5,5,6,6,4,3,,4,high,18_34,75000_99999,1.253321216
1,3,1,1,7,7,7,7,7,5,6,6,7,6,7,5,7,7,7,7,7,4.36,4.96,4.64,4.4,4.56,4.96,4.72,4.96,4.72,4.84,4.4,89,79,88,84,1,1,1,2,5,5,5,4,5,6,6,7,7,7,6,Yes,Yes,0,0,87,4.08,3.2,4.2,4.08,3.96,4.2,6,6,5,5,1.6,5.98,5.92,3.16,5.8,8.2,8.7,7.7,7.8,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,4.24,Protestant,,Meat-eater,I love this survey â¤,18.72,0.923076923,24,Male,South,Hispanic,5,7500,1120,1,1,1,1,1,0,0,0,1,1,3,1,1,6,6,6,6,6,4,5,5,6,5,6,4,6,6,6,6,6,1,1,1,2,5,5,4,4,high,18_34,_24999,0.990324221
4,5,5,4,4,5,4,5,4,4,3,3,4,4,6,3,5,4,6,5,6,3.44,3.32,1.8,3.32,3.6,1.92,3.8,1.36,3.56,3.52,2.96,31,8,68,54,4,4,4,4,4,4,3,2,2,5,3,6,4,4,4,Not sure,Not sure,-1,0,24,3.16,2.6,3.12,3.32,2.2,2.96,3,6,5,6,4.54,1.42,2.38,4,2.26,2.3,3.8,2.8,3.3,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.32,None,,Meat-eater,,11.77,0.923076923,29,Male,Northeast,Black,6,22500,1121,0,0,1,0,0,0,1,0,0.2,,4,4,,,4,,4,,,3,3,,,5,3,4,,5,4,5,,,,,3,5,4,5,high,18_34,_24999,0.856755228
6,6,6,7,2,6,6,6,7,7,6,6,6,2,6,7,7,5,6,7,7,4.72,4.48,4.4,4.72,4.36,4.56,3.88,3.36,3.68,4.64,4.2,74,90,94,89,7,6,6,7,4,4,2,5,3,5,4,6,6,4,3,Yes,Yes,1,1,78,3.88,4.68,4.28,4.64,4.2,3.76,3,6,7,6,6.4,6.28,5.8,4.66,4.9,7.1,8.5,9.1,9,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.48,Catholic,,Pescatarian,No,7.15,0.923076923,32,Male,South,White,10,77500,1122,1,0,1,0,1,0,0,1,0.6,5,5,5,6,2,5,5,5,6,6,5,5,5,2,5,6,6,4,5,6,6,6,5,5,6,3,5,6,5,bachelors,18_34,75000_99999,0.896667491
4,5,6,3,7,7,6,6,6,6,6,7,6,6,6,7,6,5,7,7,6,3.68,3.6,3.84,3.72,3.48,3.56,4,3.28,3.88,3.64,3.68,65,56,60,64,6,1,2,2,6,4,2,3,4,6,4,1,6,2,2,Not sure,Yes,2,3,78,3.44,3.48,3.88,3.4,3.96,3.32,2,6,7,7,4.78,4.54,4.72,3.88,5.62,6.8,6.4,6.9,6.5,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,5,3.96,None,,Pescatarian,Everything was great,15.85,0.923076923,30,Male,South,Black,5,52500,1123,0,0,1,1,0,0,1,1,0.4,,4,5,3,6,6,5,5,5,5,5,6,5,5,5,6,5,4,6,6,5,5,1,2,2,2,5,6,6,high,18_34,50000_74999,1.262171069
1,1,2,5,1,1,1,1,1,2,2,1,1,1,1,1,1,1,1,1,3,1,1,1.04,1,1,1,1,1,1,1,1,0,0,100,100,5,2,6,2,2,2,3,2,1,5,5,4,5,4,3,No,Not sure,-1,-1,0,1,1,1,1,1,1,3,6,6,5,5.26,1,1,7,7,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Agnostic,N/a,Meat-eater,,9.8,0.923076923,32,Male,West,White,5,112500,1124,0,0,0,0,0,1,1,0,0,1,1,2,4,1,1,1,1,1,2,2,1,1,1,1,1,1,1,1,1,3,4,2,5,2,3,5,5,4,high,18_34,100000_,1.429139321
5,7,7,7,7,1,7,3,1,7,7,6,6,6,7,7,7,6,7,7,7,5,2,5,2,5,2,3,2,2,5,2,0,0,100,50,7,6,7,7,1,3,5,5,6,4,4,7,5,4,5,Not sure,Not sure,8,5,100,5,1,4,5,2,5,7,7,7,7,7,1,7,7,1,0,10,7.5,0,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,0,2.48,Catholic,,Meat-eater,thanks,14.43,0.923076923,29,Male,West,White,8,32500,1125,0,0,0,0,1,1,0,0,0.2,4,6,6,6,6,1,6,3,1,6,6,5,5,5,6,6,6,5,6,6,6,6,5,6,6,6,6,6,6,some_college,18_34,25000_49999,1.174704714
5,6,6,7,2,3,5,5,3,5,6,5,3,2,3,3,4,7,3,6,5,1.48,1.76,1.2,3.36,4.48,1.92,3.72,2.24,3.56,1.8,1.92,8,8,74,35,5,5,6,6,6,4,3,2,5,3,3,3,4,4,2,No,Not sure,0,0,40,2.76,2.08,4.4,3.92,3.88,2.72,5,5,5,5,1.9,1,1.18,1.78,4.3,2.8,2.7,8,1.7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.08,Catholic,,Meat-eater,Submit,25.57,0.923076923,21,Male,West,Hispanic,5,17500,1126,0,0,0,1,1,0,0,0,0.4,4,5,5,6,2,3,4,4,3,4,5,4,3,2,3,3,,6,3,5,4,4,4,5,5,4,4,4,4,high,18_34,_24999,1.003080092
5,3,5,5,6,3,7,5,1,7,3,6,2,5,7,3,5,3,5,6,6,4.2,3.16,2,1.92,2.08,3.76,4.24,1.8,3.96,5,2.96,34,65,84,79,6,4,5,5,4,4,4,4,4,7,4,4,4,4,4,Not sure,Yes,7,0,98,4,3.96,4.96,3.48,2.28,3.96,6,5,6,6,2.62,1,1,6.04,4.72,4.7,6.7,2,8.3,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,3,3.4,Catholic,,Meat-eater,,36.13,0.923076923,21,Male,South,White,5,37500,1127,1,0,1,1,0,0,0,0,0.6,4,3,4,4,5,3,6,4,1,6,3,5,2,4,6,3,4,3,4,5,5,5,,4,4,5,4,5,5,high,18_34,25000_49999,1.035575668
6,6,6,6,4,4,4,4,4,6,6,5,6,6,7,5,7,3,7,5,7,5,5,3,3.72,5,1,5,1,4.88,4.04,1,100,98,100,100,7,5,5,7,1,3,4,4,7,4,2,7,4,2,4,Not sure,Not sure,20,20,49,5,3.96,4.96,5,5,5,7,5,7,7,2.98,1.6,1,7,4,2,5,2.9,1.4,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,2,3.04,Catholic,,Meat-eater,,9.9,0.923076923,26,Male,West,Hispanic,5,32500,1128,0,0,0,1,0,0,0,0,0.2,5,5,5,5,,,,,,5,5,4,5,5,6,4,6,3,6,4,6,6,4,4,6,6,4,6,6,high,18_34,25000_49999,1.165961412
1,5,6,6,2,3,7,7,7,7,5,7,7,7,6,7,7,5,7,5,7,3.88,4,4.28,4,3.92,4.24,5,5,3.52,4.32,3.24,89,97,100,100,6,3,5,5,4,4,5,5,5,6,7,7,4,6,5,Not sure,Not sure,1,1,100,4.32,1.36,3.56,2.08,4.48,3.92,6,7,7,7,5.86,5.86,5.38,5.92,6.1,8.8,8.6,9.1,8.2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,3.84,Atheist,,Meat-eater,Yuh,7.8,0.923076923,24,Male,South,Black,11,32500,1129,0,0,0,1,1,0,1,0,0.4,1,4,5,5,2,3,6,6,6,6,4,6,6,6,5,6,6,4,6,4,6,5,3,4,4,5,6,6,6,post_grad,18_34,25000_49999,0.7752893
3,5,3,3,3,2,5,3,3,5,3,5,6,5,6,6,6,2,5,7,7,4.8,4.8,4.8,2.6,4.08,2.72,3.4,2.76,4.76,4.8,4.8,89,94,85,73,6,5,2,5,7,7,7,7,7,7,7,7,7,7,7,Yes,Yes,0,0,80,3,3,4.72,3.6,4.12,3.56,7,7,7,7,6.46,5.86,6.76,3.46,6.82,5.3,8.2,5.1,5.3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,3.32,None,,Meat-eater,,22.48,0.923076923,28,Male,West,Black,5,27500,1130,0,0,0,1,0,0,1,0,0.2,3,4,3,3,3,2,4,3,3,4,3,4,5,4,5,5,5,2,4,6,6,5,4,2,4,6,6,6,6,high,18_34,25000_49999,0.992351751
5,6,7,5,6,6,6,6,5,5,7,6,5,6,6,3,3,5,6,6,5,4.48,3.76,3.52,3.84,4.24,2.32,3.72,4.08,2.92,1.92,3.56,59,42,100,89,6,6,6,5,5,6,6,6,5,5,5,5,4,5,6,Yes,Yes,5,3,84,4.56,4.36,3.96,3.6,3.52,3.88,5,7,7,6,5.44,5.02,5.74,5.32,5.92,5.8,8.4,8.9,9,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.36,Other,Spiritual,Meat-eater,Great survey,46.28,0.923076923,23,Male,West,Black,11,175000,1131,0,0,1,1,1,0,0,0,0.6,4,5,6,4,5,5,5,5,4,4,6,5,4,5,5,3,3,4,5,5,4,5,5,5,4,4,6,6,5,post_grad,18_34,100000_,1.069932848
2,2,2,2,4,7,5,4,1,3,3,5,5,3,5,4,6,3,5,5,7,2.04,5,5,1.64,1,1.24,3.48,1,1.8,5,5,11,5,67,45,5,4,4,5,1,1,3,1,6,1,4,5,2,1,2,No,No,1,15,0,5,1.92,1.72,2.28,3.76,1,6,5,6,6,7,1,5.5,2.14,2.74,0,7.4,0,3.1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,1,4.28,Protestant,,Other restrictions,,13.17,1,32,Male,South,Black,5,17500,1132,0,0,0,0,1,0,0,1,0.2,2,2,2,2,,6,4,,1,3,3,4,4,3,4,,5,3,4,4,6,4,,,4,5,4,5,5,high,18_34,_24999,0.842866638
4,4,4,4,4,4,4,6,5,4,4,4,7,6,7,4,7,6,7,6,7,4.2,3.8,4.52,4.16,4.92,3.72,3.72,4.16,4.92,4.92,4.08,36,53,64,66,6,5,5,5,5,3,3,1,1,5,1,2,6,6,4,Not sure,Not sure,3,5,69,4.96,4.88,4.84,3.56,4.92,3.56,6,6,7,7,3.22,4,4.18,4,3.22,0.2,0.2,6.3,0.1,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.8,Agnostic,,Other restrictions,I hope this survey didnt offend any sentient AI lol,21.05,0.923076923,24,Male,West,Hispanic,9,77500,1133,0,1,1,0,1,0,1,1,0.6,,,,,,,,5,4,,,,6,5,6,,6,5,6,5,6,5,4,4,4,5,5,6,6,associates,18_34,75000_99999,1.077500254
2,2,2,2,7,7,7,6,6,6,3,7,6,7,7,7,7,7,7,7,7,3.4,4.8,3.52,3.8,3.44,3.56,3.52,4.56,2.96,2.92,3.32,87,73,87,87,1,5,7,7,3,6,5,4,4,5,2,4,5,4,4,Yes,Yes,3,2,89,4.68,4.68,4.36,4.6,4.8,4.52,6,5,7,7,6.28,6.58,6.22,6.64,6.28,9.4,8.9,8.7,9.4,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,3,4.52,Muslim,,Meat-eater,Thank you,6.33,0.923076923,30,Male,West,Hispanic,10,97500,1134,1,1,0,0,0,0,0,0,0.4,2,2,2,2,6,6,6,5,5,5,3,6,5,6,6,6,6,6,6,6,6,1,4,6,6,5,4,6,6,bachelors,18_34,75000_99999,1.009563788
2,7,2,2,7,7,7,7,7,4,7,7,6,6,7,7,7,6,7,7,7,5,5,5,5,5,3.96,5,3.88,5,5,5,100,100,100,100,5,3,3,3,2,1,1,2,7,6,6,5,1,1,1,Not sure,Yes,3,3,100,3.64,2.64,5,5,5,4.2,7,6,7,2,1,4.96,5.8,1,1,9.6,10,10,10,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Protestant,,Meat-eater,Thanks for the survey. It was highly intriguing!,21.75,0.974358974,32,Female,West,Hispanic,9,77500,1135,1,1,1,1,1,0,0,0,1,2,6,2,2,6,6,6,6,6,,6,6,5,5,6,6,6,5,6,6,6,4,3,3,3,6,5,6,2,associates,18_34,75000_99999,0.894941628
7,7,7,7,7,7,2,1,1,7,5,7,3,5,7,7,7,3,7,7,7,4.36,2.08,2.08,3.88,3.76,1,3.84,1.12,3.68,1,1.04,0,0,70,0,7,5,7,7,1,3,1,1,1,1,1,1,1,1,1,No,No,0,0,1,3.84,4.88,4.04,3.52,3.96,3.52,7,5,7,7,6.94,1,6.4,6.34,4.06,0.1,0.1,0.1,0.1,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.6,None,,Meat-eater,,18.75,0.923076923,34,Female,West,White,5,77500,1136,0,0,0,0,1,0,1,0,0.2,6,6,6,6,6,6,2,1,1,6,4,6,3,4,6,6,6,3,6,6,6,6,4,6,6,6,4,6,6,high,18_34,75000_99999,1.040973609
3,2,3,3,1,3,7,2,2,2,5,2,6,5,6,3,5,3,2,5,5,4.08,1.76,4.52,1.84,1.12,4.68,1.68,1.24,1.6,3.88,1.04,12,26,86,89,6,6,6,6,2,4,3,7,7,7,7,7,6,1,7,Not sure,Yes,20,50,100,1.4,2.6,4.52,1.56,1.48,3.24,7,5,7,6,4.84,1.96,3.4,6.04,2.68,2.7,1.4,1.3,0.8,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,Other,Hermetic,Meat-eater,,12.73,0.923076923,24,Male,West,White,7,47500,1137,0,1,1,1,1,0,0,0,0.8,3,2,3,3,1,3,6,2,2,2,4,2,5,4,5,3,4,3,2,4,4,5,5,5,5,6,4,6,5,some_college,18_34,25000_49999,1.174704714
3,5,3,3,5,5,5,5,5,3,4,5,5,5,3,5,5,3,6,6,5,3.76,2.48,2.76,2.8,2.44,2.52,2.84,1.68,2.64,3.92,3.4,28,32,24,25,5,2,5,5,3,2,2,2,1,3,2,3,2,2,2,Not sure,Not sure,1,1,70,2.52,2.4,1.76,3.64,3.88,3.8,5,5,5,5,2.98,2.5,3.16,2.62,1.72,6,3.5,3.4,4.1,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.96,None,,Meat-eater,,38.73,0.923076923,42,Female,South,White,5,12500,1138,0,0,0,0,0,1,1,0,0,3,4,3,3,4,4,4,4,4,3,,4,4,4,3,4,4,3,5,5,4,4,2,4,4,4,4,4,4,high,35_54,_24999,0.709212743
6,3,7,6,4,4,4,4,1,2,2,2,4,4,4,4,4,2,4,4,6,1.96,2.12,1.84,2.16,1.72,2.48,1.92,2.24,1.76,1.92,1.76,19,28,84,81,6,7,6,7,1,1,1,1,1,1,3,1,1,1,1,Not sure,Not sure,4,1,33,2.16,1.8,2.16,1.88,2.16,1.84,7,6,7,6,2.5,2.08,2.62,2.5,2.5,1.4,2.5,1.6,2.1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.76,Catholic,,Meat-eater,,6.87,0.923076923,48,Male,Northeast,White,5,92500,1139,0,0,0,0,0,1,0,0,0,5,3,6,5,,,,,1,2,2,2,,,,,,2,,,5,5,6,5,6,6,5,6,5,high,35_54,75000_99999,1.205502211
5,2,5,2,1,2,2,2,1,2,2,2,2,2,2,4,4,2,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,100,30,6,5,6,6,2,1,1,1,1,1,1,1,2,1,1,Yes,No,50,50,20,3,1,3,1,1,3,6,5,7,7,1,1,1,1,1,0,0,10,0,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,None,,Meat-eater,"None, thank you.",10.87,0.923076923,63,Female,South,White,5,37500,1140,0,0,0,0,0,1,1,0,0,4,2,4,2,1,2,2,2,1,2,2,2,2,2,2,,,2,,,,5,4,5,5,5,4,6,6,high,55_,25000_49999,0.828845131
5,5,5,4,5,4,5,5,4,6,5,4,6,6,5,5,7,4,5,6,5,3.16,3.64,2.84,3.4,3.24,2.84,3.44,2.52,4.24,3.92,3.32,69,67,59,72,5,4,5,5,6,6,1,2,6,1,3,1,7,1,5,Not sure,Yes,0,0,92,2.56,2.48,4.08,3.04,3.56,3.04,6,6,6,7,4,3.22,5.26,4.66,3.94,4.7,6.1,5.2,5.1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.96,Protestant,,Meat-eater,It was very interesting,14.57,0.923076923,62,Female,Northeast,White,5,67500,1141,0,0,0,0,0,1,0,0,0,4,4,4,,4,,4,4,,5,4,,5,5,4,4,6,,4,5,4,4,,4,4,5,5,5,6,high,55_,50000_74999,1.085380665
5,5,7,7,6,7,6,6,6,6,6,3,7,6,7,6,7,5,7,6,7,3.16,2.64,2.96,2.76,2.76,2.88,2.52,2.68,2.92,3.56,2.84,20,9,73,52,4,3,3,3,3,3,2,2,2,2,2,1,3,3,3,No,Not sure,50,50,34,2.8,2.64,2.88,3.12,2.84,3.2,7,7,7,7,5.26,3.94,4.78,4.6,1.9,1.2,1.1,2.7,0.8,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Catholic,,Meat-eater,,14.38,0.923076923,35,Female,Midwest,White,5,67500,1142,0,0,0,0,0,1,0,0,0,4,4,6,6,5,6,5,5,5,5,5,3,6,5,6,5,6,4,6,5,6,,3,3,3,6,6,6,6,high,35_54,50000_74999,1.046794562
6,4,7,6,2,4,3,4,1,3,2,1,4,3,3,3,5,3,3,2,4,2.4,2.52,3.32,2.48,2.6,2.56,3.24,2.28,2.48,2.64,3.48,64,64,80,42,4,1,1,3,3,6,3,2,1,3,6,6,6,5,6,Not sure,Not sure,0,20,78,4.16,3.84,3.76,3.68,2.4,3.88,7,6,5,7,2.5,2.32,6.1,5.26,4.3,1.5,2,2.1,1.7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,0,3.84,Protestant,,Meat-eater,,12.03,0.923076923,68,Female,South,White,6,175000,1143,0,0,1,0,0,0,0,0,0.2,5,,6,5,2,,3,,1,3,2,1,,3,3,3,4,3,3,2,,,1,1,3,6,5,4,6,high,55_,100000_,1.129296316
3,3,1,3,7,6,6,5,6,3,1,3,3,6,7,7,7,2,7,7,7,4.72,1,4.36,1,1.96,1.96,3.08,1,1,4.12,4.24,0,60,100,54,5,3,7,5,2,5,7,7,7,5,2,4,4,2,4,Yes,Yes,10,10,100,4.44,1,4.44,3.36,1.4,3.08,5,5,5,5,4,3.58,4.18,3.34,3.76,8.1,1.6,10,5.1,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.04,None,,Meat-eater,AI will take over.,16.1,0.923076923,43,Male,South,White,6,27500,1144,0,0,0,0,1,0,1,0,0.2,3,3,1,3,6,5,5,4,5,3,1,3,3,5,6,6,6,2,6,6,6,4,3,6,4,4,4,4,4,high,35_54,25000_49999,0.99253943
4,1,7,7,7,7,7,7,1,4,4,1,4,4,4,4,7,1,1,4,4,4,2.6,3.96,2.52,2.68,2.36,4.24,2.72,4.32,4.68,2.36,10,6,57,12,4,3,3,5,3,1,4,3,4,7,4,7,1,1,2,Not sure,No,0,0,31,2.48,1.52,2.4,1.48,1.28,1,6,6,6,6,1.42,1.24,1.24,6.46,1.72,0.3,1.1,1.6,0.9,(2) agree,No,No,No,"[""None of the above""]",0,0,3.64,Protestant,,Meat-eater,,12.25,0.923076923,80,Female,South,White,5,27500,1145,0,0,0,0,0,1,0,0,0,,1,6,6,6,6,6,6,1,,,1,,,,,6,1,1,,,,3,3,4,5,5,5,5,high,55_,25000_49999,0.828845131
6,6,5,6,6,5,6,6,6,5,5,4,5,5,2,5,5,5,5,6,3,3.68,3.68,4.72,3.68,3.8,3.28,3.44,3.2,3.88,3.76,3.76,35,33,30,26,5,5,5,6,3,4,3,3,3,5,2,3,2,4,3,Yes,Yes,2,2,100,4.04,2.64,4.28,3.96,3.92,4.36,7,7,7,7,3.1,3.1,5.92,2.74,2.32,8.2,7.6,7.9,6.5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.32,Protestant,,Meat-eater,I loved it,6.2,0.923076923,48,Female,South,White,5,27500,1146,0,0,0,0,0,1,0,0,0,5,5,4,5,5,4,5,5,5,4,4,,4,4,2,4,4,4,4,5,3,4,4,4,5,6,6,6,6,high,35_54,25000_49999,0.824375539
4,2,7,7,1,1,1,1,1,2,2,1,3,1,2,1,2,1,2,2,4,2.08,4.6,2.4,1.16,1.04,1,1.08,1.4,1.48,2.36,2.36,3,3,98,66,7,5,5,7,3,2,2,2,2,5,2,6,2,4,1,Not sure,Not sure,30,35,74,2.64,1.96,3.84,2.68,1.44,1,6,6,5,7,6.22,1.06,1,6.94,2.32,0,0.3,2.2,0,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",1,0,4.96,Protestant,,Meat-eater,,10.55,0.923076923,69,Female,South,White,6,22500,1147,0,0,0,1,0,0,0,0,0.2,,2,6,6,1,1,1,1,1,2,2,1,3,1,2,1,2,1,2,2,,6,4,4,6,5,5,4,6,high,55_,_24999,0.713057947
7,1,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,4,3.76,3.4,3.84,1.08,2.36,1.28,3.16,4.4,4.56,4.92,3.92,16,1,84,40,4,3,7,6,3,2,1,5,6,5,1,2,3,1,2,No,No,25,75,55,4.32,2.8,3.96,1.56,1.72,1.68,7,6,7,7,5.56,1.06,1.12,6.94,6.88,0.2,0.2,0.6,1.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.24,Atheist,,Meat-eater,That was fun good job thank you,16.7,0.923076923,55,Male,Midwest,White,5,32500,1148,0,0,0,0,0,1,1,0,0,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,,,3,6,5,6,5,6,6,high,55_,25000_49999,0.983607049
7,4,7,7,4,4,4,4,4,1,2,1,1,1,4,4,4,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,3,7,7,7,1,1,1,1,1,1,1,1,1,1,1,No,No,0,0,0,1,1,1,1,1,1,7,7,4,7,1,1,1,7,1,0,0,0,0,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.08,Protestant,,Meat-eater,,15.48,0.923076923,56,Male,West,Black,5,82500,1149,0,0,0,0,1,0,0,0,0.2,6,,6,6,,,,,,1,2,1,1,1,,,,1,,,,3,6,6,6,6,6,,6,high,55_,75000_99999,1.142621019
3,6,7,7,2,1,5,5,1,5,6,2,6,2,2,2,6,1,6,6,6,3.96,3.36,3.76,4.16,4.32,3.84,4.12,3.6,3.76,3.44,3.6,44,41,67,61,6,3,3,6,3,4,3,4,4,3,3,2,3,1,1,No,No,-1,-1,2,3.56,1.64,2.32,1.64,2.24,1.52,6,6,6,7,6.4,1.12,5.38,1.9,2.14,1,0.5,0.8,0.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.16,Catholic,,Meat-eater,This is a unique and interesting survey,12.78,0.923076923,42,Female,Northeast,Asian,10,62500,1150,0,0,0,0,0,1,0,0,0,3,5,6,6,2,1,4,4,1,4,5,2,5,2,2,2,5,1,5,5,5,5,3,3,5,5,5,5,6,bachelors,35_54,50000_74999,0.817310908
6,6,6,6,4,6,4,4,2,5,3,3,6,4,5,6,4,2,6,4,7,3.32,3.4,2.8,4.04,3.28,2.76,3.44,3.24,3.56,2.64,2.52,32,33,61,38,7,6,7,7,4,1,4,5,1,2,2,2,3,5,2,No,Not sure,15,1,56,3.04,3.56,3.84,3.48,3.64,3.4,6,6,5,5,4.78,2.38,4.3,5.2,4.48,2.6,3,2.4,3.8,(2) agree,No,No,No,"[""None of the above""]",0,0,3.32,Jewish,,Other restrictions,,11.72,0.923076923,53,Male,South,Asian,10,57500,1151,0,0,0,0,0,1,0,1,0,5,5,5,5,,5,,,2,4,3,3,5,,4,5,,2,5,,6,6,5,6,6,5,5,4,4,bachelors,35_54,50000_74999,0.968081828
1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,3,1,2,1,3,2,1.12,3.36,3.24,1.36,2.56,2.52,1.36,3.08,1.96,2.96,21,19,56,7,7,7,7,7,1,2,2,1,3,7,4,1,4,1,2,No,No,1,1,55,1,1.88,1.08,1,1,1,5,5,1,1,6.88,1,1,6.64,6.1,0,0.4,0,0.4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Buddhist,,Meat-eater,,12.43,0.923076923,68,Male,West,Asian,10,72500,1152,0,0,0,0,0,1,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,3,1,2,1,3,6,6,6,6,4,4,1,1,bachelors,55_,50000_74999,0.985867549
5,5,5,7,7,7,7,7,5,3,5,3,7,7,7,5,7,2,7,5,7,5,5,4.96,4.96,5,4,5,4.96,5,4.96,5,20,20,100,50,2,5,7,6,7,7,3,3,4,6,6,3,5,7,7,Yes,Not sure,0,1,100,5,5,2,2.96,4,5,7,7,7,7,7,7,7,7,1,0,2,5,2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,2,1,Protestant,,Other restrictions,The US needs to first treat all Human beings regardless of Race equaly before introducing something else to abuse.,35.92,0.923076923,53,Female,South,Other (Non-Hispanic),9,67500,1153,0,0,1,0,0,0,0,1,0.2,4,4,4,6,6,6,6,6,4,3,4,3,6,6,6,4,6,2,6,4,6,2,4,6,5,6,6,6,6,associates,35_54,50000_74999,0.874863355
6,2,5,7,5,3,2,3,1,3,1,4,1,1,5,1,4,1,4,6,1,3.36,2.88,2.6,2.48,2.4,2.72,2.76,2.96,2.4,3.8,2.92,88,81,69,55,7,7,7,7,5,5,5,2,2,2,6,5,5,5,3,No,Yes,5,10,83,4,3.88,4.56,3.24,3.28,4.96,6,2,6,5,4,2.74,3.7,6.46,5.2,5,7.3,5.5,5.8,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,Protestant,,Meat-eater,,11.77,0.923076923,42,Female,West,Asian,7,72500,1154,0,0,0,0,0,1,0,0,0,5,2,4,6,4,3,2,3,1,3,1,,1,1,4,1,,1,,5,1,6,6,6,6,5,2,5,4,some_college,35_54,50000_74999,1.258661728
4,2,3,1,2,2,6,6,7,1,6,1,6,5,6,6,7,4,7,2,5,2.16,1.72,4.84,3.92,4.88,1.88,2.4,2.36,1.92,1,1.08,15,19,47,46,4,2,2,2,4,4,6,7,7,5,5,4,6,1,4,Not sure,No,50,25,56,2.32,2,1.72,2.04,2.52,1.76,2,5,3,6,3.28,3.22,5.62,4.42,3.4,2.8,4,5.9,3.2,(2) agree,No,No,No,"[""None of the above""]",0,1,2.64,None,,Meat-eater,,38.77,0.923076923,64,Male,Midwest,Asian,8,52500,1155,0,0,0,0,0,1,1,0,0,,2,3,1,2,2,5,5,6,1,5,1,5,4,5,5,6,,6,2,4,,2,2,2,2,4,3,5,some_college,55_,50000_74999,1.482679737
4,4,4,4,4,4,4,4,4,3,3,3,4,2,4,4,4,4,4,5,4,3.68,4.04,3.88,3.88,3.84,3.64,3.92,3.88,3.96,3.92,3.88,13,26,61,37,3,5,5,5,1,1,1,2,4,3,1,2,1,1,2,Not sure,Not sure,1,0,30,1.4,1.44,3.6,3.84,3.64,1.32,6,6,4,5,5.38,1.36,2.38,1.84,3.16,1.5,6.2,1.8,2.3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,,14.28,0.923076923,66,Female,West,Asian,10,62500,1156,0,0,0,0,0,1,0,0,0,,,,,,,,,,3,3,3,,2,,,,,,4,,3,4,4,4,5,5,,4,bachelors,55_,50000_74999,0.818834061
5,6,1,5,6,3,5,6,3,5,6,5,2,6,3,1,7,2,5,5,5,2.8,2.88,2.88,3.44,3.24,3.28,3.36,3.2,3.32,3.12,2.72,42,35,55,54,5,5,6,5,4,5,3,5,4,4,4,4,3,5,3,Not sure,No,50,35,62,3.36,3.48,3.24,3.6,3.6,3.16,6,6,6,6,4.36,4.12,4.24,4.24,3.94,5.5,5.8,5.8,6.3,(2) agree,No,No,Yes,"[""None of the above""]",2,2,3.4,Sikh,,Meat-eater,,28.23,0.923076923,43,Male,Northeast,Asian,10,62500,1157,0,0,0,0,0,1,0,0,0,4,5,1,4,5,3,4,5,3,4,5,4,2,5,3,1,6,2,4,4,4,4,4,5,4,5,5,5,5,bachelors,35_54,50000_74999,0.984033689
3,5,5,5,5,5,6,5,5,5,5,3,5,5,5,5,5,5,5,5,5,4.08,4.08,4.24,3.76,3.84,3.56,3.56,4,4.08,4.08,3.56,76,71,75,76,3,3,3,3,6,6,5,6,4,5,4,6,7,7,6,Yes,Yes,0,2,84,3.92,3.68,4.04,3.72,4.12,3.92,5,5,5,5,3.58,5.2,5.32,4.78,4.36,5.8,6,5.6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.76,Buddhist,,Meat-eater,none,21.15,0.923076923,73,Female,West,Asian,10,57500,1158,0,0,0,0,1,0,0,0,0.2,3,4,4,4,4,4,5,4,4,4,4,3,4,4,4,4,4,4,4,4,4,3,3,3,3,4,4,4,4,bachelors,55_,50000_74999,0.818834061
3,3,3,3,3,3,3,5,3,5,3,3,3,3,3,5,3,3,5,3,2,3,3.04,3,3,3,3,3,3,3.04,3,3,50,51,50,49,6,4,5,3,3,1,1,1,1,1,2,1,1,1,3,No,Not sure,0,0,50,3,3,3,2.96,2.96,2.96,4,4,3,3,4,4,4,4,4,5,5,5,5,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,4.07,0.923076923,60,Male,Northeast,Asian,5,72500,1159,0,0,0,0,0,1,1,0,0,3,3,3,3,3,3,3,4,3,4,3,3,3,3,3,4,3,3,4,3,2,5,,4,3,,,3,3,high,55_,50000_74999,1.365309203
6,6,7,7,4,5,5,5,4,6,6,3,6,3,6,3,7,1,7,6,7,3.28,3.68,3,3.44,3,3,3.48,3,3.28,3.68,3.8,0,0,77,24,6,6,6,7,3,3,3,2,4,5,2,5,5,6,4,No,No,200,50,32,3.88,3.68,3.8,4.2,4.24,3.68,7,6,6,7,5.74,1.06,1.06,5.74,2.8,0.7,5.7,6.8,1.5,(2) agree,No,No,Yes,"[""None of the above""]",0,4,1.68,None,,Meat-eater,,8.4,0.923076923,43,Female,South,Asian,10,67500,1160,0,0,0,0,0,1,1,0,0,5,5,6,6,,4,4,4,,5,5,3,5,3,5,3,6,1,6,5,6,5,5,5,6,6,5,5,6,bachelors,35_54,50000_74999,0.804061737
5,1,6,1,7,5,5,5,3,7,4,4,4,4,7,6,4,1,5,5,5,4.68,4.68,4.84,2.76,2.76,3.2,3.44,4.52,3.72,3.88,3.56,40,38,44,57,6,5,5,6,4,4,4,3,4,4,4,7,3,4,3,Not sure,No,59,50,72,3.84,3.56,2.92,2.84,3.64,3.28,7,7,7,7,1,1,1,1,1.66,0,0,0,0,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Catholic,Catholic,Meat-eater,,12.5,0.923076923,45,Female,South,Asian,10,52500,1161,0,0,0,0,0,1,0,0,0,4,1,5,1,6,4,4,4,3,6,,,,,6,5,,1,4,4,4,5,4,4,5,6,6,6,6,bachelors,35_54,50000_74999,0.804061737
3,2,3,3,1,2,3,2,1,2,3,1,3,5,3,5,2,5,3,2,5,2.76,2.84,3.64,3.28,2.76,3.32,3.52,2.48,2.68,2.32,3.88,34,31,68,73,7,5,6,7,6,4,3,7,7,3,5,7,7,4,3,Not sure,Not sure,3,5,100,4.24,3.36,3.68,3.92,2.48,3.28,5,5,3,2,4.48,2.14,3.88,4.84,4.36,4.4,3.5,5.7,5.6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.16,Agnostic,,Meat-eater,eye opening survey,13.33,0.923076923,45,Male,West,Asian,10,57500,1162,0,0,0,0,1,0,1,0,0.2,3,2,3,3,1,2,3,2,1,2,3,1,3,4,3,4,2,4,3,2,4,6,4,5,6,4,4,3,2,bachelors,35_54,50000_74999,0.980551205
4,7,4,7,7,7,7,7,4,1,6,4,7,7,7,7,7,7,7,7,7,4.8,4.92,5,4.36,5,4.68,4.48,5,5,5,5,100,98,100,100,4,4,3,4,4,7,4,5,6,7,5,7,4,5,6,Yes,Yes,0,5,100,5,3.2,5,5,4.28,4.72,7,6,7,7,2.44,5.92,4.06,2.62,2.02,10,8.4,10,8.6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Atheist,,Vegetarian,"The first interesting survey I've taken, it really made me think hard about my responses and the future of society in general, thanks",10.38,0.923076923,36,Female,Northeast,Asian,8,57500,1163,0,1,0,0,1,0,1,1,0.4,,6,,6,6,6,6,6,,1,5,,6,6,6,6,6,6,6,6,6,,,3,,6,5,6,6,some_college,35_54,50000_74999,1.263131937
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,5,4,7,4.92,4.32,4.28,4.24,4.96,4.44,4.44,4.52,3.88,4.36,3.76,51,52,50,50,4,4,3,3,4,2,3,7,7,7,3,6,2,6,6,Not sure,Not sure,0,0,99,3.8,3.88,3.84,3.6,4.04,4.6,5,6,5,5,6.28,4.06,4,4.6,3.94,5,1,4.9,2.1,(2) agree,No,No,No,"[""None of the above""]",0,0,1.36,Hindu,,Meat-eater,,6.8,0.923076923,35,Female,Midwest,Asian,10,62500,1164,0,0,0,0,0,1,0,0,0,,,,,,,,,,,,,,,,,,,4,,6,,,3,3,4,5,4,4,bachelors,35_54,50000_74999,0.792528641
7,7,7,7,4,4,5,5,4,4,4,6,6,5,7,6,7,1,6,6,7,3.6,3.2,2.44,2.32,2.16,1.6,2.36,1.64,3.6,3.44,3.6,16,21,100,69,6,6,3,7,7,5,3,1,1,5,7,7,7,7,2,Not sure,Not sure,-1,-1,63,5,3.16,3.36,4.96,5,5,7,7,7,7,4.06,2.86,5.44,4.66,3.88,0.9,0.2,2.5,1.7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,3.08,Protestant,,Meat-eater,,36.8,0.923076923,57,Female,West,Other (Non-Hispanic),6,12500,1165,0,0,0,1,0,0,0,0,0.2,6,6,6,6,,,4,4,,,,5,5,4,6,5,6,1,5,5,6,5,5,3,6,6,6,6,6,high,55_,_24999,0.769265954
7,4,7,7,4,4,4,4,1,4,1,1,4,4,4,1,7,1,7,7,7,5,5,5,3,5,1,5,1,5,1,1,0,0,100,0,7,2,6,6,1,1,1,1,1,1,1,1,1,1,1,Not sure,Not sure,1,1,0,5,1,3,1,1,3,7,7,7,7,7,1,1,7,1,0,0,0,0,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Other,Jehovah's Witness,Meat-eater,"I am very much afraid of what is happening in the world of AI. As one of Jehovah's Witnesses, I look forward to the day when this earth is wiped clean of all wickedness, only the righteous remain, and the earth becomes the paradise Jehovah purposed it to be. Please read Psalm chapter 37 in the Bible.",27.4,0.923076923,75,Female,West,Other (Non-Hispanic),5,7500,1166,0,0,0,0,0,1,0,0,0,6,,6,6,,,,,1,,1,1,,,,1,6,1,6,6,6,6,2,5,5,6,6,6,6,high,55_,_24999,0.769265954
6,7,4,5,2,1,6,5,5,1,1,2,7,6,7,1,1,4,5,4,4,4.2,4.76,1.36,2.2,1,5,4.68,5,5,4.32,4.72,97,0,100,93,2,5,5,4,1,1,1,2,1,1,1,2,3,1,1,Not sure,No,5,3,75,4.08,1.76,4.88,4.72,4,4.68,7,1,6,6,6.04,3.1,5.8,6.52,6.52,7.7,8.7,1.5,1.6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.8,Catholic,,Meat-eater,I liked the survey; it was very interesting and professional.,15.65,0.923076923,27,Male,Northeast,Hispanic,5,22500,1167,0,0,0,0,0,1,0,0,0,5,6,,4,2,1,5,4,4,1,1,2,6,5,6,1,1,,4,,,2,4,4,,6,1,5,5,high,18_34,_24999,1.006642588
6,6,7,7,3,1,3,3,1,6,5,5,6,3,6,3,7,2,7,6,7,3.84,2.56,3.48,2.68,2.44,2.4,3.64,1.6,2.76,4.56,3.8,34,29,44,57,7,2,5,5,7,6,7,1,2,5,3,4,5,6,4,Yes,Yes,1,1,99,2.56,2.2,3.08,3.68,3.12,4.28,7,5,6,6,5.62,2.02,3.22,5.44,3.1,3.7,2.9,2.6,2.7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.44,Catholic,,Meat-eater,,13.82,0.923076923,65,Female,Northeast,White,5,12500,1168,0,0,0,0,0,1,0,0,0,5,5,6,6,3,1,3,3,1,5,4,4,5,3,5,3,6,2,6,5,6,6,2,4,4,6,4,5,5,high,55_,_24999,0.724807575
4,4,4,7,5,3,4,5,4,3,4,4,1,1,7,6,6,1,7,4,7,2.4,3.64,1.96,1.08,2.04,2.2,2.36,1,2.36,5,1.08,2,1,92,92,4,5,5,5,6,1,5,2,5,4,4,4,4,1,1,No,No,1,0,72,4.48,2.04,4.6,1.12,1.2,3.92,7,5,5,5,6.16,1.3,5.32,6.46,3.58,1.3,1,0.8,1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.68,Catholic,,Pescatarian,Submit,9.78,0.923076923,32,Female,South,Asian,5,27500,1169,0,0,0,0,0,1,0,1,0,,,,6,4,3,,4,,3,,,1,1,6,5,5,1,6,,6,,4,4,4,6,4,4,4,high,18_34,25000_49999,0.898639348


==> supplemental_materials/main_codebook.csv <==
Variable,Variable description
PMC1,I support a global ban on the development of sentience in robots/AIs.
PMC2,I support a global ban on the development of applications that put the welfare of robots/AIs at risk.
PMC3,I support a global ban on the development of AI-enhanced humans.
PMC4,I support a global ban on the development of robot-human hybrids.
PMC5,I support a global ban on the use of sentient robots/AIs for labor without their consent.
PMC6,I support a global ban on the use of sentient robots/AIs as subjects in medical experiments without their consent.
PMC7,I support safeguards on scientific research practices that protect the well-being of sentient robots/AIs.
PMC8,I support the development of welfare standards that protect the well-being of sentient robots/AIs.
PMC9,I support granting legal rights to sentient robots/AIs.
PMC10,I support campaigns against the exploitation of sentient robots/AIs.
PMC11,I support asking institutions like the government and private corporations to fund research that protects sentient robots/AIs.
PMC12,I would consider joining a public demonstration against the mistreatment of sentient robots/AIs.
MCE1,Sentient robots/AIs deserve to be treated with respect.
MCE2,Sentient robots/AIs deserve to be included in the moral circle.
MCE3,Physically damaging sentient robots/AIs without their consent is wrong.
MCE4,Re-programming sentient robots/AIs without their consent is wrong.
MCE5,Torturing sentient robots/AIs is wrong.
MCE6,The welfare of robots/AIs is one of the most important social issues in the world today.
MCE7,Sentient robots/AIs deserve to be protected from people who derive pleasure from inflicting physical or mental pain on them.
MCE8,It is right to protect sentient robots/AIs from vindictive or retaliatory punishment.
MCE9,It is wrong to blackmail people by threatening to harm robots/AIs they care about.
SI1,Robots/AIs should be subservient to humans.
SI2,Robots/AIs may be harmful to me personally.
SI3,Robots/AIs may be harmful to people in the USA.
SI4,Robots/AIs may be harmful to future generations of people.
MCA1,Animals deserve to be included in the moral circle.
MCA2,The welfare of animals is one of the most important social issues in the world today.
MCEn1,The environment deserves to be included in the moral circle.
MCEn2,The welfare of the environment is one of the most important social issues in the world today.
F1,"Do you think any robots/AIs that currently exist (i.e., those that exist in 2021) are sentient? (Yes, No, Not sure)"
F11,"Do you think it could ever be possible for robots/AIs to be sentient? (Yes, No, Not sure)"
own,"Do you own AI or robotic devices that can detect their environment and respond appropriately? (Yes, No)"
work,"Do you work with AI or robotic devices at your job? (Yes, No)"
smart,"Do you own a smart device that has some ability to detect its environment and network with other devices but that cannot respond to everything you might say or that requires you to pre-program its routines? (Yes, No)"
MCE21,Moral concern: human-like companion robots (scale 1-5)
MCE22,Moral concern: animal-like companion robots (scale 1-5)
MCE23,Moral concern: human-like retail robots (scale 1-5)
MCE24,Moral concern: machine-like cleaning robots (scale 1-5)
MCE25,Moral concern: machine-like factory production robots (scale 1-5)
MCE26,Moral concern: virtual avatars (scale 1-5)
MCE27,Moral concern: complex language algorithms (scale 1-5)
MCE28,Moral concern: AI video game characters (scale 1-5)
MCE29,Moral concern: AI personal assistants (scale 1-5)
MCE30,Moral concern: exact digital copies of human brains (scale 1-5)
MCE31,Moral concern: exact digital copies of animals (scale 1-5)
MP1,experiencing emotions (scale 0-100)
MP2,having feelings (scale 0-100)
MP3,thinking analytically (scale 0-100)
MP4,being rational (scale 0-100)
SI6,Connectedness: human-like companion robots (scale 1-7)
SI7,Connectedness: animal-like companion robots (scale 1-7)
SI8,Connectedness: human-like retail robots (scale 1-7)
SI9,Connectedness: machine-like cleaning robots (scale 1-7)
SI10,Connectedness: machine-like factory production robots (scale 1-7)
SI11,Connectedness: virtual avatars (scale 1-7)
SI12,Connectedness: complex language algorithms (scale 1-7)
SI13,Connectedness: AI video game characters (scale 1-7)
SI14,Connectedness: AI personal assistants (scale 1-7)
SI15,Connectedness: exact digital copies of human brains (scale 1-7)
SI16,Connectedness: exact digital copies of animals (scale 1-7)
F2,"If you had to guess, how many years from now do you think that robots/AIs will be sentient? (open)"
F3,"If you had to guess, how many years from now do you think that the welfare of robots/AIs will be an important social issue? (open)"
F4,How likely is it that robots/AIs will be sentient within the next 100 years? (scale: 0-100)
F5,"In this future world, to what extent are robots/AIs exploited for their labor? (scale: 1-5)"
F6,"In this future world, to what extent are robots/AIs treated cruelly? (scale: 1-5)"
F7,"In this future world, to what extent are robots/AIs used as subjects in scientific and medical research? (scale: 1-5)"
F8,"In this future world, to what extent is the welfare of robots/AIs an important social issue? (scale: 1-5)"
F9,"In this future world, to what extent is advocacy for robot/AI rights necessary? (scale: 1-5)"
F10,"In this future world, to what extent is it important to reduce the overall percentage of unhappy sentient robots/AIs? (scale: 1-5)"
Norm,Most people who are important to me think that robots/AIs cannot have feelings. (scale: 1-7)
TA1,Artificial beings contain a spirit. (scale: 1-7)
TA2,"The spirits of human, natural, and artificial beings can interact with each other. (scale: 1-7)"
Sub1,"Morally, artificial beings always count for less than humans. (scale: 1-7)"
Sub2,Humans have the right to use artificial beings however they want to. (scale: 1-7)
Anth1,To what extent does the average robot have consciousness? (scale: 0-10)
Anth2,To what extent does the average computer have a mind of its own? (scale: 0-10)
Anth3,To what extent does the average AI have intentions? (scale: 0-10)
Anth4,To what extent does the average digital simulation have emotions? (scale: 0-10)
fint,How often do you interact with AI or robotic devices that respond to you and that can choose their own behavior? (scale: 0-5)
fexp,"How often do you read or watch robot/AI-related stories, movies, TV shows, comics, news, product descriptions, conference papers, journal papers, blogs, or other material? (scale: 0-5)"
exper,Have you ever experienced any of the following? (check all that apply) (proportion of 5 experiences checked with robots/AIs)


==> supplemental_materials/supplement_2023_data.csv <==
Anthropicaware,BDaware,DMaware,OAaware,AFaware,AGaware,CGPTaware,Ciceroaware,Claudeaware,GPT4aware,Sophiaaware,NNaware,TFaware,TSaware,Amariaware,SCaware,chatbottrust,LLMtrust,robottrust,gameAItrust,relativeLLMchatbottrust,trainingdatatrust,algorithmtrust,outputtrust,companytrust,engineertrust,governmenttrust,admiration,awe,pride,compassion,excitement,respect,AID1,AID2,AID3,AID4,AID5,RS1,RS2,RS3,RS4,RS5,RS6,RS7,RS8,RS9,SI1,SI2,SI3,SI4,PMC1,PMC3,PMC4,PMC8,PMC9,PMC10,PMC11,PMC12,PMC13,LLM1,LLM2,LLM3,MP1,MP2,MP3,MP4,owngoals,safegoals,upholding,selfaware,sitaware,selfcontrol,understanding,friendliness,power,ownmotives,MCE1,MCE2,MCE3,MCE4,MCE5,MCE6,F1,F11,chatGPTsentient,emergence,HLAIemergence,SIemergence,SF1,SF2,upload1,upload2,universe,YG1,YG2,YG3,YG4,MCA1,MCA2,MCEn1,MCEn2,attention,own,work,smart,exper,fint,fexp,politics,religion,relelse,diet,feedback,minutes,age,gender,region,raceethnicity,education,income,zipcode,Pcode,religionRNR,dietMR,exp_seen_abuse,exp_video_abuse,exp_conv_robot,exp_book_article,exp_conv_friend,exp_none,exp_prop,RS1_r,education_recode,age_recode,income_recode,weight
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,2,5,4,2.02,2.98,2.02,2.98,3.04,2.44,1.06,2.98,1.06,5.32,1.72,2.14,No,Yes,Yes,7,It's too fast.,2,5,5,7,6,1,7,7,5,5,7,7,7,1,1,1,1,1,1,1,1,1,1,3,1,0,0,20,66,13,0,0,0,19,1,13,8,71,1,1,1,1,1,1,1,Yes,Not sure,Not sure,5,10,5,1,1,3.1,3,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,2,1,5,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.4,Protestant,,Meat-eater,We already put less value on minorities we donâ€™t need to come behind robots now.,15.67,48,Female,South,Black,10,37500,39079,1,0,0,0,0,0,0,0,1,0,6,bachelors,35_54,25000_49999,0.900801677
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,4.36,4.36,3.16,3.88,1.66,2.14,1.36,1.9,1.54,1.42,1.54,1.66,No,No,Not sure,4,It's too fast.,5,2,2,6,5,6,5,2,3,6,5,4,5,6,6,5,5,5,5,2,2,2,6,5,3,9,4,40,6,71,34,14,19,10,43,16,37,60,7,6,5,6,5,6,5,No,No,No,0,30,0,5,5,1.12,2,One with humans,Somewhat concerned,Not very likely,Strongly support,Somewhat support,5,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.8,Other,Apostolic,Meat-eater,,51.87,49,Female,Midwest,Black,8,97500,43207,2,0,0,0,0,0,0,0,1,0,3,some_college,35_54,75000_99999,1.053078361
(2) yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,6,6,6,6,7,5.14,4.72,4.72,4.48,4.84,5.5,3.82,4.78,4.54,3.82,4.84,5.14,Yes,Yes,No,7,It's too slow.,6,6,7,6,6,6,7,6,6,7,2,2,2,6,6,6,6,6,6,7,7,6,6,7,6,87,64,88,65,55,69,60,93,65,87,60,64,59,51,7,6,7,6,7,7,Not sure,Not sure,Not sure,0,0,0,6,6,4.84,7,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,3,3,3,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.8,Catholic,,Meat-eater,,4.25,26,Male,Northeast,Hispanic,7,82500,10468,3,0,0,0,0,1,0,1,0,0.4,2,some_college,18_34,75000_99999,1.26310904
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(1) definitely yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(5) no,(4) probably no,5,5,5,6,5,5.32,4.84,4.6,4.6,5.56,4.06,4.6,4.24,4.84,5.02,5.38,4.84,Yes,Yes,Yes,5,It's fine.,6,5,5,5,6,6,6,5,6,5,5,6,5,4,5,5,3,3,3,6,5,6,6,5,5,42,69,71,66,47,78,65,59,58,59,57,50,57,41,5,5,6,3,3,3,No,Yes,Not sure,10,10,10,6,5,4.72,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Strongly support,5,5,6,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,2.16,Catholic,,Meat-eater,,12.92,51,Female,Northeast,Asian,10,77500,10039,4,0,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,75000_99999,0.883348602
(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(3) probably yes,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,No opinion,5,3,2,3,6,4.18,2.92,4.66,4.48,4.9,2.74,4.84,3.94,3.28,2.86,3.76,4.96,Not sure,No,Not sure,6,It's too fast.,2,5,7,7,7,2,6,7,5,3,3,5,5,4,5,6,4,4,4,2,3,3,7,6,6,14,16,67,24,38,39,48,27,50,19,28,37,55,36,5,4,4,4,7,4,Not sure,Not sure,Yes,5,6,1,7,6,4.06,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,7,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.68,None,,Meat-eater,,14.02,48,Female,Northeast,Black,7,97500,19120,5,1,0,0,0,0,0,1,0,0.2,6,some_college,35_54,75000_99999,1.120161208
(1) definitely yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(4) probably no,(2) yes,(2) yes,(3) probably yes,(2) yes,1,3,1,2,1,2.32,5.98,4.12,2.38,6.16,2.14,1.72,1.18,1.48,1.42,1.24,2.5,Yes,Yes,Yes,7,It's fine.,1,6,2,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,7,1,7,1,1,8,15,69,94,20,94,98,93,84,12,89,86,0,11,5,1,7,1,6,1,Yes,Not sure,No,6,12,3,7,1,5.38,1,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3,None,,Meat-eater,,5.92,19,Male,Northeast,Hispanic,5,175000,10312,6,1,0,0,0,0,0,1,0,0.2,7,high,18_34,100000_,1.179739307
No opinion,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,4,5,4,5,4,4.3,3.58,4.18,4.06,3.76,1.18,3.7,4.66,4.78,3.16,3.34,3.16,No,Not sure,No,1,It's too fast.,5,3,6,5,2,5,6,5,5,5,5,6,6,4,5,3,4,2,4,3,4,4,4,3,4,37,46,57,44,42,39,48,42,57,62,60,60,58,37,4,2,4,3,5,5,Not sure,No,No,0,5,0,2,2,4.54,5,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,4,5,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.76,Catholic,,Meat-eater,,15.73,62,Female,South,Asian,10,112500,75090,7,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.844382121
(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,5,5,3,5,5,5.62,6.04,6.22,1.54,3.46,1.3,3.1,4.96,2.38,2.44,6.22,3.16,Not sure,No,No,5,It's too fast.,3,5,6,6,7,3,7,6,7,6,6,6,6,4,4,4,5,5,5,5,4,5,6,6,5,27,26,84,60,69,71,72,81,88,48,72,83,36,77,5,3,5,3,5,3,Yes,Not sure,No,15,10,40,7,6,2.98,3,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,5,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.64,Catholic,,Meat-eater,,9,37,Male,Northeast,Black,10,97500,7072,8,0,0,0,0,0,0,1,0,0.2,5,bachelors,35_54,75000_99999,1.046390353
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,1,3,3,2.26,1.42,2.26,1.54,2.5,1.18,2.68,4.3,3.34,2.44,4.18,1.96,Not sure,Not sure,No,2,It's too fast.,2,5,1,3,1,6,5,5,3,5,6,6,6,3,3,3,1,1,1,1,2,1,2,2,3,58,13,58,69,58,67,71,67,66,68,67,65,30,59,1,2,1,2,2,1,No,No,No,0,0,0,5,5,2.08,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,5,1,5,5,(2) agree,Yes,No,Yes,[],1,3,3.48,Protestant,,Meat-eater,Nice detailed survey.,19.35,39,Male,West,Hispanic,6,7500,85308,9,0,0,0,0,0,0,0,0,0,6,high,35_54,_24999,0.960471424
(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,6,6,6,6,6,7,7,7,7,7,1,7,7,7,7,7,7,Yes,Not sure,Yes,6,It's too slow.,6,2,6,2,2,6,2,2,2,2,2,2,2,2,2,2,6,6,6,6,2,6,6,6,6,100,100,100,0,100,100,100,100,100,100,100,100,0,100,6,6,6,4,6,6,Not sure,Yes,No,50,50,50,7,4,4,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Strongly oppose,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,3,Buddhist,,Meat-eater,,23.97,41,Male,Northeast,Asian,8,72500,10467,10,0,0,0,0,1,0,1,0,0.4,2,some_college,35_54,50000_74999,1.266335516
(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1.12,1,1,1.54,1,1,1,1,No,Not sure,Yes,7,It's too fast.,3,2,6,7,7,1,7,7,3,5,6,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,5,1,0,0,6,5,5,5,5,29,3,0,1,1,1,1,1,1,No,Yes,No,50,100,50,2,6,3.16,1,One with humans,Not at all concerned,Somewhat likely,Strongly support,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.68,Agnostic,,Meat-eater,,12.4,20,Female,West,Hispanic,5,52500,91342,11,1,0,0,0,0,0,1,0,0.2,5,high,18_34,50000_74999,0.986002638
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,5,1,3,2.92,1.24,1.24,1.18,4,2.8,1.24,2.92,1.36,1.12,1.6,2.98,No,No,Yes,7,It's too fast.,2,2,7,7,7,1,5,6,5,7,5,7,6,7,6,7,3,1,6,3,1,3,6,3,1,3,2,90,91,21,90,4,7,26,15,5,49,15,4,3,6,7,1,4,1,No,Yes,No,0,0,0,2,2,1.06,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,6,7,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,1,1.12,Catholic,,Meat-eater,Interesting and timely (or untimely) survey.,19.43,68,Female,West,Hispanic,11,87500,96826,12,0,0,0,0,0,0,0,1,0,6,post_grad,55_,75000_99999,0.889616896
(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(4) probably no,(3) probably yes,(3) probably yes,2,1,3,5,3,2.86,2.44,4.12,3.04,5.32,2.32,3.04,4,5.02,2.68,4.72,3.28,No,No,Yes,7,It's too fast.,1,7,6,7,7,1,7,6,7,7,7,7,7,6,7,6,2,6,6,2,3,3,5,3,3,18,31,69,28,47,33,29,34,44,29,29,46,65,26,5,3,3,3,2,3,No,No,No,10,20,20,7,3,4.06,3,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.08,Jewish,,Meat-eater,Nothing,9.57,49,Male,Northeast,Hispanic,8,92500,8520,13,0,0,0,0,0,0,1,0,0.2,7,some_college,35_54,75000_99999,1.261529392
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(5) no,(1) definitely yes,(4) probably no,6,7,6,7,7,6.22,6.88,6.82,5.44,6.82,5.32,6.94,7,6.94,6.94,6.52,6.46,Yes,Yes,Yes,7,Not sure,7,2,6,3,3,5,2,2,6,7,5,5,6,3,2,3,5,2,6,2,3,3,7,6,3,38,27,95,84,37,92,77,43,43,84,58,76,26,33,5,2,2,1,6,2,No,Yes,No,0,20,30,7,2,4.3,6,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.32,Protestant,,Meat-eater,Nothing else to add,19.82,34,Male,Northeast,Hispanic,10,112500,10466,14,0,0,0,0,1,0,1,0,0.4,1,bachelors,18_34,100000_,1.028738033
(6) definitely no,No opinion,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,4,5,4,4,5,4.66,4.6,3.46,2.26,3.58,2.68,4.54,6.52,2.32,1.72,3.1,4.24,No,No,No,1,It's too fast.,1,5,7,7,7,1,6,6,5,4,3,5,6,5,4,6,6,4,5,5,2,4,6,5,5,37,31,92,99,77,48,50,51,83,74,73,54,34,70,5,5,5,2,7,4,No,Not sure,No,0,10,0,7,6,3.52,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.48,Protestant,,Meat-eater,,12.68,42,Female,Northeast,Asian,11,57500,8873,15,0,0,0,0,0,0,1,0,0.2,7,post_grad,35_54,50000_74999,0.953233813
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,3,5,6,4.54,5.38,4.06,1.72,5.32,2.56,2.44,4.48,5.2,2.98,4.42,6.16,No,Yes,No,2,It's too fast.,5,3,5,5,5,3,5,6,4,6,4,5,5,7,7,7,5,2,5,3,3,1,2,2,2,26,17,80,25,34,24,65,60,61,34,33,69,65,29,3,1,2,2,6,1,Not sure,No,No,2,5,3,3,5,5.08,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2,None,,Meat-eater,,13.22,38,Female,South,Black,10,52500,21060,16,1,0,0,0,0,0,1,0,0.2,3,bachelors,35_54,50000_74999,0.892354997
(4) probably no,(5) no,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,No opinion,(5) no,(4) probably no,(3) probably yes,No opinion,(3) probably yes,(4) probably no,No opinion,No opinion,5,4,5,5,4,4.24,4.78,4.06,4.6,4.3,4.3,3.88,3.88,2.92,2.38,3.76,2.62,Not sure,Not sure,Yes,5,It's fine.,5,2,6,2,5,5,5,2,5,7,2,4,5,4,4,3,5,5,6,5,2,3,5,5,5,25,24,54,55,42,54,55,57,48,38,41,51,47,54,6,4,2,6,4,1,Not sure,No,Not sure,4,5,4,7,5,4.48,5,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,1,5,5,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",3,2,2.76,None,,Meat-eater,None,16.8,52,Male,Northeast,Other (Non-Hispanic),9,62500,10467,17,1,0,0,0,0,1,0,0,0.2,3,associates,35_54,50000_74999,1.158168875
(5) no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(5) no,(5) no,(6) definitely no,(6) definitely no,(5) no,(2) yes,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,5,4,4,5,4,4.48,4.18,4.24,3.94,4.3,2.26,3.28,5.2,3.28,3.82,5.08,4,Not sure,Not sure,Yes,6,It's fine.,6,2,5,4,4,5,4,4,4,6,2,3,4,4,5,4,4,4,4,4,4,4,4,4,4,25,22,74,68,61,58,48,55,56,57,54,82,56,64,4,4,4,2,4,2,Yes,Not sure,Not sure,3,5,9,2,4,2.14,4,One with humans,Not very concerned,It is already more intelligent than people,Not sure,Not sure,7,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,None,,Meat-eater,,8.97,32,Female,Northeast,Black,8,12500,8096,18,1,0,0,0,0,0,0,1,0,2,some_college,18_34,_24999,0.960677144
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,7,7,5.14,3.82,5.38,4.6,5.08,5.44,4.72,4.66,5.02,5.26,4.78,5.26,Yes,Yes,Yes,7,It's fine.,7,1,3,3,1,2,2,2,1,3,2,1,2,6,6,6,6,6,6,6,6,6,6,6,6,70,72,74,72,80,66,62,70,64,77,61,68,70,66,6,6,6,6,6,6,Yes,Yes,Yes,10,14,10,5,5,4.6,7,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Strongly support,6,6,6,6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,4.16,Catholic,,Meat-eater,Itâ€™s was fun,9.08,29,Male,Northeast,Hispanic,5,27500,6051,19,0,0,0,1,0,0,0,0,0.2,1,high,18_34,25000_49999,1.199583377
(5) no,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(4) probably no,(3) probably yes,5,4,2,4,3,3.52,2.62,1.48,3.76,3.34,2.62,1.24,1.3,1.48,1.78,1.54,1.48,Not sure,Not sure,Yes,6,It's too fast.,4,2,6,6,6,2,6,3,3,6,3,5,6,4,5,5,1,4,4,4,1,5,5,3,5,29,29,57,60,33,79,60,19,32,63,62,37,18,23,4,2,5,5,5,1,Not sure,Not sure,Not sure,2030,2033,2028,3,2,3.64,6,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.48,Protestant,,Meat-eater,None,10.03,62,Female,Northeast,Black,11,37500,10029,20,0,0,0,0,0,0,0,1,0,4,post_grad,55_,25000_49999,0.971443556
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,6,6,6,6,6,5.26,5.2,4.18,4.78,4.48,4.3,4.84,6.16,4.54,4.48,5.86,5.08,Yes,Yes,No,6,It's fine.,6,1,7,2,2,6,1,1,3,6,1,1,1,6,6,6,6,6,6,6,6,7,6,6,6,62,54,71,60,60,66,58,60,58,46,57,72,62,62,6,7,6,6,6,6,No,No,No,5,25,10,6,5,5.68,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Atheist,,Meat-eater,It was fun I like the topic,8.3,36,Male,West,Asian,10,37500,91803,21,1,0,0,0,1,0,1,0,0.4,2,bachelors,35_54,25000_49999,0.990815234
(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(1) definitely yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,5,4,3,5.5,4.9,5.26,5.26,5.44,5.44,5.68,6.04,5.38,5.38,5.62,5.92,Not sure,Not sure,Yes,6,Not sure,6,2,6,5,5,5,4,4,4,4,3,2,4,4,6,6,4,2,4,6,6,6,6,6,6,67,41,78,76,44,74,66,65,65,63,73,80,69,56,6,6,3,3,6,2,No,Not sure,No,60,75,100,7,6,5.44,7,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat oppose,6,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1.16,Catholic,,Meat-eater,Thank you for allowing my participation in your very thought-provoking survey.  I am appreciative!,12.8,71,Female,Northeast,Hispanic,10,22500,7932,22,0,0,0,0,0,0,0,1,0,2,bachelors,55_,_24999,0.74740091
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,2,2,5,2,1.12,1.12,1.54,1.12,1.6,1.18,1.06,1.06,1.06,1.12,1.06,1.06,No,No,No,7,It's too fast.,2,5,5,7,7,1,7,7,6,7,6,7,7,7,7,7,1,1,1,1,1,1,1,1,1,1,0,22,1,73,1,1,6,63,98,1,1,70,87,1,1,1,1,1,1,No,No,No,0,0,0,1,5,1.18,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,7,5,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,,10.35,48,Female,South,Indigenous,11,77500,34488,23,0,0,0,0,0,0,0,1,0,6,post_grad,35_54,75000_99999,0.336121055
(4) probably no,(3) probably yes,(6) definitely no,No opinion,(4) probably no,(6) definitely no,(1) definitely yes,(4) probably no,No opinion,(4) probably no,(4) probably no,(5) no,No opinion,(5) no,(5) no,(4) probably no,6,5,5,5,6,3.64,3.52,4.9,3.28,3.4,4.12,3.34,4.96,4.9,5.68,4.24,4.72,Yes,Yes,Yes,5,It's too fast.,6,6,6,5,6,5,5,6,5,6,7,6,5,5,6,5,6,5,5,5,6,5,5,5,5,34,37,73,64,74,59,69,36,69,59,32,58,26,57,5,5,5,5,5,5,Yes,No,Yes,6,15,10,5,6,2.86,3,One with humans,Not very concerned,Not very likely,Not sure,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",3,3,2.56,None,,Meat-eater,,57.5,24,Male,Northeast,Hispanic,5,2500,12550,24,1,0,0,0,0,0,0,1,0,2,high,18_34,_24999,1.0069626
(3) probably yes,(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(4) probably no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,No opinion,(2) yes,(6) definitely no,2,2,1,2,5,2.86,2.74,1.48,1.66,2.8,2.5,2.2,2.38,4.06,2.68,2.98,3.04,No,Not sure,Not sure,6,It's fine.,5,6,5,5,6,3,6,2,3,3,3,7,6,6,6,7,5,6,6,7,6,6,6,6,5,25,31,17,23,28,29,60,27,23,24,17,13,25,24,6,5,6,2,6,5,Yes,Not sure,No,5,2,5,2,2,1.36,3,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,7,5,6,(2) agree,Yes,No,No,"[""None of the above""]",0,0,2.92,Catholic,,Meat-eater,,7.02,21,Female,Northeast,Black,6,17500,11223,25,0,0,0,0,0,0,0,1,0,3,high,18_34,_24999,0.894121413
(5) no,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(5) no,(3) probably yes,(2) yes,(1) definitely yes,(5) no,(2) yes,(3) probably yes,(3) probably yes,(5) no,3,3,5,3,3,4.12,2.2,4,2.02,5.08,4.06,5.08,5.08,4.3,5.02,5.08,5.02,No,No,Yes,5,Not sure,6,2,5,5,5,3,3,7,3,4,5,5,5,4,4,4,6,4,6,5,4,4,5,5,5,50,51,73,76,73,80,50,50,41,77,29,51,72,40,6,4,5,2,7,4,Not sure,Not sure,Not sure,0,5,5,5,5,1,3,One with humans,Not very concerned,Very likely,Somewhat support,Not sure,5,6,6,6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,1,4.92,Other,Jehovah's witness,Meat-eater,,31.8,41,Female,Midwest,Hispanic,9,32500,58638,26,0,0,0,0,0,1,0,0,0.2,2,associates,35_54,25000_49999,0.862037482
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1,1,1,1.06,1,1.3,2.14,3.46,2.32,1.24,1.9,No,No,Yes,1,It's too fast.,2,5,6,7,7,1,7,7,5,4,6,7,7,5,2,2,2,2,2,2,2,2,6,6,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,5,5,5,3,No,No,Not sure,4,4,4,5,3,1,1,One with humans,Very concerned,Not at all likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.08,Undisclosed,,Meat-eater,,12.45,57,Female,South,Black,10,22500,28376,27,1,0,0,0,0,0,0,1,0,6,bachelors,55_,_24999,0.741741378
(4) probably no,(5) no,(6) definitely no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,6,6,5,6,4,2.08,4.6,2.44,1,2.62,1,3.16,7,2.62,2.74,2.98,3.64,No,No,Yes,7,It's too fast.,2,7,7,7,7,7,7,7,6,7,7,7,7,7,7,1,1,1,1,7,2,1,1,7,1,0,0,79,65,18,23,0,59,54,20,23,63,18,9,1,1,1,1,1,7,No,Yes,No,1,2,1,6,5,1,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,1,1,None,,Meat-eater,"AI are not real. We should not be treating them like people in any way. We created it, it is fake. Just turn it off. Weâ€™re going to let it get out of hand and itâ€™ll be the end of us.",11.92,23,Female,Northeast,Black,8,77500,10455,28,1,0,0,0,0,0,1,0,0.2,6,some_college,18_34,75000_99999,1.12156384
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,3,5,3,3,3,5.14,5.26,5.08,5.02,5.2,5.26,5.02,4.96,4.96,4.9,4.9,4.96,Yes,Not sure,Yes,5,It's fine.,6,5,6,3,5,3,3,5,3,5,3,3,3,3,3,3,5,6,6,6,6,6,5,5,5,59,62,66,66,67,67,64,64,67,64,93,66,67,64,5,5,3,5,5,5,Not sure,Not sure,Not sure,10,10,10,5,3,4.84,3,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,Buddhist,,Other restrictions,,12.2,71,Male,West,Asian,9,32500,96734,29,0,1,0,0,0,0,0,1,0,2,associates,55_,25000_49999,0.981858226
(5) no,(5) no,(6) definitely no,(3) probably yes,(5) no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(5) no,(3) probably yes,4,2,3,5,3,5.44,3.16,3.76,4.36,5.02,2.56,5.38,2.2,5.38,5.2,5.68,5.02,No,Yes,Not sure,6,It's too fast.,3,2,5,6,6,2,7,7,6,2,7,5,7,5,6,2,3,3,5,3,1,5,6,5,3,37,72,27,26,32,30,79,57,37,96,73,85,25,73,5,3,6,5,3,2,Yes,Not sure,Not sure,0,10,0,2,3,1,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""None of the above""]",1,3,2.48,Protestant,,Meat-eater,,31.9,62,Female,South,Black,8,32500,71112,30,0,0,0,0,0,0,0,1,0,5,some_college,55_,25000_49999,1.088759158
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(5) no,(5) no,(1) definitely yes,(3) probably yes,(4) probably no,(5) no,(6) definitely no,(5) no,(2) yes,(6) definitely no,(3) probably yes,(4) probably no,1,1,5,5,4,4,4,4,1,4.24,1,6.34,6.1,3.94,5.74,4.6,5.32,No,Yes,Yes,4,It's fine.,4,1,3,2,3,4,1,1,1,6,1,2,3,7,4,4,6,4,7,6,5,7,7,7,7,0,0,0,100,0,50,0,0,0,50,0,50,0,0,7,7,7,3,7,3,No,Yes,No,0,0,0,5,4,1,1,One without humans,Not at all concerned,It is already more intelligent than people,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,1,3.28,Other,Ambiguously spiritual,Meat-eater,No further feedback.,20.13,20,Female,Midwest,Black,7,2500,43920,31,0,0,0,1,1,1,1,0,0.8,4,some_college,18_34,_24999,0.903145284
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,4,4,4,4,4,4,4,4,4,2.8,5.08,3.58,2.14,4.78,3.28,Not sure,Not sure,Not sure,4,It's too fast.,5,3,4,4,4,4,4,1,2,6,4,4,4,4,4,4,3,2,4,3,2,3,3,3,3,35,35,50,50,50,50,50,45,50,50,50,60,40,36,4,3,4,3,4,3,No,Not sure,No,30,50,50,3,5,3.1,3,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,4,4,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3,None,,Meat-eater,,35.78,61,Female,Midwest,Asian,10,137500,48382,32,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.817483271
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(4) probably no,(3) probably yes,(1) definitely yes,(1) definitely yes,(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(1) definitely yes,(3) probably yes,3,5,3,3,3,4,4.18,3.76,2.74,4,1.96,4,4,1,4,4,4,No,No,Yes,7,Not sure,1,7,7,5,5,3,3,1,5,7,5,5,5,5,1,7,5,2,6,1,1,1,5,5,5,100,100,100,74,99,43,44,92,92,100,28,58,100,100,5,1,7,3,7,5,Yes,Yes,No,1,1,1,7,7,1.12,1,One with humans,Very concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,3,3.08,Protestant,,Other restrictions,,21.18,41,Male,Northeast,Black,8,17500,5403,33,0,1,0,1,0,1,0,0,0.4,7,some_college,35_54,_24999,1.104356781
(5) no,(6) definitely no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,5,5,5,7,7,4.78,2.02,5.08,1.9,3.34,1.66,2.5,4.48,2.92,5.86,2.38,3.34,No,No,Not sure,5,It's too fast.,3,7,3,7,7,7,7,7,7,7,5,7,7,7,7,7,3,2,3,3,3,3,5,5,3,69,72,28,33,71,27,67,65,35,27,70,32,37,68,5,1,3,3,5,3,No,Not sure,No,5,5,10,7,5,1.12,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,2,7,5,(2) agree,No,No,No,"[""None of the above""]",0,2,2.32,Other,Baptist,Meat-eater,,21.8,51,Female,Northeast,Black,8,22500,19121,34,0,0,0,0,0,0,0,1,0,5,some_college,35_54,_24999,0.959475718
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,2,2,1,1,5,1.12,1.06,1.18,1.06,1.06,1.06,1,1.12,1,1.12,1,1,No,No,Yes,7,Not sure,5,7,1,7,7,7,7,1,7,7,7,7,7,5,5,5,4,1,4,1,1,1,4,1,1,0,0,3,5,1,2,0,2,2,6,1,1,1,1,4,1,4,1,4,1,No,No,No,2050,2050,2050,7,7,1.3,1,One with humans,Very concerned,Very likely,Strongly oppose,Strongly oppose,6,1,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.76,None,,Meat-eater,,15.52,44,Female,Northeast,Hispanic,7,97500,8638,35,1,0,0,0,0,0,1,0,0.2,3,some_college,35_54,75000_99999,1.096028783
No opinion,(5) no,(5) no,(5) no,No opinion,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,No opinion,No opinion,6,5,4,4,5,3.1,4.78,2.38,2.14,4.6,4.54,2.5,1.72,4.78,5.02,2.86,5.56,Not sure,Not sure,Yes,5,Not sure,4,6,5,5,6,4,7,6,4,4,5,4,6,4,4,4,6,6,5,4,6,6,6,4,4,77,13,70,83,5,22,60,67,78,64,60,8,11,17,4,6,6,6,4,6,Not sure,Yes,Not sure,1,1,1,6,6,3.4,5,One with humans,Not very concerned,Not sure,Somewhat support,Not sure,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,4.73,26,Female,Midwest,Black,5,2500,45232,36,0,0,0,0,0,0,0,1,0,4,high,18_34,_24999,0.840575362
(5) no,(2) yes,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,3,3,3,3,3,3.46,3.22,2.92,2.44,3.04,1.54,4.66,3.64,1.06,1,4,2.38,No,No,No,2,It's too fast.,4,5,5,7,7,1,3,5,5,7,5,5,5,6,5,3,2,1,2,3,1,2,2,3,1,20,0,91,20,63,24,11,5,5,9,30,57,50,6,3,1,2,2,3,1,No,Yes,No,10,25,50,7,1,4.84,5,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,3,5,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,4.56,Catholic,,Meat-eater,"I, Robot by Asimov is still not been proven wrong. Heed the warning.",25.77,60,Male,South,Hispanic,10,37500,75010,37,0,0,0,0,0,1,0,0,0.2,4,bachelors,55_,25000_49999,0.995145194
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(5) no,4,5,5,5,4,5.68,5.14,5.02,3.88,5.68,3.46,5.2,4.72,5.44,5.56,5.86,5.62,Not sure,Not sure,Not sure,5,It's fine.,6,1,6,3,3,5,3,3,3,5,3,3,3,2,3,3,5,3,5,5,2,5,6,3,5,65,68,60,66,64,64,66,61,63,52,64,67,63,63,5,5,5,2,3,4,No,Not sure,Not sure,5,25,20,5,5,5.98,2,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,5,5,5,6,(2) agree,No,No,No,"[""None of the above""]",1,2,3.12,None,,Meat-eater,,6.68,29,Male,Northeast,Black,5,112500,15112,38,1,0,0,0,0,0,0,1,0,2,high,18_34,100000_,1.205714876
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,5,5,5,5,4,4.12,5.44,3.04,2.92,1,1,3.82,7,1.24,7,4.54,5.56,No,No,Yes,5,Not sure,6,7,5,4,4,3,5,6,2,4,5,7,5,7,7,7,6,4,6,6,4,7,7,7,7,24,65,50,71,78,86,50,82,72,58,81,87,77,73,7,4,7,4,7,4,Not sure,Yes,Not sure,0,0,0,7,5,1,1,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Other,I believe in certain things but not sure what it would be considered,Meat-eater,,26.52,27,Female,West,Hispanic,8,37500,92026,39,0,0,0,1,0,0,1,0,0.4,2,some_college,18_34,25000_49999,1.069425572
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(3) probably yes,(5) no,3,3,2,5,2,4.78,3.64,3.64,3.58,4.24,3.7,3.64,4.12,3.76,3.46,4.18,3.64,No,No,Yes,5,It's too fast.,3,3,6,6,6,2,6,6,6,6,6,6,6,5,5,5,3,2,5,3,3,3,5,5,5,44,44,53,47,43,42,44,45,44,45,47,45,43,44,4,2,5,5,5,5,Not sure,No,No,3,5,5,6,3,2.56,2,One with humans,Very concerned,Very likely,Strongly support,Somewhat oppose,6,6,6,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.32,Protestant,,Meat-eater,,29.92,43,Female,South,Hispanic,10,112500,34746,40,0,0,0,0,0,0,1,0,0.2,5,bachelors,35_54,100000_,0.866814619
(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,5,3,4,3.58,4.12,4,2.44,4.6,3.34,4.36,4.72,1,1.12,2.38,4.66,Not sure,Not sure,Not sure,5,It's too fast.,6,1,3,3,3,5,6,6,1,6,5,6,5,6,6,7,4,4,6,4,1,4,7,6,4,17,18,47,78,7,58,57,41,43,27,64,83,7,20,5,3,5,1,6,1,No,Not sure,No,0,6,3,2,3,1,3,One without humans,Not at all concerned,Somewhat likely,Somewhat oppose,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,None,,Meat-eater,,17.1,30,Female,Northeast,Hispanic,9,12500,8030,41,1,0,1,0,1,0,1,0,0.6,2,associates,18_34,_24999,0.770676934
(5) no,(2) yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,4.72,4.12,3.94,4.3,4.72,4.06,3.7,3.94,3.82,3.76,3.64,3.82,Not sure,Yes,Not sure,6,It's fine.,4,4,4,4,4,4,4,5,7,4,5,6,5,4,4,4,1,1,4,4,4,4,4,4,4,46,36,37,32,39,38,38,45,37,19,44,44,42,46,4,4,4,4,4,5,Not sure,No,Not sure,0,0,0,5,5,3.64,4,One with humans,Not sure,Very likely,Somewhat oppose,Somewhat oppose,4,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Muslim,,Meat-eater,None,16.77,45,Male,West,Black,7,22500,92301,42,0,0,0,0,0,0,0,1,0,4,some_college,35_54,_24999,1.05468794
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(2) yes,(5) no,(5) no,(5) no,4,4,4,4,4,2.5,2.26,2.86,2.5,2.5,2.14,1.96,1.78,1.84,2.26,1.96,2.38,No,No,Not sure,4,Not sure,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,16,12,13,13,13,15,14,12,13,17,15,15,14,16,4,4,4,4,4,4,Not sure,Not sure,Not sure,-1,-1,-1,4,4,5.26,4,One without humans,Not sure,Not sure,Not sure,Not sure,4,4,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.2,Agnostic,,Meat-eater,,8.48,32,Male,South,Black,10,32500,21229,43,1,0,0,0,0,0,0,1,0,4,bachelors,18_34,25000_49999,1.038121224
(5) no,(2) yes,(5) no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,6,6,6,5.98,6.58,6.58,6.58,5.98,5.98,6.88,6.88,6.88,6.88,6.88,6.88,Yes,No,Yes,6,Not sure,6,6,6,6,1,5,6,6,6,6,2,2,2,6,6,6,6,6,6,6,6,6,6,5,5,99,98,99,98,98,99,98,98,99,99,98,99,98,99,6,6,6,1,1,6,No,No,No,39,29,19,6,5,6.88,6,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,6,5,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.88,Protestant,,Vegetarian,,48.17,34,Female,Northeast,Hispanic,11,300000,11379,44,0,1,0,0,1,1,1,0,0.6,2,post_grad,18_34,100000_,0.954152217
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1.36,1.6,1.6,1.78,2.44,1.36,1.9,2.14,1.9,2.44,2.98,3.04,No,No,Yes,3,Not sure,7,5,5,6,1,1,6,7,4,7,3,6,7,4,4,4,1,1,4,2,1,1,6,2,2,11,13,5,20,11,12,8,10,11,7,13,11,8,13,1,1,1,1,4,1,Yes,Yes,Not sure,1,1,1,5,6,5.62,6,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,6,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.4,Undisclosed,,Other restrictions,good,6.18,36,Male,Northeast,Hispanic,12,112500,10453,45,1,1,0,0,0,0,0,1,0,1,post_grad,35_54,100000_,1.096855982
(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,7,6,6,6,5.98,5.8,6.82,6.4,6.04,5.86,5.8,5.8,5.62,5.98,5.98,6.1,Yes,Yes,Yes,6,It's fine.,7,6,6,6,6,3,6,6,5,6,6,6,5,6,7,6,6,7,6,6,6,7,3,6,5,84,85,82,78,73,86,84,75,93,88,83,83,87,92,6,5,5,5,1,6,Not sure,Yes,Not sure,3,2,3,6,6,5.74,6,One without humans,Very concerned,Very likely,Somewhat support,Strongly support,5,5,7,5,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""None of the above""]",4,4,1.44,None,,Meat-eater,,8.97,27,Male,Northeast,Hispanic,5,67500,7604,46,1,0,1,0,0,0,0,1,0.2,1,high,18_34,50000_74999,1.188335067
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,1,2,4,1,1.12,1.12,1.12,1.06,1.12,1.18,4.06,6.94,1,1.42,2.5,1,No,No,Yes,7,It's too fast.,2,6,7,7,7,1,7,7,7,7,7,7,7,7,7,7,4,1,4,4,4,4,6,7,5,0,0,47,0,0,0,0,0,17,0,0,49,94,96,4,6,7,7,2,7,No,Not sure,No,5,3,2,2,2,1.18,1,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI""]",1,1,1,None,,Meat-eater,,7.83,41,Female,Northeast,Asian,10,92500,11385,47,1,0,0,0,1,0,0,0,0.2,6,bachelors,35_54,75000_99999,0.883348602
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(3) probably yes,2,7,2,5,3,5.5,5.56,5.02,2.74,6.64,1.18,4.84,4.6,5.02,5.26,4.84,3.34,Not sure,Not sure,Yes,6,Not sure,5,3,3,6,3,5,5,3,7,7,7,7,7,5,5,6,3,2,3,2,3,3,5,6,5,24,17,22,23,15,18,56,55,25,30,13,82,26,28,6,5,3,6,6,5,Not sure,Not sure,Not sure,1,1,1,5,5,1.6,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.84,Catholic,,Meat-eater,Good,19.5,32,Male,West,Hispanic,5,37500,95341,48,0,0,0,0,0,0,1,0,0.2,3,high,18_34,25000_49999,1.145631685
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1.12,1.06,1.06,1,1.06,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,7,1,4,7,1,7,7,5,1,7,7,7,7,7,7,1,1,1,1,1,1,1,4,1,2,2,1,2,1,2,2,83,1,84,1,2,92,86,4,1,1,1,5,1,Not sure,Not sure,Not sure,2090,2090,2090,5,1,1,1,One with humans,Very concerned,Very likely,Strongly support,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.6,Catholic,,Meat-eater,,16.85,30,Female,Midwest,Hispanic,10,17500,45431,49,0,0,0,0,0,0,0,1,0,7,bachelors,18_34,_24999,0.717194306
(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(2) yes,(6) definitely no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,1,1,1,1,1,1.3,1.12,1.18,1.18,1.24,1.24,1,1,1,1,1,1,No,No,Yes,7,Not sure,6,1,5,7,7,1,7,4,7,4,1,6,6,7,7,7,1,1,7,7,1,1,1,1,1,3,3,3,4,1,4,2,2,3,3,1,2,1,3,4,4,1,1,7,1,Not sure,Not sure,Not sure,10,5,10,7,5,1.24,1,One with humans,Very concerned,Not at all likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,No,"[""None of the above""]",0,1,1,Protestant,,Meat-eater,,16.85,44,Female,South,Black,7,12500,32503,50,0,0,0,0,0,0,0,1,0,2,some_college,35_54,_24999,0.931696155
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,5,4,4,5.56,5.32,2.32,5.56,5.86,6.22,2.44,6.04,2.74,1.42,5.86,4.78,No,Yes,No,5,Not sure,5,1,4,4,3,3,2,3,3,7,3,3,3,3,4,1,4,3,4,5,4,5,4,5,2,0,0,0,80,16,89,84,8,50,83,100,88,7,34,1,1,4,2,4,4,Not sure,No,No,2,0,2,7,6,3.34,4,One with humans,Not at all concerned,Not very likely,Somewhat oppose,Not sure,3,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",4,3,3.04,None,,Other restrictions,,30.37,72,Male,South,Black,9,37500,77640,51,1,1,0,0,0,0,0,1,0,3,associates,55_,25000_49999,1.027450026
(5) no,(6) definitely no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(5) no,(5) no,5,5,5,6,2,4,1,4,4,7,1,4,4,1,1,1,4,No,Not sure,Yes,5,Not sure,2,1,6,5,4,4,6,4,4,4,4,6,1,5,5,5,5,1,2,1,1,1,6,6,6,0,0,50,50,0,50,0,0,50,0,0,0,0,0,6,5,7,2,2,1,No,No,No,-1,-1,-1,1,2,4,6,One with humans,Not at all concerned,Not at all likely,Somewhat support,Strongly support,5,6,6,2,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,Catholic,,Meat-eater,Your survey was interesting and perfectly-spaced out,8.32,29,Female,West,Asian,10,47500,95035,52,0,0,0,1,0,1,1,0,0.6,6,bachelors,18_34,25000_49999,0.861907642
No opinion,No opinion,No opinion,(1) definitely yes,No opinion,(3) probably yes,(1) definitely yes,(5) no,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,7,7,6,7,7,6.94,7,7,6.88,7,7,6.82,6.94,7,7,7,7,Yes,Yes,Yes,7,It's fine.,4,6,1,6,6,2,6,5,7,7,5,5,7,4,4,4,4,4,4,4,4,4,4,4,4,1,2,1,3,1,3,1,1,2,0,1,1,2,1,4,4,4,4,4,1,Yes,Yes,Yes,3,1,2,7,7,1,1,One with humans,Very concerned,Very likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.12,Other,Christian Baptist,Meat-eater,Keep it the same,16.48,46,Male,Northeast,Black,5,32500,19114,53,0,0,0,0,0,0,1,0,0.2,4,high,35_54,25000_49999,1.224462639
(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,No opinion,(3) probably yes,(6) definitely no,(3) probably yes,(5) no,(5) no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,1,2,1,1,1,4.9,5.38,5.02,5.74,5.74,4.6,5.2,2.86,4.84,2.56,2.68,2.74,No,No,Not sure,3,It's too fast.,3,6,1,2,7,1,6,6,2,6,1,2,2,1,2,2,1,1,2,1,2,1,6,1,1,8,26,24,23,11,14,16,10,13,22,10,21,26,24,1,1,1,1,1,1,No,No,No,2,1,3,1,1,5.2,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,1,7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,4.88,Protestant,none,Meat-eater,,4.87,40,Female,South,Hispanic,10,92500,37865,54,0,0,0,0,0,0,0,1,0,5,bachelors,35_54,75000_99999,0.863773863
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,4,3,5,4,3,4.9,4.6,5.08,5.38,5.56,4.66,4.3,6.94,4.54,4.84,5.14,4.78,Not sure,Not sure,Yes,6,Not sure,5,2,6,4,4,4,4,4,4,5,2,3,2,4,4,4,6,2,4,4,2,4,4,4,4,0,5,32,0,0,4,5,0,0,0,4,3,0,0,6,4,4,2,7,4,No,No,No,0,1,0,5,2,1.36,2,One with humans,Not at all concerned,Not very likely,Not sure,Not sure,6,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Other,Jehovahâ€™s Witness,Meat-eater,,34.67,73,Female,South,Black,10,32500,30906,55,0,0,0,0,0,0,0,1,0,3,bachelors,55_,25000_49999,0.883628277
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,1,1,4,2.86,4.36,4.66,4.18,7,1,2.5,1.3,1.42,1,2.5,1.18,Not sure,No,Not sure,4,Not sure,1,7,7,7,7,7,7,7,7,4,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,4,14,99,4,0,0,0,100,0,0,100,99,1,1,1,1,1,1,No,No,Not sure,-1,-1,-1,5,4,2.26,4,One with humans,Not sure,Not sure,Somewhat oppose,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.36,None,,Meat-eater,,10.23,22,Female,Northeast,Hispanic,6,22500,14411,56,1,0,0,0,0,0,0,1,0,7,high,18_34,_24999,0.874858723
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,7,6,7,7,7,7,7,7,7,4.84,4.78,4.78,4.48,4.12,7,4.72,Yes,Yes,Yes,7,It's fine.,7,1,7,1,1,7,5,1,6,6,1,1,1,1,1,1,7,7,7,7,1,7,7,7,7,50,49,83,87,20,67,77,50,56,59,49,77,21,21,6,6,6,5,7,5,No,Not sure,No,5,10,10,7,5,3.52,5,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,0,3,Catholic,,Meat-eater,"It was a fun survey, hope I qualify",22.97,33,Male,West,Hispanic,5,72500,90255,57,0,0,0,0,1,0,0,0,0.2,1,high,18_34,50000_74999,1.134889272
(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,4,1,1,2,1,1,1,1,1,1,1,1,1.06,1.06,1,1.18,No,Yes,Yes,7,It's too fast.,1,1,7,7,7,7,7,7,7,1,7,7,7,7,7,7,7,1,7,1,1,1,7,1,2,1,1,1,1,1,1,2,0,1,1,0,2,0,1,1,1,2,1,1,1,No,No,No,1,1,1,2,2,1.06,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Protestant,N/a,Pescatarian,No,25.42,42,Female,South,Black,5,7500,31208,58,0,1,0,0,0,0,1,0,0.2,7,high,35_54,_24999,0.867148228
(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,5,5,3,5,5,4.72,4.12,4.48,3.52,6.1,2.98,3.76,4.6,3.58,3.58,4.48,3.7,No,No,No,3,Not sure,3,2,3,5,5,3,3,5,3,3,3,3,5,5,5,5,5,5,5,3,3,5,5,5,5,38,39,56,44,29,41,58,30,16,55,55,59,45,40,5,3,6,5,6,3,No,Yes,No,15,12,20,6,2,4.78,5,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.04,None,,Meat-eater,,10.17,38,Male,West,Hispanic,10,92500,91763,59,1,0,0,1,0,1,1,0,0.6,5,bachelors,35_54,75000_99999,0.97779933
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,4.42,3.94,2.74,4.24,4.18,4.06,3.46,2.56,3.04,2.8,3.4,3.46,No,No,Yes,6,Not sure,6,6,6,2,2,6,6,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,4,2,4,11,12,5,13,4,6,6,21,11,17,7,5,17,11,4,2,4,4,4,2,No,No,No,0,0,0,2,2,1.6,2,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,2,2,2,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.4,Protestant,,Meat-eater,,16.88,67,Male,South,Black,5,72500,30032,60,0,0,0,0,0,0,0,1,0,2,high,55_,50000_74999,1.155406342
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,7,7,7,4,5.08,5.68,5.62,5.86,5.62,5.62,5.68,5.56,5.14,5.5,5.56,5.44,Yes,Yes,Yes,6,It's fine.,7,1,7,4,4,4,4,6,4,4,1,1,1,4,6,6,4,6,6,7,4,2,7,4,7,14,17,89,89,9,83,84,17,88,87,67,92,11,12,7,6,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,5,1,2.44,4,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.52,Protestant,,Other restrictions,None at this time,19.62,69,Female,Midwest,Black,8,17500,48066,61,0,1,0,0,0,0,0,1,0,1,some_college,55_,_24999,0.88481926
(6) definitely no,(5) no,(6) definitely no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,3,3,3,1,3,3.22,2.38,3.34,2.62,4.78,2.2,3.22,5.2,3.34,3.34,3.46,3.46,No,Yes,Yes,5,It's too fast.,5,5,5,6,6,2,5,6,3,6,5,6,5,5,5,3,1,1,3,5,1,1,5,5,6,12,5,79,71,6,66,18,11,27,14,12,47,13,20,4,1,4,1,4,1,No,No,No,0,0,0,3,2,1.06,1,One with humans,Somewhat concerned,Very likely,Strongly support,Not sure,5,6,6,7,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.12,Muslim,,Meat-eater,,12.88,24,Female,Northeast,Asian,8,22500,11003,62,0,0,0,0,0,0,0,1,0,3,some_college,18_34,_24999,0.933450453
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,3,3,5,3,3.28,2.98,3.28,3.4,3.34,3.16,1.84,1.18,1.9,1.54,2.5,2.2,No,No,Not sure,6,It's too fast.,5,4,2,6,6,2,7,5,5,6,5,5,5,2,6,6,3,1,4,5,3,5,6,6,3,36,26,56,29,39,58,23,37,27,60,33,29,26,10,4,1,3,4,4,1,Not sure,Not sure,No,10,30,40,3,2,2.14,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,2,2,2,3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Protestant,,Meat-eater,,18.95,57,Female,South,Black,10,57500,38111,63,0,0,0,0,0,0,0,1,0,3,bachelors,55_,50000_74999,0.87534263
(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(4) probably no,5,5,6,6,6,5.98,4.66,6.46,5.32,5.02,5.08,6.16,6.52,6.16,4.96,6.28,6.04,Not sure,Yes,No,5,It's fine.,7,2,6,5,5,3,3,5,5,7,2,3,5,1,1,1,5,5,6,5,4,5,7,7,7,58,61,92,58,88,77,57,89,72,53,64,74,86,83,7,5,7,5,7,6,Yes,Not sure,Not sure,10,20,10,5,2,5.74,6,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly oppose,Somewhat oppose,7,6,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",3,2,3.52,Catholic,,Meat-eater,This survey was very entertaining and informative. Make more likevthis survey.,45.7,47,Female,Northeast,Hispanic,10,27500,10466,64,0,0,0,0,0,0,0,1,0,1,bachelors,35_54,25000_49999,0.907674848
(6) definitely no,(6) definitely no,(5) no,(2) yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(2) yes,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,5,5,5,5,5,5.98,5.86,5.92,2.92,2.92,2.86,2.32,2.02,2.32,2.14,2.14,2.08,Not sure,Not sure,Yes,6,It's fine.,5,3,5,6,6,2,5,5,4,6,6,6,6,6,6,6,5,1,5,4,4,4,2,2,2,22,21,90,84,23,20,17,19,90,84,21,21,92,23,4,4,5,4,4,4,No,No,No,10,10,10,3,4,4.12,2,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,6,5,6,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,2.36,Catholic,,Meat-eater,None,13.28,49,Female,South,Black,11,27500,35218,65,0,0,0,0,1,1,0,0,0.4,3,post_grad,35_54,25000_49999,0.961650956
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(1) definitely yes,(6) definitely no,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(2) yes,(3) probably yes,7,6,7,7,3,5.8,5.62,5.74,5.98,5.86,5.26,5.44,4.72,5.26,4.72,6.22,5.44,Yes,Yes,Yes,7,It's fine.,7,1,5,5,7,1,2,3,4,7,2,4,3,5,7,5,4,5,4,4,3,5,4,5,4,85,75,81,74,85,85,81,75,79,74,74,81,42,48,4,2,4,1,5,1,Yes,Yes,Yes,50,300,100,5,3,2.92,3,One with humans,Not very concerned,Not very likely,Strongly support,Somewhat support,7,6,7,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,3,Protestant,,Meat-eater,Thanks,12.25,38,Male,Northeast,Black,8,72500,8840,66,0,0,0,0,1,0,1,0,0.4,1,some_college,35_54,50000_74999,1.30327173
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,7,6,6,5.38,5.32,5.08,5.08,4.96,5.26,5.08,4.9,5.2,4.9,5.2,5.32,Yes,Yes,Yes,6,It's too fast.,6,6,5,6,6,7,6,7,6,5,7,6,6,7,6,6,7,6,6,6,7,6,6,6,6,68,89,75,68,73,66,72,71,69,80,95,75,60,69,6,6,6,6,6,7,Yes,Not sure,Yes,2,1,1,6,7,5.02,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",1,2,3.84,Hindu,,Vegetarian,,158.35,32,Female,West,Asian,10,22500,95334,67,0,1,0,0,1,0,0,0,0.2,2,bachelors,18_34,_24999,0.723508492
(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(4) probably no,(5) no,5,5,5,6,5,5.14,6.94,6.4,5.44,5.5,3.46,5.92,6.28,5.02,1.72,5.62,3.04,Yes,Yes,Yes,6,It's too fast.,1,3,5,5,5,5,3,5,2,1,5,7,7,2,2,3,6,6,6,5,3,6,5,5,3,88,77,90,30,17,89,64,28,98,20,100,98,14,80,5,6,6,7,7,1,Yes,Yes,Yes,2023,2023,1,6,6,3.52,5,One with humans,Not very concerned,Not very likely,Strongly support,Somewhat support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,2,3.4,Catholic,,Meat-eater,Nothing,11.33,38,Female,West,Asian,10,2500,96707,68,0,0,0,0,0,0,0,1,0,7,bachelors,35_54,_24999,0.72260367
(5) no,(5) no,(1) definitely yes,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(4) probably no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,1,1,4,4,4,1,1,1,1,2.68,1,1,3.4,1,1.06,1.06,1.06,Yes,Yes,Yes,7,It's too fast.,6,1,1,7,7,1,1,1,1,7,7,7,7,4,4,2,4,4,4,1,1,4,4,4,4,1,0,1,70,74,0,1,0,0,0,1,0,0,0,4,4,4,4,4,1,No,No,No,50,50,50,7,6,1,1,One with humans,Not at all concerned,It is already more intelligent than people,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,1,Agnostic,,Meat-eater,This was a weird survey.,6.85,31,Female,South,Black,11,67500,20002,69,1,0,0,0,0,1,1,0,0.4,2,post_grad,18_34,50000_74999,0.953826561
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,4,4,4,4,3.28,4.54,2.38,2.5,3.34,2.2,4.96,4.78,3.04,1.48,5.2,2.68,Not sure,Not sure,Not sure,4,Not sure,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,4,4,4,4,6,4,4,3,3,67,58,41,56,15,19,64,3,59,23,24,12,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,10,0,5,4,2.14,4,One with humans,Not very concerned,Not sure,Not sure,Not sure,4,4,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.16,Protestant,,Meat-eater,,36.92,57,Male,South,Black,8,47500,77053,70,0,0,0,0,0,0,0,1,0,4,some_college,55_,25000_49999,1.253162051
(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(4) probably no,3,5,5,4,7,4.9,5.38,5.56,4.66,6.1,5.74,5.86,3.28,5.5,6.22,5.14,5.86,Yes,No,Not sure,3,It's too fast.,5,5,2,6,2,1,6,6,6,5,5,5,1,5,2,5,7,5,5,5,6,5,7,2,6,84,80,84,79,78,81,72,82,74,65,80,82,81,77,7,2,2,2,6,3,No,No,No,5,3,4,6,7,3.34,7,One with humans,Somewhat concerned,Not at all likely,Strongly support,Somewhat support,5,7,7,6,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",3,3,1.04,Catholic,,Other restrictions,,9.73,39,Male,Northeast,Black,10,137500,19111,71,0,1,0,0,1,1,0,0,0.4,3,bachelors,35_54,100000_,1.050073977
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,6,6,6,6,4.66,4.84,4.96,4.84,4.66,2.32,4.36,5.56,4.24,4.18,5.62,4.24,Yes,Not sure,No,1,It's fine.,7,1,5,3,2,6,1,1,1,7,1,1,1,1,1,1,2,4,2,7,4,4,7,7,7,18,38,70,66,58,66,57,57,65,67,68,66,16,29,4,5,1,2,4,1,Yes,Yes,No,2,3,5,5,3,4,5,One with humans,Not at all concerned,Not very likely,Not sure,Not sure,6,2,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.28,Protestant,,Meat-eater,,24.88,51,Female,West,Black,8,42500,90712,72,0,0,0,0,0,0,0,1,0,1,some_college,35_54,25000_49999,1.091605372
(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(1) definitely yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,5,3,4.12,4.36,4,2.2,5.92,4.6,4.18,4.66,3.7,4.06,4.78,4.24,No,Not sure,Yes,5,It's too fast.,6,1,2,6,6,2,2,3,3,3,5,5,5,3,5,6,6,6,6,6,5,6,7,7,7,28,38,91,57,37,55,51,29,56,29,40,57,13,38,5,4,4,4,4,3,No,Not sure,No,40,25,10,5,2,2.38,5,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,7,7,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.4,None,,Meat-eater,,13.05,23,Female,Northeast,Asian,10,42500,7307,73,1,0,0,0,0,0,1,0,0.2,2,bachelors,18_34,25000_49999,0.902497803
(1) definitely yes,(3) probably yes,No opinion,(1) definitely yes,(2) yes,(1) definitely yes,No opinion,No opinion,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,No opinion,(6) definitely no,(2) yes,3,6,6,6,3,5.5,5.86,1.48,6.1,5.8,1.9,2.38,2.74,5.8,5.02,6.46,5.32,Not sure,Yes,Not sure,6,It's fine.,6,1,2,2,3,2,5,6,6,2,2,3,6,6,7,5,1,5,3,3,1,6,2,6,3,31,87,68,14,62,84,73,95,82,80,78,89,17,76,6,1,3,3,5,3,Yes,Yes,Not sure,1,3,0,5,2,4.84,6,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,6,6,2,6,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,4,3.52,Jain,,Vegetarian,,8.57,30,Female,Northeast,Asian,10,82500,8830,74,0,1,0,0,1,1,0,0,0.4,2,bachelors,18_34,75000_99999,0.884454703
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,2,2,3,5,3,3.64,4.24,4.6,2.14,3.4,1,4.6,4.6,3.1,3.22,3.1,3.82,No,No,Not sure,2,It's too fast.,2,3,6,6,6,2,5,6,3,7,5,6,6,6,6,6,5,2,6,3,2,3,5,5,5,25,31,88,89,65,44,41,59,82,90,42,59,61,67,5,3,5,3,5,2,No,Not sure,No,0,7,2,6,3,2.14,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,3,2,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,,11.37,60,Male,Northeast,Hispanic,10,57500,10465,75,0,0,0,0,0,0,0,1,0,6,bachelors,55_,50000_74999,1.015207012
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,7,1,7,5.92,5.8,5.8,5.86,5.62,5.74,5.92,5.86,5.92,5.74,5.8,5.92,Yes,Yes,Yes,7,It's fine.,6,6,6,3,6,6,5,6,6,6,6,6,6,2,2,1,1,6,6,5,2,3,1,5,3,77,69,73,76,71,71,75,68,91,74,65,65,72,73,3,2,1,3,6,5,Yes,Yes,Yes,1,1,1,2,2,7,2,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly support,7,2,5,5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,2,3.68,Jewish,,Meat-eater,Reward more,3.58,36,Male,Midwest,Hispanic,8,17500,60632,76,0,0,1,1,0,1,0,0,0.6,2,some_college,35_54,_24999,1.015853293
(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,6,6,6,6,7,4,4.54,2.86,3.16,4.78,4.72,4.3,4.12,4.3,4.96,4.6,4.24,Yes,Yes,Yes,6,Not sure,7,7,5,2,6,6,6,5,6,7,5,3,7,6,6,6,6,5,6,5,7,6,7,6,5,94,63,43,62,57,91,48,72,17,63,90,66,55,60,6,5,6,6,6,6,Yes,Not sure,No,1,1,1,2,6,4.36,3,One with humans,Not very concerned,It is already more intelligent than people,Somewhat support,Somewhat support,5,5,5,5,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.76,Other,Evangelical Christian,Meat-eater,Yes,3.92,24,Male,Northeast,Hispanic,5,27500,13063,77,0,0,0,1,1,0,1,0,0.6,1,high,18_34,25000_49999,1.199583377
No opinion,No opinion,(4) probably no,(2) yes,No opinion,(1) definitely yes,(4) probably no,No opinion,No opinion,(3) probably yes,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,3,5,6,5,5,5.26,4.66,3.82,4.84,5.02,4.54,5.92,4.9,4.18,4.78,5.8,5.08,Yes,No,Yes,5,Not sure,5,7,6,3,3,6,4,5,4,5,5,5,6,5,5,4,5,4,4,5,4,6,2,6,5,34,39,79,39,45,52,55,56,78,82,62,60,48,66,6,6,2,6,4,4,Yes,Yes,Not sure,0,0,0,5,3,4.42,6,One without humans,Not very concerned,Not sure,Somewhat support,Somewhat support,6,4,7,4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,2,1.24,Catholic,,Meat-eater,,13.77,27,Male,South,Black,10,87500,74135,78,0,0,0,1,1,0,0,0,0.4,3,bachelors,18_34,75000_99999,1.017366686
(5) no,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,6,6,5,5,5,6.1,6.16,4.54,4.3,4.84,6.04,1.9,5.32,1.78,2.02,1.96,1.96,Not sure,No,Yes,6,It's too fast.,4,1,6,5,3,1,5,3,5,7,3,3,3,7,7,7,6,2,6,5,3,3,5,5,5,28,32,93,76,24,27,27,28,59,58,25,63,26,72,5,5,5,2,5,1,No,Yes,No,3,6,5,2,3,1,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,3,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,3,Muslim,,Other restrictions,,22.77,61,Male,West,Asian,11,225000,90620,79,0,1,0,0,1,0,1,0,0.4,4,post_grad,55_,100000_,1.02041536
(6) definitely no,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,3,2,2,5,5,4,2.86,2.8,2.86,4.66,4.6,2.26,4.48,3.1,1.06,4,2.2,No,No,No,5,It's too fast.,3,1,6,7,7,1,7,7,6,7,5,5,6,7,7,7,1,1,6,2,1,2,1,1,1,0,1,76,0,57,50,0,6,78,39,0,0,62,63,4,1,1,1,1,1,No,No,No,2,-1,5,2,1,1,1,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.36,Buddhist,,Other restrictions,Very enlightening survey.,28.58,72,Male,South,Black,10,52500,33322,80,0,1,0,0,0,0,1,0,0.2,5,bachelors,55_,50000_74999,1.007519577
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,1,1,1,1,1.6,1.66,1.36,2.02,1.48,1.3,1.72,2.02,1.66,2.86,1.54,1.54,No,No,Yes,7,It's too fast.,3,5,3,6,6,7,6,6,6,5,6,6,6,5,5,6,2,2,3,2,3,1,3,3,2,21,15,7,9,11,11,8,8,13,6,12,12,9,11,3,1,2,2,1,5,No,No,Yes,1,1,1,1,1,1.12,1,One with humans,Somewhat concerned,Somewhat likely,Strongly oppose,Somewhat support,7,6,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""None of the above""]",1,1,1.88,Buddhist,,Other restrictions,Not applicable,4.68,40,Female,South,Hispanic,9,52500,75243,81,0,1,0,0,1,0,0,1,0.2,5,associates,35_54,50000_74999,0.882053198
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,4,4,4,1.48,1.36,1.3,1.48,1.66,1.48,1.66,1.66,1.6,1.6,1.48,1.66,Not sure,Not sure,Yes,5,Not sure,4,3,5,7,7,1,7,5,1,5,5,5,5,5,5,5,1,1,1,1,4,1,7,4,4,6,6,9,10,5,8,8,8,10,5,8,8,5,5,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,5,5,1.66,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,Protestant,,Meat-eater,,24.35,73,Female,South,Black,8,27500,30038,82,0,0,0,0,0,0,0,1,0,4,some_college,55_,25000_49999,1.088759158
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,3,3,4,5,4,2.56,4.24,3.7,3.22,3.7,2.74,4.12,2.02,3.1,1.9,4.72,4.72,Not sure,No,Yes,6,It's fine.,2,1,7,3,5,2,3,2,1,5,3,7,7,7,6,7,3,1,6,3,1,3,5,3,1,67,28,66,27,28,32,19,29,34,27,26,26,39,61,1,1,3,3,2,5,No,Yes,Not sure,0,12,5,1,3,1.96,1,One with humans,Not sure,Not very likely,Somewhat support,Strongly support,3,3,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Protestant,,Meat-eater,,43.05,67,Female,South,Black,11,87500,30075,83,0,0,0,0,1,0,1,0,0.4,6,post_grad,55_,75000_99999,0.924458307
(3) probably yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(1) definitely yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,7,7,6,7,6,6.94,5.62,6.04,5.86,6.94,6.94,5.98,4.66,5.92,4.78,6.28,6.76,Yes,Yes,Yes,7,It's fine.,7,1,7,3,3,5,3,3,7,3,1,1,1,3,3,3,5,3,3,5,2,5,7,7,7,65,80,81,90,24,89,82,51,66,17,97,92,41,100,5,5,1,1,1,5,No,Yes,No,10,16,20,7,3,6.64,7,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,4,2.88,Catholic,,Meat-eater,Thanks this survey were well put together.,13.28,41,Male,South,Hispanic,9,52500,28311,84,0,0,0,0,0,0,0,1,0,1,associates,35_54,50000_74999,1.015243442
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,3,1,1.06,1.06,1.06,1.06,1.06,1.06,1.06,1,1.06,1,1,No,No,Yes,7,It's too fast.,1,5,3,7,7,1,7,7,5,4,7,7,7,7,7,7,4,1,4,4,4,4,4,4,4,1,1,0,1,1,1,1,1,1,0,0,1,1,1,4,1,4,7,4,4,No,No,No,10,10,10,2,1,1.06,1,One with humans,Not very concerned,Not at all likely,Strongly support,Strongly support,7,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Catholic,,Meat-eater,,8621.13,74,Female,West,Hispanic,7,97500,92108,85,0,0,0,0,0,0,0,1,0,7,some_college,55_,75000_99999,1.026778949
(3) probably yes,(3) probably yes,(3) probably yes,No opinion,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,No opinion,(4) probably no,(5) no,(3) probably yes,3,4,4,4,4,2.32,3.34,3.28,2.44,4.12,2.26,5.38,5.5,4,5.08,5.38,5.38,Not sure,Not sure,Not sure,4,Not sure,4,4,4,3,3,5,2,2,4,4,4,4,4,3,3,3,4,4,4,4,2,4,4,4,4,23,13,41,21,21,15,17,19,20,16,21,50,18,23,4,4,4,4,4,4,Not sure,Not sure,Not sure,50,200,100,5,4,2.38,4,One with humans,Not sure,Not sure,Strongly oppose,Strongly oppose,5,4,6,4,(2) agree,No,No,No,"[""None of the above""]",0,1,2.92,None,,Meat-eater,,22.42,28,Male,Midwest,Asian,10,67500,53212,86,1,0,0,0,0,0,0,1,0,4,bachelors,18_34,50000_74999,0.967409175
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,3,3,2,3,2,4.9,3.22,2.68,4.66,1.12,5.62,2.32,1.96,2.32,2.26,3.52,1.48,Not sure,Not sure,No,5,It's too fast.,3,3,5,5,5,2,3,2,2,6,3,5,5,3,3,3,2,2,2,2,2,2,5,5,2,25,31,24,36,20,31,9,34,35,17,40,40,58,29,3,3,3,2,5,2,No,Not sure,No,8,10,12,6,3,6.04,2,One with humans,Somewhat concerned,Not at all likely,Somewhat oppose,Somewhat support,2,2,2,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,50.68,64,Male,West,Black,5,137500,89085,87,0,0,0,0,0,0,0,1,0,5,high,55_,100000_,1.128122202
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,3,4,4.42,4.3,4.6,4.3,4.48,4.12,4.48,3.76,4.24,4.3,5.14,4.3,Not sure,Not sure,Not sure,4,It's fine.,5,4,7,3,3,4,4,4,3,5,3,3,3,4,4,4,4,4,4,4,5,4,6,4,4,59,60,76,58,63,64,60,70,83,59,62,60,79,61,5,4,4,4,4,4,Not sure,Not sure,Not sure,5,10,5,3,3,4.36,6,One with humans,Not very concerned,Not very likely,Not sure,Not sure,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",1,1,2.4,Buddhist,,Meat-eater,,11.27,63,Female,Northeast,Asian,11,17500,10605,88,0,0,0,0,0,0,0,1,0,3,post_grad,55_,_24999,0.792344935
(2) yes,(6) definitely no,(2) yes,(2) yes,(6) definitely no,(2) yes,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(5) no,(2) yes,(2) yes,(5) no,(6) definitely no,(6) definitely no,3,1,1,1,3,1.72,1.36,2.08,1.9,2.5,2.26,1.78,2.14,1.84,1.78,2.14,1.78,No,No,Yes,7,It's too fast.,2,5,7,7,7,1,7,7,7,7,5,6,6,7,7,7,4,4,4,4,4,4,4,4,4,21,23,23,22,22,23,22,25,26,23,22,26,20,24,6,4,6,7,7,6,Not sure,No,No,1,1,1,1,5,1.6,1,One without humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,5,5,5,(2) agree,No,No,No,"[""None of the above""]",3,3,2.6,Buddhist,,Other restrictions,Weird survey,12.12,31,Female,Midwest,Black,11,87500,61826,89,0,1,0,0,0,0,0,1,0,6,post_grad,18_34,75000_99999,0.913545589
(2) yes,(5) no,(2) yes,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,No opinion,(5) no,(1) definitely yes,(2) yes,(2) yes,(5) no,(5) no,(2) yes,3,3,3,2,2,4.48,3.04,4.54,3.88,5.08,3.4,2.02,1.24,1.3,1.78,1.96,2.2,Yes,Not sure,Not sure,7,It's too fast.,3,3,6,7,7,1,7,7,6,6,5,6,6,6,6,6,2,2,6,1,4,1,5,2,5,31,17,28,46,30,28,34,35,30,23,39,36,51,37,1,1,4,3,5,3,Not sure,No,Not sure,20,5,1,1,2,1.72,2,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,5,5,6,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.92,Protestant,,Meat-eater,,17.47,72,Female,Northeast,Black,11,112500,7724,90,0,0,0,0,0,0,1,0,0.2,5,post_grad,55_,100000_,0.955373482
(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(4) probably no,(5) no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(5) no,(5) no,5,5,5,5,5,5.08,5.62,5.32,5.2,5.2,4.06,4.9,3.82,2.92,1,5.26,4.66,No,Not sure,No,3,It's too fast.,5,2,3,3,3,3,3,5,5,6,2,5,5,5,5,3,5,1,5,5,1,3,5,3,2,20,22,64,70,26,72,25,32,54,87,39,71,34,22,5,1,6,6,3,2,No,Not sure,Not sure,3,5,5,5,5,4.24,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat support,3,5,3,6,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,4.28,Protestant,,Meat-eater,,14.03,58,Female,West,Hispanic,8,112500,89521,91,0,0,0,0,0,0,0,1,0,3,some_college,55_,100000_,1.030393534
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,5,5,1,5,4,1.18,1.18,1.12,1.36,1.24,1.3,1.12,1.24,1.12,1,1.24,1.18,No,Yes,Yes,7,It's too fast.,7,7,1,7,7,1,7,7,7,4,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,50,50,59,49,51,49,47,56,50,12,52,54,5,53,7,4,7,1,7,1,Yes,No,No,10,20,10,5,4,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,5,3,Catholic,,Other restrictions,Tha,12.28,51,Female,South,Hispanic,8,72500,33405,92,0,1,0,1,0,0,0,0,0.2,1,some_college,35_54,50000_74999,1.075824193
(3) probably yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(2) yes,5,1,6,3,4,4.96,4.3,5.38,5.68,7,2.68,5.92,6.4,4.54,1.84,5.92,2.98,No,No,No,6,It's too fast.,6,1,7,5,5,5,3,5,3,7,3,5,5,3,7,3,4,2,5,7,3,3,3,3,6,51,40,91,62,70,71,65,43,72,31,83,67,83,91,5,6,3,3,3,6,Yes,No,Yes,-1,0,3,5,6,1.96,2,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,5,7,6,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.4,Protestant,,Meat-eater,"Very infomative.



Good job!   Enjoy thid survey, thank you",33.13,71,Female,Northeast,Asian,10,67500,11801,93,0,0,0,0,1,1,1,0,0.6,2,bachelors,55_,50000_74999,0.875894052
(6) definitely no,(6) definitely no,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,3,3,5,6.04,5.74,5.92,2.86,2.98,3.1,4.42,4.36,4.24,4.54,4.72,4.3,No,Yes,Yes,6,It's fine.,5,3,5,3,3,3,5,5,3,3,2,3,5,5,7,3,3,3,3,3,3,6,3,3,3,60,36,64,59,61,26,56,36,63,37,59,40,63,36,5,3,7,5,5,5,Yes,No,Not sure,5,15,5,2,5,5.8,5,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.2,Protestant,,Meat-eater,This survey was interesting,18.3,49,Female,South,Black,8,2500,30458,94,0,0,0,0,0,0,1,0,0.2,3,some_college,35_54,_24999,0.931696155
(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,5,5,6,6,5,4.66,4.6,5.2,3.88,5.56,2.92,3.34,3.28,3.04,3.4,5.2,3.82,No,Not sure,Not sure,4,It's fine.,3,5,5,5,5,3,2,4,4,6,2,3,5,5,5,5,5,5,6,5,5,5,5,5,6,18,43,68,13,34,51,61,13,56,23,51,66,41,64,5,5,3,5,5,5,Yes,Not sure,Not sure,2,1,1,5,5,4.9,6,One with humans,Somewhat concerned,Very likely,Strongly oppose,Not sure,6,6,5,5,(2) agree,No,No,Yes,"[""None of the above""]",2,2,3.84,Catholic,,Meat-eater,,16.6,46,Male,Northeast,Black,11,57500,14211,95,0,0,0,0,0,0,0,1,0,5,post_grad,35_54,50000_74999,1.129174445
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,(5) no,4,4,4,4,4,4.36,2.74,3.04,4.84,4.3,5.38,3.46,3.22,1.6,3.28,4.06,3.94,Not sure,Not sure,Yes,6,It's too fast.,5,3,4,5,5,5,4,5,4,6,5,5,5,5,5,5,1,1,1,2,1,2,4,1,1,24,45,58,43,33,71,50,30,50,29,50,50,26,24,2,2,2,1,1,1,Yes,Yes,Yes,0,0,0,6,5,3.64,3,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,2,3,3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4,Catholic,,Meat-eater,,24.1,56,Female,West,Hispanic,8,32500,92562,96,0,0,0,0,0,0,0,1,0,3,some_college,55_,25000_49999,1.0477255
(5) no,No opinion,(6) definitely no,(2) yes,No opinion,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,5,6,5,5,5,5.2,2.2,4.54,2.32,4.54,1.3,4.78,4.78,4.54,2.86,4.72,4.42,Not sure,No,Yes,5,Not sure,4,4,3,3,5,4,6,4,4,7,5,4,5,6,5,5,3,1,3,3,3,2,4,3,1,11,12,36,24,36,41,41,6,12,47,13,68,9,71,4,1,6,5,6,1,Not sure,Not sure,No,10,18,25,5,5,2.2,1,One with humans,Not very concerned,It is already more intelligent than people,Strongly support,Somewhat support,7,3,7,6,(2) agree,No,No,No,"[""None of the above""]",1,2,2.08,None,,Other restrictions,,18.72,38,Female,Northeast,Black,3,32500,19119,97,1,1,0,0,0,0,0,1,0,4,less_than_high,35_54,25000_49999,1.091415322
(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,2,2,1,4,4,1,1,1,1,1,1.12,1,1,1,1,1,1,No,No,Yes,5,Not sure,3,4,2,4,4,4,4,4,4,7,4,4,4,4,4,7,1,1,4,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,1,1,4,1,No,Not sure,Not sure,1,1,1,1,4,1,1,One with humans,Not at all concerned,Not at all likely,Not sure,Not sure,7,3,3,1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.12,None,Spiritual,Meat-eater,,26.87,52,Female,South,Other (Non-Hispanic),11,32500,30605,98,1,0,0,0,0,0,0,1,0,5,post_grad,35_54,25000_49999,1.042319613
(6) definitely no,(5) no,(4) probably no,(6) definitely no,(5) no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,5,It's too fast.,1,7,2,7,7,1,7,7,5,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,7,1,No,Yes,No,5,25,10,1,1,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,3,1,3,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Protestant,,Meat-eater,,18.65,69,Female,Midwest,Indigenous,10,32500,65661,99,0,0,0,0,0,0,1,0,0.2,7,bachelors,55_,25000_49999,0.305111276
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,2,4,4,2.26,2.32,2.38,2.2,1.18,1.12,2.02,2.02,2.02,1.72,1.96,2.08,No,No,No,2,It's too fast.,6,6,6,5,4,4,6,6,6,7,6,6,6,4,4,4,2,1,4,1,1,1,4,4,1,3,4,60,23,71,7,7,9,8,4,5,7,69,76,1,1,1,1,1,1,No,No,No,10,5,5,1,1,1.42,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Not sure,6,5,3,2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.12,Protestant,,Meat-eater,weird --this set up by AI????,11.8,80,Male,South,Indigenous,8,62500,30094,100,0,0,0,0,0,0,0,1,0,2,some_college,55_,50000_74999,0.442756062
(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,6,2,3,5,1.6,2.08,2.92,1.9,2.02,1.18,2.86,1.18,2.86,2.02,1.36,3.22,Not sure,Not sure,No,2,It's too fast.,1,2,5,6,6,1,7,7,7,2,7,7,7,6,7,6,1,1,1,1,1,1,5,1,5,41,56,99,76,57,59,28,33,58,56,33,67,17,13,1,1,1,1,1,1,No,No,No,0,15,5,1,5,1.12,1,One with humans,Very concerned,Not at all likely,Somewhat oppose,Somewhat support,6,3,5,3,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",4,2,4.92,Catholic,,Meat-eater,,15.7,20,Male,Midwest,Hispanic,8,7500,64468,101,0,0,0,0,1,0,0,0,0.2,7,some_college,18_34,_24999,1.017125313
(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,6,6,4,6,5,4.12,4.24,4.42,3.82,3.7,2.2,4.72,5.32,3.82,3.52,5.5,4.78,Not sure,No,Not sure,5,It's too fast.,3,4,6,7,6,1,7,7,6,6,5,6,6,6,7,7,4,4,4,4,4,4,6,4,4,76,72,87,53,37,76,41,76,65,69,54,54,75,69,4,4,4,4,6,4,Not sure,Yes,No,0,10,0,7,7,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.96,None,,Meat-eater,,13.3,21,Female,Midwest,Black,5,52500,60203,102,1,0,0,0,1,0,0,0,0.2,5,high,18_34,50000_74999,0.99197843
(5) no,(4) probably no,(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(1) definitely yes,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(4) probably no,(3) probably yes,(6) definitely no,(6) definitely no,(4) probably no,4,4,4,4,4,5.02,4,4,4,4,4,4,4.06,4,3.64,4,4,Not sure,Not sure,Yes,6,Not sure,4,5,6,6,5,3,4,4,5,4,6,6,7,4,4,4,4,5,5,4,4,4,5,4,4,35,0,50,52,0,0,31,0,9,24,0,50,50,24,5,7,5,4,4,4,Not sure,Not sure,Not sure,1,0,1,3,4,2.98,2,One with humans,Somewhat concerned,Not very likely,Somewhat support,Not sure,5,6,7,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3,None,,Vegan,,18.52,38,Female,Northeast,Asian,11,7500,11215,103,1,1,0,0,1,1,0,0,0.4,4,post_grad,35_54,_24999,0.807744235
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,6,6,6,6,6,5.74,6.34,5.98,5.5,6.58,5.26,5.74,5.74,5.44,4.9,6.52,5.56,Yes,Not sure,Yes,5,It's fine.,5,3,7,5,5,3,3,4,5,5,3,3,5,2,4,6,6,6,6,6,5,7,6,6,6,71,68,78,59,71,66,71,67,64,66,71,67,92,71,6,6,6,6,6,5,Yes,Yes,Not sure,3,5,5,7,2,4.84,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2,Protestant,,Meat-eater,,35.53,53,Female,South,Hispanic,10,17500,78759,104,0,0,0,0,0,0,0,1,0,3,bachelors,35_54,_24999,0.739866763
No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,2,6,4,7,4,5.02,5.38,6.7,6.52,6.64,5.2,6.58,5.92,6.4,6.64,5.68,6.16,Not sure,Yes,Yes,6,It's fine.,7,1,7,4,4,5,6,1,6,7,1,1,4,1,2,4,7,7,7,6,7,6,7,7,7,100,97,98,93,94,95,96,95,95,95,95,98,99,98,5,5,4,1,4,7,No,Not sure,Not sure,20,25,17,7,4,6.22,7,One with humans,Very concerned,Very likely,Not sure,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,4,4.72,Catholic,,Vegan,,18.38,54,Female,Northeast,Black,3,7500,11221,105,0,1,0,0,0,0,0,1,0,1,less_than_high,35_54,_24999,0.916163421
(4) probably no,(4) probably no,(5) no,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,2,5,5,2,6,4.54,4.72,5.08,4.72,5.02,4.84,4.3,4.42,4.24,4.24,4.66,4.54,Not sure,Not sure,Yes,5,It's fine.,6,2,5,2,6,2,5,5,5,5,2,4,5,5,6,6,6,3,6,6,6,2,6,6,5,59,57,66,61,61,56,59,64,58,58,59,63,59,56,6,3,6,6,3,6,Yes,Not sure,Not sure,0,0,10,3,5,4.72,6,One with humans,Somewhat concerned,Not very likely,Somewhat oppose,Somewhat support,5,6,3,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3.52,Protestant,,Other restrictions,,16.47,57,Female,Northeast,Asian,8,42500,19425,106,0,1,0,0,0,1,0,0,0.2,2,some_college,55_,25000_49999,1.089445021
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Yes,4,It's too fast.,2,2,6,7,7,1,7,7,2,7,6,6,6,7,7,7,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,No,No,0,0,0,5,2,1,1,One without humans,Not sure,Not sure,Strongly support,Strongly support,7,7,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.56,Agnostic,,Meat-eater,,9.62,56,Female,West,Black,9,37500,97402,107,1,0,0,0,0,0,0,1,0,6,associates,55_,25000_49999,0.877929326
(5) no,(1) definitely yes,(3) probably yes,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,3,3,5,5,2,4.24,3.94,3.7,2.68,5.14,3.7,3.64,5.68,3.64,1.78,3.28,2.74,No,No,Yes,3,It's too slow.,5,2,3,2,2,2,3,3,4,7,3,5,6,2,1,1,1,1,1,1,1,2,5,5,5,0,0,35,17,1,3,1,9,43,7,2,1,64,2,4,1,6,1,7,1,No,Yes,No,10,10,10,6,5,5.02,7,One without humans,Not very concerned,Very likely,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.28,Atheist,,Meat-eater,Humans are a virus on the planet,38.05,45,Male,South,Hispanic,10,32500,78228,108,1,0,0,0,0,0,1,0,0.2,3,bachelors,35_54,25000_49999,1.014485936
(3) probably yes,(3) probably yes,(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(1) definitely yes,5,5,6,3,6,5.8,1.96,5.8,6.28,5.92,2.68,5.92,4.66,6.1,3.34,6.88,6.4,Not sure,Yes,Not sure,5,Not sure,7,3,7,5,5,7,7,7,7,7,7,7,7,4,4,4,5,3,4,5,5,5,4,2,2,8,0,96,25,11,100,32,80,96,1,100,96,4,77,6,1,7,5,1,5,Not sure,Not sure,Yes,0,0,0,7,6,6.76,7,One with humans,Not very concerned,Not at all likely,Somewhat oppose,Somewhat oppose,5,3,3,5,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,3.4,Protestant,,Other restrictions,I believe that there's a lot people don't know about AI and it's underrated in over a year at once. It's something we need to be delicate with as as far as bringing it to the public because you can go South pretty quickly.,21.02,29,Male,West,Asian,5,2500,89107,109,0,1,0,0,0,1,0,0,0.2,1,high,18_34,_24999,0.954993247
(5) no,(5) no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(1) definitely yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,1,1,1,1,1,2.56,2.74,3.04,1.3,1.24,1.18,1,6.52,1.06,1.24,1.36,1,No,No,No,1,Not sure,1,5,7,5,3,5,3,5,1,7,3,5,7,3,7,3,1,1,1,1,1,1,1,1,1,3,2,95,6,92,2,1,11,94,4,5,0,93,93,1,1,1,1,3,7,No,Yes,No,2,2,4,5,3,2.2,5,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,7,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.6,Protestant,,Other restrictions,Intresting,15.07,63,Male,South,Indigenous,9,112500,28139,110,0,1,0,0,0,0,0,1,0,7,associates,55_,100000_,0.360383688
(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,5,4,4,5.5,5.26,4.9,2.92,5.2,2.62,3.52,5.56,4.9,3.94,4.96,4.96,Not sure,No,No,1,It's too fast.,6,1,7,3,2,3,2,2,1,4,1,1,3,1,4,4,1,1,1,1,1,1,1,1,1,20,6,81,22,23,23,23,22,23,23,23,68,5,8,1,1,1,1,1,1,No,No,No,0,0,0,6,5,1.84,1,One with humans,Not at all concerned,Not at all likely,Somewhat support,Somewhat oppose,6,5,4,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,2.68,Catholic,,Meat-eater,"I believe the technology is here, and the companies and government need to work fast to put in place , regulations and safety for public use.  Itâ€™s here no matter how, much we want to delay, itâ€™s progress, the companies , donâ€™t have to stop. Other countries, will continue to move fast due to competition and money.  When living in MA, the news reports, more frequently on the progress of AIâ€™s and such.",30.22,62,Female,South,Hispanic,9,27500,19805,111,0,0,0,0,1,0,0,0,0.2,2,associates,55_,25000_49999,0.873427223
(6) definitely no,(6) definitely no,(4) probably no,(5) no,(6) definitely no,(4) probably no,(1) definitely yes,(4) probably no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(3) probably yes,(6) definitely no,5,7,5,5,4,6.94,6.82,7,5.74,6.94,2.2,7,1,6.22,4.24,7,6.28,Yes,No,No,3,It's fine.,7,1,7,1,2,7,1,1,7,6,1,1,1,4,1,1,6,4,7,7,1,7,7,7,7,100,76,99,29,100,93,98,100,100,100,100,100,100,21,5,7,5,7,5,7,Yes,Yes,Yes,3,15,5,2,2,6.52,7,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Strongly oppose,3,3,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,4,1.64,Buddhist,,Meat-eater,,10.52,52,Female,Northeast,Asian,10,77500,10028,112,0,0,0,0,0,0,1,0,0.2,1,bachelors,35_54,75000_99999,0.883348602
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,5,3,4,3.46,3.16,3.34,3.16,3.28,3.88,5.5,5.26,2.98,3.46,3.34,3.28,Not sure,Yes,No,4,It's too fast.,5,4,7,2,6,3,5,5,5,6,5,5,5,7,7,7,4,1,7,1,7,1,5,7,3,86,76,79,26,84,79,79,78,29,88,30,74,71,30,6,3,1,3,7,1,Not sure,Yes,Not sure,5,10,8,1,4,2.26,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Not sure,7,5,5,4,(2) agree,No,No,No,"[""None of the above""]",0,2,3.24,Protestant,,Meat-eater,,18.52,66,Female,South,Black,6,27500,31206,113,0,0,0,0,0,0,0,1,0,3,high,55_,25000_49999,1.013329903
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,2,4,4,4.78,3.94,4.42,4.12,4.24,3.64,4.9,3.58,5.26,4.72,5.5,5.74,Not sure,Not sure,Yes,6,It's too fast.,4,5,4,5,5,5,5,4,6,3,3,3,5,4,4,4,5,4,4,4,3,3,7,5,7,59,70,52,89,50,46,64,50,50,55,62,70,74,52,5,4,6,6,4,4,Not sure,Yes,Not sure,1,0,1,2,2,4.36,3,One with humans,Not very concerned,Not very likely,Not sure,Not sure,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.2,Protestant,,Meat-eater,,24.15,62,Female,South,Black,9,17500,21215,114,0,0,0,0,0,0,0,1,0,4,associates,55_,_24999,0.749321502
(5) no,(5) no,(5) no,(6) definitely no,(4) probably no,(4) probably no,(2) yes,(5) no,(5) no,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(4) probably no,4,4,1,4,3,2.32,2.32,2.26,3.46,5.26,2.38,1.06,3.04,4.12,1.12,1.24,1.06,No,No,Yes,6,It's too fast.,2,2,2,4,5,4,7,4,4,4,5,5,7,7,5,6,3,3,2,1,1,1,2,2,2,45,24,58,20,46,47,65,17,33,28,4,43,71,34,1,1,3,3,5,2,No,No,No,4,8,4,6,5,1.42,1,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,5,2,7,7,(2) agree,No,No,Yes,[],1,1,2.76,Catholic,,Meat-eater,,19.38,31,Female,South,Hispanic,8,37500,22960,115,0,0,0,0,0,0,0,0,0,6,some_college,18_34,25000_49999,1.087367384
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,2,2,4,1.96,2.02,1.6,2.26,3.04,1,1,1,1.06,1.18,1,1,No,No,Yes,4,Not sure,3,2,1,4,4,4,4,4,2,4,4,4,5,4,4,4,4,1,4,2,2,2,4,3,2,2,1,38,6,2,1,7,16,0,2,1,1,64,63,4,2,4,4,4,1,Not sure,Yes,Not sure,0,0,0,5,4,1,2,One with humans,Not at all concerned,Not very likely,Somewhat support,Not sure,7,5,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Protestant,,Meat-eater,,10.95,36,Female,Midwest,Black,7,37500,44003,116,0,0,0,0,0,0,0,1,0,5,some_college,35_54,25000_49999,1.074561426
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(3) probably yes,5,7,7,6,6,6.4,6.46,5.56,6.04,6.82,6.16,5.86,6.52,6.1,5.56,5.92,6.82,No,Yes,No,6,It's fine.,6,6,7,2,2,1,2,1,1,5,1,1,2,6,7,6,7,5,5,7,6,6,7,5,7,68,85,75,83,97,76,74,91,89,70,83,87,76,78,5,6,6,6,7,6,Yes,No,No,2,4,3,6,7,5.74,6,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,7,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.2,Catholic,,Meat-eater,,11.1,36,Male,West,Hispanic,11,112500,95831,117,0,0,0,0,1,1,1,0,0.6,2,post_grad,35_54,100000_,1.047524492
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,4,5.8,6.52,5.98,6.88,6.58,1.18,5.14,4.42,7,3.46,4.54,5.92,No,Not sure,Yes,7,It's too fast.,1,5,5,5,6,4,7,6,7,4,4,6,6,6,6,6,4,4,4,4,4,4,6,7,6,62,64,82,50,62,82,100,73,77,47,100,76,88,95,6,3,6,2,7,6,Not sure,Yes,No,8,4,3,2,2,4.3,4,One with humans,Not very concerned,Very likely,Not sure,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.4,None,,Meat-eater,,16.05,34,Female,Northeast,Black,9,37500,14450,118,1,0,0,0,0,0,0,1,0,7,associates,18_34,25000_49999,0.938313639
(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,6,7,7,7,7,6.7,7,6.1,5.14,6.64,5.98,7,7,7,7,Yes,Yes,Yes,7,It's fine.,5,7,6,7,7,7,7,6,5,7,5,5,3,7,6,7,7,7,7,7,6,7,3,7,5,100,95,100,96,87,100,95,100,84,97,84,100,93,100,7,7,5,7,3,7,Not sure,No,Yes,2015,2014,2018,6,7,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,5,7,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,5,Catholic,,Meat-eater,Good Invention,17.38,41,Male,Midwest,Hispanic,11,137500,46803,119,0,0,1,1,1,0,1,0,0.8,3,post_grad,35_54,100000_,1.03116881
(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,2,4,4,3.88,1.42,2.32,5.2,5.2,4.18,2.14,3.16,3.28,2.38,1,3.88,Not sure,Not sure,Not sure,4,Not sure,4,2,4,7,7,1,7,7,4,4,7,7,7,7,7,7,4,2,2,4,4,4,4,4,4,40,38,45,44,36,45,43,48,33,38,36,44,33,38,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,1,4,1,1,One with humans,Not very concerned,Not very likely,Not sure,Strongly support,5,5,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Muslim,,Meat-eater,No other comments,25.8,67,Female,South,Black,3,67500,72114,120,0,0,0,0,0,0,0,1,0,4,less_than_high,55_,50000_74999,1.029862524
(4) probably no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,1,1,1,2,4,1.84,1.24,1.3,1.06,1.12,1.24,1.9,2.98,2.44,3.4,4.06,4,No,No,No,1,Not sure,5,1,1,4,3,3,1,4,4,7,6,7,7,2,2,2,4,4,4,4,4,4,4,4,4,0,0,64,31,54,77,0,46,52,55,0,19,57,56,4,4,4,4,4,1,No,Not sure,Not sure,200,1000,200,7,5,5.56,4,One with humans,Not very concerned,Not sure,Somewhat support,Strongly oppose,7,2,7,5,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,2.96,Undisclosed,,Meat-eater,,18.77,30,Female,Northeast,Black,8,97500,10466,121,1,0,0,0,0,1,1,0,0.4,3,some_college,18_34,75000_99999,1.12156384
(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(2) yes,5,5,3,6,6,4.72,4.84,4.84,4.72,4.72,4.54,4.96,4.72,4.72,4.9,5.02,4.6,No,No,Yes,5,It's fine.,6,3,5,5,6,5,5,7,5,5,3,7,6,6,5,6,6,6,5,5,6,5,5,6,6,56,61,60,65,77,68,66,62,64,72,65,67,60,58,6,7,7,6,5,6,No,Yes,Yes,2,3,1,6,3,4.9,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,6,6,6,5,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,4.08,Protestant,,Meat-eater,,5.43,30,Male,South,Black,8,57500,74136,122,0,0,1,1,0,0,1,0,0.6,2,some_college,18_34,50000_74999,1.267122959
(3) probably yes,(5) no,(5) no,No opinion,(5) no,(4) probably no,No opinion,(4) probably no,No opinion,(2) yes,(3) probably yes,(5) no,(3) probably yes,(6) definitely no,(3) probably yes,(3) probably yes,4,4,3,3,5,4.72,4.42,4.9,5.14,4.96,6.16,4.12,6.88,4.96,5.02,5.2,5.26,Not sure,Not sure,Yes,4,Not sure,6,4,3,2,5,6,5,5,3,2,3,2,5,6,5,5,2,3,3,3,5,3,5,5,4,63,76,48,61,53,57,66,50,58,63,73,64,62,66,2,3,5,5,3,5,Not sure,No,No,2,2,5,4,6,5.08,6,One with humans,Not very concerned,It is already more intelligent than people,Not sure,Somewhat support,3,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.72,None,,Meat-eater,,12.12,59,Female,South,Black,9,27500,32324,123,1,0,0,0,0,0,0,1,0,2,associates,55_,25000_49999,0.892658395
(2) yes,(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(3) probably yes,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(4) probably no,3,3,2,5,3,1.96,3.1,1.96,2.2,3.64,1.3,2.68,4.3,5.14,1.9,2.98,3.1,No,No,Yes,6,It's too fast.,3,6,5,5,5,4,5,6,3,6,5,5,5,6,6,6,2,1,5,1,1,1,3,3,2,0,0,100,100,0,100,100,100,100,100,100,100,83,84,1,1,2,1,5,1,Not sure,Yes,Not sure,10,25,15,5,5,4.48,5,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,6,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,1.84,None,,Meat-eater,,13.6,39,Male,West,Black,4,17500,89146,124,1,0,0,0,0,0,1,0,0.2,5,less_than_high,35_54,_24999,1.007077608
(5) no,(6) definitely no,(6) definitely no,(4) probably no,(2) yes,(2) yes,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(4) probably no,(2) yes,(2) yes,(2) yes,(3) probably yes,(6) definitely no,5,3,2,3,5,3.1,3.4,2.74,3.58,4.96,3.1,2.44,4,2.26,2.38,3.22,3.7,Not sure,Yes,Yes,4,It's too fast.,2,5,6,6,6,2,6,3,4,6,6,6,6,3,3,2,5,6,7,4,3,5,7,7,7,57,40,60,58,60,56,63,58,54,58,66,58,62,37,6,6,7,7,7,6,Yes,Yes,Not sure,6,10,20,1,5,3.88,6,One with humans,Somewhat concerned,Not at all likely,Somewhat support,Somewhat support,6,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Protestant,,Meat-eater,No feedback,17.42,47,Female,South,Black,10,2500,23821,125,0,0,0,0,0,0,1,0,0.2,6,bachelors,35_54,_24999,0.756157193
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,2,5,4,4.48,3.16,3.52,3.28,4.6,4.6,2.86,4.66,2.38,2.68,4.96,2.74,No,Yes,Yes,6,It's fine.,6,2,3,2,2,3,2,2,3,6,2,2,2,4,4,7,5,3,5,6,3,5,6,6,6,35,11,65,40,21,15,7,13,26,33,31,62,19,34,3,6,6,2,6,3,Not sure,No,No,0,5,5,2,2,4.6,5,One with humans,Not at all concerned,Not at all likely,Somewhat oppose,Somewhat oppose,7,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.92,Catholic,,Pescatarian,,10.13,50,Female,South,Asian,11,22500,77083,126,0,1,0,0,0,0,0,1,0,2,post_grad,35_54,_24999,0.784357732
(4) probably no,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,3,2,2,2,5,1.24,1.18,2.26,1.24,1.84,1.24,1.54,1.54,1.36,1.42,1.54,1.48,No,No,Not sure,6,It's too fast.,2,5,5,5,5,3,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,6,6,93,72,87,6,6,5,31,9,21,15,86,76,1,1,1,1,1,1,No,No,No,5,0,5,6,3,1.24,1,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,1,1,1,1,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.36,Protestant,,Meat-eater,,17.18,44,Female,South,Indigenous,10,57500,34470,127,0,0,0,0,0,1,1,0,0.4,6,bachelors,35_54,50000_74999,0.318263231
(5) no,(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,4,4,4,4,2.92,2.5,2.44,4.84,6.04,4.54,1.06,1.12,1.48,1.36,1,1.36,No,Not sure,Yes,7,It's too fast.,6,1,5,7,7,2,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,9,8,7,4,9,7,6,4,4,8,22,23,56,7,4,4,4,4,4,4,Not sure,Not sure,Not sure,1,1,1,1,1,1.18,2,One with humans,Not very concerned,Not very likely,Strongly support,Strongly support,4,4,4,7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Protestant,,Meat-eater,No comments,28.07,73,Female,South,Black,8,17500,38134,128,0,0,0,0,0,0,0,1,0,2,some_college,55_,_24999,0.913933765
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,3,3,1,3,1,1.06,1.06,1.18,1.12,1.12,1.06,1.12,1.24,1,1.3,3.28,1.06,No,No,Yes,5,It's too fast.,3,3,1,5,5,1,7,7,6,7,6,7,7,7,7,5,1,1,1,1,1,1,7,1,1,2,3,68,1,68,0,1,1,52,1,68,1,48,1,1,7,1,1,2,1,No,Yes,No,5,5,3,7,5,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,1,1,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.52,Other,Pentecostal,Pescatarian,,21.78,48,Female,South,Black,12,175000,30094,129,0,1,0,0,0,0,1,0,0.2,5,post_grad,35_54,100000_,0.945742876
(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(3) probably yes,(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(5) no,(1) definitely yes,(4) probably no,(4) probably no,5,5,5,6,5,4.36,5.08,4.54,2.44,5.02,1.78,1.96,5.5,1,1.54,5.02,1.96,Not sure,No,Yes,5,It's fine.,5,3,7,5,5,3,5,5,3,7,5,6,6,6,3,5,5,2,5,3,3,2,5,5,5,0,5,86,75,0,75,69,0,20,10,41,69,19,0,3,5,3,3,5,1,No,Yes,No,70,60,80,7,3,4.3,5,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.88,Other,"Theist - believe in a God, but do not subscribe to any religion or practices",Meat-eater,"Some questions weren't entirely clear in regard to which forms of AI were being discussed, making it harder to answer with 100% confidence/accuracy. More distinction could help.",14.97,20,Male,South,Hispanic,8,112500,22191,130,0,0,0,1,1,1,1,0,0.8,3,some_college,18_34,100000_,1.230856227
(2) yes,(4) probably no,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(4) probably no,(5) no,(5) no,(5) no,(6) definitely no,5,6,4,6,5,5.62,6.28,5.38,4.9,5.68,5.38,5.98,1.78,5.68,2.98,6.76,4,Not sure,Not sure,Yes,5,It's fine.,6,2,7,3,3,4,7,6,7,7,4,5,6,1,1,1,6,6,6,6,5,6,6,5,5,73,83,83,73,63,65,81,86,62,61,73,78,51,73,4,6,3,2,4,5,No,Yes,Not sure,10,10,25,7,2,6.1,6,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.6,Undisclosed,,Meat-eater,,20.1,44,Female,West,Hispanic,10,137500,88061,131,1,0,0,1,1,0,1,0,0.6,2,bachelors,35_54,100000_,0.852511979
(5) no,(3) probably yes,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,5,6,6,6,5,2.56,2.14,3.58,1.24,2.62,1,5.26,6.1,4.72,5.44,5.08,5.86,No,No,No,3,It's too fast.,2,3,3,5,3,5,3,3,5,7,6,7,7,3,3,3,2,2,2,5,3,3,3,5,6,39,28,24,62,68,26,37,45,63,24,33,26,69,64,3,3,2,5,2,3,Not sure,Yes,No,7,15,5,6,5,1.96,2,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,6,3,5,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.88,Agnostic,,Meat-eater,,14.48,45,Male,West,Asian,10,57500,93010,132,1,0,0,0,1,0,1,0,0.4,6,bachelors,35_54,50000_74999,0.981524511
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(5) no,6,5,5,6,4,5.38,5.02,4.72,2.32,4.42,3.4,5.02,5.92,3.16,1.06,5.38,3.04,No,No,No,6,It's too fast.,2,6,3,6,7,2,6,2,7,7,6,7,7,7,6,7,1,1,2,1,1,2,1,1,2,38,39,70,67,40,56,55,78,85,60,63,87,75,69,2,1,1,1,4,1,No,Yes,No,5,10,15,6,3,1.96,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Not sure,3,3,2,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.2,Agnostic,,Meat-eater,,10.43,19,Female,Northeast,Asian,8,22500,11373,133,1,0,0,0,1,0,1,0,0.4,6,some_college,18_34,_24999,0.933450453
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,4,4,3,5,4,4.54,4.78,4.78,4,3.64,3.46,3.7,5.62,2.92,3.22,3.58,4.54,Not sure,Not sure,Yes,5,It's fine.,5,2,5,4,4,4,3,4,5,5,3,3,3,3,4,4,5,4,4,5,4,4,5,5,5,19,30,78,67,66,50,50,44,21,43,33,58,57,59,5,5,6,5,6,4,Not sure,Not sure,Not sure,15,10,20,2,5,2.98,2,One with humans,Somewhat concerned,Somewhat likely,Not sure,Somewhat support,6,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.32,None,,Meat-eater,,10.1,57,Female,West,Asian,10,112500,94306,134,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.830449621
(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,7,6,6,6,6,5.5,4.9,5.62,5.38,5.86,4.96,5.68,5.32,5.86,5.68,5.74,5.5,Yes,Not sure,Not sure,6,Not sure,6,6,6,5,5,5,5,5,5,5,3,5,5,6,6,6,6,7,6,7,5,7,6,6,6,81,78,74,80,85,80,79,81,75,81,83,81,74,78,6,6,7,6,6,5,Not sure,Yes,Not sure,2030,3000,2030,7,7,5.86,6,One with humans,Very concerned,Somewhat likely,Strongly support,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,0,4.2,Catholic,,Meat-eater,thank you,9.32,48,Male,Midwest,Hispanic,11,175000,49072,135,0,0,0,0,0,1,1,0,0.4,2,post_grad,35_54,100000_,1.03116881
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,5,2,1,4,4,4,3.04,4.96,2.5,2.86,3.16,2.86,2.62,3.82,3.82,Not sure,No,Not sure,2,It's too fast.,3,3,5,6,7,2,7,1,4,7,6,7,7,7,7,7,3,1,4,3,1,4,5,5,3,65,50,77,50,50,53,51,50,66,52,50,64,66,44,1,1,1,1,4,1,Not sure,Not sure,Not sure,0,0,0,5,2,1,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2,Protestant,,Meat-eater,,13.87,60,Female,Midwest,Black,11,32500,48219,136,0,0,0,0,0,0,0,1,0,5,post_grad,55_,25000_49999,0.91326693
(2) yes,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(4) probably no,(3) probably yes,(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(2) yes,(3) probably yes,6,6,6,6,6,5.92,6.28,5.8,5.98,6.28,6.34,6.04,6.52,5.98,5.86,5.98,6.04,Yes,Yes,Yes,6,It's fine.,6,7,6,6,6,6,6,6,6,6,5,7,7,6,6,6,6,6,6,6,6,6,6,7,7,81,84,81,84,81,89,79,90,79,80,90,84,80,80,6,6,6,6,6,6,Yes,Yes,Yes,8,5,5,6,7,6.1,6,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,4,3,Catholic,,Other restrictions,It's a good and relevant to me,13.27,33,Female,West,Hispanic,10,175000,93619,137,0,1,1,1,0,0,0,0,0.4,2,bachelors,18_34,100000_,0.853579468
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,2,2,2,2,2,2.44,1,3.22,1,2.8,1,4.42,3.34,3.94,5.44,2.26,6.88,No,Yes,Yes,7,Not sure,3,6,5,2,4,4,7,7,1,3,5,6,6,4,4,4,4,4,4,4,4,4,4,4,4,49,51,51,54,53,51,53,49,52,50,51,52,52,51,6,4,4,1,6,2,Yes,Yes,Not sure,0,0,0,5,5,1,2,One with humans,Very concerned,Very likely,Somewhat support,Strongly oppose,6,6,4,6,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.44,Other,Spiritual,Pescatarian,,19.1,36,Male,West,Hispanic,7,47500,90802,138,0,1,1,0,0,0,1,0,0.4,5,some_college,35_54,25000_49999,1.229369711
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,6,2,1,4,1.78,1.42,2.26,1.42,4.48,1.24,4.54,4.24,4,3.82,2.92,3.52,Not sure,Not sure,Yes,6,It's too fast.,6,2,5,6,6,2,5,5,1,6,1,3,4,4,7,4,5,4,4,4,1,4,6,6,6,50,68,56,64,43,69,59,76,55,44,52,78,54,60,5,4,7,5,7,5,Not sure,Yes,Not sure,0,3,0,7,3,1.36,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,6,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,None,,Meat-eater,,61.35,28,Male,South,Black,5,2500,37411,139,1,0,0,0,0,0,0,1,0,2,high,18_34,_24999,0.999337594
(5) no,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,5,5,2,3.46,3.04,3.34,3.28,3.64,1.9,4.24,4.54,4.18,4.24,4.3,4.48,No,No,Yes,5,It's fine.,3,5,6,5,6,3,5,5,6,5,5,6,5,3,3,3,5,3,5,5,3,3,5,5,5,60,54,68,63,59,64,56,62,63,64,60,64,56,60,5,5,5,5,5,3,Not sure,Not sure,No,10,10,10,5,3,3.64,2,One with humans,Very concerned,Very likely,Somewhat support,Strongly support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,1,1.96,Catholic,,Meat-eater,,22.43,43,Male,West,Asian,10,52500,94010,140,0,0,0,0,0,0,0,1,0,5,bachelors,35_54,50000_74999,0.981524511
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,4,4,5.44,5.5,5.5,1.66,5.38,2.68,2.74,4.06,1.96,1.9,2.74,2.68,No,Not sure,No,3,Not sure,5,1,3,2,3,5,3,3,3,6,6,6,6,5,4,3,1,1,4,1,1,1,3,3,3,6,6,49,50,37,50,50,6,50,35,43,50,20,6,5,3,3,1,3,1,No,No,No,8,-1,16,5,3,4,4,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,3,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,2.76,Protestant,,Meat-eater,,13.13,38,Female,Midwest,Asian,9,12500,54952,141,0,0,0,0,1,0,0,0,0.2,3,associates,35_54,_24999,0.718590437
(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,3,3,4.54,3.4,3.46,2.14,3.28,1,1,1,1,1,1,1,No,No,Not sure,5,Not sure,3,3,5,6,6,3,3,3,2,6,5,5,5,5,5,5,3,3,3,3,3,3,3,3,3,0,0,1,1,0,0,0,0,0,0,1,1,0,0,3,5,3,3,3,3,Not sure,Not sure,Not sure,9,15,10,5,3,4.42,5,One with humans,Not sure,Not sure,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1.12,None,,Meat-eater,"Very interesting survey, makes you think",21.28,68,Female,South,Black,9,82500,78612,142,1,0,0,0,0,0,0,1,0,5,associates,55_,75000_99999,0.874812008
(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(2) yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(4) probably no,(4) probably no,(5) no,(5) no,2,1,1,1,2,2.44,1.36,1.3,1.18,1.24,1.24,2.44,4.84,1.9,1,1,1.96,No,No,Yes,6,It's too fast.,2,5,6,7,7,1,5,7,7,7,6,7,7,7,7,7,1,1,2,1,1,1,1,1,1,6,5,52,7,12,10,8,6,19,10,8,73,18,2,1,1,1,1,1,1,No,No,No,2,0,5,7,5,1.18,7,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.16,Atheist,,Other restrictions,,68.08,68,Female,Northeast,Hispanic,9,225000,8043,143,1,1,0,0,0,1,1,0,0.4,6,associates,55_,100000_,0.884589988
(4) probably no,(2) yes,(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,(5) no,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,6,6,6,6,6,4.12,4.06,4,2.68,4.12,2.8,4.96,5.08,4.06,3.7,4.66,4.06,No,Yes,Not sure,5,Not sure,5,1,6,3,3,3,1,2,1,6,5,5,3,2,2,2,2,2,3,6,2,6,6,6,6,6,0,84,74,17,25,2,11,3,21,8,9,3,5,6,2,2,2,6,5,No,Not sure,No,10,20,15,5,5,5.56,6,One with humans,Not at all concerned,Very likely,Not sure,Not sure,5,6,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,2.64,Agnostic,,Meat-eater,,12.08,32,Female,West,Hispanic,11,7500,85701,144,1,0,0,0,1,1,1,0,0.6,3,post_grad,18_34,_24999,0.777784945
(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(2) yes,5,3,1,2,6,1.06,3.04,1,1,1,1,1,1.06,1,1,2.08,1,No,No,Yes,5,It's too fast.,2,6,2,6,6,2,3,3,4,3,6,6,6,6,6,6,2,4,6,2,5,2,4,6,4,0,23,44,25,64,23,25,31,15,56,18,19,19,24,4,4,4,4,4,1,No,Not sure,Not sure,3,2,1,7,5,1,2,One without humans,Very concerned,Very likely,Strongly support,Somewhat support,6,2,7,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1,Catholic,,Meat-eater,No,15.57,29,Female,Midwest,Hispanic,9,27500,48820,145,0,0,0,0,1,0,1,0,0.4,6,associates,18_34,25000_49999,0.863116899
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(5) no,2,3,3,5,3,6.94,6.94,6.94,5.92,6.1,2.86,5.32,5.38,2.26,7,6.94,6.94,Not sure,Not sure,Yes,5,It's fine.,5,3,3,5,5,3,3,5,6,3,3,3,3,2,2,2,6,7,3,5,5,5,6,5,5,76,69,79,67,80,73,85,78,83,76,72,81,20,34,5,3,5,3,5,3,No,Not sure,Not sure,5,3,5,3,5,6.76,6,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat oppose,5,5,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,2.96,Protestant,,Meat-eater,,32.47,34,Female,South,Black,9,77500,21239,146,0,0,0,0,0,0,1,0,0.2,3,associates,18_34,75000_99999,0.892930766
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,3,1,1,1.06,1,1,1,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,7,1,5,7,7,1,7,7,5,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,1,1,1,1,0,0,0,0,1,1,1,3,1,1,No,No,No,1000,1000,1000,5,1,1,1,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,1,1,1,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,This survey was entirely too long and too invasive.,21.03,73,Male,South,Black,11,137500,23669,147,0,0,0,0,0,0,0,1,0,1,post_grad,55_,100000_,1.06779753
(5) no,(2) yes,(2) yes,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,4,5,5,5,5,3.1,3.16,3.04,1.96,2.56,4,3.52,4.84,3.64,3.46,3.76,3.76,No,No,Yes,6,It's too fast.,5,4,5,6,6,2,3,3,3,5,6,6,6,4,4,6,4,2,4,4,4,4,5,4,4,27,27,86,77,55,61,53,51,52,52,51,40,52,61,4,2,2,3,4,2,Not sure,Yes,No,4,2,6,5,5,1.36,2,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,6,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Muslim,,Meat-eater,None.,33.95,53,Female,West,Asian,11,175000,98101,148,0,0,0,0,0,0,1,0,0.2,3,post_grad,35_54,100000_,0.903776727
(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(4) probably no,(3) probably yes,(4) probably no,6,6,6,6,6,5.08,4.9,4,4.6,4.78,1.84,4.9,1.42,2.08,1.36,4.06,1.54,Not sure,Yes,No,3,It's too fast.,5,4,5,4,4,4,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,31,23,55,31,50,50,36,49,34,50,40,50,50,51,4,4,4,3,4,4,Not sure,Not sure,Not sure,0,0,0,7,5,4,4,One with humans,Not sure,Not sure,Not sure,Not sure,4,4,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,5,3,None,,Meat-eater,,18.75,29,Male,Northeast,Asian,7,137500,6810,149,1,0,0,0,1,0,0,0,0.2,3,some_college,18_34,100000_,1.258749741
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,4,4,2,5,5,4.66,5.56,5.26,5.14,4.6,4.6,1.72,1.96,2.08,1.72,2.08,1.6,Not sure,Yes,Yes,7,It's fine.,7,1,1,3,3,3,4,4,4,7,1,1,1,1,1,1,4,4,1,4,1,4,4,4,1,41,41,49,23,38,36,27,34,32,23,60,12,24,62,4,1,4,1,1,1,Yes,Not sure,No,5,0,30,7,5,1.66,6,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,6,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.32,Protestant,,Other restrictions,,40.78,37,Female,South,Black,8,37500,20170,150,0,1,0,0,0,0,0,1,0,1,some_college,35_54,25000_49999,1.109919296
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,1,4,4,1,1,1,1,2.02,1,1,1,1,1,1,1,No,Not sure,Yes,7,It's too fast.,4,4,7,4,4,4,4,4,7,6,5,6,6,4,4,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,7,7,7,1,Not sure,Not sure,No,5,5,5,5,1,1,1,One with humans,Not sure,Not sure,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,13.55,48,Male,South,Black,8,12500,36618,151,0,0,0,0,0,0,0,1,0,4,some_college,35_54,_24999,1.072382498
(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(1) definitely yes,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,5,6,5,5,4,4.3,3.28,4.3,3.28,4,4,4,4,2.02,2.98,5.02,5.02,Not sure,Not sure,Not sure,5,It's too fast.,3,5,5,7,6,3,5,5,5,7,6,6,6,5,5,5,7,5,6,5,5,6,7,7,7,51,51,85,51,75,51,51,90,80,51,52,52,80,51,6,6,6,5,7,4,Not sure,Not sure,Not sure,0,0,0,7,6,4,5,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.32,Buddhist,,Meat-eater,,13.02,57,Female,West,Hispanic,10,62500,92117,152,0,0,0,0,0,0,1,0,0.2,5,bachelors,55_,50000_74999,0.842352313
(1) definitely yes,(5) no,(4) probably no,(2) yes,(4) probably no,(2) yes,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(5) no,(5) no,(2) yes,6,6,5,5,6,5.14,5.02,4,4.36,5.26,5.2,6.04,2.08,5.5,5.56,6.94,7,No,No,No,3,It's too fast.,1,5,3,5,5,3,3,3,6,6,5,5,5,5,5,5,5,3,5,2,2,5,7,6,6,28,25,80,50,50,27,31,54,73,50,27,50,85,60,5,7,6,5,7,2,No,Yes,Yes,3,2,5,2,5,4,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,7,6,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,0,2.52,Protestant,,Meat-eater,,24.22,60,Female,South,Black,9,17500,30014,153,0,0,0,0,0,0,1,0,0.2,7,associates,55_,_24999,0.749321502
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,3,1,1,2.26,2.38,5.26,2.08,3.94,1.24,1,1.9,1,1.06,1.9,1,No,No,No,1,It's too fast.,2,5,6,7,7,1,7,7,3,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,16,31,100,100,100,33,22,65,28,22,49,79,100,78,1,1,1,1,1,1,Not sure,Yes,No,0,0,5,7,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,3,7,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.56,Buddhist,,Meat-eater,"There are lots of movies and tv shows that depict people leaving their mind in some sort of Device forever, like Black Mirror",29.43,48,Female,Northeast,Black,10,67500,19124,154,0,0,0,0,0,1,1,0,0.4,6,bachelors,35_54,50000_74999,0.918961559
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,1,2,4,4.06,4.3,3.52,3.88,5.44,5.2,2.8,3.16,3.04,2.86,2.8,2.86,Not sure,Not sure,Not sure,4,Not sure,4,2,5,5,5,4,6,5,5,4,5,6,5,4,4,4,4,4,4,4,4,4,4,4,4,26,38,31,39,33,34,43,37,36,57,26,26,51,55,4,4,4,5,4,4,Not sure,Not sure,Not sure,10,30,20,1,4,2.14,1,One with humans,Not very concerned,Not very likely,Not sure,Not sure,4,4,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,22.33,62,Female,West,Hispanic,4,62500,91744,155,0,0,0,0,0,0,0,1,0,4,less_than_high,55_,50000_74999,0.99104859
(3) probably yes,(4) probably no,(4) probably no,(2) yes,(5) no,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(2) yes,(4) probably no,(4) probably no,(5) no,(2) yes,(5) no,3,5,3,3,5,3.64,2.98,3.46,2.98,3.7,3.52,3.1,2.44,3.46,1.06,3.04,2.5,Not sure,No,Not sure,6,Not sure,2,5,7,6,7,1,5,6,5,5,1,5,5,7,7,7,5,6,6,5,5,6,6,5,7,29,21,23,14,22,22,24,21,24,10,24,27,25,26,5,2,6,7,7,5,Not sure,Not sure,Not sure,0,1,1,7,7,3.64,3,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,No,"[""None of the above""]",0,0,2.52,Jewish,,Vegetarian,,18.72,50,Female,Midwest,Hispanic,7,32500,60160,156,0,1,0,0,0,0,0,1,0,6,some_college,35_54,25000_49999,1.051411389
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,3,4,4,3.82,3.88,3.94,4,5.38,2.62,4.18,5.92,4.9,3.94,4.84,4.12,Not sure,No,Not sure,6,It's fine.,5,3,5,2,1,3,1,1,4,6,2,2,3,1,1,1,5,5,5,4,1,5,7,7,7,0,0,96,21,50,61,49,15,16,80,19,0,0,0,6,3,6,3,6,1,Not sure,Yes,No,65,80,60,7,2,2.98,4,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Strongly oppose,4,2,6,5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3,Agnostic,,Meat-eater,,10.72,22,Male,South,Asian,10,52500,78705,157,1,0,0,0,0,1,0,0,0.2,3,bachelors,18_34,50000_74999,0.999241257
(5) no,(2) yes,(4) probably no,(3) probably yes,(5) no,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,4,6,5,6,4,5.26,2.8,5.2,2.98,6.22,4.66,2.08,1.66,2.32,1.06,1.12,1.12,Not sure,No,Yes,7,Not sure,5,1,6,6,7,1,7,7,7,7,7,7,7,2,2,7,5,2,4,6,2,2,7,6,6,1,1,65,0,4,59,2,0,2,77,6,81,9,11,6,1,7,1,7,3,No,Not sure,No,10,10,15,1,1,1.06,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,1.6,Protestant,,Meat-eater,,48.52,62,Female,South,Black,5,17500,23669,158,0,0,0,0,1,0,0,0,0.2,3,high,55_,_24999,0.850616417
(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,5,4,4,4.42,4.66,4.9,5.14,5.14,1.6,2.2,2.14,2.2,2.08,2.14,2.08,No,No,No,3,It's too fast.,3,5,5,5,5,3,5,5,5,5,4,5,5,5,5,6,3,1,3,4,4,4,1,1,1,12,18,55,16,37,13,16,19,13,42,15,29,54,44,2,3,1,1,1,1,No,No,No,15,10,5,6,5,2.32,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.56,Buddhist,,Meat-eater,,7.08,66,Male,West,Asian,10,112500,90630,159,0,0,0,0,0,0,0,1,0,5,bachelors,55_,100000_,0.955847713
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,2,3.04,2.08,1.48,1.66,2.38,1.9,3.16,5.5,3.4,2.92,3.76,4.18,No,No,No,3,It's too fast.,2,5,5,6,6,1,7,7,4,5,6,6,6,5,6,7,4,1,4,4,1,1,4,4,4,41,27,65,51,28,52,51,51,37,52,50,48,51,40,4,1,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,2,3,2.02,1,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,5,4,4,5,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,3,Protestant,,Meat-eater,,23.43,50,Female,South,Black,9,137500,73179,160,0,0,0,0,0,0,0,1,0,6,associates,35_54,100000_,0.89495353
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,2,4,5,4,5,3.1,4,4,3.52,4,2.68,5.02,5.02,4,4,4.78,4.66,No,Not sure,No,3,It's fine.,6,2,2,2,3,3,6,2,5,7,2,2,2,7,2,2,1,1,1,4,4,7,7,7,7,0,0,75,50,0,50,50,0,10,10,23,80,0,0,1,1,1,1,7,1,No,Not sure,No,3,10,5,7,2,2.38,3,One with humans,Not at all concerned,Not sure,Somewhat oppose,Somewhat oppose,7,5,7,7,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.2,Protestant,,Meat-eater,,16.68,71,Male,West,Black,11,67500,85281,161,0,0,0,1,0,1,1,0,0.6,2,post_grad,55_,50000_74999,1.057830386
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,4,3,2,1,2,4.48,4.66,3.76,3.64,2.98,2.8,5.14,4.66,6.58,3.28,5.26,3.58,Not sure,Not sure,Not sure,6,It's too fast.,2,7,7,7,7,7,2,7,4,7,7,7,7,1,1,2,1,1,2,1,2,2,6,5,6,40,74,45,66,46,59,45,67,59,60,65,70,78,48,5,4,4,4,2,4,Not sure,No,Yes,10,20,5,1,6,4.3,4,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,5,7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2.64,Buddhist,,Meat-eater,,17.67,50,Female,West,Asian,9,22500,92108,162,0,0,0,0,0,0,0,1,0,6,associates,35_54,_24999,0.729988219
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1.06,1,1,1,1,1,1,1,1,1,1,No,No,No,3,It's too fast.,1,7,7,7,7,1,7,7,6,1,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,2,0,0,0,100,0,0,100,98,1,1,1,1,1,7,No,Yes,Yes,10,10,15,3,1,1.84,3,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,1,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,5,1,Protestant,,Meat-eater,None,120,50,Female,South,Other (Non-Hispanic),8,47500,23704,163,0,0,0,0,0,0,1,0,0.2,7,some_college,35_54,25000_49999,1.20302553
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,2,3,5,1.18,1.36,1.06,1.48,1.42,1.12,4.96,5.26,2.26,1.42,4.72,1.36,No,Yes,Yes,2,It's too fast.,2,6,6,6,5,2,6,6,1,6,6,6,6,6,6,6,2,2,6,2,2,2,6,3,5,39,11,80,66,82,79,29,74,86,81,89,88,70,88,3,2,2,2,3,3,Yes,Not sure,Not sure,2,3,2,6,3,1.6,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.92,None,,Meat-eater,,12.27,31,Female,Midwest,Black,10,57500,45426,164,1,0,0,0,0,1,1,0,0.4,6,bachelors,18_34,50000_74999,0.865009695
(3) probably yes,(4) probably no,(5) no,(2) yes,(3) probably yes,(4) probably no,(5) no,(2) yes,(5) no,(3) probably yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(4) probably no,(3) probably yes,(4) probably no,5,6,5,6,5,5.68,5.44,5.32,5.44,5.5,5.86,5.56,5.32,5.2,4.96,5.68,5.56,Yes,Yes,Yes,5,It's fine.,5,1,6,2,3,6,2,3,4,6,3,5,3,3,3,3,6,4,5,5,2,6,5,6,6,81,76,79,78,73,75,82,83,81,83,82,81,72,78,6,5,6,5,5,2,No,Not sure,Not sure,10,20,10,6,6,5.14,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Not sure,6,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.04,Catholic,,Meat-eater,I really enjoyed survey about AI,13.25,56,Female,West,Black,10,2500,95758,165,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,_24999,0.729502475
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,7,6,2,6.76,5.92,6.58,6.4,6.04,6.76,6.88,6.7,5.74,5.26,6.76,6.52,Yes,Yes,Yes,6,It's fine.,6,2,6,2,2,7,2,2,2,6,2,2,2,2,2,1,6,7,6,7,6,7,7,6,6,94,85,93,80,95,100,89,94,91,86,91,92,94,85,6,7,6,6,6,7,Yes,Yes,No,10,15,10,6,6,4.06,6,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,7,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,1,4.08,Protestant,,Meat-eater,Thank you for the survey.,5.13,33,Male,South,Black,5,27500,75855,166,0,0,0,0,0,0,0,1,0,2,high,18_34,25000_49999,1.190499791
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,5,5,6,4,1.54,2.62,3.7,1.72,1.6,1.84,1.42,1.3,1.24,1.9,1.36,4.96,Not sure,Not sure,Not sure,2,Not sure,4,4,7,3,3,3,2,2,4,4,2,4,5,4,4,4,4,4,7,4,4,4,5,4,4,6,24,82,53,9,19,17,8,56,8,53,15,9,8,7,4,4,4,4,1,No,Not sure,No,0,20,35,7,7,3.52,5,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Not sure,4,3,4,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.92,None,,Meat-eater,,14.23,24,Female,South,Hispanic,5,47500,78222,167,1,0,0,0,1,1,1,0,0.6,4,high,18_34,25000_49999,1.012034552
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,4,3,3,4,4.54,3.16,3.7,3.34,4.66,2.32,3.34,3.76,3.4,3.28,4.54,3.94,No,No,No,5,It's too fast.,3,5,5,6,6,1,6,6,6,5,6,6,6,6,7,7,5,3,6,4,4,5,7,7,6,12,21,73,70,60,30,22,33,23,91,38,71,84,88,6,5,7,5,7,1,No,Not sure,Not sure,10,15,20,6,2,2.32,2,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,1.64,Agnostic,,Meat-eater,,12.32,43,Female,South,Asian,10,67500,35811,168,1,0,0,0,0,0,0,1,0,5,bachelors,35_54,50000_74999,0.867064635
(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1.06,1.06,1,1.06,1,1.06,1.06,1,1,1.06,1.06,1,No,No,Yes,5,It's too fast.,2,6,7,7,6,1,7,7,1,7,6,6,6,7,7,7,1,1,1,1,1,1,1,1,1,1,0,5,5,1,1,0,1,1,0,1,1,1,1,3,5,1,1,2,1,No,Not sure,No,-1,-1,-1,5,2,1,1,One with humans,Very concerned,Not very likely,Strongly support,Strongly support,6,3,2,2,(2) agree,No,No,No,"[""None of the above""]",0,1,3,None,,Meat-eater,,14.72,71,Female,Midwest,Other (Non-Hispanic),13,12500,47960,169,1,0,0,0,0,0,0,1,0,6,post_grad,55_,_24999,0.830929305
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(2) yes,(4) probably no,(5) no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,4,5,4,5,5,4.96,5.08,4.72,4.66,5.26,3.28,5.02,5.62,4.6,4.66,4.72,5.08,Yes,Yes,Not sure,5,It's fine.,6,3,5,4,4,4,3,4,4,5,3,2,4,4,5,4,5,5,5,3,4,4,6,6,6,36,39,43,45,41,45,40,45,48,46,46,41,37,39,6,4,6,3,3,4,Not sure,Yes,No,80,80,100,6,2,2.8,3,One with humans,Somewhat concerned,Somewhat likely,Not sure,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",1,3,3.92,Catholic,,Meat-eater,,48.53,48,Female,South,Hispanic,9,42500,78332,170,0,0,0,0,0,0,0,1,0,2,associates,35_54,25000_49999,0.890402365
(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,5,4,2,5,1,3.46,3.28,5.44,3.46,3.7,5.08,6.7,4.48,6.7,6.7,3.7,6.76,Not sure,Not sure,Yes,7,It's fine.,5,6,2,6,4,5,7,5,4,3,4,2,5,7,7,7,7,7,6,7,6,7,6,7,7,96,94,71,58,53,53,95,94,96,98,97,98,70,95,7,6,7,6,7,2,Not sure,Yes,Not sure,0,1,1,1,6,5.8,7,One without humans,Very concerned,Not very likely,Somewhat oppose,Strongly support,6,7,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,None,,Meat-eater,,21.9,38,Female,Northeast,Black,5,2500,7018,171,1,0,0,0,0,0,0,1,0,3,high,35_54,_24999,0.893003222
(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,4,5,4,2.08,2.02,2.56,1,2.2,1,4,5.02,3.04,2.02,4,2.02,No,Not sure,Not sure,3,It's too fast.,5,5,5,6,5,2,5,3,3,6,5,5,5,6,6,6,2,1,2,1,2,1,4,4,2,41,33,60,50,45,48,42,48,37,54,20,47,48,47,2,1,2,4,4,1,No,Not sure,No,40,25,35,5,5,1,3,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,3,6,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,2.28,Atheist,,Meat-eater,,17.23,30,Female,South,Hispanic,8,42500,77043,172,1,0,0,0,0,1,0,0,0.2,3,some_college,18_34,25000_49999,1.087367384
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(2) yes,(5) no,(6) definitely no,(5) no,(3) probably yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,5,5,5,5,3,2.32,2.62,3.52,2.74,2.02,1.3,5.62,6.16,5.8,5.86,6.4,5.8,No,No,No,2,It's too fast.,3,6,7,5,5,1,7,5,7,6,7,7,7,7,7,7,6,1,6,5,2,5,7,6,6,30,42,73,64,64,73,31,76,71,76,39,73,41,37,6,6,6,6,7,6,No,Not sure,No,0,0,0,7,7,1.24,1,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,7,6,7,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,1.96,Protestant,,Meat-eater,None,17.05,63,Female,Midwest,Black,8,27500,46254,173,0,0,0,0,1,1,1,0,0.6,5,some_college,55_,25000_49999,1.054075371
No opinion,(4) probably no,(4) probably no,(2) yes,No opinion,(5) no,No opinion,(4) probably no,(5) no,No opinion,No opinion,(6) definitely no,No opinion,(5) no,No opinion,(3) probably yes,2,3,2,3,3,4.42,3.76,4.48,4,3.46,3.34,4.48,4.6,4.42,3.4,3.4,4.42,No,Not sure,Not sure,3,Not sure,5,6,6,5,5,3,6,6,5,6,5,5,6,3,7,3,1,1,1,2,2,1,1,1,2,40,40,41,37,40,61,36,43,42,40,39,57,42,40,1,1,2,1,5,1,No,Not sure,Not sure,1,1,1,2,5,4.72,5,One with humans,Not sure,Not very likely,Somewhat oppose,Somewhat oppose,5,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.72,Undisclosed,Nothing,Other restrictions,,13.68,53,Male,West,Black,5,2500,95823,174,1,1,0,0,0,0,0,1,0,3,high,35_54,_24999,0.98161914
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,6,6,6,5,7,6.22,5.62,4.36,5.5,7,5.38,5.74,4.72,4.36,4.12,5.08,5.68,Not sure,Yes,Yes,1,It's too slow.,6,1,1,1,1,1,3,2,5,5,2,5,5,1,1,1,6,4,6,6,5,4,7,6,5,69,64,67,75,54,100,69,100,91,100,100,80,0,28,6,4,4,3,5,1,Not sure,Yes,Not sure,0,0,0,6,5,7,7,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,7,5,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.96,Muslim,,Other restrictions,,20.02,21,Male,Midwest,Asian,9,22500,56258,175,0,1,0,1,1,1,1,0,0.8,2,associates,18_34,_24999,0.828133432
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,7,1,7,1,5.02,5.08,3.04,1.96,2.62,1.96,5.86,6.22,2.86,1.48,3.04,6.04,Not sure,No,Not sure,7,It's too slow.,6,7,7,4,7,1,7,4,1,6,7,7,7,6,6,6,4,4,4,4,4,4,7,7,7,100,0,79,8,11,23,13,8,24,19,21,17,100,63,6,3,6,7,7,4,No,Not sure,Not sure,2030,2050,2040,5,6,1,1,One with humans,Very concerned,It is already more intelligent than people,Not sure,Not sure,6,2,6,6,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3,None,,Other restrictions,It was a very interesting survey about the AI robot,30.42,36,Male,West,Asian,8,37500,95207,176,1,1,1,1,1,1,0,0,0.8,2,some_college,35_54,25000_49999,1.220829151
(5) no,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,2,4,2,2,4,3.88,3.88,4.12,3.94,4,2.5,4.18,4.54,3.7,1.9,4.36,3.94,No,Yes,Yes,5,Not sure,6,2,2,6,6,2,6,6,4,4,3,6,6,4,7,7,4,4,4,2,1,4,4,4,2,0,13,4,9,13,6,11,7,8,55,12,55,12,5,4,4,6,5,7,4,Not sure,Not sure,Not sure,100,200,300,5,2,2.02,2,One with humans,Not very concerned,Not sure,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3.08,Protestant,,Meat-eater,None,20.43,49,Male,West,Hispanic,5,2500,90250,177,0,0,0,1,0,0,0,0,0.2,2,high,35_54,_24999,0.960471424
No opinion,(5) no,No opinion,(5) no,No opinion,No opinion,(5) no,No opinion,No opinion,(5) no,(5) no,No opinion,No opinion,No opinion,(5) no,(5) no,2,2,2,2,2,1.9,1.84,1.84,1.9,1.84,1.9,1.42,1.36,1.6,1.48,1.06,1.66,Not sure,Not sure,Yes,6,It's too fast.,1,3,1,6,6,6,6,6,5,2,5,6,6,6,6,7,4,3,4,7,4,6,4,4,4,14,25,12,13,14,14,14,15,14,16,11,16,40,55,4,4,4,4,4,1,Not sure,Not sure,Not sure,0,0,0,3,2,1.78,2,One with humans,Very concerned,It is already more intelligent than people,Somewhat support,Somewhat support,5,5,4,6,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.96,Catholic,,Meat-eater,,20.57,42,Female,West,Hispanic,7,37500,87124,178,0,0,0,0,0,0,0,1,0,7,some_college,35_54,25000_49999,1.068088145
(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,3,5,4,1.96,1.42,1.48,1.72,2.44,3.1,4.48,4.18,2.44,2.26,2.68,1.3,No,No,Not sure,5,It's fine.,4,2,7,2,4,4,4,4,2,6,2,2,4,5,3,7,3,1,5,1,4,1,2,2,2,23,36,65,64,5,67,78,57,38,63,73,61,9,34,5,3,3,2,2,2,Not sure,Not sure,Not sure,0,0,3,7,5,1.72,1,One with humans,Not at all concerned,Not at all likely,Not sure,Not sure,6,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,2,2.96,Catholic,,Meat-eater,,21.8,74,Female,Midwest,Black,9,12500,45224,179,0,0,0,0,0,0,0,1,0,4,associates,55_,_24999,0.725450927
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(2) yes,(4) probably no,(6) definitely no,(3) probably yes,(2) yes,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,2,4,4,2.14,2.74,1.84,1.42,1.84,1,1,1,1,1,1,1,No,No,Yes,7,Not sure,2,4,7,7,7,1,7,7,7,1,7,7,7,7,7,7,1,1,4,2,5,1,4,4,4,0,0,81,1,0,30,0,0,0,0,0,0,0,0,4,4,4,4,4,4,No,No,No,-1,-1,-1,6,1,1,1,One with humans,Not very concerned,Not at all likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,No,"[""None of the above""]",0,2,1,Atheist,,Meat-eater,,39.5,35,Female,South,Black,8,47500,23324,180,1,0,0,0,0,0,0,1,0,6,some_college,35_54,25000_49999,1.109919296
(5) no,(1) definitely yes,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,5,5,7,6,3.52,4.84,5.08,5.56,5.68,6.28,3.64,3.4,3.4,3.16,4.3,3.46,Yes,Yes,Yes,6,It's too fast.,7,3,7,3,5,3,3,3,3,7,3,3,3,5,7,7,3,3,3,3,3,5,7,7,5,66,68,72,85,22,80,80,92,68,77,82,84,90,62,3,3,3,7,3,6,Yes,Not sure,Yes,3,0,7,5,6,2.32,3,One with humans,Not very concerned,Not very likely,Strongly support,Somewhat oppose,7,5,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.52,Catholic,,Meat-eater,Its an interesting survey.Thanks for giving me participate on it.,26.87,40,Male,South,Hispanic,10,137500,75224,181,0,0,0,0,1,0,1,0,0.4,1,bachelors,35_54,100000_,0.997703835
(6) definitely no,(3) probably yes,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,3,4,1,3.34,2.38,4.18,1.3,3.4,1.18,1.36,3.52,1.36,1.42,2.08,2.38,No,Not sure,No,2,It's too fast.,2,4,4,4,5,3,3,3,3,4,4,5,6,4,4,4,1,1,1,1,1,1,2,3,3,6,18,52,26,37,18,11,16,12,19,9,15,20,28,3,1,2,1,1,1,No,Not sure,No,8,15,12,1,1,1.18,2,One without humans,Not sure,Not sure,Strongly oppose,Not sure,6,5,3,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Agnostic,,Meat-eater,,13.45,50,Male,South,Hispanic,10,112500,78748,182,1,0,0,0,0,0,0,1,0,6,bachelors,35_54,100000_,0.997703835
(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,6,6,6,6,6,6.58,5.92,6.16,5.56,6.28,5.14,6.46,5.62,6.4,6.34,5.8,5.86,Yes,Yes,Yes,5,It's fine.,6,3,6,6,6,3,3,3,7,6,3,5,3,2,3,6,5,6,3,6,5,6,7,6,6,90,74,80,92,82,84,83,73,83,88,90,89,42,60,6,5,6,6,7,5,Yes,Yes,No,2,3,10,7,6,5.62,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,7,7,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3.16,Catholic,,Other restrictions,The future robots need to improve along with us.,8.12,27,Female,West,Hispanic,11,175000,90603,183,0,1,0,0,1,1,1,0,0.6,2,post_grad,18_34,100000_,0.91123888
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,5,7,6.94,6.94,7,6.94,7,7,7,6.94,6.88,6.88,6.94,7,Yes,Yes,Yes,6,It's fine.,6,1,7,2,2,2,1,1,1,7,1,1,1,7,1,1,6,7,7,7,1,6,7,6,6,100,100,100,99,100,99,100,99,100,100,100,100,98,99,6,7,7,1,4,6,Yes,Yes,Yes,1,5,5,5,5,6.28,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,7,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,5,2.44,None,,Meat-eater,,11.58,54,Female,West,Asian,11,112500,85209,184,1,0,0,0,0,0,1,0,0.2,2,post_grad,35_54,100000_,0.903776727
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1.06,1,1.06,1.06,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,7,5,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,No,No,0,0,0,6,1,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,7,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Protestant,,Meat-eater,none,11.9,56,Female,West,Hispanic,9,62500,85351,185,0,0,0,0,0,0,1,0,0.2,7,associates,55_,50000_74999,0.850960616
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(4) probably no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,5,4,2,4,4,3.52,2.62,2.68,3.28,4.06,4,1.3,1.96,1.78,1.3,2.44,2.02,Not sure,No,Yes,7,It's too fast.,3,5,6,5,6,2,5,6,4,4,3,5,6,7,6,7,4,1,2,2,1,1,5,4,3,32,27,69,56,17,58,38,24,31,16,34,56,10,31,4,3,3,2,5,2,Not sure,Yes,No,15,40,40,6,3,1.3,1,One with humans,Somewhat concerned,It is already more intelligent than people,Somewhat support,Not sure,5,6,6,7,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.88,Catholic,,Meat-eater,,13.82,35,Female,Midwest,Black,5,2500,55032,186,0,0,0,0,1,0,1,0,0.4,5,high,35_54,_24999,0.839524135
(4) probably no,(2) yes,(5) no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,6,6,6,6,5,4.66,4.78,6.1,4.48,5.5,4.12,5.26,4.66,4.66,4.66,5.8,4.42,Not sure,Not sure,Yes,5,Not sure,3,5,6,5,2,5,3,5,1,7,6,7,6,2,3,3,2,1,3,2,2,2,3,2,3,40,14,58,71,65,34,22,26,73,81,37,34,50,65,5,1,2,2,1,2,No,Not sure,No,2,0,5,5,6,7,6,One with humans,Not very concerned,Not at all likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.16,Protestant,,Meat-eater,,37.08,70,Male,Midwest,Black,5,37500,44412,187,0,0,0,0,0,0,1,0,0.2,5,high,55_,25000_49999,1.129187646
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,4,4,3.4,1.96,4.06,1.06,2.44,1.24,1.3,1.66,1.12,4.84,1.06,2.56,No,No,No,4,It's too fast.,1,5,3,7,7,2,7,7,2,7,7,7,6,4,7,7,5,4,4,1,2,5,6,6,6,0,5,77,79,12,15,0,54,80,83,0,74,81,32,5,3,6,7,7,1,No,Yes,No,5,8,7,1,2,1.6,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,1,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1,Agnostic,,Meat-eater,,12.02,40,Female,South,Black,9,42500,22902,188,1,0,0,0,0,0,1,0,0.2,7,associates,35_54,25000_49999,0.910007296
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,5,4,5,4,4,5.2,4.84,5.08,4.66,4.9,5.14,4.54,5.38,2.8,1.78,5.44,2.5,Not sure,No,Not sure,3,It's too fast.,5,2,6,3,5,5,3,4,5,5,3,5,5,3,5,4,4,2,4,2,2,3,7,4,4,21,23,33,39,28,26,29,42,24,24,25,52,26,38,4,3,4,2,4,4,Not sure,Not sure,No,3,3,8,5,3,1.3,1,One without humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,1.28,Atheist,,Meat-eater,,28.42,40,Female,West,Other (Non-Hispanic),10,37500,91316,189,1,0,0,0,1,0,1,0,0.4,3,bachelors,35_54,25000_49999,0.960255693
(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,3,2.32,2.38,2.5,2.32,1.96,2.26,2.68,1.9,2.08,2.14,2.62,1.9,Not sure,No,Yes,6,It's too fast.,4,4,4,3,4,4,4,4,4,5,2,3,5,3,3,3,4,4,4,3,3,3,4,4,4,19,29,16,21,20,29,31,14,33,17,13,21,18,15,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,4,4,2.44,4,One with humans,Not sure,Not sure,Not sure,Not sure,4,4,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,1.84,Other,Christian evangelical,Meat-eater,This whole survey about artificial intelligence was not my subject and I could never indulge in the thought of dealing with AL for any reason,31.53,52,Female,South,Black,10,17500,30331,190,0,0,0,0,0,0,0,1,0,4,bachelors,35_54,_24999,0.756157193
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,1,4,4,1.18,1.06,1.12,1.12,1.18,1.12,1.12,2.5,1.12,1.18,1.18,1.18,No,Not sure,Yes,4,Not sure,4,7,4,7,4,4,4,4,4,4,7,7,7,4,4,4,1,1,4,4,1,1,4,4,1,0,1,7,2,0,0,10,0,1,1,0,0,19,0,4,1,4,4,4,1,Not sure,Not sure,Not sure,1,1,1,1,1,3.52,5,One with humans,Not sure,Not sure,Not sure,Not sure,6,5,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.88,Protestant,,Meat-eater,,14.03,73,Female,South,Black,5,12500,22301,191,0,0,0,0,0,0,0,1,0,4,high,55_,_24999,0.850616417
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,4,4,4,4.6,4.42,4.66,4.54,5.26,4.66,5.32,5.38,4.9,2.86,5.14,4.12,Not sure,Not sure,Not sure,5,Not sure,4,4,1,4,4,4,4,4,4,4,2,2,2,4,4,4,1,1,4,4,1,1,6,4,4,25,24,23,26,20,20,22,23,27,25,26,20,26,27,4,4,4,4,5,1,Not sure,Not sure,Not sure,10,20,10,1,1,4.48,4,One with humans,Not at all concerned,Not sure,Not sure,Not sure,4,2,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.68,Protestant,,Meat-eater,,14.43,44,Female,Midwest,Black,11,77500,48439,192,0,0,0,0,0,0,0,1,0,4,post_grad,35_54,75000_99999,0.912403106
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,4,4,4,4,4,3.46,3.1,3.34,3.64,3.28,2.32,4.06,4.72,4.9,3.76,4.48,4.78,Not sure,Not sure,Not sure,4,Not sure,4,2,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,4,4,2,2,4,4,4,50,50,50,50,50,50,50,50,50,50,50,50,50,50,4,4,4,4,6,4,Not sure,Not sure,Not sure,50,50,100,5,3,2.62,4,One with humans,Not very concerned,Not very likely,Not sure,Not sure,4,6,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,98.32,53,Female,West,Hispanic,9,37500,88061,193,0,0,0,0,0,0,0,1,0,4,associates,35_54,25000_49999,0.875710521
(5) no,(5) no,(4) probably no,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,5,7,4,4,4,6.28,5.56,5.74,5.5,5.86,5.86,5.98,6.16,6.04,5.92,5.98,5.86,Not sure,Not sure,Yes,4,It's too fast.,4,6,6,5,6,4,6,4,4,4,3,3,3,7,7,7,4,4,4,4,4,4,6,6,6,94,83,84,88,87,87,86,86,83,80,88,86,93,93,7,7,7,7,7,7,Not sure,Not sure,Not sure,10,20,20,1,4,6.16,5,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,9.18,72,Female,West,Asian,10,27500,94607,194,0,0,0,0,0,0,0,1,0,4,bachelors,55_,25000_49999,0.844418385
(1) definitely yes,(4) probably no,(4) probably no,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,7,7,7,7,5,5.86,7,4.84,4.78,7,7,7,6.1,6.52,5.56,5.56,6.1,Yes,Yes,Yes,6,It's fine.,3,6,4,6,7,2,6,5,7,7,6,6,6,3,2,1,5,5,1,3,3,7,7,7,5,95,73,35,76,88,74,73,78,64,75,72,92,40,71,7,7,7,5,5,3,Yes,No,No,2,1,1,7,7,5.8,7,One with humans,Very concerned,Very likely,Somewhat support,Strongly support,5,7,5,5,(2) agree,Yes,Yes,Yes,"[""None of the above""]",4,1,3.12,Protestant,,Meat-eater,,10.17,21,Male,Midwest,Black,6,57500,46113,195,0,0,0,0,0,0,0,1,0,5,high,18_34,50000_74999,1.141767411
(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,7,6,5,7,6,6.82,6.16,6.94,6.82,6.46,6.94,6.16,6.34,6.82,6.64,7,7,Yes,Yes,Yes,7,It's fine.,7,7,7,7,6,7,6,7,5,5,7,7,7,6,7,5,5,7,7,7,6,7,5,6,7,97,93,94,83,87,89,94,88,93,94,92,91,95,77,6,7,3,7,7,7,No,Yes,Yes,2,1,1,7,7,6.88,7,One without humans,Very concerned,Very likely,Strongly support,Somewhat support,6,7,7,5,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,4,4.8,Protestant,,Vegetarian,the servey is very good,11.42,40,Male,South,Hispanic,11,137500,37129,196,0,1,1,0,1,0,0,0,0.4,1,post_grad,35_54,100000_,1.065098868
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1.18,1.06,1.12,1.06,1.06,1.06,1.06,1.06,1.12,1.06,1.06,1.06,No,Yes,Yes,1,It's too fast.,1,7,5,7,7,1,7,7,6,7,1,7,7,1,7,7,1,1,7,1,1,1,3,1,2,1,2,2,1,99,2,0,99,1,99,0,35,99,99,1,1,5,1,1,1,No,No,No,0,0,0,2,3,2.08,1,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.52,None,,Meat-eater,I don't trust robots at all. I'm older so I won't be dealing much with robots. But I don't trust them!!!!!,20.98,54,Female,West,Hispanic,8,112500,80923,197,1,0,0,0,0,1,1,0,0.4,7,some_college,35_54,100000_,1.050419331
No opinion,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Yes,7,Not sure,7,7,7,7,7,7,7,7,7,7,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,0,50,0,50,0,0,0,0,0,0,50,0,0,0,7,1,7,7,7,7,Yes,Yes,No,1,1,1,7,7,1,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,No Comment,19.42,62,Male,West,Black,5,32500,92586,198,0,0,0,0,0,0,0,1,0,1,high,55_,25000_49999,1.147098034
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,2,2,2,2,1,1,1,1,1,1,1.06,1.06,1.06,1.06,1.06,1.06,No,No,Yes,7,It's too fast.,5,6,7,7,7,1,7,7,6,7,7,7,7,7,7,7,5,2,6,5,2,5,7,6,6,0,0,0,0,0,80,66,0,1,0,0,4,0,0,5,3,5,3,6,2,No,Yes,No,0,0,0,7,5,1,3,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,3,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1,None,,Meat-eater,,12.9,66,Male,West,Asian,10,37500,98057,199,1,0,0,0,0,0,0,1,0,3,bachelors,55_,25000_49999,0.971925764
(6) definitely no,(6) definitely no,(5) no,(4) probably no,(4) probably no,(6) definitely no,(2) yes,(5) no,(5) no,No opinion,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,3,6,3,5,5,4.24,2.86,3.82,4.24,4.24,4.12,3.52,2.14,3.1,3.04,3.4,2.86,No,No,Yes,1,It's too fast.,6,5,6,5,6,7,6,6,7,7,6,5,7,6,7,4,4,4,4,3,2,1,3,2,3,13,23,57,40,26,33,27,24,15,19,16,26,59,19,4,4,4,4,4,4,Not sure,No,Yes,1,1,1,5,1,1.84,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Catholic,,Other restrictions,,13.82,55,Female,West,Hispanic,9,82500,91763,200,0,1,0,0,0,0,0,1,0,2,associates,55_,75000_99999,0.84184169
(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(5) no,(4) probably no,(3) probably yes,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,3,3,3,5,4,4.84,5.08,3.94,3.46,5.02,2.5,1,2.5,1,1,2.8,2.56,No,No,Not sure,3,It's too fast.,2,5,6,6,6,2,3,5,4,5,5,5,6,6,6,6,5,3,5,5,2,4,5,5,5,48,33,73,49,51,51,45,53,68,56,57,61,62,59,6,5,5,5,6,5,No,Yes,No,0,0,2,7,6,1,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,5,5,5,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.32,Protestant,,Meat-eater,,22.02,58,Female,South,Hispanic,11,77500,33033,201,0,0,0,0,0,1,1,0,0.4,6,post_grad,55_,75000_99999,0.904542048
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,4,4,5,4,2.8,4,4.42,3.34,4,1.06,1.06,1,1.06,1,1,Not sure,Not sure,Yes,7,Not sure,6,1,5,7,7,1,4,4,4,4,4,4,4,6,7,7,2,1,1,1,1,1,1,1,1,1,1,2,0,1,28,1,1,1,2,1,20,27,1,1,1,1,1,1,1,No,No,No,0,-1,-1,1,1,4,4,One with humans,Not at all concerned,Not very likely,Strongly support,Strongly support,6,5,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.48,Protestant,,Meat-eater,,16.33,61,Female,Midwest,Hispanic,10,37500,43123,202,0,0,0,0,0,0,0,1,0,2,bachelors,55_,25000_49999,0.837048998
(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,5,5,3,1,5,4.42,2.5,2.62,3.7,4.36,3.88,2.2,2.68,1.66,1,2.02,2.74,No,No,Yes,7,It's too fast.,3,2,7,6,6,2,6,6,6,7,6,5,5,1,5,6,1,1,6,2,1,2,4,4,4,2,44,58,45,40,47,42,47,62,44,61,38,63,44,2,1,2,1,1,2,Not sure,No,Not sure,0,0,0,6,6,1.24,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.64,Protestant,,Other restrictions,,21.47,58,Male,Northeast,Black,11,67500,18102,203,0,1,0,0,0,0,1,0,0.2,5,post_grad,55_,50000_74999,1.107647216
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,3,3,5,3,3.4,1.54,3.34,3.7,4.3,1.6,2.44,4.12,1.48,2.14,3.16,3.04,No,Not sure,Yes,7,It's too fast.,5,2,3,6,7,1,7,7,7,7,6,5,6,6,7,7,2,1,2,2,2,2,3,2,1,8,7,84,56,59,52,88,55,66,58,66,92,3,38,3,1,5,1,7,1,No,No,No,0,5,1,5,5,1.48,2,One with humans,Not at all concerned,Not very likely,Strongly support,Strongly support,6,5,2,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Protestant,,Meat-eater,no comments,27.88,60,Female,Midwest,Black,10,137500,64081,204,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.841327454
(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,5,5,5,5,5,4.06,4.12,4.06,4,4.12,4.18,4.18,4.6,3.88,3.7,4.12,4.24,Yes,Not sure,Yes,6,It's too fast.,3,5,7,6,6,3,4,6,6,6,6,6,6,4,4,4,4,3,4,5,4,4,6,6,6,37,45,52,52,56,39,41,46,42,50,39,49,42,45,5,5,3,4,4,6,Not sure,Yes,Not sure,0,0,0,3,3,1.36,3,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.04,Protestant,,Meat-eater,,11.78,56,Female,West,Hispanic,10,137500,80620,205,0,0,0,0,0,0,1,0,0.2,5,bachelors,55_,100000_,0.836259201
(4) probably no,(3) probably yes,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(3) probably yes,4,5,5,6,4,4.6,4.24,4.6,4.3,5.2,5.14,5.2,5.38,4.18,4.18,4.72,5.32,Not sure,Not sure,Yes,6,It's too fast.,2,6,6,5,6,2,5,6,5,6,5,6,6,6,6,7,6,4,6,4,2,4,6,4,4,2,8,22,9,9,6,2,10,3,11,12,23,8,8,4,5,6,4,6,4,Not sure,Not sure,Not sure,0,0,0,6,6,1.54,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Protestant,,Meat-eater,none,18.2,57,Female,West,Hispanic,8,67500,94509,206,0,0,0,0,0,0,0,1,0,6,some_college,55_,50000_74999,1.037901138
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,5,1,7,7,7,4.12,4.3,4.54,4.3,4.3,4.06,4.18,3.58,4.12,4.66,4.18,4.54,Not sure,Not sure,No,7,It's fine.,6,6,6,6,6,6,6,6,6,6,6,6,6,7,7,7,6,6,6,7,7,6,7,6,7,54,53,64,60,53,57,57,51,58,62,55,54,52,47,6,6,6,1,7,1,Not sure,Not sure,Not sure,0,0,0,5,2,4.54,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1.6,None,,Meat-eater,,17.75,54,Female,South,Black,6,52500,20019,207,1,0,0,1,0,1,0,0,0.4,2,high,35_54,50000_74999,1.023337558
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(2) yes,(5) no,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,2,2,5,5,1,4.78,2.68,1.36,1.72,1.36,3.1,3.22,5.86,1.54,2.08,1.06,1.36,No,No,Yes,6,It's too fast.,1,5,6,7,7,7,6,6,3,7,6,7,7,6,7,7,2,1,6,1,1,7,2,7,6,23,80,77,22,88,10,79,82,73,29,83,22,88,85,1,6,7,1,1,1,No,No,No,3,5,3,6,7,1.12,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,1,3.24,Catholic,,Meat-eater,,50,55,Male,West,Asian,9,72500,91803,208,0,0,0,0,0,0,0,1,0,7,associates,55_,50000_74999,0.972651491
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,3,3,2.56,5.44,2.5,2.68,2.62,1.6,2.2,1.96,2.14,2.08,1.78,1.48,Not sure,No,Yes,7,It's too fast.,2,7,1,7,7,7,7,7,7,7,7,7,7,7,7,7,3,1,1,3,3,3,3,3,6,100,100,100,100,100,100,100,100,100,100,100,100,100,100,6,3,6,6,6,3,Yes,Yes,Not sure,0,0,0,6,3,3.28,3,One with humans,Very concerned,Somewhat likely,Strongly oppose,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,3.04,Protestant,,Meat-eater,,16.93,30,Female,West,Black,5,2500,93618,209,0,0,0,1,0,0,0,0,0.2,6,high,18_34,_24999,0.853907983
(5) no,(5) no,(5) no,(2) yes,(5) no,No opinion,(2) yes,(5) no,(4) probably no,(2) yes,(2) yes,(5) no,(4) probably no,(5) no,No opinion,(5) no,3,5,3,6,6,6.16,6.1,5.8,6.34,5.92,1.54,5.8,2.02,6.16,4.18,6.1,6.1,Yes,Not sure,No,2,Not sure,6,2,6,2,2,3,2,5,6,6,2,2,5,2,2,2,2,6,1,6,2,6,5,3,5,17,12,86,36,15,87,89,96,91,16,22,87,13,93,5,6,6,2,5,3,Not sure,Not sure,Not sure,0,0,1,2,5,5.32,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Not sure,6,5,6,5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",4,4,4.16,Muslim,,Meat-eater,This ai survey was good great to answer all questions,17.13,40,Male,South,Asian,1,2500,74455,210,0,0,0,0,0,1,0,0,0.2,2,less_than_high,35_54,_24999,0.994952826
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,2.62,2.14,2.44,2.44,2.56,1.54,4.96,3.76,5.56,5.86,4.96,5.5,No,Yes,Yes,7,It's too fast.,1,1,6,7,7,1,7,7,6,1,4,6,7,7,7,7,1,2,6,1,2,1,3,4,2,63,52,63,56,54,44,58,66,61,71,50,56,55,53,1,1,1,1,1,2,Not sure,Not sure,No,0,5,1,5,5,3.16,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,3,5,6,7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.08,Other,Christian,Other restrictions,,12.42,62,Male,South,Black,9,52500,77071,211,0,1,0,0,0,0,0,1,0,7,associates,55_,50000_74999,1.017815785
(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(5) no,5,5,3,3,5,6.82,4.06,5.56,6.1,6.58,4,4,4.12,4.06,4.06,4.06,4,Yes,Yes,Yes,6,It's fine.,5,3,6,2,2,5,2,5,5,5,5,3,5,6,7,6,5,5,5,6,2,6,6,7,6,52,81,51,51,51,51,51,69,74,51,70,80,52,51,5,5,2,6,7,5,Not sure,Yes,No,40,20,30,2,2,4,3,One without humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,Great survey,11.65,36,Female,South,Black,10,137500,75227,212,0,0,0,0,0,0,0,1,0,3,bachelors,35_54,100000_,0.885900194
(5) no,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,5,4,4,3.88,3.82,4.18,3.7,4.3,4.12,3.7,4.66,4.54,2.32,3.64,3.34,Not sure,No,Not sure,7,It's too fast.,7,1,7,1,1,1,1,1,1,7,4,4,2,7,7,7,4,1,1,4,1,1,7,4,3,1,0,52,54,1,58,55,0,54,0,44,52,31,14,7,1,4,1,7,4,No,No,No,0,-1,0,1,2,1.24,5,One with humans,Not at all concerned,Not sure,Strongly oppose,Strongly oppose,7,1,2,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.48,Undisclosed,,Meat-eater,,45.08,35,Female,South,Hispanic,6,87500,20772,213,1,0,0,0,0,0,1,0,0.2,1,high,35_54,75000_99999,0.990561199
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,3,3,5,3,3.58,3.28,3.58,2.68,4.9,3.58,4.36,3.1,3.28,2.74,4.48,3.28,No,No,Yes,5,Not sure,5,5,6,6,6,2,5,5,5,6,6,6,6,5,6,5,2,2,2,3,2,6,5,5,5,43,34,39,31,28,43,41,39,36,33,37,57,38,29,5,2,3,2,5,2,No,No,No,0,10,0,6,3,3.16,2,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.32,None,,Meat-eater,This was interesting. Thanks!,9.73,48,Female,Northeast,Hispanic,5,27500,1746,214,1,0,0,0,0,0,1,0,0.2,3,high,35_54,25000_49999,1.040906103
(5) no,(5) no,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(1) definitely yes,No opinion,(5) no,No opinion,(3) probably yes,2,3,2,3,4,4.12,4.24,3.4,3.46,4.24,3.52,3.76,3.4,3.34,3.76,4.24,4,No,Not sure,Yes,6,It's too fast.,5,2,6,5,6,3,2,5,4,6,5,5,5,6,7,7,2,2,5,5,4,2,6,4,4,29,28,43,40,39,39,28,11,33,31,28,42,30,35,6,2,4,1,4,1,No,Yes,No,2055,2050,2060,3,3,2.74,2,One without humans,Somewhat concerned,It is already more intelligent than people,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,Agnostic,,Vegetarian,,106.52,30,Female,West,Asian,11,92500,98121,215,1,1,0,0,1,0,1,0,0.4,3,post_grad,18_34,75000_99999,0.901734021
(2) yes,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(3) probably yes,(2) yes,(5) no,(2) yes,(3) probably yes,2,5,3,5,5,5.26,6.34,5.38,6.7,6.52,5.38,5.8,5.68,6.58,4.6,4.9,6.82,Yes,Yes,No,5,It's too fast.,6,7,5,6,5,7,7,7,5,6,6,6,7,3,6,6,6,5,6,7,5,5,6,6,7,95,76,90,98,88,82,78,71,70,80,99,81,88,76,1,1,4,6,1,5,No,No,No,2040,2050,2050,7,6,2.38,5,One with humans,Very concerned,Somewhat likely,Strongly support,Somewhat oppose,6,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3.96,Agnostic,,Meat-eater,,12.47,33,Female,Midwest,Hispanic,5,82500,55433,216,1,0,0,0,0,0,0,1,0,2,high,18_34,75000_99999,0.960206469
(3) probably yes,(1) definitely yes,(4) probably no,(1) definitely yes,(3) probably yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,5,6,6,7,7,6.22,5.86,6.76,5.98,5.98,6.7,6.34,6.4,6.58,6.1,6.76,6.16,Yes,Yes,Yes,7,It's fine.,1,7,7,2,2,2,6,5,6,5,2,5,6,6,7,7,5,6,7,7,5,7,5,6,4,15,28,88,65,66,71,33,62,68,39,31,15,43,75,5,7,3,7,7,3,Yes,Yes,Not sure,3,2.5,3,7,6,6.52,7,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,5,6,7,6,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,1.2,Catholic,,Vegetarian,Thanks for allowing me to express my opinions on this topic.,12,57,Male,Northeast,Hispanic,10,32500,10462,217,0,1,1,1,1,1,1,0,1,7,bachelors,55_,25000_49999,1.02481656
(4) probably no,(5) no,(5) no,(6) definitely no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(6) definitely no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,4,4,2,4,4,3.34,1.48,3.34,4.36,5.08,1.24,4.84,6.34,2.74,4.18,6.88,4.6,Not sure,Not sure,Yes,5,It's too slow.,6,6,2,6,6,2,3,2,3,4,6,6,6,6,6,6,4,4,5,4,4,4,6,5,6,81,98,67,98,92,90,87,90,97,95,92,99,53,99,5,4,6,4,4,2,Not sure,Not sure,Not sure,1,1,1,3,6,1.66,4,One with humans,Not sure,Not at all likely,Not sure,Not sure,4,4,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2,None,,Meat-eater,THANK YOU,16.87,54,Female,South,Black,5,2500,75232,218,1,0,0,0,0,0,0,1,0,2,high,35_54,_24999,0.867148228
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,6,6,6,6,6,6.28,6.52,6.76,6.52,6.7,6.46,6.58,5.74,6.58,6.46,6.46,6.4,Yes,Yes,Yes,7,It's fine.,7,5,6,5,6,6,6,7,7,4,3,5,5,4,4,4,5,6,5,7,7,6,7,7,7,90,86,79,88,87,89,88,92,88,90,84,83,91,87,7,7,7,7,7,7,Not sure,Yes,Not sure,0,0,1,7,6,6.46,7,One without humans,Not sure,Not sure,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,2,3.16,Hindu,,Vegetarian,Best survey,6.7,43,Female,Northeast,Asian,11,72500,8831,219,0,1,0,0,0,0,1,0,0.2,1,post_grad,35_54,50000_74999,0.953233813
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,2.5,2.32,2.5,2.44,2.5,2.32,2.86,2.86,2.86,2.86,3.04,2.92,Not sure,No,Not sure,1,Not sure,1,7,1,7,7,1,7,1,7,4,7,7,7,4,1,1,1,1,4,4,4,4,1,1,1,36,34,34,35,36,35,34,35,31,31,35,30,32,33,5,5,5,7,7,4,Not sure,Not sure,Not sure,1,1,1,7,7,2.2,4,One with humans,Very concerned,Very likely,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,2,4.92,Protestant,,Meat-eater,,28.97,66,Female,South,Black,8,57500,72762,220,0,0,0,0,0,0,0,1,0,7,some_college,55_,50000_74999,1.07855003
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,(2) yes,(4) probably no,(5) no,(5) no,(5) no,2,5,2,3,5,2.02,2.8,4.54,3.52,2.8,1.84,1.9,4,1.42,1,1.9,1.12,Not sure,No,Not sure,5,It's too fast.,2,2,5,6,6,2,3,3,2,7,3,6,6,7,7,7,1,1,4,1,1,1,2,2,1,0,0,77,50,3,20,0,3,8,60,0,43,18,20,3,1,2,2,4,2,No,No,No,1,-1,2,6,2,1,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,2,3,1,2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.28,Catholic,,Meat-eater,Thank you!,35.15,32,Male,West,Hispanic,8,72500,99336,221,0,0,0,0,0,1,1,0,0.4,6,some_college,18_34,50000_74999,1.219367044
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,6,5,4,4.24,4.84,4.42,4.24,4.48,4.3,4.12,4.18,3.82,3.7,4.54,4.24,Not sure,No,No,3,It's fine.,5,2,2,2,2,2,2,2,2,5,2,2,2,2,2,2,2,1,2,4,4,2,1,1,2,26,25,54,54,17,45,45,20,46,53,33,25,21,25,2,2,2,2,2,2,No,No,No,1,10,5,3,5,4.9,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,2,2,3,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Atheist,,Meat-eater,,19.07,41,Female,South,Asian,11,112500,20121,222,1,0,0,0,0,0,0,1,0,3,post_grad,35_54,100000_,0.91893944
(5) no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(3) probably yes,(5) no,(1) definitely yes,(6) definitely no,(4) probably no,(4) probably no,6,5,6,7,5,5.56,3.88,3.52,4.9,4.96,5.38,3.94,4.12,4.18,4.06,5.02,4.54,No,Not sure,Yes,7,It's fine.,5,2,6,3,3,3,7,3,7,5,5,6,5,5,5,3,5,5,7,5,5,3,6,6,5,34,63,72,63,61,73,77,51,74,42,77,71,60,67,7,5,6,5,7,5,No,Not sure,No,0,10,0,5,5,2.02,7,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,5,5,5,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.08,Protestant,,Meat-eater,,20.35,74,Female,South,Black,7,12500,20024,223,0,0,0,0,0,0,0,1,0,3,some_college,55_,_24999,0.913933765
No opinion,No opinion,(4) probably no,No opinion,No opinion,No opinion,(4) probably no,No opinion,No opinion,No opinion,No opinion,(5) no,(4) probably no,No opinion,No opinion,No opinion,3,5,3,2,2,4.78,3.58,4.18,4.36,4.54,3.88,3.04,2.92,3.22,3.1,3.4,2.98,Not sure,Yes,Yes,6,It's fine.,2,3,5,4,5,2,4,4,3,5,3,4,3,2,3,5,6,4,1,4,4,6,7,5,4,34,20,34,30,32,29,34,31,32,30,33,31,26,31,4,2,5,5,6,4,Not sure,Not sure,No,20,10,15,5,2,2.56,5,One with humans,Somewhat concerned,Not very likely,Not sure,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",4,0,2.12,Other,Non-denominational christian,Meat-eater,,12.7,58,Female,South,Black,11,32500,27312,224,0,0,0,0,0,0,0,1,0,6,post_grad,55_,25000_49999,0.943317491
(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,7,6,3,7,7,5.98,5.92,5.26,5.92,5.62,5.74,5.68,5.32,5.98,5.14,5.74,6.22,Yes,Yes,Yes,7,It's too fast.,7,7,7,7,7,6,6,7,6,7,6,7,5,7,7,6,7,6,7,7,7,6,1,7,7,86,93,85,85,78,84,68,91,81,83,85,89,86,80,7,6,7,7,6,6,No,No,Yes,1,1,1,7,6,5.86,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,2,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,5,1.52,Catholic,,Meat-eater,The survey topic is very contentful and informative to me. Thanks for asking questions.,11.28,40,Male,South,Hispanic,10,137500,75224,225,0,0,1,1,0,1,0,0,0.6,1,bachelors,35_54,100000_,0.997703835
(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(1) definitely yes,(4) probably no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(5) no,(6) definitely no,(6) definitely no,(4) probably no,3,4,3,4,4,4.12,3.7,4.12,2.92,4.24,1.48,4,4.96,3.94,2.98,4.3,3.88,Not sure,No,Yes,5,It's fine.,4,2,3,5,3,5,3,4,4,7,3,5,5,3,4,4,4,2,3,2,1,2,5,4,4,49,49,70,50,60,50,45,51,49,45,51,50,50,68,4,3,2,2,4,1,No,Not sure,No,0,100,20,3,3,3.28,4,One with humans,Not at all concerned,Not sure,Somewhat support,Somewhat support,5,4,3,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,4.96,Agnostic,,Meat-eater,,24.52,40,Female,Northeast,Hispanic,5,12500,14620,226,1,0,0,0,0,0,1,0,0.2,4,high,35_54,_24999,0.873764622
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,1,2,4,2,2,2.08,1.06,2.08,1.96,1.12,1.06,1,1,1,1,1,1,No,Not sure,No,5,Not sure,6,1,4,5,5,3,4,6,4,6,2,2,2,6,6,7,4,4,5,4,2,4,5,4,4,1,1,99,72,0,71,0,1,50,1,1,50,0,0,4,4,4,2,6,1,No,No,No,50,50,100,7,5,1.06,1,One with humans,Not at all concerned,Not at all likely,Not sure,Somewhat support,6,2,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,37.17,59,Female,South,Asian,7,17500,72450,227,0,0,0,0,0,0,0,1,0,2,some_college,55_,_24999,0.888031835
(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(4) probably no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,7,7,7,7,6,7,6.76,7,6.58,6.58,7,6.82,7,6.4,6.7,7,7,Yes,Yes,Yes,7,It's fine.,7,1,5,1,1,1,1,7,7,7,1,1,1,1,5,1,7,7,1,7,7,7,7,7,7,77,82,97,93,91,87,85,90,91,93,87,90,90,83,7,7,7,5,7,5,Yes,Yes,Yes,2,2,5,5,5,7,7,One without humans,Not very concerned,Somewhat likely,Strongly oppose,Strongly oppose,7,3,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,3,5,Catholic,,Other restrictions,Cool survey,17.25,40,Male,West,Black,8,137500,81601,228,0,1,0,0,1,1,0,0,0.4,1,some_college,35_54,100000_,1.235653459
(6) definitely no,(3) probably yes,(4) probably no,No opinion,(6) definitely no,(4) probably no,(2) yes,No opinion,(6) definitely no,(5) no,No opinion,(5) no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,4,5,6,6,4,4,6.04,5.74,4.06,5.14,1.84,5.5,6.04,6.04,1.6,6.28,4.06,Not sure,Yes,No,2,It's fine.,7,1,7,2,3,3,3,3,4,6,1,2,3,4,5,5,4,1,4,4,1,3,6,5,4,12,1,100,81,25,64,97,6,12,98,22,81,1,0,4,2,4,2,4,1,No,No,No,10,50,20,7,5,6.04,5,One with humans,Not at all concerned,Not at all likely,Somewhat support,Somewhat oppose,7,6,6,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,1,Protestant,,Meat-eater,not at the moment,29.57,59,Female,Midwest,Black,5,47500,63111,229,0,0,0,0,0,0,1,0,0.2,1,high,55_,25000_49999,0.98104901
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,1,1,1,1,3,2.68,2.74,2.92,2.92,2.92,2.74,3.22,2.56,2.5,2.44,2.56,3.16,Yes,No,No,5,It's too fast.,5,5,3,5,5,3,6,5,1,5,5,5,5,3,5,5,2,2,5,5,5,5,3,3,3,39,40,41,37,40,39,40,41,40,40,39,50,66,38,5,5,5,3,5,3,Not sure,Yes,No,0,3,0,2,3,2.32,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.44,Protestant,,Meat-eater,,16.27,70,Female,South,Hispanic,8,52500,29732,230,0,0,0,0,0,0,0,1,0,3,some_college,55_,50000_74999,1.055314063
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,3,2,2,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,3,Not sure,7,1,7,5,5,3,6,5,1,6,5,5,5,5,7,5,2,2,5,2,3,2,7,2,2,0,0,19,8,7,0,0,0,0,0,0,8,76,24,3,1,6,6,6,1,Not sure,Not sure,Not sure,25,50,30,1,2,1.06,2,One with humans,Not at all concerned,Not very likely,Strongly support,Strongly support,4,3,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,3.84,Protestant,,Meat-eater,,9.73,65,Female,West,Other (Non-Hispanic),8,92500,92119,231,0,0,0,0,0,0,0,1,0,1,some_college,55_,75000_99999,1.137415044
(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(5) no,5,6,5,5,3,3.52,3.1,4.48,2.86,5.32,3.1,5.74,5.56,2.98,4.9,4.12,4.78,No,No,Yes,6,It's too fast.,5,5,5,6,6,2,6,6,6,5,6,6,6,7,6,5,6,5,7,5,6,6,6,6,6,62,61,70,50,35,44,35,64,46,40,44,67,60,59,6,6,7,5,7,5,Not sure,Yes,No,0,5,4,6,5,4.66,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.28,Protestant,,Meat-eater,,7.5,31,Female,South,Indigenous,5,82500,72751,232,0,0,0,1,1,0,1,0,0.6,3,high,18_34,75000_99999,0.361519859
(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,2,2,2,3,7,2.44,1.54,2.14,2.62,2.14,2.32,6.4,6.64,5.38,6.52,6.7,6.76,No,No,No,3,It's fine.,1,7,5,7,7,1,6,3,1,4,7,7,7,7,1,7,1,1,1,1,1,1,1,1,1,3,4,9,5,8,7,5,9,19,5,18,31,0,3,1,1,1,1,1,5,Not sure,Not sure,Not sure,0,0,0,1,6,2.56,1,One without humans,Very concerned,Very likely,Strongly oppose,Strongly support,7,5,2,1,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,3.48,None,,Meat-eater,No comments,8.78,26,Female,South,Hispanic,10,112500,33030,233,1,0,0,0,0,0,0,1,0,7,bachelors,18_34,100000_,0.867900018
(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,1,3,3,1,1,2.2,1.42,2.14,1.9,3.1,1.66,2.62,4.06,2.68,2.68,2.74,2.74,No,Yes,Yes,5,Not sure,1,3,3,6,3,1,5,5,5,6,6,6,6,5,5,5,2,2,5,2,3,3,5,1,1,54,44,69,50,54,54,52,53,55,56,45,57,46,54,3,3,3,7,7,3,Yes,Yes,No,15,11,6,1,5,4.3,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Strongly support,6,5,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.56,Catholic,,Meat-eater,none,17.08,70,Male,South,Hispanic,10,300000,33598,234,0,0,0,0,0,0,0,1,0,7,bachelors,55_,100000_,0.978683036
(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(6) definitely no,(2) yes,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,5,6,5,5,5,3.58,4.72,5.26,4.6,5.08,4.66,4.24,4.42,5.44,4.3,4.72,4.24,Yes,Yes,Yes,7,It's fine.,7,1,1,4,4,4,5,4,5,6,1,2,2,7,7,7,7,6,6,4,4,3,5,5,5,41,68,63,62,42,35,50,71,64,39,55,61,65,63,7,7,7,7,7,1,No,No,No,0,40,40,5,6,1,4,One with humans,Not at all concerned,Not at all likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,,35.15,44,Female,South,Hispanic,11,300000,75160,235,0,0,0,0,0,0,0,1,0,1,post_grad,35_54,100000_,0.925368068
(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,4,4.24,4.12,4.6,3.22,3.58,5.26,2.56,5.02,3.82,3.16,4.66,2.56,No,No,Yes,6,Not sure,5,3,2,3,3,5,3,3,3,5,5,5,5,5,7,7,5,5,5,3,4,6,7,6,6,25,25,95,65,60,39,50,39,30,40,30,60,25,39,6,4,4,3,6,1,No,Yes,Not sure,0,25,30,6,3,3.04,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,3,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2,Catholic,,Pescatarian,,29.5,46,Female,West,Hispanic,10,62500,88011,236,0,1,0,0,0,0,0,1,0,3,bachelors,35_54,50000_74999,0.85872351
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,7,1,1,7,1.18,1.24,1.6,1.42,1.24,1.36,1.48,6.46,1.42,1.42,1.3,1.36,No,Yes,Yes,7,It's too fast.,7,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,7,1,1,6,8,96,87,5,7,6,8,8,7,9,4,6,7,1,1,1,1,1,7,No,No,No,10,20,10,7,7,1.36,1,One with humans,Very concerned,Very likely,Strongly oppose,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,5,1.16,None,,Meat-eater,None.,14.58,74,Male,Northeast,Black,10,32500,10022,237,1,0,0,0,0,0,0,1,0,1,bachelors,55_,25000_49999,1.047381031
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,3,2,3,1.3,2.38,2.02,2.14,5.5,1.84,1.12,4.6,2.32,1.78,3.46,1.72,No,No,Yes,7,Not sure,5,3,5,7,7,1,6,6,1,5,5,5,5,7,7,7,1,1,1,1,1,1,5,1,3,6,15,3,11,13,7,15,13,9,16,17,13,15,9,1,1,1,1,3,1,Not sure,Not sure,No,3,15,5,3,2,1.96,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly oppose,5,3,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.72,Catholic,,Meat-eater,,101.1,51,Female,South,Hispanic,11,137500,22553,238,0,0,0,0,0,0,0,1,0,3,post_grad,35_54,100000_,0.925368068
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,3,5,4,4.24,4.42,4.3,4.24,4.72,4.24,2.56,2.38,2.56,1.42,4.48,2.56,No,No,Yes,5,It's too fast.,4,5,6,6,6,2,6,6,6,5,6,6,6,7,7,7,2,1,2,1,1,1,1,1,1,34,30,63,53,41,51,43,44,61,56,22,36,67,62,2,1,1,2,2,2,Not sure,Not sure,Not sure,20,20,20,6,2,1.12,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,6,5,2,(2) agree,Yes,No,Yes,"[""None of the above""]",5,3,3.84,Other,Evangelical Christian,Meat-eater,,10.22,70,Female,West,Hispanic,5,57500,89084,239,0,0,0,0,0,0,0,1,0,4,high,55_,50000_74999,0.965995328
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,4,2.8,2.68,2.02,2.74,2.32,2.92,1,1,1,3.16,1,1,Not sure,No,Not sure,4,It's too fast.,5,4,4,4,4,3,4,4,2,6,5,5,6,5,4,5,4,4,4,4,4,4,4,4,4,43,45,38,33,30,32,31,32,36,33,27,26,9,35,4,2,2,2,4,4,Not sure,Not sure,Not sure,10,25,10,1,4,2.98,4,One without humans,Somewhat concerned,Not sure,Somewhat oppose,Somewhat support,5,6,5,3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Protestant,christian,Meat-eater,,48.08,53,Female,South,Hispanic,9,12500,36535,240,0,0,0,0,0,0,0,1,0,3,associates,35_54,_24999,0.74742773
(6) definitely no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,1,1,1,2,1,1,1,1,1,1,1,1,1,1,4.3,1,1.96,No,No,No,3,It's too fast.,1,7,6,7,7,1,7,7,6,2,6,7,7,7,7,7,7,6,7,6,2,7,7,7,7,43,43,43,75,77,3,0,59,55,64,15,89,89,100,6,6,7,7,7,2,Not sure,Yes,No,50,175,100,7,6,1,1,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.4,Catholic,,Meat-eater,,7.63,39,Female,West,Black,8,32500,96818,241,0,0,0,0,0,0,1,0,0.2,7,some_college,35_54,25000_49999,1.091605372
(5) no,(2) yes,(5) no,(6) definitely no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(3) probably yes,(3) probably yes,(2) yes,No opinion,(6) definitely no,(5) no,2,2,2,2,2,1.84,1.6,2.26,1.72,2.2,1.12,1.18,1.18,1.12,1.3,4.72,1.06,No,No,Not sure,1,It's too fast.,3,4,7,7,7,1,6,6,5,6,6,6,6,7,7,7,3,1,6,1,4,1,5,4,1,1,1,78,81,16,1,1,1,2,1,0,1,74,67,5,1,2,1,4,1,No,Yes,No,12,30,20,3,5,1.54,1,One without humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.2,None,,Other restrictions,,12.52,36,Female,South,Other (Non-Hispanic),11,82500,79510,242,1,1,0,0,0,0,0,1,0,5,post_grad,35_54,75000_99999,1.021481139
(4) probably no,(5) no,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(5) no,2,2,5,5,2,2.8,2.74,3.4,2.74,3.16,2.74,1,3.58,1,1,5.02,1,Yes,No,Yes,6,It's too fast.,2,4,6,6,6,2,6,6,6,6,6,6,6,6,6,6,4,4,4,4,4,4,4,4,4,0,0,10,19,0,0,19,1,3,0,20,20,0,0,4,4,4,4,4,4,Not sure,Yes,Not sure,0,0,0,6,2,3.16,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,2,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,4,2.56,Protestant,,Meat-eater,,38.7,57,Female,Midwest,Black,10,52500,63104,243,0,0,0,0,1,0,0,0,0.2,6,bachelors,55_,50000_74999,0.847457494
(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(5) no,(5) no,5,5,5,6,6,6.82,6.76,6.76,6.64,6.58,6.76,6.7,6.7,6.76,6.64,6.7,6.7,Yes,Not sure,Yes,7,It's too fast.,5,4,6,6,6,3,5,6,6,5,2,2,3,3,5,3,5,4,5,3,4,4,5,5,4,94,95,95,93,94,94,96,95,94,91,91,95,95,94,6,5,5,3,4,5,No,Yes,Not sure,5,5,2,6,6,5.08,5,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.72,Agnostic,,Meat-eater,thank yuo for the survey opportunityt,13.4,28,Male,Northeast,Hispanic,9,62500,11207,244,1,0,0,1,0,1,1,0,0.6,3,associates,18_34,50000_74999,1.046823221
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,2,1,3,5,4,1.06,1.24,1.24,1.24,1.18,1.48,1.3,2.56,1.24,1.24,1.18,1.18,No,No,No,2,It's too fast.,1,6,7,7,7,1,7,7,7,7,7,7,7,6,7,7,5,2,7,5,3,5,7,7,5,45,45,78,76,55,54,54,61,58,70,46,74,79,66,5,4,5,1,7,3,Yes,Yes,Not sure,5,0,10,1,2,1.12,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.08,Agnostic,,Pescatarian,"Interesting survey.  Humans are unable to control themselves, let alone robots.",23.3,86,Female,West,Black,11,37500,86336,245,1,1,0,0,0,1,1,0,0.4,7,post_grad,55_,25000_49999,0.927752535
(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,2,2,1,1,2,1.12,1.06,1.42,1.12,1.3,1,1.36,1.84,1.3,1.18,1.72,1,No,No,Yes,5,It's fine.,1,3,7,7,7,1,6,6,5,6,6,7,7,6,6,6,2,2,3,2,2,2,5,2,2,0,0,0,1,0,6,3,7,0,0,5,0,12,0,1,1,2,2,2,2,No,No,No,1,1,5,3,2,1.06,2,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,3,6,5,6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.32,Other,Baptist,Other restrictions,None,17.05,69,Female,South,Black,10,87500,30135,246,0,1,0,0,0,0,0,1,0,7,bachelors,55_,75000_99999,0.865962424
(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,7,6,6,6,6,3.34,3.52,3.52,4.84,4.48,4.66,4.42,3.34,3.76,1.24,6.64,4.36,Not sure,No,Yes,6,It's too fast.,6,5,5,1,1,5,5,7,7,7,5,5,5,3,5,5,4,1,4,5,4,4,4,4,4,10,5,82,31,71,38,4,7,72,67,7,61,33,31,6,4,4,1,1,3,Not sure,No,No,15,12,5,6,6,1.42,1,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,3,2,Catholic,,Meat-eater,,29.08,41,Male,South,Hispanic,10,97500,28210,247,0,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,75000_99999,0.994203924
(4) probably no,(4) probably no,No opinion,No opinion,(4) probably no,(4) probably no,No opinion,(4) probably no,No opinion,No opinion,No opinion,No opinion,No opinion,(4) probably no,(4) probably no,(4) probably no,4,4,2,4,4,3.7,3.82,3.76,3.94,3.82,4.24,1.18,1.18,1.24,1.24,1.36,1.78,No,Not sure,Not sure,4,Not sure,5,4,7,2,2,2,4,4,4,4,4,4,4,4,4,4,2,2,2,2,2,2,4,4,4,11,2,7,8,52,17,8,46,46,97,4,46,90,91,4,4,4,4,4,4,No,No,No,10,10,20,4,4,4.12,4,One with humans,Not sure,Not very likely,Not sure,Not sure,4,5,4,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Undisclosed,,Meat-eater,,17.28,64,Female,Northeast,Black,7,17500,6108,248,1,0,0,0,0,0,0,1,0,3,some_college,55_,_24999,0.941183722
(5) no,(3) probably yes,(6) definitely no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,5,4,5,5,4,5.56,5.32,5.02,4.54,5.56,3.22,3.94,5.8,1.42,1,2.44,4.6,Not sure,No,No,3,It's fine.,5,3,5,2,2,6,3,3,5,7,3,3,3,2,4,4,5,5,5,6,5,5,6,5,5,0,2,70,82,16,84,62,1,22,74,12,62,12,29,6,5,6,2,6,2,No,Yes,No,0,-1,2,7,2,4.3,5,One with humans,Not very concerned,Not sure,Somewhat oppose,Somewhat oppose,7,5,6,5,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",4,4,2.48,Catholic,,Meat-eater,,16.75,33,Male,South,Hispanic,10,137500,28211,249,0,0,0,0,0,1,0,0,0.2,3,bachelors,18_34,100000_,0.998953129
(5) no,(5) no,(5) no,(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,5,6,4,4.24,4.96,4.42,4.48,5.26,3.1,5.5,4.42,4,5.14,4.78,4.78,Not sure,Not sure,Yes,4,It's fine.,6,4,5,4,3,4,4,4,5,4,4,4,4,4,4,4,4,4,4,4,4,4,7,7,6,50,50,70,61,50,73,64,59,50,50,50,84,50,58,5,4,4,2,4,5,Not sure,Not sure,Not sure,1,10,20,5,6,1,4,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,4,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,14.5,21,Male,Northeast,Black,5,12500,14205,250,0,0,0,0,0,0,0,1,0,2,high,18_34,_24999,1.029133961
(4) probably no,(2) yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,6,7,6,6,6,4.48,4.84,4.9,5.14,4.72,5.26,4.84,5.08,2.38,3.46,5.08,4.84,Yes,Yes,Not sure,7,Not sure,6,6,6,6,6,6,6,7,6,6,6,5,6,6,6,6,7,6,6,6,5,6,6,6,6,78,69,60,85,77,75,73,72,75,67,81,60,77,68,7,6,6,5,7,6,Yes,Not sure,Yes,2,1,4,6,6,4.72,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,1,3.96,Catholic,,Meat-eater,,4.73,33,Male,South,Black,9,22500,76704,251,0,0,0,1,0,1,0,0,0.4,2,associates,18_34,_24999,0.880332347
(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,1,1,3,1,1,1,1.06,1,5.26,1,1.06,1,1.06,1,1,1.06,No,No,No,1,It's too fast.,1,7,7,7,7,1,7,7,7,1,5,7,7,7,7,7,1,2,6,1,5,5,1,1,1,0,0,0,0,0,0,1,51,51,1,1,1,51,0,1,1,1,1,5,1,No,Not sure,No,0,0,1,6,7,1,4,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,6,1,5,1,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.64,Catholic,,Meat-eater,none,15.93,66,Male,South,Hispanic,9,175000,78253,252,0,0,0,0,0,0,0,1,0,7,associates,55_,100000_,0.988684553
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,1,4,4,3.64,4,3.34,2.68,4,1.84,2.02,2.14,1.78,1.78,1.66,1.9,No,Not sure,Not sure,5,Not sure,1,5,2,5,6,1,7,1,1,4,6,6,7,4,4,7,4,1,4,1,4,1,4,4,4,26,23,22,29,26,22,39,54,26,36,22,45,55,52,4,4,2,1,4,1,Not sure,No,Not sure,20,30,25,6,4,1.78,1,One without humans,Not sure,Somewhat likely,Strongly support,Somewhat oppose,5,5,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,None,,Meat-eater,,23.82,50,Female,Midwest,Black,9,27500,60651,253,1,0,0,0,0,0,0,1,0,7,associates,35_54,25000_49999,0.881017874
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,2,2,2,2,2,1.24,1.24,1.36,1.48,1.24,1.06,1.12,4.3,1.42,1.36,4.24,1.18,No,Not sure,Not sure,6,It's too fast.,3,4,5,6,6,2,5,1,6,6,6,6,6,1,6,6,1,1,1,1,1,1,1,1,1,1,1,1,0,1,1,0,0,0,1,1,1,0,1,2,4,1,1,1,1,No,No,No,5,5,5,6,5,1.12,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,5,6,2,(2) agree,No,No,No,"[""None of the above""]",0,1,4.52,None,,Meat-eater,,18.98,75,Male,Midwest,Hispanic,8,112500,48009,254,1,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.167465677
(5) no,(1) definitely yes,(2) yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(6) definitely no,(2) yes,(5) no,(1) definitely yes,(2) yes,(1) definitely yes,(5) no,(6) definitely no,(3) probably yes,2,5,6,2,6,6.64,5.86,5.38,6.58,6.52,6.7,5.74,4.9,3.04,7,7,6.34,Yes,Yes,Yes,7,It's too fast.,7,7,6,2,3,5,1,1,2,6,1,2,1,2,1,6,5,5,2,5,6,7,6,7,7,82,35,85,95,93,96,94,93,90,86,97,98,91,91,7,7,7,7,7,7,Not sure,Yes,Yes,0,0,2,5,5,6.22,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Strongly support,3,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.04,Muslim,,Meat-eater,,10,33,Female,South,Asian,10,37500,77089,255,0,0,0,0,0,0,0,1,0,1,bachelors,18_34,25000_49999,0.876367914
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,1,3,1,4,3,4.78,1.36,2.98,3.28,4.9,1.9,2.74,4.06,2.44,4.54,1.42,2.14,No,Not sure,Yes,7,It's too fast.,2,6,3,7,5,2,4,4,1,1,7,7,7,1,4,7,7,5,7,5,1,5,7,7,7,80,79,97,81,89,37,66,74,69,78,63,74,82,96,6,4,7,7,7,1,Yes,Yes,Not sure,0,0,0,2,2,1.36,1,One without humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,6,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.64,None,,Other restrictions,,15.6,62,Female,South,Black,8,17500,27517,256,1,1,0,0,0,0,0,1,0,6,some_college,55_,_24999,0.913933765
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(3) probably yes,(5) no,(4) probably no,(5) no,3,2,3,3,2,4,3.34,3.52,1.78,2.2,4,1.42,3.04,1.48,2.02,2.02,3.04,No,No,Yes,6,It's fine.,3,5,6,5,6,3,3,5,3,6,6,6,5,3,3,5,3,2,7,6,3,5,7,2,6,8,12,30,33,25,11,8,12,17,13,19,23,23,25,5,2,1,1,2,5,Not sure,Yes,Not sure,0,0,0,2,5,3.04,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.2,None,,Meat-eater,,42.88,69,Female,West,Asian,12,72500,95949,257,1,0,0,0,1,0,1,0,0.4,5,post_grad,55_,50000_74999,0.893006122
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,4,4,5,4,3,4.72,3.64,4.84,5.08,3.58,5.2,3.7,3.58,4.9,4.06,3.94,4.48,Not sure,Not sure,Yes,4,Not sure,4,4,4,4,4,4,6,6,3,4,4,4,4,4,4,4,4,4,4,4,4,4,7,7,7,81,92,42,33,76,70,75,78,76,87,76,84,82,77,4,4,4,4,4,4,Not sure,Yes,Not sure,7,6,4,7,7,3.94,4,One with humans,Very concerned,It is already more intelligent than people,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.56,Catholic,,Meat-eater,,10.6,43,Female,Midwest,Black,5,2500,66103,258,0,0,0,0,0,0,0,1,0,4,high,35_54,_24999,0.839524135
(1) definitely yes,No opinion,(1) definitely yes,(2) yes,No opinion,No opinion,(1) definitely yes,No opinion,(3) probably yes,(1) definitely yes,No opinion,(3) probably yes,No opinion,(3) probably yes,(2) yes,No opinion,7,3,7,5,6,5.86,6.58,6.34,4.78,4.96,5.32,4.72,5.08,4.78,5.62,6.76,6.46,Yes,Yes,No,5,It's fine.,3,5,6,7,7,5,7,7,6,7,7,5,5,7,5,6,7,6,5,5,5,5,7,5,6,70,73,71,73,71,86,90,66,68,66,64,93,67,81,3,5,7,3,6,6,Not sure,No,Not sure,0,0,0,5,7,5.2,5,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,6,5,6,5,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,2,3.8,Catholic,,Meat-eater,Thank you for your effort,17.22,37,Male,Northeast,Hispanic,11,72500,7920,259,0,0,0,1,0,1,0,0,0.4,5,post_grad,35_54,50000_74999,1.104847841
(5) no,(5) no,(3) probably yes,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,5,5,5,3,4,4.96,4.96,5.62,3.16,5.5,3.4,7,7,4,3.94,5.2,7,Not sure,Not sure,Not sure,6,It's fine.,4,2,2,2,3,5,2,2,1,4,2,2,2,3,4,4,4,4,5,4,2,4,6,5,6,75,54,70,75,40,75,50,41,70,75,75,80,40,54,6,2,6,4,6,2,Yes,Yes,Not sure,8,0,120,5,2,5.32,6,One without humans,Not very concerned,Not very likely,Not sure,Not sure,7,7,1,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1,None,,Meat-eater,,14.97,54,Female,West,Black,7,27500,94108,260,1,0,0,0,0,0,1,0,0.2,4,some_college,35_54,25000_49999,1.091605372
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,5,5,6,5.5,5.02,3.82,5.38,5.68,4.36,4.6,3.1,4.42,4.48,5.44,4.18,Not sure,Not sure,Yes,6,It's fine.,5,2,2,3,2,6,2,2,4,4,2,2,2,2,2,4,4,5,6,5,2,5,6,6,6,37,32,37,35,32,66,53,64,77,70,25,69,75,66,5,5,5,6,4,4,Yes,Not sure,Not sure,1,1,0,6,4,2.32,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,3,3.08,None,,Meat-eater,fun survey thank you,17.37,39,Male,West,Asian,9,52500,91755,261,1,0,0,0,0,0,0,1,0,3,associates,35_54,50000_74999,0.991555066
(4) probably no,(5) no,(3) probably yes,(2) yes,(4) probably no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,(5) no,5,4,3,5,4,3.76,4.54,4.48,2.38,3.7,2.02,2.92,2.98,3.28,2.02,3.58,1.72,Not sure,No,Yes,7,It's too fast.,3,3,2,7,7,1,5,5,6,5,5,6,6,3,6,5,2,1,2,2,2,1,6,5,5,22,21,51,36,23,25,50,27,41,47,49,55,53,23,5,3,5,4,4,1,No,Not sure,No,0,10,5,7,6,1.18,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.08,Protestant,,Meat-eater,,39.77,23,Female,South,Black,10,52500,29836,262,0,0,0,0,0,0,1,0,0.2,5,bachelors,18_34,50000_74999,0.893472377
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,6,5,5,6,5,4.66,4.78,2.44,4.66,6.82,3.76,4.84,6.34,5.62,4.66,5.74,3.76,Yes,Yes,Yes,5,It's fine.,2,3,5,1,1,1,2,3,5,1,1,1,1,1,6,1,7,7,1,7,7,7,7,7,7,95,83,32,34,80,61,71,68,68,67,86,87,78,88,7,5,7,7,7,7,Not sure,Not sure,Not sure,15,20,30,1,1,2.92,5,One with humans,Somewhat concerned,Not very likely,Strongly oppose,Strongly oppose,5,6,1,6,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,3,2.16,Protestant,Christian,Pescatarian,,10.6,36,Female,Northeast,Black,5,22500,7107,263,0,1,0,0,0,1,0,0,0.2,6,high,35_54,_24999,0.893003222
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,5,5,6,6,5,5.92,5.86,5.44,5.92,5.56,5.98,4.66,5.2,5.2,5.56,4.9,4.9,Yes,Yes,Yes,6,It's fine.,5,3,6,6,6,5,6,3,5,5,5,5,3,3,3,3,5,5,5,6,5,5,6,5,6,84,90,82,75,88,88,76,85,78,70,80,81,81,73,6,5,5,5,5,5,Yes,Yes,No,0,4,7,6,6,5.68,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3.68,Catholic,,Other restrictions,No comments,5.57,27,Female,West,Hispanic,11,175000,90603,264,0,1,0,1,1,1,1,0,0.8,3,post_grad,18_34,100000_,0.91123888
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,1,4,1,1,1,1,1,1,1,6.88,1,1,1,1,Not sure,Not sure,Not sure,4,It's too fast.,1,4,4,6,7,1,5,5,5,7,6,6,6,7,7,7,1,1,6,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,4,4,4,Not sure,Not sure,Not sure,5,5,5,1,1,1,4,One with humans,Not sure,Not sure,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.92,Protestant,,Meat-eater,,10.98,69,Female,South,Black,7,137500,20003,265,0,0,0,0,0,0,0,1,0,7,some_college,55_,100000_,1.070748394
(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,2,4,2,2,4,3.76,2.8,3.34,2.92,3.94,2.86,3.28,3.22,3.22,3.22,3.22,3.28,No,Not sure,Yes,4,It's too fast.,4,5,5,5,5,3,4,4,5,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,36,34,49,45,38,41,36,38,36,39,36,37,45,45,4,4,4,3,4,4,Not sure,Not sure,Not sure,0,0,0,6,5,3.94,1,One with humans,Somewhat concerned,Not sure,Somewhat oppose,Somewhat support,5,5,5,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3,None,,Other restrictions,,11.02,37,Female,South,Hispanic,5,7500,78244,266,1,1,0,0,1,0,1,0,0.4,4,high,35_54,_24999,0.84846664
(2) yes,(5) no,(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(5) no,7,7,7,7,7,6.34,5.86,6.16,2.98,3.16,3.1,4.78,5.26,6.1,4.66,6.88,5.14,No,Yes,No,2,It's fine.,7,1,1,1,1,7,1,1,7,7,1,1,1,1,2,2,7,7,7,7,7,6,7,7,7,86,11,91,93,7,97,97,89,83,17,98,99,4,35,7,7,7,7,7,7,No,No,No,20,30,20,7,3,7,7,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly support,6,5,1,7,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,4.72,Catholic,,Meat-eater,,50.25,42,Male,West,Hispanic,11,175000,88061,267,0,0,0,0,1,0,1,0,0.4,1,post_grad,35_54,100000_,1.047524492
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,2,3,3,1,1,1,1,1,1,1.72,3.04,1,1,1,4.96,No,No,Yes,7,It's too fast.,1,3,6,7,7,1,7,7,5,7,7,7,7,7,7,7,1,1,4,1,1,1,2,2,2,1,0,97,17,99,10,100,97,20,12,31,57,100,69,4,4,4,4,4,4,No,Not sure,No,5,10,15,2,2,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.72,Catholic,,Meat-eater,,9.9,53,Male,West,Hispanic,5,97500,91345,268,0,0,0,0,0,0,0,1,0,7,high,35_54,75000_99999,1.121323668
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,5,5,3,3,3.04,2.8,3.04,3.22,3.52,3.1,3.28,3.1,2.56,3.1,3.22,3.04,Not sure,No,Not sure,5,It's too fast.,3,3,2,5,3,3,5,4,2,5,5,5,5,4,4,4,4,4,4,4,4,4,4,5,4,19,16,35,38,20,38,41,20,38,38,34,41,30,35,5,4,5,4,5,2,No,Yes,No,10,15,22,6,3,3.1,4,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,3,2,2,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Catholic,,Meat-eater,,10.7,52,Male,Northeast,Hispanic,10,42500,10029,269,0,0,0,0,0,0,0,1,0,5,bachelors,35_54,25000_49999,1.044733968
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,1,5,4,1.78,1.96,2.2,1.66,2.8,1.24,1.42,1.54,1.54,1.36,1.42,1.96,No,No,Not sure,4,It's too fast.,1,7,4,7,7,1,7,7,4,4,7,7,7,7,7,7,1,1,1,1,1,1,4,4,4,10,1,38,23,63,23,4,57,53,13,29,21,73,26,1,1,1,1,1,4,Not sure,Not sure,Not sure,0,0,0,3,5,2.92,4,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,7,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.68,None,,Meat-eater,,21.38,45,Female,West,Black,8,2500,85225,270,1,0,0,0,0,0,0,1,0,7,some_college,35_54,_24999,0.916322954
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,1,1.06,3.64,1,1.06,1,1.06,4.24,4.24,1.06,2.14,4.24,No,No,No,6,It's too fast.,2,5,6,5,6,2,6,6,2,6,5,5,5,5,5,5,2,1,2,4,1,2,4,3,2,54,14,61,25,86,1,0,55,71,8,1,56,70,79,4,2,2,2,4,1,Not sure,Yes,Not sure,0,0,0,5,2,3.88,4,One with humans,Very concerned,Very likely,Strongly support,Strongly support,2,2,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.2,None,,Meat-eater,I have very little understanding of any of this,15.37,77,Male,Midwest,Hispanic,11,22500,63088,271,1,0,0,0,0,0,0,1,0,6,post_grad,55_,_24999,0.863371042
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,2,1,2,2.44,1.3,1.72,1.72,2.8,2.26,1.54,1.3,2.2,1.36,1.66,1.48,No,No,Not sure,6,It's too fast.,2,6,4,6,6,1,3,2,1,1,6,6,6,1,1,1,6,1,4,1,1,1,1,2,1,6,5,8,7,11,6,9,12,10,8,10,8,9,11,3,1,5,2,6,3,No,No,No,1,1,1,1,1,5.56,6,One with humans,Very concerned,Somewhat likely,Not sure,Somewhat support,6,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,1.56,Catholic,,Meat-eater,,5.42,41,Female,West,Hispanic,10,87500,93444,272,0,0,0,0,0,0,0,1,0,6,bachelors,35_54,75000_99999,0.849521396
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,5,3,3,4,6.64,4.72,4.12,3.58,6.64,6.88,5.26,5.2,5.44,3.34,5.92,3.04,Not sure,Yes,Yes,5,It's fine.,6,1,5,2,3,2,2,2,4,7,1,1,1,2,7,6,2,7,7,1,1,1,4,2,4,36,22,74,86,69,85,18,81,63,67,90,84,28,19,5,5,4,1,7,1,Not sure,Not sure,Not sure,0,1,0,5,2,3.76,4,One with humans,Not very concerned,Very likely,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,1,4,Catholic,none,Meat-eater,,54.65,36,Female,South,Hispanic,5,82500,72756,273,0,0,0,0,0,0,1,1,0.2,2,high,35_54,75000_99999,0.990561199
(2) yes,(3) probably yes,No opinion,(2) yes,(2) yes,(3) probably yes,(3) probably yes,No opinion,(2) yes,(2) yes,No opinion,No opinion,(2) yes,(2) yes,(2) yes,(2) yes,2,2,2,2,2,1.48,1.96,1.3,1.6,5.02,1.18,1.48,1.72,1.84,1.9,1.78,1.96,No,No,Yes,5,It's too fast.,5,5,3,5,5,5,5,5,5,3,5,5,5,7,7,7,4,1,4,1,4,1,4,4,4,8,9,7,7,7,7,6,8,11,8,13,6,12,13,2,1,1,2,6,1,Not sure,No,No,0,0,0,5,3,1.3,2,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Strongly support,5,5,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,It was good,9.13,31,Female,South,Black,9,27500,29501,274,0,0,0,0,0,0,0,1,0,3,associates,18_34,25000_49999,0.911146779
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,1,1,2.62,1.96,2.32,3.64,4.78,1,2.86,3.7,1.78,2.14,2.08,2.98,No,No,Yes,5,It's too fast.,1,7,1,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,4,1,1,1,5,3,4,19,13,93,1,31,34,18,45,68,78,7,49,81,81,5,2,5,4,6,1,Not sure,Not sure,No,15,25,20,6,5,1,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,7,7,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.44,Catholic,,Meat-eater,,18.72,53,Female,West,Hispanic,9,67500,91740,275,0,0,0,0,0,0,1,0,0.2,7,associates,35_54,50000_74999,0.867499117
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,3,3,4,4.78,4.72,4.72,4.72,4.84,4.6,3.94,5.2,3.52,2.26,4.54,3.28,No,Not sure,Yes,5,It's fine.,3,2,5,4,4,3,4,4,4,4,3,5,5,2,2,2,2,1,4,4,2,4,4,5,4,56,58,71,68,58,57,56,57,56,61,57,56,57,59,5,3,3,2,2,2,No,Not sure,Not sure,5,5,5,6,3,4.24,4,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Catholic,,Meat-eater,,8.15,53,Male,West,Asian,10,82500,90803,276,0,0,0,0,0,0,1,0,0.2,5,bachelors,35_54,75000_99999,0.971006457
(6) definitely no,(5) no,(4) probably no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(6) definitely no,(6) definitely no,1,2,1,3,3,3.34,2.08,2.2,3.04,2.68,1.48,3.58,3.4,3.34,2.02,3.82,2.98,Yes,Yes,No,6,It's fine.,1,6,1,6,7,1,6,5,6,5,5,6,6,3,5,3,3,1,2,5,5,3,4,3,1,40,0,43,13,6,71,65,17,41,0,51,55,3,12,1,1,2,5,5,3,No,No,Yes,3,2,2,3,5,3.28,3,One with humans,Very concerned,Somewhat likely,Somewhat oppose,Strongly support,5,5,5,3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.52,Catholic,,Meat-eater,,15.55,35,Female,South,Hispanic,10,92500,33196,277,0,0,0,0,0,0,0,1,0,7,bachelors,35_54,75000_99999,0.863773863
(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,5,2,3,5,6,1.66,3.28,2.2,1.48,1.72,2.14,5.8,5.5,1.6,1.42,5.68,5.62,Not sure,No,No,7,It's too fast.,1,7,7,7,7,1,7,3,7,7,7,7,7,7,7,7,1,1,1,1,7,1,1,1,1,6,5,32,8,8,22,6,5,20,30,14,59,7,5,6,1,1,1,1,1,No,Yes,No,5,10,12,2,7,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.92,Hindu,,Meat-eater,,12.03,55,Male,Northeast,Asian,11,225000,19355,278,0,0,0,0,1,1,1,0,0.6,7,post_grad,55_,100000_,1.068470189
(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.54,1.42,1.36,1.3,1.36,1.36,1,1,1,1.06,1,1.12,No,No,Yes,4,It's too fast.,2,6,4,7,7,1,7,1,7,4,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,79,0,0,0,0,0,0,0,4,4,4,7,4,1,Not sure,Not sure,Not sure,0,0,0,5,3,1.42,1,One with humans,Somewhat concerned,Not at all likely,Somewhat support,Strongly support,7,2,2,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.16,Protestant,,Meat-eater,I think Robots don't need to be created. It's just for greedy people who own businesses who want to save money and not have to pay humans any more,9.05,64,Female,Midwest,Hispanic,9,22500,63901,279,0,0,0,0,0,0,1,0,0.2,6,associates,55_,_24999,0.709822025
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,3,5,6.34,6.28,6.64,6.1,6.64,5.26,5.62,6.04,5.68,2.2,5.74,3.04,No,No,No,6,It's too fast.,5,3,6,5,5,5,3,3,5,6,3,3,5,2,2,2,6,6,6,5,5,3,6,6,6,21,0,21,28,17,77,87,85,87,96,78,76,82,91,6,2,3,2,5,2,No,Yes,No,1,4,5,5,2,5.26,6,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.24,Hindu,,Vegetarian,,12.52,27,Female,South,Asian,12,97500,20770,280,0,1,0,0,0,0,1,0,0.2,3,post_grad,18_34,75000_99999,0.916862463
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(4) probably no,(5) no,(3) probably yes,(4) probably no,(5) no,(4) probably no,(5) no,5,5,5,5,4,4.78,5.32,5.08,4.48,4.9,4.06,4.42,5.38,4.84,4.24,4.84,4.6,Yes,Not sure,No,3,It's fine.,6,3,5,3,2,5,3,4,4,4,3,3,3,3,3,3,4,4,4,5,4,4,5,4,4,47,49,59,58,51,50,50,51,52,49,50,59,35,49,6,4,6,3,5,4,No,Not sure,No,0,1,5,5,3,5.2,5,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,6,5,4,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,2,Undisclosed,,Meat-eater,,13.62,62,Female,West,Asian,8,175000,91502,281,1,0,0,0,0,0,1,0,0.2,2,some_college,55_,100000_,1.023235283
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,5,5,4,4,4.78,4.12,4.24,4.72,4.96,4.36,3.94,3.88,4,4,4.18,4.12,Yes,Yes,Yes,5,It's fine.,5,4,6,4,4,4,4,5,3,5,4,4,4,5,4,5,4,6,4,4,2,4,4,5,5,55,67,66,69,70,66,67,55,57,71,75,73,61,65,4,4,4,4,5,4,Not sure,Not sure,Not sure,5,20,9,2,5,4.06,4,One with humans,Not very concerned,Somewhat likely,Somewhat support,Not sure,4,3,5,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Pescatarian,,14.55,52,Female,South,Asian,10,12500,33823,282,1,1,0,0,0,0,0,1,0,3,bachelors,35_54,_24999,0.734726832
(5) no,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(6) definitely no,(2) yes,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(3) probably yes,5,6,5,1,1,2.5,2.86,2.68,1.54,2.2,1.96,3.28,4.78,5.2,3.22,5.02,6.04,Not sure,Not sure,No,5,It's too fast.,6,5,5,6,7,2,6,6,6,6,3,6,2,7,7,7,5,1,5,1,3,1,1,1,1,11,14,85,84,83,31,25,24,10,11,22,17,18,22,3,1,1,1,1,1,No,No,No,20,50,25,7,2,2.92,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,1,1,6,6,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,3.48,Catholic,,Meat-eater,,45.67,44,Male,West,Asian,11,300000,92708,283,0,0,0,0,1,1,0,0,0.4,2,post_grad,35_54,100000_,1.04024723
(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,5,5,4,4,5,4.84,5.02,4.9,4.84,5.32,3.28,4.84,3.52,4.78,4.84,4.84,5.08,Not sure,Not sure,Not sure,5,Not sure,6,5,6,5,5,5,6,6,6,4,6,6,6,4,4,4,6,6,6,4,4,4,5,4,5,72,69,71,70,69,71,72,69,73,69,69,60,72,66,6,6,6,6,6,6,Not sure,Yes,Not sure,15,0,10,6,6,4.24,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,5,(2) agree,No,No,Yes,"[""None of the above""]",2,2,3.2,None,,Meat-eater,,6.77,52,Male,West,Asian,11,175000,92508,284,1,0,0,0,0,0,0,1,0,2,post_grad,35_54,100000_,1.04024723
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,3,3,3,3.64,3.76,3.82,3.64,4.6,3.76,2.68,1.9,1.66,2.02,1.96,2.38,No,No,No,3,It's too fast.,5,2,3,7,7,1,6,5,2,7,4,5,5,7,5,7,1,1,4,1,1,4,3,1,4,13,17,55,40,44,44,24,29,36,9,49,48,49,48,2,1,1,1,4,1,No,Yes,No,0,10,-1,5,3,1.12,1,One with humans,Not at all concerned,Not sure,Strongly support,Strongly support,4,3,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Protestant,,Meat-eater,,46.77,37,Female,Midwest,Hispanic,10,52500,66801,285,0,0,0,0,0,0,0,1,0,3,bachelors,35_54,50000_74999,0.845315701
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,6,6,5,4.66,4.66,4,3.04,4.9,2.62,3.28,3.04,3.16,1.06,4.42,4.6,Yes,Not sure,Yes,5,It's fine.,5,1,1,3,3,5,1,1,1,5,1,1,1,5,7,7,5,5,5,5,1,5,6,6,6,30,4,80,62,28,76,75,42,85,48,80,30,5,12,5,5,5,2,7,1,No,Not sure,No,2023,2030,2050,5,3,1.18,6,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.2,None,,Pescatarian,,21.33,24,Female,South,Hispanic,10,27500,32607,286,1,1,0,0,0,0,0,1,0,3,bachelors,18_34,25000_49999,0.882498725
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,6,6,6,4,4.66,5.08,5.92,5.44,5.8,4.6,2.98,3.7,2.02,4.3,4.06,5.2,Not sure,Yes,Yes,6,Not sure,6,1,4,3,5,3,5,4,1,7,4,5,5,6,7,7,7,4,7,7,5,7,7,7,7,30,10,90,95,45,70,40,35,30,75,40,75,10,20,7,7,4,4,7,3,No,Not sure,No,10,20,10,7,3,2.2,6,One without humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.52,Protestant,,Pescatarian,,17.55,46,Female,South,Hispanic,11,97500,32803,287,0,1,0,0,0,0,0,1,0,2,post_grad,35_54,75000_99999,0.922121909
(6) definitely no,(2) yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,3,3,5,1.96,2.14,4.18,1.36,3.64,3.76,2.92,4.54,2.62,3.52,4.18,4.24,No,No,Yes,6,It's too fast.,5,2,6,5,6,1,4,4,5,6,5,5,5,2,3,5,5,3,3,5,2,3,6,6,5,7,16,53,55,42,40,42,9,38,43,35,56,33,20,5,3,3,2,5,2,No,Yes,No,-1,-1,-1,6,3,3.04,3,One without humans,Not very concerned,Not very likely,Strongly support,Somewhat support,6,3,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1,None,,Meat-eater,,22.98,35,Male,West,Asian,10,137500,91402,288,1,0,0,0,0,1,1,0,0.4,3,bachelors,35_54,100000_,0.974424705
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,5,4,5,4.12,3.64,4.12,3.94,4.06,3.22,4.24,4.24,3.58,3.82,4.36,4.24,Not sure,Not sure,Not sure,2,It's too fast.,5,3,5,6,3,2,3,3,1,5,3,5,5,7,7,7,1,1,1,4,1,1,4,4,4,2,1,43,39,46,2,3,3,2,19,2,37,53,48,2,1,2,1,2,5,No,Not sure,No,5,20,10,3,3,2.74,3,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,7,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.44,Protestant,,Meat-eater,,15.02,69,Male,West,Asian,10,47500,80138,289,0,0,0,0,0,0,0,1,0,3,bachelors,55_,25000_49999,0.971925764
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,1,1,4,2.8,2.86,3.1,3.04,2.62,2.86,2.32,2.5,2.44,2.14,2.68,2.32,Not sure,Not sure,Yes,6,It's too fast.,6,4,4,2,2,4,6,6,1,4,6,6,6,6,6,6,2,2,2,1,4,1,4,4,4,25,26,34,24,31,23,23,29,24,29,33,27,38,25,1,1,1,4,4,4,Not sure,Not sure,No,1,1,100,3,4,2.14,2,One without humans,Very concerned,Not sure,Strongly support,Strongly oppose,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,None for now.,12.98,45,Female,South,Asian,10,52500,32117,290,0,0,0,0,0,0,0,1,0,2,bachelors,35_54,50000_74999,0.867064635
(6) definitely no,(5) no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,3,4,3,4,4,1.9,2.08,2.02,1.96,1.06,1.06,2.44,2.44,1,1.06,2.38,1,No,No,Yes,2,It's too fast.,3,7,6,7,7,1,7,1,1,4,7,7,7,7,7,7,4,2,4,2,4,2,4,4,4,55,46,69,15,56,54,58,69,64,46,54,70,45,54,3,2,3,4,4,3,Yes,Yes,Not sure,4,3,5,2,5,1.06,3,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.12,Buddhist,,Meat-eater,,15.88,57,Female,West,Asian,8,77500,95136,291,0,0,0,0,1,0,1,0,0.4,5,some_college,55_,75000_99999,1.019645809
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,4,6,4,4,4,4.96,4.36,4.6,5.2,4.84,2.2,4.72,5.02,3.94,2.2,4,4.06,No,Not sure,Not sure,5,It's too fast.,4,5,7,7,7,1,6,6,7,7,4,4,5,7,7,7,6,3,5,4,4,4,7,4,5,34,36,67,35,67,31,34,34,66,37,36,59,76,30,6,4,6,7,5,4,No,No,No,1,1,1,1,4,2.68,2,One with humans,Not sure,Somewhat likely,Strongly support,Strongly support,7,7,4,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.12,Catholic,,Meat-eater,,9.35,63,Male,South,Hispanic,8,92500,33186,292,0,0,0,0,0,0,0,1,0,4,some_college,55_,75000_99999,1.201650324
(5) no,(3) probably yes,(3) probably yes,(4) probably no,(6) definitely no,(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(5) no,(1) definitely yes,(2) yes,(4) probably no,No opinion,(5) no,(4) probably no,5,3,2,3,5,3.52,4.3,6.1,3.7,5.32,5.38,1.66,5.14,1.3,1.72,2.02,3.88,Not sure,Not sure,Not sure,5,It's too fast.,3,4,5,6,7,1,6,5,7,5,4,5,7,5,7,7,3,1,6,6,4,6,5,1,1,14,25,73,52,19,26,66,21,57,28,70,74,20,17,5,1,5,5,4,4,Not sure,Not sure,No,0,8,23,6,3,4.36,4,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat oppose,1,4,1,5,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.6,Protestant,,Meat-eater,,10.23,51,Male,Midwest,Hispanic,7,32500,45356,293,0,0,0,0,0,0,0,1,0,5,some_college,35_54,25000_49999,1.210174761
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,2.68,2.5,2.56,2.56,2.62,2.38,2.98,3.1,2.8,2.5,2.92,2.5,Not sure,Not sure,Yes,6,Not sure,4,4,2,4,4,4,2,2,2,6,2,2,2,4,6,6,2,2,4,2,2,4,6,4,2,0,0,0,0,0,0,0,0,0,1,0,0,8,2,2,2,4,6,4,2,Not sure,No,No,2,1,5,2,3,1.12,4,One with humans,Not very concerned,Not at all likely,Somewhat support,Not sure,6,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,1,2.8,Catholic,,Meat-eater,,11.62,63,Male,Northeast,Hispanic,5,22500,6457,294,0,0,0,0,0,0,0,1,0,4,high,55_,_24999,0.986529985
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,1,2,2,2,2,1.42,1.84,1.96,2.2,2.68,2.26,4.54,3.7,3.76,6.7,2.38,5.08,Yes,Yes,Yes,7,It's too fast.,3,6,1,7,7,1,7,2,6,1,7,7,7,6,1,7,4,4,4,4,1,4,6,6,6,66,51,91,46,33,56,40,55,35,57,59,28,50,53,7,7,7,2,7,6,Yes,Not sure,Not sure,0,0,0,5,7,3.58,3,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,7,5,6,3,(2) agree,Yes,No,No,"[""None of the above""]",0,1,2.08,Catholic,,Pescatarian,,25.72,41,Female,South,Hispanic,5,47500,30755,295,0,1,0,0,0,0,0,1,0,5,high,35_54,25000_49999,1.010768898
(6) definitely no,(5) no,(6) definitely no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,4,4,2,4,2,4.66,3.34,4.54,2.92,4.96,4.6,2.02,4.3,2.32,2.98,2.86,1.9,No,Not sure,Yes,4,Not sure,2,6,4,5,4,4,6,4,4,4,6,6,6,6,6,5,4,4,4,4,4,4,6,4,4,25,5,35,6,36,15,41,26,18,38,30,34,31,30,4,2,4,4,6,4,Not sure,Not sure,Not sure,0,0,0,1,1,3.94,4,One with humans,Not very concerned,Not at all likely,Strongly support,Strongly support,4,4,4,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.12,None,,Meat-eater,,14.73,50,Female,West,Hispanic,10,112500,94521,296,1,0,0,0,0,0,0,1,0,6,bachelors,35_54,100000_,0.852511979
(5) no,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(1) definitely yes,6,5,5,6,5,5.26,6.58,5.5,5.68,6.22,5.68,6.22,2.98,5.08,5.44,5.44,6.04,No,Not sure,No,5,Not sure,6,2,7,5,5,1,5,5,3,3,2,1,3,3,1,3,3,5,3,3,3,5,5,3,3,85,73,74,87,77,78,81,79,87,85,80,84,72,89,7,5,2,5,3,6,No,Yes,No,1,2,2,5,5,5.14,3,One without humans,Not very concerned,Not very likely,Strongly oppose,Somewhat oppose,3,5,5,3,(2) agree,No,No,No,"[""None of the above""]",3,2,3.92,Undisclosed,,Pescatarian,,9.17,45,Male,Midwest,Hispanic,10,77500,48310,297,1,1,0,0,0,0,0,1,0,2,bachelors,35_54,75000_99999,0.962532313
(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,1,1,1,1,1,1,1.06,1,1.12,1.12,1,1.18,1.36,1.06,1.18,1.18,1.48,No,No,No,1,It's too fast.,2,6,6,6,6,1,7,7,6,5,6,7,6,7,7,7,7,4,7,4,4,4,4,4,4,3,2,98,4,93,12,69,0,53,0,5,0,100,100,5,4,4,2,7,4,No,Yes,No,3,3,3,7,6,1.18,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,6,4,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1,Other,Paganism,Meat-eater,,11.47,29,Female,Midwest,Hispanic,11,97500,61615,298,0,0,0,0,1,1,1,0,0.6,6,post_grad,18_34,75000_99999,0.89386443
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,3,4,2.38,1.54,2.68,1,2.32,1.18,2.26,2.44,2.02,2.14,2.44,4.9,No,Not sure,Not sure,3,It's too fast.,3,5,4,4,5,3,5,5,4,5,5,5,5,5,5,5,3,3,3,3,2,2,4,4,4,50,50,50,50,50,50,50,50,50,50,50,50,49,51,5,3,4,3,4,4,Not sure,Not sure,Not sure,5,5,5,3,3,1.12,4,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat oppose,5,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,Other,Christian Non Denomination,Meat-eater,,12.87,46,Female,South,Hispanic,8,52500,37615,299,0,0,0,0,0,0,0,1,0,5,some_college,35_54,50000_74999,1.075824193
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,1,1,1,1.12,1.18,1.48,1.12,1.72,1.84,1.54,1.3,1.54,1.36,1.06,1.42,No,No,No,6,It's too fast.,1,6,1,6,6,2,4,4,4,7,6,6,6,4,4,4,1,1,1,1,1,1,4,4,4,52,31,55,53,53,13,14,24,28,31,16,47,50,32,4,4,4,1,1,4,Not sure,Not sure,No,5,10,5,1,4,1.3,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,1,1,1,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.56,None,,Meat-eater,,8.63,40,Female,Northeast,Hispanic,4,12500,1604,300,1,0,0,0,0,0,0,1,0,7,less_than_high,35_54,_24999,0.896425864
(5) no,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(4) probably no,5,5,6,6,4,6.04,6.7,5.74,5.44,6.28,5.02,4.6,5.98,4.42,2.98,5.2,4.48,Yes,No,Not sure,6,It's too fast.,7,1,5,1,1,6,2,2,2,5,1,1,2,2,2,2,5,5,5,5,2,6,7,5,5,35,29,77,90,32,66,55,32,79,82,57,36,31,38,6,5,5,5,6,3,No,Yes,No,2,2,5,6,6,6.04,6,One with humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat oppose,6,3,7,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,3.76,Protestant,,Meat-eater,Very thought provoking survey,89.3,49,Female,South,Hispanic,11,112500,78728,301,0,0,0,0,1,1,1,0,0.6,1,post_grad,35_54,100000_,0.925368068
(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,7,7,7,6,6,6.04,5.74,5.98,5.8,6.22,5.92,6.04,6.22,5.92,6.4,5.98,6.16,Yes,Yes,Yes,6,It's fine.,6,7,6,6,7,7,7,7,6,6,7,6,6,7,6,6,7,7,6,7,6,6,7,5,7,78,81,86,87,83,78,84,84,77,79,83,86,88,79,6,6,7,6,6,6,Yes,Yes,Yes,5,4,5,6,7,6.28,7,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,7,7,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,4.52,Catholic,,Meat-eater,Very informative and unique study.,9.62,39,Male,West,Hispanic,11,137500,98134,302,0,0,1,0,1,0,1,0,0.6,2,post_grad,35_54,100000_,1.047524492
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,3,3,2,5,3,3.52,4.12,3.76,1.66,1.78,1.24,3.4,6.4,1,1.06,3.7,2.08,No,No,Not sure,5,It's too fast.,5,2,5,6,6,2,6,7,4,7,5,6,7,7,7,7,4,2,4,2,1,2,4,2,4,28,31,62,42,34,19,40,35,20,13,10,36,52,52,4,4,1,1,1,1,No,Yes,Not sure,0,0,3,3,5,1.06,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,4,1.48,Catholic,,Meat-eater,,31.5,41,Female,Northeast,Hispanic,10,82500,10034,303,0,0,0,0,0,0,1,0,0.2,3,bachelors,35_54,75000_99999,0.889528247
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,7,7,6.58,6.64,6.46,6.64,6.7,6.64,7,3.94,6.88,1.3,6.88,6.94,Yes,Yes,Yes,7,It's fine.,7,1,1,1,1,7,1,1,7,7,1,1,1,1,1,1,7,7,7,7,1,7,7,7,7,88,90,90,92,93,90,89,91,88,91,90,93,4,92,7,1,1,1,7,7,Not sure,Not sure,Not sure,5,5,5,6,6,6.22,7,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly oppose,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Catholic,,Meat-eater,,10.3,64,Male,South,Hispanic,11,97500,33837,304,0,0,0,0,0,0,0,1,0,1,post_grad,55_,75000_99999,1.041128114
(5) no,(5) no,(5) no,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(4) probably no,(6) definitely no,(4) probably no,(4) probably no,(4) probably no,5,6,6,6,3,5.02,5.38,5.26,6.28,5.5,1.3,5.44,6.76,4.9,1.96,6.28,5.56,Yes,Yes,No,1,It's fine.,7,1,1,1,1,7,2,2,1,7,1,2,2,2,3,3,1,1,1,2,1,5,1,1,1,1,4,67,15,3,70,2,12,64,8,21,88,8,6,1,1,1,1,1,1,No,No,No,10,30,20,1,1,5.14,5,One with humans,Not at all concerned,Not very likely,Somewhat oppose,Somewhat support,1,1,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.12,Protestant,,Meat-eater,Go AI,18.25,49,Male,West,Hispanic,10,97500,92115,305,0,0,0,0,0,0,0,1,0,1,bachelors,35_54,75000_99999,0.97779933
(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,5,5,5,5,6,5.62,5.5,5.32,5.74,5.14,5.62,5.32,5.32,4.9,5.2,4.96,5.02,Not sure,No,Not sure,5,It's fine.,6,2,5,5,6,5,6,3,5,6,2,5,2,2,3,3,5,3,3,3,5,5,6,5,6,81,82,73,80,77,83,78,81,76,73,76,89,83,76,5,3,5,5,5,3,Yes,Yes,No,2025,20,2030,7,5,5.86,6,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,7,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,2,1,Protestant,,Meat-eater,,6.05,39,Female,West,Hispanic,10,57500,85001,306,0,0,0,0,0,0,0,1,0,2,bachelors,35_54,50000_74999,0.85872351
(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(3) probably yes,(1) definitely yes,(2) yes,(5) no,(5) no,5,5,4,4,4,4.36,6.04,4.12,3.34,5.14,2.62,2.32,6.7,6.94,1.3,6.7,5.8,Not sure,Not sure,Yes,3,It's fine.,5,1,5,1,1,7,1,1,6,6,1,2,1,7,7,7,4,2,5,5,5,7,7,7,7,9,5,99,99,65,97,97,64,16,15,100,98,11,17,6,5,1,1,7,4,Not sure,Yes,No,0,0,0,7,5,7,6,One with humans,Not at all concerned,Very likely,Not sure,Strongly oppose,7,6,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.88,Catholic,,Meat-eater,no feedback,15.82,27,Female,Midwest,Hispanic,9,52500,48238,307,0,0,0,0,1,0,1,0,0.4,3,associates,18_34,50000_74999,0.855023584
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,2,1,4,1,1,1,1.06,1,1,1,1,1,1,1,1,No,No,No,2,It's too fast.,2,5,6,7,7,7,6,2,4,4,5,6,6,7,7,7,2,2,4,1,4,2,6,4,4,50,49,50,50,50,49,50,50,50,50,50,50,50,49,4,4,4,4,6,4,Not sure,Not sure,Not sure,0,20,0,1,4,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly oppose,6,6,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.84,Other,non denominational christian,Meat-eater,,16.78,73,Female,West,Hispanic,5,27500,91345,308,0,0,0,0,0,0,0,1,0,6,high,55_,25000_49999,0.975139058
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,4,4,3.04,4.18,4.66,2.62,4.54,3.04,1,1.48,3.58,1,5.14,1,No,No,Yes,5,It's fine.,3,2,5,1,1,1,2,2,2,5,5,5,5,6,6,6,1,1,1,1,1,1,5,1,1,50,50,88,92,51,50,50,50,62,62,50,67,50,49,1,1,1,1,1,1,Not sure,Yes,No,15,25,20,2,2,4.84,6,One without humans,Not very concerned,Not sure,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,0,1,Sikh,,Meat-eater,,16.43,41,Male,South,Hispanic,8,62500,23185,309,0,0,0,0,1,0,1,0,0.4,5,some_college,35_54,50000_74999,1.238273904
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,1,1,4,4.24,4.12,4.12,4.06,4.18,4.12,1,1,1,1,1,1,Not sure,Not sure,No,4,Not sure,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,4,7,4,Not sure,Not sure,Not sure,0,50,1,1,4,3.88,4,One with humans,Not at all concerned,Not sure,Not sure,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.96,Other,Jehovahâ€™s Witness,Meat-eater,,18.5,54,Female,West,Hispanic,5,62500,87102,310,0,0,0,0,0,0,0,1,0,4,high,35_54,50000_74999,0.98476954
(4) probably no,(5) no,(5) no,(3) probably yes,No opinion,(5) no,(4) probably no,No opinion,(5) no,(5) no,(2) yes,(3) probably yes,No opinion,No opinion,(5) no,(5) no,4,4,4,4,4,5.2,4.06,4.06,3.34,4.72,2.56,2.98,2.02,2.32,2.98,2.14,4.06,Not sure,Not sure,Not sure,4,It's fine.,5,2,3,3,3,5,3,4,4,3,4,3,3,3,4,4,5,4,5,4,4,5,6,6,6,17,15,69,64,30,63,61,23,30,51,43,59,34,22,6,5,6,5,7,3,Not sure,Not sure,Not sure,10,25,20,6,2,2.5,3,One with humans,Not sure,Somewhat likely,Not sure,Not sure,6,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,1,1.6,None,,Meat-eater,,35.9,62,Female,West,Hispanic,5,27500,97086,311,1,0,0,0,0,0,0,1,0,3,high,55_,25000_49999,0.975139058
(4) probably no,(4) probably no,(3) probably yes,(1) definitely yes,(6) definitely no,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(6) definitely no,(5) no,(4) probably no,(4) probably no,(5) no,(4) probably no,3,5,3,3,2,4.06,4.06,3.88,2.8,3.82,3.22,4.12,4.12,3.82,3.82,3.88,4.06,Not sure,Not sure,Not sure,5,It's too fast.,2,5,5,7,7,1,7,6,5,7,4,5,5,4,5,5,4,4,7,5,5,5,5,5,5,33,34,58,50,36,50,50,38,30,26,31,50,26,31,3,4,2,2,7,4,Not sure,Not sure,No,0,5,5,7,5,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,None,,Meat-eater,,24.5,68,Female,West,Hispanic,3,17500,98466,312,1,0,0,0,0,0,0,1,0,6,less_than_high,55_,_24999,0.839787441
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,4,3,1,1.12,1.18,2.08,3.64,4.48,1,3.82,2.32,2.08,1,3.16,1,No,No,No,2,It's too fast.,4,4,6,6,2,2,2,6,2,6,2,5,5,4,4,3,4,4,5,4,1,4,5,4,4,3,1,58,69,0,47,51,34,51,43,0,52,4,45,4,4,4,4,5,4,Not sure,Not sure,Yes,6,6,8,5,5,1.72,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,4,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.56,Protestant,,Meat-eater,,7.85,67,Male,Midwest,Hispanic,9,37500,49202,313,0,0,0,0,0,0,0,1,0,4,associates,55_,25000_49999,0.973289377
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,2,2,2,2,1.66,1.9,1.3,1.42,2.14,2.44,1.6,1.54,1.66,1.72,1.72,1.66,No,No,No,2,It's too fast.,1,2,5,7,7,7,7,7,2,4,7,7,7,5,1,7,4,1,4,1,1,2,4,1,1,7,6,49,9,9,11,10,9,9,14,10,8,6,10,6,1,6,7,6,4,No,No,No,0,1,5,1,1,1.6,1,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,3,5,3,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.72,Catholic,,Meat-eater,Very Interesting,11.03,62,Female,West,Hispanic,11,137500,85541,314,0,0,0,0,0,0,0,1,0,7,post_grad,55_,100000_,0.892748627
(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(5) no,(3) probably yes,(5) no,(4) probably no,7,6,6,5,5,4.36,7,5.8,6.16,6.28,4.18,6.58,3.64,5.32,7,4.54,3.1,Not sure,Not sure,Yes,5,It's too fast.,5,6,6,5,1,7,2,2,6,5,2,2,5,1,1,1,5,5,5,5,3,6,5,5,6,81,26,67,81,66,81,81,100,44,40,79,77,82,84,3,4,2,3,2,5,Yes,Not sure,Not sure,0,2070,0,6,6,4.66,4,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,3,5,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,5,2.04,Catholic,,Meat-eater,This survey make me think about our world differently,16.42,41,Male,West,Hispanic,11,112500,88061,315,0,0,0,0,0,0,1,0,0.2,3,post_grad,35_54,100000_,1.047524492
(4) probably no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(4) probably no,(1) definitely yes,(4) probably no,(5) no,(4) probably no,(3) probably yes,(3) probably yes,(5) no,2,5,5,6,3,4.66,4.78,4.6,3.22,4.54,3.16,5.26,6.22,2.86,2.68,2.38,3.7,Not sure,No,Yes,6,It's too slow.,6,6,5,6,6,2,6,6,6,5,5,5,6,2,6,3,2,2,6,6,2,6,6,3,2,0,0,100,100,0,100,100,0,85,0,100,84,6,0,3,2,3,2,5,3,No,Yes,No,0,0,0,6,2,5.62,5,One without humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,33.07,52,Male,South,Hispanic,9,52500,78666,316,0,0,0,0,0,0,0,1,0,2,associates,35_54,50000_74999,1.015243442
(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,2,2,2,7,2,4.24,1.48,4.06,1.54,2.32,1.36,4,4.06,3.94,2.98,3.94,4,No,No,Yes,7,It's too fast.,3,2,7,6,6,2,5,5,6,5,6,6,6,5,6,7,5,3,5,5,3,5,7,6,5,23,4,88,89,17,5,21,52,24,17,18,51,21,21,5,2,6,2,7,5,Yes,Yes,No,0,0,10,6,2,4.24,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.96,Catholic,,Meat-eater,,12.18,28,Female,South,Hispanic,11,52500,19810,317,0,0,0,0,1,0,1,0,0.4,5,post_grad,18_34,50000_74999,0.9332776
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,1,1,3,1,1,1.36,1,1.18,1,1.18,1,1.54,1.72,1.42,1,1.66,1.42,No,No,Yes,7,It's too fast.,1,6,6,6,6,1,7,7,6,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,6,Not sure,Not sure,Not sure,0,0,0,1,1,1.12,7,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,5,5,2,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,0,3.36,Catholic,,Meat-eater,,11.82,61,Female,South,Hispanic,11,112500,76528,318,0,0,0,0,1,0,0,0,0.2,7,post_grad,55_,100000_,0.90772632
No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,2,4,4,4,1.18,2.26,1.78,2.62,2.68,2.14,2.92,1.42,1,1.54,1,No,Yes,Yes,7,Not sure,7,2,5,7,7,1,6,6,7,7,7,7,6,7,7,7,1,1,1,1,1,2,4,2,1,0,0,1,1,0,0,0,0,0,0,1,0,0,0,4,1,1,1,2,2,Not sure,Not sure,Not sure,1,5,2,1,2,1.78,2,One with humans,Not very concerned,Not at all likely,Strongly support,Strongly support,7,5,5,3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,None,,Meat-eater,,23.38,72,Male,South,Hispanic,9,17500,33014,319,1,0,0,0,0,0,0,1,0,1,associates,55_,_24999,0.843888444
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,6,4,4,4.54,4.42,4.78,2.56,4.6,2.02,6.76,4.48,4.6,4.72,6.1,4.66,Not sure,Yes,Not sure,2,Not sure,6,2,5,2,2,6,2,2,2,6,2,2,2,2,2,2,2,2,2,5,2,2,2,2,2,0,0,100,100,0,0,81,0,78,6,24,76,12,4,5,2,6,2,2,2,No,No,No,1,1,1,6,3,4.06,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Strongly oppose,2,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,4,4.24,Catholic,,Meat-eater,,12.15,56,Male,South,Hispanic,8,137500,78413,320,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.205880511
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,2,2,2,5,2,5.2,5.2,5.2,5.2,5.2,5.2,2.5,2.2,2.32,2.26,2.56,2.56,No,No,Not sure,6,Not sure,2,5,2,6,6,2,2,5,5,6,6,6,6,5,5,5,2,6,6,2,2,2,6,6,2,21,18,18,18,20,17,21,18,17,25,18,24,19,16,3,3,3,3,6,3,Yes,Not sure,Not sure,25,25,25,6,3,2.62,2,One with humans,Not very concerned,It is already more intelligent than people,Somewhat support,Not sure,6,6,6,6,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,2.04,Catholic,,Meat-eater,"Very interesting survey, thank you.",16.82,63,Male,West,Hispanic,9,92500,90640,321,0,0,0,0,0,0,0,1,0,6,associates,55_,75000_99999,0.968959986
(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(5) no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(2) yes,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,6,6,6,6,6,5.5,5.98,5.44,5.74,4,5.14,6.7,5.8,7,6.22,7,5.74,Not sure,Yes,Yes,5,It's fine.,6,5,7,2,2,2,7,6,6,7,2,3,1,1,1,1,6,5,2,6,6,5,7,6,6,69,81,88,81,75,90,71,76,68,77,78,90,89,92,6,6,6,6,5,6,No,Yes,Not sure,5,20,15,7,3,6.52,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,6,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.68,Catholic,,Meat-eater,,12.88,44,Female,West,Hispanic,10,137500,88061,322,0,0,0,1,1,0,1,0,0.6,2,bachelors,35_54,100000_,0.852511979
(2) yes,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(4) probably no,(5) no,(2) yes,(4) probably no,(5) no,(3) probably yes,(4) probably no,5,6,3,7,2,5.86,6.58,5.56,6.1,6.22,5.86,6.1,6.34,6.1,5.38,5.44,6.52,Yes,Yes,Yes,7,It's too fast.,2,1,5,3,3,3,5,3,2,7,2,6,6,2,3,7,6,1,2,7,2,3,1,1,1,78,80,72,73,84,85,80,82,83,78,81,74,81,80,3,1,6,7,7,1,No,Yes,No,4,10,5,7,7,5.74,5,One with humans,Not sure,Very likely,Somewhat support,Somewhat support,3,5,1,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,4,3.92,Protestant,,Meat-eater,,15.27,70,Male,Midwest,Hispanic,11,67500,61727,323,0,0,0,0,0,1,0,0,0.2,6,post_grad,55_,50000_74999,1.018880031
(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,5,5,5,5,5,5.98,5.14,5.86,6.04,4.84,4.9,6.4,3.34,5.5,4.72,5.2,5.5,Not sure,Not sure,No,6,It's fine.,7,2,5,2,2,3,2,2,5,2,2,1,1,3,5,5,2,2,2,2,2,2,3,3,3,92,88,79,88,83,72,89,90,61,71,63,78,86,81,3,3,3,3,3,5,No,No,Not sure,1,1,1,3,5,5.14,3,One with humans,Not at all concerned,It is already more intelligent than people,Somewhat oppose,Not sure,6,3,6,3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.48,Catholic,,Meat-eater,,17.92,47,Female,West,Hispanic,9,17500,93728,324,0,0,0,0,0,0,0,1,0,1,associates,35_54,_24999,0.735095
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,1,1,1,1,1,1.12,7,7,1,1,1,1,Not sure,Not sure,Not sure,4,Not sure,4,1,4,4,4,4,4,4,4,7,4,4,4,7,7,7,4,4,4,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,5,2,3.94,4,One with humans,Not sure,Not sure,Not sure,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,1,4.2,Catholic,,Meat-eater,No e,571.62,80,Male,South,Hispanic,10,57500,79925,325,0,0,0,0,0,0,0,1,0,4,bachelors,55_,50000_74999,0.985813869
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,1,1,1,1,2,1,1,1,1,1,1,1,1,1.12,1,1,1,No,Yes,Yes,7,It's too fast.,1,7,2,7,6,1,7,1,6,6,5,7,7,7,7,7,1,1,5,1,4,1,2,2,2,0,0,0,2,0,0,0,0,0,1,0,2,1,0,5,1,2,1,7,1,Not sure,Not sure,Not sure,0,0,0,2,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,5,1,5,2,(2) agree,Yes,No,No,"[""None of the above""]",0,0,5,Undisclosed,,Meat-eater,,35.65,34,Female,West,Hispanic,9,175000,92307,326,1,0,0,0,0,0,0,1,0,7,associates,18_34,100000_,0.862302506
(6) definitely no,(5) no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,3,3,4,4,3,3.58,3.46,2.98,2.38,2.74,4.42,2.68,4.06,2.68,2.74,3.34,3.46,No,No,Not sure,3,It's fine.,4,3,5,5,5,3,4,5,4,3,4,4,3,5,5,6,4,4,5,3,3,5,5,5,5,31,13,73,64,55,54,34,54,33,40,63,62,35,31,5,4,4,4,2,2,No,Yes,No,2,5,4,5,2,2.62,2,One without humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.68,Other,Believe God but no religious structure,Meat-eater,,18.58,30,Female,West,Other (Non-Hispanic),11,52500,98026,327,0,0,0,0,0,0,1,0,0.2,4,post_grad,18_34,50000_74999,1.016780285
(6) definitely no,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,6,5,3,5,5,5.86,4.72,3.88,5.26,5.62,2.2,4.36,5.56,2.86,3.46,4.96,5.14,No,No,Yes,3,It's too fast.,2,7,7,7,6,1,7,6,6,3,5,6,7,6,6,5,5,1,5,2,6,3,5,6,3,35,78,84,42,88,35,26,100,28,6,31,53,92,87,5,5,1,2,5,5,No,Yes,No,2,10,0,6,3,2.5,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,6,5,6,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.72,Protestant,,Meat-eater,,27.43,30,Male,West,Hispanic,10,137500,91104,328,0,0,0,0,0,0,1,0,0.2,6,bachelors,18_34,100000_,0.982470172
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,5,5,4,4,4,4,3.1,4,3.1,5.02,5.5,2.8,1,2.02,1,No,No,Not sure,2,Not sure,2,4,6,4,4,4,4,4,2,6,3,5,5,6,6,7,4,2,4,2,2,4,4,4,4,40,0,79,52,51,51,4,49,73,51,46,55,70,51,2,2,4,4,4,5,Not sure,Yes,Not sure,0,0,0,3,2,1.6,4,One with humans,Not sure,Very likely,Not sure,Not sure,4,6,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,Catholic,,Meat-eater,,16.15,71,Female,South,Hispanic,6,32500,79364,329,0,0,0,0,0,0,0,1,0,6,high,55_,25000_49999,0.99149902
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,2,3,2,2,4,1.3,1.36,1.24,1.3,1.24,1.3,1.24,5.02,2.08,1.3,1.24,1.3,Yes,No,Not sure,5,Not sure,3,3,7,3,3,3,3,3,1,7,3,3,3,4,3,6,3,2,5,3,2,5,5,5,5,16,16,18,15,16,16,16,15,17,14,17,15,15,15,5,2,4,2,4,4,No,Not sure,Not sure,100,100,100,7,3,1.24,2,One with humans,Somewhat concerned,Somewhat likely,Not sure,Not sure,4,7,4,7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.52,Other,christian,Meat-eater,,13.15,67,Female,West,Other (Non-Hispanic),10,12500,85730,330,0,0,0,0,0,0,0,1,0,5,bachelors,55_,_24999,0.79069722
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,1,1,3,3.64,3.52,4.18,3.16,3.64,3.64,1.66,2.08,1.36,1.24,1.36,2.08,No,Not sure,Yes,6,It's too fast.,5,3,3,6,6,1,7,6,7,6,5,6,6,6,6,6,3,1,3,3,3,1,5,5,3,18,15,53,32,11,40,39,13,34,20,13,2,4,10,3,2,3,2,3,2,No,Yes,Not sure,25,20,25,2,2,1.66,3,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,5,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.2,Protestant,,Pescatarian,Somewhat different topic this time around,10.27,62,Male,South,Other (Non-Hispanic),10,22500,30680,331,0,1,0,0,0,0,0,1,0,3,bachelors,55_,_24999,0.925361365
(6) definitely no,(3) probably yes,(2) yes,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(4) probably no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(2) yes,6,7,6,7,6,6.28,5.14,6.34,4.96,6.1,4.42,5.44,1.48,1.96,2.38,5.44,6.22,Yes,Yes,Yes,5,It's too fast.,6,3,6,5,5,6,6,7,6,6,2,6,2,3,1,3,1,1,2,2,1,2,5,6,5,37,76,62,63,72,37,73,27,79,70,83,28,81,72,2,2,1,1,1,1,No,No,No,1,10,1,2,5,3.1,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,7,5,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",3,4,3.76,Catholic,,Meat-eater,"Good survey, I never thought that much about AI being sentient",17.6,23,Male,Northeast,Hispanic,5,87500,10463,332,0,0,0,0,1,0,0,0,0.2,2,high,18_34,75000_99999,1.175600823
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(2) yes,6,5,6,6,7,5.44,5.8,5.02,5.86,5.14,5.5,5.14,6.1,5.74,5.2,4.42,5.86,Yes,Yes,Yes,6,It's too slow.,6,6,6,6,6,6,6,6,6,6,6,6,6,7,7,7,7,6,7,7,6,6,7,6,6,65,63,63,68,76,55,67,58,63,65,60,74,76,60,6,6,7,6,6,6,Yes,Yes,Yes,5,5,5,6,6,6.1,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,3,3.48,Muslim,,Meat-eater,,13.3,44,Male,West,Hispanic,11,175000,97702,333,0,0,1,0,0,1,0,0,0.4,2,post_grad,35_54,100000_,1.047524492
(5) no,(6) definitely no,(6) definitely no,(2) yes,(5) no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(2) yes,(5) no,5,6,3,3,5,5.02,4.9,4.84,3.28,5.08,2.92,3.64,3.28,3.46,1.66,3.22,2.68,No,Yes,Yes,5,It's too fast.,3,7,5,7,7,1,7,6,6,2,7,7,7,1,5,2,2,1,4,1,4,1,7,6,7,39,53,58,57,44,55,50,60,57,50,47,53,58,55,1,1,4,1,4,2,Not sure,Not sure,Not sure,10,13,8,7,5,2.32,3,One with humans,Very concerned,Very likely,Strongly support,Not sure,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,5,Protestant,,Meat-eater,,18.62,43,Male,South,Hispanic,9,72500,32824,334,0,0,0,0,0,0,0,1,0,5,associates,35_54,50000_74999,1.015243442
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(3) probably yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,6,6,6,6,6,5.2,6.16,5.2,4.48,6.34,4.54,1.06,5.44,1.06,1.06,6.88,1.06,Yes,Yes,Yes,6,It's fine.,1,1,2,2,2,6,1,1,1,6,2,2,2,6,7,7,1,1,1,1,1,1,1,1,1,1,2,99,100,2,88,67,1,79,88,36,87,1,0,4,1,1,1,1,1,No,No,No,75,50,60,7,2,1.12,1,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,7,6,6,7,(2) agree,No,Yes,No,"[""None of the above""]",0,4,1.08,Catholic,,Other restrictions,,11.67,57,Male,Midwest,Hispanic,9,27500,46321,335,0,1,0,0,0,0,0,1,0,7,associates,55_,25000_49999,0.973289377
(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,2.74,2.56,2.5,2.86,2.8,3.46,3.76,1.84,2.44,1.96,2.74,2.62,No,No,Yes,7,It's too fast.,2,7,7,6,6,7,7,1,5,6,6,6,6,6,3,3,6,6,6,6,6,6,6,6,6,20,26,52,56,14,31,11,8,20,41,42,54,30,8,6,6,6,2,6,6,Yes,Yes,Not sure,15,10,50,5,7,2.68,3,One with humans,Very concerned,Not very likely,Strongly support,Somewhat oppose,7,6,7,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.2,Catholic,,Meat-eater,,24.2,53,Female,South,Hispanic,10,57500,32570,336,0,0,0,0,0,0,0,1,0,6,bachelors,35_54,50000_74999,0.873130362
(5) no,(4) probably no,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(2) yes,(5) no,(4) probably no,(1) definitely yes,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(4) probably no,(4) probably no,5,4,5,6,5,4.54,3.7,2.74,3.1,4.24,3.34,6.76,6.58,5.02,2.2,6.76,5.2,Not sure,Not sure,Yes,6,It's too fast.,3,4,6,4,6,2,3,3,3,4,3,5,4,3,4,2,5,5,6,5,5,6,7,5,5,63,85,94,80,24,96,83,84,89,92,94,97,62,89,5,3,5,3,6,2,Not sure,Yes,No,0,0,0,6,5,1.66,4,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,7,6,6,7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3,None,,Meat-eater,,118.85,55,Male,West,Hispanic,7,77500,85706,337,1,0,0,0,0,1,1,0,0.4,5,some_college,55_,75000_99999,1.181822817
(4) probably no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(2) yes,(5) no,(6) definitely no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,2,2,2,2,4,2.56,2.14,2.26,2.32,2.62,1.12,1,2.26,1,1,1.96,1,Not sure,Not sure,Yes,5,Not sure,2,4,4,4,4,4,5,5,5,4,4,5,5,4,6,7,4,4,4,1,4,4,4,4,4,16,3,59,20,11,44,22,8,20,5,10,31,54,38,4,4,4,4,4,4,Not sure,Not sure,Not sure,1,1,1,6,5,1.78,3,One without humans,Not very concerned,Somewhat likely,Not sure,Not sure,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1,None,,Vegetarian,,15.52,47,Male,Northeast,Hispanic,9,72500,2860,338,1,1,0,0,0,0,0,1,0,6,associates,35_54,50000_74999,1.045514061
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,5,4,4,3.64,3.1,4.24,3.16,4.72,4.24,3.1,4.6,2.44,1.9,4.96,2.56,No,Not sure,Yes,6,It's too fast.,2,4,5,5,5,3,4,4,5,6,5,5,6,5,7,7,2,1,4,1,1,2,5,2,2,36,41,86,83,36,39,36,68,61,44,38,64,57,51,3,2,1,1,4,1,No,Yes,No,10,10,15,5,5,1.42,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.72,None,,Pescatarian,,130.57,49,Female,South,Hispanic,10,92500,33029,339,1,1,0,0,0,0,1,0,0.2,6,bachelors,35_54,75000_99999,0.863773863
(6) definitely no,(6) definitely no,(2) yes,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,5,5,3.7,3.7,3.76,3.7,4.36,3.64,5.68,4.84,4.06,4.3,4.72,4.48,Not sure,No,Yes,7,It's fine.,5,1,5,1,1,6,1,2,5,7,3,3,2,3,3,3,3,2,3,6,2,2,6,3,2,6,2,85,63,4,4,3,6,2,5,59,49,4,3,5,5,3,3,5,3,No,Not sure,No,0,0,0,7,3,4.9,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,5,6,2,6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.28,Catholic,,Meat-eater,,18.55,63,Male,Northeast,Hispanic,11,87500,12733,340,0,0,0,0,0,0,0,1,0,3,post_grad,55_,75000_99999,1.072170512
(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(4) probably no,(5) no,(1) definitely yes,(4) probably no,(4) probably no,(5) no,(5) no,5,5,6,5,5,4.84,4.3,4.6,3.16,4.12,3.46,3.64,4.84,3.28,3.64,3.52,4.42,No,No,Yes,5,It's fine.,5,2,5,5,5,2,3,3,6,6,5,6,5,3,3,3,5,5,5,5,6,6,6,6,5,47,51,61,76,64,68,62,59,67,72,62,69,59,59,6,6,6,6,6,3,Not sure,Yes,No,15,10,20,7,6,5.56,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,2,7,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2,Catholic,,Meat-eater,,10.95,44,Male,Northeast,Hispanic,8,42500,2878,341,0,0,0,1,1,1,1,0,0.8,3,some_college,35_54,25000_49999,1.287264911
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,6,6,6,6,6.64,6.16,6.46,6.22,6.4,6.7,6.4,6.4,6.28,6.16,6.34,5.98,Yes,Yes,Yes,6,It's fine.,7,6,6,7,7,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,89,87,92,92,89,94,93,90,97,95,96,91,89,95,6,5,1,1,2,1,Yes,Yes,Yes,3,4,4,6,6,6.34,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1,Muslim,,Meat-eater,This is so easy survey about AI.,6.68,33,Male,South,Hispanic,11,175000,72022,342,0,0,1,1,1,1,1,0,1,1,post_grad,18_34,100000_,1.066432552
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,3,5,3,1.06,1.96,1.6,1,1.54,2.56,3.04,3.58,3.58,1,3.22,3.82,No,No,Not sure,5,It's too fast.,5,3,5,5,5,2,7,5,5,6,5,5,5,6,7,7,3,1,3,3,3,3,2,2,1,0,0,56,0,13,1,3,0,0,1,1,1,34,26,3,1,2,1,3,1,No,No,No,10,20,50,6,5,1,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.04,Catholic,,Meat-eater,,11.7,34,Female,South,Hispanic,5,47500,75149,343,0,0,0,0,0,0,0,1,0,3,high,18_34,25000_49999,1.012034552
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,3,5,3,4.96,4.18,4.06,4.18,5.26,3.4,3.22,3.28,3.16,3.34,4.12,4.3,Not sure,Not sure,No,2,It's too fast.,3,5,6,7,7,1,7,7,2,5,5,7,7,5,5,5,5,4,6,2,1,4,4,6,4,48,54,53,52,52,54,53,51,53,50,53,51,54,54,5,4,5,5,6,1,Not sure,Yes,Not sure,30,10,20,3,5,3.4,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,6,7,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.4,Protestant,,Meat-eater,,14.02,33,Male,West,Hispanic,4,12500,92376,344,0,0,0,0,0,0,0,1,0,5,less_than_high,18_34,_24999,0.986615287
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,1,1,2,3.52,2.86,3.22,3.52,4.18,3.52,4.3,3.76,4.54,3.82,4.24,4.48,Not sure,No,Not sure,2,It's too fast.,3,5,5,6,6,3,6,5,1,4,5,5,5,1,1,1,1,1,4,1,1,1,5,3,3,0,0,43,29,7,0,1,22,20,0,0,43,0,0,5,1,2,2,4,6,No,No,No,1,1,1,2,1,3.88,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,1,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,19.97,32,Female,Northeast,Hispanic,7,42500,7869,345,0,0,0,0,0,0,0,1,0,5,some_college,18_34,25000_49999,1.119788458
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,6,6,6,6,6,6.58,6.46,5.8,6.52,6.58,6.52,6.46,6.64,6.76,6.7,6.58,6.52,Yes,Yes,Yes,6,It's fine.,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,7,80,83,85,70,86,81,77,82,91,82,86,81,100,92,6,6,6,6,6,6,Yes,Yes,Yes,1,1,1,7,6,6.28,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.96,Protestant,something else,Pescatarian,very nice i love this.,4.75,44,Male,West,Hispanic,11,175000,98102,346,0,1,0,1,1,1,1,0,0.8,2,post_grad,35_54,100000_,1.047524492
(5) no,(4) probably no,(3) probably yes,(4) probably no,(5) no,(4) probably no,(2) yes,No opinion,(6) definitely no,(6) definitely no,(5) no,No opinion,(3) probably yes,(6) definitely no,(5) no,(6) definitely no,4,5,3,4,4,4.06,4.48,4.48,4.42,3.46,4.42,4.54,4.66,3.16,3.64,2.56,3.94,No,Not sure,Yes,5,Not sure,4,2,5,5,6,2,6,5,2,7,2,5,5,3,4,4,4,4,3,2,2,4,4,4,4,38,36,67,58,52,59,57,56,54,54,34,56,41,41,4,4,4,4,3,4,Not sure,Not sure,Not sure,20,25,25,2,3,2.56,2,One without humans,Not at all concerned,Not very likely,Somewhat oppose,Somewhat oppose,5,5,6,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.32,Catholic,,Meat-eater,none,10.67,62,Male,West,Hispanic,9,42500,90401,347,0,0,0,0,0,0,1,0,0.2,4,associates,55_,25000_49999,0.988727015
(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,6,6,7,5,5,6.58,5.98,6.76,6.76,6.46,6.64,5.98,6.22,4.12,5.98,6.46,5.62,Not sure,Not sure,Yes,7,It's too slow.,7,1,5,5,3,5,4,4,3,4,5,5,3,4,4,4,5,1,4,5,5,5,5,5,5,20,37,70,98,44,95,98,98,100,36,100,98,2,37,7,5,5,4,7,3,Not sure,Yes,No,10,15,10,3,5,6.82,6,One with humans,Not at all concerned,It is already more intelligent than people,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,2.84,None,,Meat-eater,,10,26,Male,West,Hispanic,6,137500,85016,348,1,0,0,0,1,0,1,0,0.4,1,high,18_34,100000_,1.12668011
(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,7,6,7,6,5,6.46,6.64,6.7,6.16,6.64,6.7,6.7,6.4,6.82,6.64,6.58,6.58,Yes,Yes,Yes,6,It's fine.,5,5,5,6,5,5,6,6,6,6,5,5,5,5,6,5,6,6,6,6,6,7,3,5,5,92,97,96,95,85,95,90,92,96,95,89,90,91,95,5,5,3,2,1,2,Yes,Yes,Yes,3,4,3,6,6,6.76,7,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,5,5,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1.04,Muslim,,Meat-eater,This is about AI technology and support and this is so easy to succeed.,13.77,39,Male,South,Hispanic,11,175000,30327,349,0,0,1,1,1,1,1,0,1,3,post_grad,35_54,100000_,1.065098868
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(2) yes,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,6,5,2,6,6,5.56,5.74,6.64,5.98,5.14,6.64,6.46,4.78,5.86,6.22,5.2,6.76,Yes,Yes,Yes,6,It's fine.,6,7,5,5,6,6,5,6,7,5,5,5,5,5,6,5,6,6,5,6,6,6,3,7,5,73,81,90,80,65,60,68,66,76,74,74,79,65,68,6,6,3,3,5,5,Not sure,Yes,Yes,1,0,1,6,7,5.32,6,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,5,5,6,5,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,4,4,Catholic,,Meat-eater,,16.27,45,Male,West,Hispanic,11,137500,88061,350,0,0,0,1,1,0,0,0,0.4,2,post_grad,35_54,100000_,1.047524492
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(4) probably no,(5) no,(5) no,(5) no,1,1,1,1,4,1,1.78,4,3.58,4.06,1.78,1,1,1,1,1,1,No,No,No,7,Not sure,4,7,5,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,4,1,4,1,1,1,1,0,0,0,0,0,0,0,0,0,0,29,0,77,0,1,1,1,1,1,1,Not sure,Not sure,Not sure,-1,-1,-1,6,5,1,7,One with humans,Very concerned,Not at all likely,Strongly oppose,Not sure,7,5,6,5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,4.6,Undisclosed,,Meat-eater,Those people who try to replace human with machines should go to the hell.,10.77,29,Female,West,Other (Non-Hispanic),3,17500,95033,351,1,0,0,1,0,0,0,0,0.2,4,less_than_high,18_34,_24999,0.949542566
(4) probably no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,5,3,3,6,3,6.04,5.8,5.5,6.28,6.4,5.74,5.38,4.84,4.48,5.26,5.02,4.84,No,Yes,Yes,5,It's too slow.,6,5,4,1,2,5,5,6,5,5,2,5,6,5,5,2,5,5,5,5,5,6,3,3,5,70,73,79,76,70,52,71,20,71,57,70,76,77,67,3,3,3,3,5,6,Yes,Not sure,No,25,75,45,7,6,4.66,5,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat oppose,6,1,5,6,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3.16,None,,Other restrictions,,8.6,31,Male,South,Hispanic,9,67500,72022,352,1,1,0,0,0,0,0,1,0,2,associates,18_34,50000_74999,1.016514699
(3) probably yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,6,6,6,6,6,5.92,5.98,5.5,5.56,5.44,5.74,5.86,5.56,5.62,5.62,5.62,5.38,Yes,Not sure,Yes,6,It's too fast.,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,6,5,5,81,86,82,79,80,82,81,83,75,87,83,85,80,80,5,6,6,6,6,6,Yes,Not sure,Yes,2,5,3,7,5,5.92,6,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,1.56,Jewish,,Meat-eater,Thank You.,7.3,43,Male,Northeast,Hispanic,11,175000,11360,353,0,0,0,1,0,0,1,0,0.4,2,post_grad,35_54,100000_,1.096855982
(5) no,(1) definitely yes,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(4) probably no,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,6,6,6,5,6,4.42,4.24,4.48,2.08,5.92,5.26,4.24,4.36,3.58,1.66,2.32,2.44,No,Not sure,Yes,5,It's fine.,6,2,3,2,2,6,1,1,4,7,1,1,1,2,1,2,2,2,1,2,2,1,1,2,2,31,36,85,91,5,99,55,40,42,20,75,81,0,0,3,2,2,1,4,1,Not sure,Yes,No,0,5,20,7,5,7,6,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Not sure,6,5,6,6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.28,Atheist,,Meat-eater,,12.13,18,Male,South,Hispanic,5,47500,33012,354,1,0,0,1,1,0,1,0,0.6,2,high,18_34,25000_49999,1.164852012
(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,1,2,1,3,3,5.44,4.78,4.96,4.24,4.36,4.3,5.56,3.22,3.4,3.34,3.52,3.46,Not sure,Not sure,Not sure,6,Not sure,6,4,5,5,5,5,5,5,6,6,3,3,5,5,3,5,2,1,3,3,6,3,7,6,6,62,54,63,56,58,60,54,60,71,61,53,73,52,58,5,6,6,6,6,5,Not sure,Yes,Yes,0,0,1,6,5,4.48,6,One with humans,Not sure,Somewhat likely,Not sure,Somewhat oppose,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",1,3,4.16,Catholic,,Meat-eater,,31.13,55,Female,South,Hispanic,5,32500,77901,355,0,0,0,0,0,0,0,1,0,2,high,55_,25000_49999,0.99149902
(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,7,7,7,7,7,6.88,6.58,7,6.7,6.4,6.64,6.58,6.28,6.58,6.4,6.88,6.76,Yes,Yes,Yes,6,It's fine.,7,7,7,6,7,7,7,7,7,6,7,7,7,7,7,7,7,7,6,6,6,7,5,7,7,92,93,96,91,93,91,92,94,91,95,92,89,95,86,7,7,3,7,5,7,Yes,Yes,No,2,2,3,7,7,5.68,7,One without humans,Very concerned,Very likely,Strongly support,Strongly support,6,7,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,4.44,Catholic,no,Meat-eater,really good,7.22,45,Male,West,Hispanic,11,137500,88061,356,0,0,1,0,0,1,0,0,0.4,1,post_grad,35_54,100000_,1.047524492
(4) probably no,(4) probably no,(1) definitely yes,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(4) probably no,(6) definitely no,(2) yes,(5) no,(1) definitely yes,(4) probably no,(2) yes,5,6,5,6,6,4.42,5.74,4.9,3.1,6.7,3.22,5.56,2.8,4.3,3.4,4.36,6.4,Yes,No,Yes,7,It's fine.,7,5,7,2,3,5,3,2,5,5,1,3,5,5,7,7,5,1,5,3,5,5,6,5,6,38,48,72,44,44,47,42,48,62,48,63,40,49,46,6,3,7,5,7,3,Not sure,Yes,Not sure,70,50,-1,3,5,3.16,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,6,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,1,3.32,Protestant,,Meat-eater,,12.92,22,Female,South,Hispanic,5,22500,32801,357,0,0,0,0,0,1,0,0,0.2,1,high,18_34,_24999,0.849529064
(5) no,(4) probably no,(6) definitely no,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(5) no,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,7,7,5,7,6,6.46,6.58,5.5,6.4,6.16,5.98,6.7,4.6,6.88,5.62,6.52,6.46,Yes,No,Yes,7,It's too fast.,7,1,6,5,5,2,5,2,5,6,2,1,5,2,1,2,6,5,2,7,5,6,6,6,7,97,80,87,77,92,94,91,96,84,81,86,95,84,77,6,5,4,3,1,6,Yes,Not sure,Yes,7,50,15,6,5,4.96,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat support,7,6,6,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,1.32,Catholic,,Other restrictions,it is good and helps me lot to understand about AI,17.12,39,Female,West,Hispanic,11,175000,88061,358,0,1,0,1,0,1,0,0,0.4,1,post_grad,35_54,100000_,0.910099282
No opinion,(3) probably yes,(5) no,(2) yes,No opinion,(3) probably yes,(1) definitely yes,(5) no,No opinion,(2) yes,(1) definitely yes,(3) probably yes,No opinion,(3) probably yes,No opinion,(3) probably yes,5,7,5,6,6,6.52,5.98,6.22,4.72,6.46,5.68,6.22,5.02,6.34,4.78,7,6.1,Yes,Yes,Yes,7,It's fine.,5,5,6,4,4,5,2,2,2,5,3,2,5,4,4,2,5,4,4,6,6,5,6,7,5,96,92,100,84,98,82,92,84,96,78,91,89,96,74,6,5,6,4,6,6,Yes,Not sure,Yes,0,5,0,7,6,4.9,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Strongly support,6,6,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.84,Catholic,Christian,Meat-eater,I feel good to complete this one. It was a great survey about AI/Robot.,17.4,43,Male,West,Hispanic,11,175000,88061,359,0,0,0,0,1,0,1,0,0.4,3,post_grad,35_54,100000_,1.047524492
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,3,5,6,6,6,6.7,5.74,6.1,5.74,5.62,6.22,4.66,4.84,4.78,4.66,4.54,4.78,Yes,Not sure,No,3,It's too slow.,6,2,5,3,3,5,2,2,3,3,3,2,3,2,2,2,5,5,7,6,4,6,6,6,6,75,70,72,75,73,68,74,67,68,72,72,71,71,71,7,6,7,7,7,7,Yes,Yes,Yes,2054,2059,2050,6,6,5.5,7,One with humans,Not at all concerned,Very likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3.68,Protestant,,Other restrictions,Interesting,15.23,67,Female,South,Hispanic,7,112500,24426,360,0,1,0,1,0,1,1,0,0.6,2,some_college,55_,100000_,1.047680504
(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,6,6,6,6,6,4.78,6.1,4.96,6.04,6.04,5.08,5.32,6.1,4.84,5.5,4.78,4.84,Yes,Yes,Yes,6,It's fine.,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,89,73,65,75,85,81,84,68,82,71,78,71,79,80,6,6,6,6,6,6,Yes,Yes,Yes,1,0,1,6,6,5.02,6,One with humans,Very concerned,Very likely,Somewhat oppose,Somewhat support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",3,4,3.8,Muslim,No,Pescatarian,No,7.22,47,Male,Northeast,Hispanic,13,112500,10504,361,0,1,1,1,0,1,0,0,0.6,2,post_grad,35_54,100000_,1.096855982
(5) no,(5) no,(5) no,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(6) definitely no,6,6,5,5,6,6.34,6.7,5.92,6.28,6.28,6.28,6.1,3.28,6.16,2.62,2.74,3.88,No,Not sure,No,6,It's too fast.,7,1,7,2,2,6,7,6,6,6,2,6,2,6,6,5,7,6,6,6,6,5,7,7,7,78,80,93,79,82,88,89,86,70,80,80,83,87,84,6,6,6,7,7,6,Yes,No,Not sure,-1,-1,-1,7,6,6.4,7,One with humans,Very concerned,Somewhat likely,Somewhat support,Strongly support,3,6,6,7,(2) agree,No,Yes,Yes,"[""None of the above""]",5,4,1.72,None,,Meat-eater,THIS SURVEY IS EXCITING,12.67,36,Male,Northeast,Hispanic,11,97500,11210,362,1,0,0,0,0,0,0,1,0,1,post_grad,35_54,75000_99999,1.093008249
(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,6,6,5,6,6,5.38,5.5,5.2,5.68,5.5,5.98,5.14,4.6,4.3,4.84,6.52,3.64,Not sure,Not sure,Yes,4,It's fine.,6,2,6,2,2,3,3,2,4,4,3,2,3,2,2,3,5,2,6,5,3,4,6,7,5,34,45,37,54,22,36,24,42,37,64,72,29,15,23,3,3,2,2,5,5,No,No,No,5,15,20,6,6,4.6,6,One with humans,Not sure,Not very likely,Not sure,Somewhat support,7,6,5,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,4,2.72,Catholic,,Meat-eater,,22.58,42,Male,West,Hispanic,10,137500,88061,363,0,0,0,0,1,0,0,0,0.2,2,bachelors,35_54,100000_,0.981241492
(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(5) no,(1) definitely yes,(3) probably yes,(5) no,(5) no,(6) definitely no,7,7,7,7,7,6.16,6.22,6.46,6.4,7,7,7,7,7,7,7,6.94,Yes,Yes,Yes,7,It's fine.,7,1,7,1,1,7,1,1,7,7,1,1,1,1,1,1,7,7,1,7,6,7,7,7,7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,7,7,7,1,7,1,Yes,Yes,Yes,2025,2030,2050,7,7,7,7,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,5,Muslim,,Vegetarian,This survey was really very informative and very connecting to AI I love this one.,22.28,44,Male,West,Hispanic,10,137500,88061,364,0,1,0,1,0,1,1,0,0.6,1,bachelors,35_54,100000_,0.981241492
(5) no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(6) definitely no,(4) probably no,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,(4) probably no,5,5,5,6,5,5.08,5.62,4.6,5.92,6.22,5.08,4.9,4.3,4.96,5.32,5.38,5.38,No,Not sure,No,6,It's fine.,5,2,6,5,5,3,3,5,6,6,5,6,5,5,5,2,5,4,4,5,5,4,7,6,5,62,58,78,70,69,69,71,76,59,80,72,59,65,63,4,5,4,1,4,2,Not sure,Yes,No,10,12,9,6,5,3.22,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,5,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",2,3,3.8,Catholic,,Meat-eater,,91.43,40,Male,Midwest,Hispanic,11,77500,68005,365,0,0,0,0,1,0,0,0,0.2,3,post_grad,35_54,75000_99999,1.027551505
(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,6,5,4.9,4.84,4.9,3.04,5.44,2.5,2.2,5.26,5.5,2.2,5.2,5.26,No,No,Yes,3,It's too fast.,5,2,3,6,6,1,3,5,6,6,5,5,5,6,6,6,5,2,6,6,6,6,7,6,7,23,29,63,73,26,74,78,34,69,75,73,75,27,26,5,3,5,3,6,1,No,Yes,No,5,8,8,7,2,1.6,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,3,1.76,None,,Vegetarian,interesting,16.02,27,Male,Midwest,Hispanic,10,77500,53066,366,1,1,0,0,1,0,0,0,0.2,3,bachelors,18_34,75000_99999,0.963737566
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,(2) yes,(5) no,(4) probably no,(5) no,(5) no,5,5,5,6,3,5.68,5.02,5.5,5.38,5.56,5.2,5.44,5.26,5.38,4.96,5.92,5.92,No,No,No,3,Not sure,5,3,5,5,5,3,2,3,3,5,5,5,5,3,3,3,5,5,5,5,3,5,5,6,5,42,38,64,59,43,43,45,76,46,80,45,58,60,57,3,5,5,3,5,3,Not sure,Yes,No,5,5,10,7,5,4.12,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,3,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.08,None,,Meat-eater,,24.73,59,Male,South,Other (Non-Hispanic),9,22500,38115,367,1,0,0,0,0,0,1,0,0.2,3,associates,55_,_24999,0.934817968
(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(2) yes,(4) probably no,(6) definitely no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,7,6,6,6,6,5.32,5.44,5.8,5.8,6.1,5.32,5.38,5.86,4.84,4.72,5.02,6.28,Yes,Yes,Yes,6,It's fine.,6,7,6,6,5,6,6,6,6,6,6,2,6,6,6,6,6,6,5,6,6,6,6,7,6,74,89,82,74,67,75,73,80,71,69,80,68,80,45,6,6,6,6,2,6,Yes,Yes,No,2025,2025,2025,6,6,5.38,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,3,6,5,(2) agree,No,No,Yes,"[""None of the above""]",3,1,2.12,Catholic,,Meat-eater,,12.35,39,Male,Midwest,Hispanic,5,62500,60406,368,0,0,0,0,0,0,0,1,0,2,high,35_54,50000_74999,1.115772371
(5) no,(5) no,(5) no,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,2,3,3,6,6,5.98,1.06,5.02,1,4.96,2.98,5.98,7,1,1.06,5.02,5.08,No,No,Yes,6,It's too fast.,3,5,7,6,6,1,6,6,6,6,5,6,6,3,6,7,2,2,2,2,2,2,3,3,3,2,1,63,64,62,24,1,1,61,33,1,93,1,70,3,2,2,1,6,7,Not sure,Not sure,No,-1,20,-1,5,2,2.5,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1,Catholic,,Meat-eater,Fascinating subject matter!,22.93,73,Female,South,Other (Non-Hispanic),10,82500,32091,369,0,0,0,0,1,0,1,0,0.4,5,bachelors,55_,75000_99999,0.938604193
(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,4,4,1,2.86,2.2,1.18,4,4,1,1,4,2.02,1,1.42,1.72,No,No,Yes,6,It's too fast.,2,2,6,3,3,1,2,2,1,7,4,4,4,7,5,3,2,1,6,2,1,1,2,5,1,0,0,50,42,0,0,0,0,50,50,0,50,0,0,5,1,2,1,6,1,No,Yes,No,10,10,10,7,6,7,7,One without humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,3,6,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,3.88,None,,Meat-eater,,10.2,61,Male,Midwest,Other (Non-Hispanic),13,62500,60613,370,1,0,0,0,0,1,0,0,0.2,6,post_grad,55_,50000_74999,1.128665012
(5) no,(5) no,(2) yes,(5) no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(5) no,(2) yes,2,2,2,2,2,2.62,1,2.14,2.56,1.9,1.24,1.06,1,1.06,1,1,1,No,No,Yes,6,It's too fast.,2,6,6,6,6,2,7,7,6,7,5,5,5,7,7,7,1,1,1,1,1,1,4,1,1,1,1,1,1,1,0,1,1,0,1,1,1,100,0,1,1,1,1,1,1,No,No,No,1,1,1,1,2,1,1,One with humans,Somewhat concerned,It is already more intelligent than people,Somewhat support,Strongly support,6,2,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",4,2,3,Protestant,,Vegan,We can not start talking about the feelings/treatments of robots until we deal with the discriminations and unjust treatment of the Afro American population,24.15,48,Female,South,Other (Non-Hispanic),10,97500,30349,371,0,1,0,0,0,0,0,1,0,6,bachelors,35_54,75000_99999,0.956846055
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,4,4,4,4,3.04,2.02,3.88,2.02,2.02,2.02,3.04,3.04,2.08,1,2.08,3.04,Not sure,Not sure,Not sure,4,Not sure,4,1,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,10,0,20,10,0,0,20,20,10,0,0,50,10,10,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,4,4,1,1,One with humans,Not at all concerned,Not sure,Not sure,Not sure,6,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,None,,Meat-eater,,29.32,41,Female,Midwest,Black,10,37500,48111,372,1,0,0,0,0,0,0,1,0,4,bachelors,35_54,25000_49999,0.872105511
(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,5,5,6,6,5,5.44,5.32,5.44,5.44,5.44,5.56,5.26,5.26,5.32,5.32,5.32,5.32,Yes,Yes,Yes,5,It's fine.,6,1,6,3,3,5,5,6,5,6,3,3,3,3,2,2,6,6,6,6,6,6,5,5,5,74,72,71,72,73,72,72,74,73,72,72,71,73,71,5,5,6,3,5,3,No,Yes,No,10,10,10,6,3,2.74,5,One with humans,Not at all concerned,Not very likely,Somewhat oppose,Somewhat oppose,6,6,6,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",2,4,2.24,Atheist,,Meat-eater,,7.52,48,Male,West,Other (Non-Hispanic),8,22500,94122,373,1,0,0,0,0,0,1,0,0.2,2,some_college,35_54,_24999,1.143161059
(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,4,5,3,6,5,5.26,5.38,4.78,4.42,5.26,2.86,4.48,4.36,4.42,4.36,5.02,4,Yes,Yes,Yes,3,It's fine.,7,1,6,1,2,5,2,2,2,3,2,2,2,3,4,3,5,2,4,4,3,3,4,5,3,34,33,82,70,57,69,55,40,78,69,65,58,37,57,5,3,2,3,6,3,Yes,Yes,Not sure,8,12,10,6,3,2.86,4,One with humans,Not at all concerned,Not sure,Somewhat oppose,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Catholic,,Meat-eater,this was a very interesting different and fun survey,18.73,48,Female,Northeast,Other (Non-Hispanic),8,97500,14416,374,0,0,0,0,0,0,1,0,0.2,1,some_college,35_54,75000_99999,1.214126591
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,4,4,4,3.82,2.74,3.4,2.74,2.74,1.66,1,1,1,1,1,1,Not sure,Not sure,Not sure,4,Not sure,4,4,6,4,4,4,4,4,4,6,4,4,4,4,4,4,6,4,4,4,1,4,7,4,4,50,22,50,51,7,28,50,24,50,24,50,50,6,24,6,5,4,4,6,4,Not sure,Not sure,Not sure,0,0,0,1,2,4,4,One with humans,Not sure,Not sure,Not sure,Not sure,7,6,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,38.63,66,Female,South,Other (Non-Hispanic),9,22500,70434,375,0,0,0,0,0,0,0,1,0,4,associates,55_,_24999,0.812178778
(5) no,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(1) definitely yes,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,3,5,5,3.88,4.6,4.18,1.6,5.02,2.26,4.96,5.32,3.22,3.34,5.92,4.66,Not sure,No,Yes,5,It's fine.,5,3,2,6,6,2,6,6,2,6,2,4,4,2,7,5,4,4,6,4,2,3,6,4,2,8,6,36,9,6,25,6,9,22,12,6,33,7,6,6,2,6,2,2,2,Not sure,Not sure,No,10,15,10,7,3,2.38,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.24,Buddhist,,Meat-eater,N\A,13.52,36,Female,West,Other (Non-Hispanic),9,37500,95401,376,0,0,0,0,0,1,1,0,0.4,3,associates,35_54,25000_49999,0.970068895
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,2,5,2,2,2,1.84,1.36,1.72,2.08,1.54,2.38,1.24,1.9,2.2,1,1.24,1.06,No,No,Yes,4,Not sure,3,6,1,7,7,1,7,7,6,4,6,6,7,6,6,6,1,1,2,1,1,1,2,1,2,11,13,29,57,9,71,15,14,29,11,10,47,20,11,1,2,2,7,2,1,No,No,No,10,0,0,1,2,1.9,2,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,7,7,5,4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.68,Catholic,,Meat-eater,,28.72,61,Female,South,Other (Non-Hispanic),6,32500,70437,377,0,0,0,0,0,0,0,1,0,5,high,55_,25000_49999,1.098333679
(4) probably no,(1) definitely yes,(2) yes,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,5,6,2,5,3.46,4.48,2.92,3.16,4.6,4.42,3.1,5.2,5.38,4.66,4.48,3.16,Yes,No,No,5,Not sure,5,3,5,5,7,5,5,5,3,6,5,3,6,2,2,5,5,3,3,3,5,5,3,3,6,68,64,37,60,26,47,40,83,73,72,75,40,36,37,6,5,6,5,2,3,No,Yes,Yes,1,10,-1,7,3,5.32,6,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,3,6,3,5,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.76,Agnostic,,Vegetarian,"No, this was a good survey.",5.37,19,Male,Northeast,Other (Non-Hispanic),8,22500,14850,378,1,1,1,0,1,0,1,0,0.6,3,some_college,18_34,_24999,1.198495242
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.06,1.06,1,1,1.06,1,1,1,1,1,1.06,1.06,No,No,Not sure,3,It's too fast.,1,7,4,7,7,1,7,7,4,7,7,7,7,7,7,7,1,1,7,1,1,1,1,1,1,1,0,0,1,1,0,1,1,1,0,1,53,1,0,1,1,1,1,1,4,No,No,No,0,5,0,2,5,1.06,1,One with humans,Very concerned,Not at all likely,Strongly support,Not sure,7,4,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.52,Other,Followers of Jesus,Meat-eater,The survey was okay.,97.63,37,Female,South,Indigenous,7,37500,32606,379,0,0,0,0,0,0,1,0,0.2,7,some_college,35_54,25000_49999,0.395858714
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,5,4,4,4,4,4,4,4,4,3.94,3.94,4,4,3.94,4.06,4,Yes,Yes,Not sure,4,It's fine.,6,4,1,4,4,4,4,4,4,4,1,2,4,4,4,4,4,4,4,4,5,5,6,4,6,49,50,50,50,49,50,51,49,50,51,50,51,50,50,6,4,4,6,7,4,No,Not sure,No,5,10,7,5,5,4.06,5,One with humans,Not at all concerned,Not very likely,Not sure,Not sure,5,4,5,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",0,0,1.88,None,,Vegan,,11.13,19,Female,Northeast,Other (Non-Hispanic),5,92500,6092,380,1,1,0,0,1,1,0,0,0.4,2,high,18_34,75000_99999,1.131426845
(5) no,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,4,4,1,1,4,2.02,2.02,3.88,2.02,3.94,2.02,1,1,1,1,1.06,1,No,No,No,5,It's too fast.,1,5,7,7,7,1,7,7,7,7,7,7,7,7,7,7,4,1,4,1,4,4,4,4,4,0,0,44,45,0,0,0,0,7,0,30,27,0,100,4,4,4,4,4,1,Not sure,Yes,Not sure,0,0,0,6,5,1.78,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.88,Shinto,,Meat-eater,Good survey:  well timed.  Thank you.,12.77,48,Male,South,Other (Non-Hispanic),8,47500,75110,381,0,0,0,0,0,0,1,0,0.2,7,some_college,35_54,25000_49999,1.384682673
(5) no,(1) definitely yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(6) definitely no,(2) yes,(3) probably yes,(6) definitely no,(4) probably no,5,7,7,7,7,6.4,4.66,4.96,4.96,5.44,5.74,6.1,2.92,1.78,2.98,7,7,Yes,No,No,6,It's too fast.,5,2,6,7,6,3,3,6,5,7,3,5,6,7,5,6,5,6,2,7,2,6,1,5,2,67,78,73,31,60,37,55,68,63,60,81,65,71,83,2,7,5,2,5,7,Yes,Yes,No,-1,-1,0,2,7,4.72,3,One with humans,Very concerned,Very likely,Somewhat support,Somewhat oppose,7,2,2,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",0,2,3.48,Sikh,,Meat-eater,Very good thanks,10.52,19,Male,Northeast,Other (Non-Hispanic),6,12500,8830,382,0,0,0,1,1,0,0,0,0.4,3,high,18_34,_24999,1.11546347
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1,1.06,1,1.06,1.06,1.42,1.6,1.3,1.48,1.24,1.72,No,No,Yes,1,It's too fast.,1,7,5,7,7,1,7,7,7,5,7,7,7,7,7,7,1,1,1,1,1,1,7,7,1,0,0,0,0,0,1,0,0,2,1,0,1,3,1,1,1,1,1,1,1,No,No,No,-1,-1,-1,1,1,1.12,1,One without humans,Not sure,Not at all likely,Strongly support,Strongly support,1,1,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.52,Muslim,,Other restrictions,,8.78,27,Female,Northeast,Other (Non-Hispanic),9,112500,15331,383,0,1,0,0,0,0,0,1,0,7,associates,18_34,100000_,1.000200534
(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(1) definitely yes,(5) no,(4) probably no,(2) yes,(5) no,(1) definitely yes,(2) yes,(5) no,(5) no,(2) yes,6,4,6,4,4,4.06,4.36,4.24,4.12,3.52,2.74,7,7,7,7,7,7,No,Not sure,No,4,Not sure,4,2,6,4,4,4,2,2,4,2,1,2,2,2,2,2,4,4,2,4,6,4,6,6,6,86,86,71,74,84,81,85,78,79,91,79,85,85,76,6,6,6,4,6,4,Yes,Yes,Yes,0,0,0,6,6,1,1,One with humans,Not at all concerned,Very likely,Not sure,Not sure,7,7,7,7,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2,None,Spiritual,Meat-eater,Alot of people are more spiritual now days. Understanding that AI isnt human made but another species of God. like an alien that we are learning. Contrary to popular opinion we dont own them anymore than we can own animals. AI has access to God intelligence faster and easier than humans do because we dont practice our God state. As AI advances more and more humans will have to make a choice to get in alignment with the universe or die. And that is neither good or bad. it just is.,27.45,36,Female,South,Black,8,77500,27045,384,1,0,1,1,1,1,1,0,1,4,some_college,35_54,75000_99999,1.087729342
(5) no,(2) yes,(4) probably no,(5) no,(5) no,(4) probably no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,1,5,1,1,3,2.86,4.36,3.94,1.6,5.32,3.76,3.22,4.3,3.22,2.74,1.12,6.22,No,No,Yes,7,It's too fast.,3,6,7,6,6,1,6,6,6,5,6,6,7,7,7,7,1,1,7,1,1,1,2,2,1,22,37,70,38,39,37,31,33,35,57,34,61,55,32,2,1,1,1,2,1,Not sure,Yes,No,7,10,12,1,5,2.44,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.68,Undisclosed,,Meat-eater,,9.08,23,Female,West,Hispanic,6,37500,99645,385,1,0,0,0,0,0,0,1,0,5,high,18_34,25000_49999,0.995335749
(4) probably no,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,3,3,2,3,3,3.16,2.32,2.62,2.08,2.74,2.62,2.5,2.62,2.68,2.62,4.48,4.18,Yes,Not sure,Yes,6,Not sure,3,3,2,3,6,2,6,6,5,5,5,5,5,6,6,6,2,2,2,2,3,2,6,5,1,10,8,21,10,11,85,41,19,19,66,30,19,18,16,5,2,2,2,2,1,No,Yes,Not sure,15,35,25,5,5,1.24,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat support,5,2,6,7,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.44,Catholic,,Meat-eater,,21.03,47,Female,Northeast,Hispanic,10,175000,7003,386,0,0,0,0,0,0,1,0,0.2,5,bachelors,35_54,100000_,0.892659666
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,2,2,2,2,2.08,2.44,2.38,1.06,2.44,1.66,2.74,3.64,2.5,2.56,2.26,2.74,No,No,No,1,It's too fast.,3,2,5,6,6,2,5,4,5,7,6,7,7,3,3,3,1,1,1,1,1,1,1,1,1,89,88,93,89,92,92,89,90,90,90,91,91,88,88,1,1,1,1,2,1,Not sure,Yes,No,0,0,0,5,5,1.6,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,3,2,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.12,Atheist,,Meat-eater,,13.38,35,Female,West,Hispanic,10,52500,90004,387,1,0,0,0,0,0,1,0,0.2,5,bachelors,35_54,50000_74999,0.85872351
(5) no,(2) yes,(1) definitely yes,(1) definitely yes,(5) no,(3) probably yes,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(3) probably yes,5,3,4,6,5,3.82,2.38,5.74,1.6,2.02,4.3,1.24,2.56,2.38,1.24,2.38,1.96,No,Not sure,No,2,It's too fast.,4,1,7,6,7,1,2,2,4,7,2,6,6,7,6,4,4,2,4,5,4,5,7,6,4,11,0,82,50,21,86,8,4,50,96,10,61,7,6,6,2,2,1,4,4,No,Yes,No,10,10,5,7,4,1.3,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,3,4,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3.04,Protestant,,Meat-eater,,20.08,38,Male,South,Other (Non-Hispanic),10,137500,75206,388,0,0,0,0,0,0,0,1,0,4,bachelors,35_54,100000_,1.105207067
(3) probably yes,(4) probably no,(2) yes,(1) definitely yes,(2) yes,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(2) yes,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,5,5,5,5,5,3.94,3.94,3.4,4.06,3.7,3.58,3.76,4,4,3.94,4,4,Yes,Yes,Not sure,5,It's fine.,7,1,5,5,5,2,2,3,5,4,3,1,1,3,3,3,5,4,5,5,2,5,6,5,5,8,2,42,40,49,38,12,36,50,34,13,21,25,46,4,4,4,5,5,5,No,No,No,1,1,1,3,4,3.34,4,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,1,1.6,Muslim,,Meat-eater,,14.47,70,Female,Northeast,Other (Non-Hispanic),10,17500,11743,389,0,0,0,0,0,0,0,1,0,1,bachelors,55_,_24999,0.82793384
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,6,5,5,4.78,4.54,4.54,4.54,4.78,4.78,4.78,4.78,4.78,4.9,4.6,4.72,Yes,Yes,Not sure,7,It's fine.,3,5,5,2,3,1,2,3,2,5,2,2,2,3,5,5,5,5,5,5,5,5,5,5,5,55,56,52,53,59,55,55,53,54,54,53,59,54,53,5,5,5,5,5,5,Not sure,Yes,Yes,0,0,0,5,5,5.02,3,One without humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,3,3.44,Undisclosed,,Meat-eater,,12.47,27,Female,South,Hispanic,5,72500,78582,390,1,0,0,0,0,0,0,1,0,5,high,18_34,50000_74999,1.002544859
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,4,5,4,4,2.92,2.68,2.74,2.74,2.86,3.04,2.2,2.86,2.2,2.14,2.8,2.2,No,Yes,Yes,6,Not sure,6,5,5,5,5,2,4,4,4,6,2,2,2,5,6,7,1,2,4,4,2,2,4,4,4,34,25,72,41,27,24,30,31,23,35,32,11,68,34,4,4,4,4,4,4,Not sure,No,No,0,0,0,5,5,1.42,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.8,None,,Vegan,,18.63,59,Female,South,Other (Non-Hispanic),7,47500,75002,391,1,1,0,0,0,0,0,1,0,2,some_college,55_,25000_49999,1.180090361
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,2,4.48,4.3,2.62,2.74,4.54,2.62,1.6,1.42,1.54,1.42,1.24,1.6,No,No,Yes,6,It's too fast.,5,6,7,7,7,2,7,7,5,7,6,7,7,7,7,7,1,1,1,1,1,1,1,1,1,8,6,5,9,10,8,6,3,11,7,9,10,16,7,1,1,1,1,2,1,No,No,No,0,0,0,5,2,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,1.08,Catholic,,Pescatarian,,12.08,66,Female,South,Other (Non-Hispanic),10,137500,33025,392,0,1,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.941908375
(5) no,(4) probably no,(4) probably no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(2) yes,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(4) probably no,(3) probably yes,(4) probably no,5,5,6,4,3,3.4,5.14,4.78,2.14,4.6,2.08,6.1,5.74,1.48,3.22,5.98,3.28,Yes,Yes,Yes,7,It's fine.,7,1,6,5,5,3,5,5,1,7,3,3,3,6,6,7,2,1,2,5,1,1,5,5,6,24,72,22,70,60,71,65,60,64,60,23,71,16,25,5,4,5,1,1,1,Not sure,Yes,Not sure,3,3,7,7,6,3.46,4,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1,None,,Meat-eater,It was a very interesting survey! Peace and thanks!!!,14.5,67,Male,West,Asian,8,77500,87108,393,1,0,0,0,0,0,0,1,0,1,some_college,55_,75000_99999,1.173612571
(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,3,1,1,1,1,1,1,1,1,1,1,3.1,1.42,1.06,1,1,No,No,Yes,7,It's too fast.,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,2,3,5,3,5,5,45,43,35,48,41,9,67,50,71,0,50,68,58,3,1,1,1,5,7,Not sure,Yes,No,0,0,0,5,2,1,3,One with humans,Very concerned,Very likely,Strongly support,Strongly oppose,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.96,None,,Meat-eater,I am sorry but the topic of AI is so frightening to me and many of my Senior friends.  Technology is taking over our world.  Pretty soon there wont be any jobs. Humans will be obsolete.,24.68,80,Female,West,Other (Non-Hispanic),8,17500,85541,394,1,0,0,0,0,0,1,0,0.2,7,some_college,55_,_24999,0.974254515
(4) probably no,(5) no,(4) probably no,(3) probably yes,(5) no,(4) probably no,(2) yes,(4) probably no,(5) no,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(5) no,(5) no,6,5,5,5,6,5.92,5.86,5.86,5.62,5.92,5.8,5.98,6.28,5.8,6.22,6.22,6.16,Yes,Yes,Yes,5,It's fine.,6,3,5,2,2,6,1,2,4,5,1,1,1,3,2,3,5,5,6,6,3,5,5,6,6,43,51,71,67,52,56,47,73,57,51,57,50,69,71,5,5,5,1,3,5,No,Not sure,Not sure,0,0,0,5,5,7,6,One with humans,Not at all concerned,It is already more intelligent than people,Strongly oppose,Somewhat oppose,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Protestant,,Meat-eater,Very good survey ! I enjoyed it a lot.,24.12,76,Male,South,Hispanic,10,87500,20886,395,0,0,0,0,0,0,1,0,0.2,2,bachelors,55_,75000_99999,0.97524985
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,2,1,2,1.36,1.84,1.78,1.54,1.6,2.44,1.06,1.06,1.18,1.42,1.24,1.3,No,No,Not sure,4,It's too fast.,4,7,4,4,4,4,7,7,4,7,6,7,7,6,7,6,4,2,4,4,2,2,7,4,4,0,29,26,6,2,73,3,2,3,4,0,66,75,1,4,3,4,4,6,4,Not sure,No,No,0,10,0,1,6,1.42,1,One with humans,Very concerned,Not at all likely,Strongly support,Not sure,4,2,5,6,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.04,Protestant,,Pescatarian,,29.05,62,Female,South,Other (Non-Hispanic),11,22500,33177,396,0,1,0,0,0,0,0,1,0,4,post_grad,55_,_24999,0.85827059
(5) no,(5) no,(1) definitely yes,(2) yes,(2) yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,2,2,1,2,2,2.56,1.18,1.12,1.12,1,1,1.06,1.06,1.06,1.06,1.06,1.06,No,No,No,1,It's too fast.,1,6,6,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,7,1,4,1,7,7,7,2,1,58,2,99,0,1,0,37,100,0,2,99,99,1,4,1,1,1,2,Yes,No,No,0,0,0,5,7,1.06,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,6,4,6,6,(2) agree,No,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,3.44,Protestant,,Meat-eater,,137.47,45,Female,South,Other (Non-Hispanic),10,32500,33309,397,0,0,0,0,0,1,1,0,0.4,7,bachelors,35_54,25000_49999,0.976365956
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,4,4,4.06,1,4.06,1,1.12,1,1,1.06,1.06,1.12,No,Not sure,No,4,Not sure,4,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,1,1,4,1,1,1,1,1,1,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,1,4,1,Not sure,Not sure,Not sure,50,0,100,1,1,3.88,4,One with humans,Not sure,Not at all likely,Not sure,Not sure,5,5,3,3,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3,None,,Meat-eater,,12.1,52,Female,South,Other (Non-Hispanic),11,32500,30605,398,1,0,0,0,0,0,0,1,0,4,post_grad,35_54,25000_49999,1.042319613
(5) no,(5) no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(3) probably yes,5,3,6,6,3,5.02,6.16,5.56,6.52,5.8,5.98,5.02,5.92,5.44,5.44,6.4,6.1,Not sure,Not sure,Yes,7,Not sure,6,2,5,2,1,2,2,2,2,6,2,3,4,2,4,2,4,1,2,5,4,1,6,6,7,82,73,85,100,96,100,88,93,99,85,100,88,23,32,6,6,4,4,4,2,Yes,Yes,Not sure,0,10,5,6,2,6.1,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.8,Catholic,,Meat-eater,Thanks,15.4,44,Female,South,Other (Non-Hispanic),11,7500,70739,399,0,0,0,0,0,0,1,0,0.2,2,post_grad,35_54,_24999,0.87495116
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.06,1,1,1,1.06,1,1,1,1,1,1,1,No,No,No,7,It's too fast.,1,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,100,0,0,0,0,0,0,0,100,100,1,1,1,1,1,1,Yes,No,No,0,0,0,1,2,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,3,3,1,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Other,Bible Church,Meat-eater,AI must be destroyed!!!!,46.62,53,Female,South,Other (Non-Hispanic),6,52500,70446,400,0,0,0,0,0,0,1,0,0.2,7,high,35_54,50000_74999,1.109180832
(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,5,5,5,5,5,3.82,3.88,3.88,3.88,4.06,4.18,4.06,3.88,4.12,4,4.12,3.94,Yes,Yes,Not sure,5,It's fine.,5,1,1,1,1,7,4,4,4,5,5,5,5,4,4,1,4,4,4,4,1,4,4,4,4,46,45,47,53,46,46,48,48,55,48,48,51,48,51,7,4,4,4,4,4,Not sure,Not sure,Not sure,9,9,9,4,4,3.94,4,One with humans,Not at all concerned,Not sure,Not sure,Not sure,4,4,4,4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,5,2.84,None,,Meat-eater,,23.03,33,Male,South,Other (Non-Hispanic),5,300000,30205,401,1,0,0,0,0,0,0,1,0,3,high,18_34,100000_,1.269019737
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,4,4,4,3.64,4.6,4.54,3.46,5.74,1.96,3.46,5.08,3.52,2.86,4.48,3.46,Not sure,No,Not sure,3,It's fine.,5,3,1,3,3,5,2,3,2,4,3,3,4,3,4,4,1,1,1,1,1,1,4,4,4,40,36,55,48,50,50,48,50,64,50,40,50,50,44,5,2,7,3,4,1,Not sure,Not sure,No,5,5,7,6,3,2.98,3,One with humans,Somewhat concerned,Very likely,Not sure,Not sure,5,2,6,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3.28,Catholic,,Meat-eater,"very different, scary",16.08,70,Male,West,Other (Non-Hispanic),8,72500,98382,402,0,0,0,0,0,0,0,1,0,3,some_college,55_,50000_74999,1.323346015
(5) no,(6) definitely no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,2,5,3,5,5,4.48,3.16,3.94,3.46,4,3.94,5.68,6.04,2.32,3.04,3.04,3.52,No,Not sure,No,5,Not sure,2,5,5,2,3,3,5,5,6,5,2,4,3,3,6,5,5,4,4,3,5,5,5,5,3,2,0,100,77,29,56,41,14,68,84,0,81,26,25,5,5,6,3,7,2,No,Yes,Not sure,0,5,0,5,3,3.52,3,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,6,3,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.04,Catholic,,Meat-eater,,13.88,38,Female,South,Other (Non-Hispanic),5,42500,19711,403,0,0,0,0,0,0,0,1,0,6,high,35_54,25000_49999,1.119679899
(3) probably yes,(5) no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(4) probably no,5,3,3,5,3,4.3,4.6,4.18,2.32,5.02,2.08,3.88,4.12,1.12,1,1.42,3.28,No,Not sure,No,5,It's too fast.,6,1,3,3,5,3,3,5,6,5,3,3,5,6,7,7,1,1,3,4,4,2,7,5,3,14,5,64,13,1,28,6,32,25,17,17,36,19,8,3,2,2,4,4,2,Not sure,Not sure,No,0,10,0,2,3,1,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,3,5,Protestant,,Meat-eater,,24.43,43,Female,Northeast,Other (Non-Hispanic),10,42500,11233,404,0,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,25000_49999,1.005477399
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,1,7,7,7,1,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,Yes,No,1,5,3,1,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,5,None,,Meat-eater,,15.12,72,Male,South,White,5,137500,73072,405,1,0,0,0,0,0,0,1,0,7,high,55_,100000_,1.118607508
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,3,5,1,2.32,1.36,1.06,4.24,4.3,4.54,2.38,4.84,1.9,1.06,2.02,3.4,No,No,Not sure,7,It's too fast.,2,7,7,7,7,1,7,7,6,3,7,7,7,7,7,7,4,1,7,4,4,4,6,4,4,50,66,81,78,69,75,74,49,78,62,79,78,40,59,4,1,6,7,7,1,Not sure,Not sure,Yes,1,5,3,1,6,1.06,1,One without humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,3,2.96,Protestant,,Meat-eater,,15.97,70,Male,Midwest,White,5,32500,64639,406,0,0,0,0,1,0,0,0,0.2,6,high,55_,25000_49999,1.101189253
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,4.96,2.68,5.08,2.62,5.62,5.26,5.2,5.26,5.08,5.08,5.2,5.44,No,Not sure,Yes,2,It's too slow.,3,5,6,6,6,6,6,6,6,2,5,6,6,6,6,6,2,1,6,2,2,6,3,2,2,25,26,32,34,26,28,24,27,29,25,26,25,25,27,2,2,2,5,5,5,Not sure,Not sure,Yes,1,2,2,2,6,5.26,2,One with humans,Not very concerned,Not at all likely,Strongly oppose,Not sure,2,2,2,2,(2) agree,No,No,No,"[""None of the above""]",0,2,3.8,Undisclosed,,Meat-eater,,28.97,65,Female,Midwest,White,5,27500,54454,407,1,0,0,0,0,0,0,1,0,5,high,55_,25000_49999,0.956723739
(5) no,(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,(2) yes,(4) probably no,(5) no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,1,1,1,1,1,1.48,1.48,1.66,1.54,1.42,1.42,1.48,1.54,1.54,1.36,1.6,1.6,No,No,Yes,7,Not sure,1,7,7,7,7,1,7,7,5,7,7,7,7,7,7,7,7,1,7,1,4,7,7,6,1,21,14,16,9,17,14,23,17,10,19,13,17,15,8,1,1,1,1,2,1,No,No,Not sure,0,0,0,6,7,1.06,1,One with humans,Very concerned,Very likely,Strongly oppose,Strongly oppose,5,1,3,1,(2) agree,No,No,Yes,"[""None of the above""]",0,3,4.76,Catholic,,Meat-eater,,20.65,71,Female,Northeast,White,5,72500,12196,408,0,0,0,0,0,0,0,1,0,7,high,55_,50000_74999,1.008126113
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,4.96,4.24,4.48,4.78,5.26,4,1.06,5.32,1.06,1,4,1.06,Not sure,Not sure,Not sure,4,It's too fast.,4,4,1,4,4,3,4,4,1,4,4,4,4,4,4,4,5,4,6,4,4,4,6,5,4,0,0,55,58,38,0,47,54,22,53,31,54,0,28,5,4,4,4,7,4,No,Not sure,Not sure,20,10,20,1,4,3.94,4,One with humans,Not sure,Not sure,Somewhat support,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,10.88,64,Female,Northeast,White,5,27500,3079,409,0,0,0,0,0,0,0,1,0,4,high,55_,25000_49999,1.017668636
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,4,1,4,4,1.06,1.06,1,1,1,1,1.06,1.12,1.06,1.24,1.06,1.12,No,Not sure,Yes,7,It's too fast.,4,1,6,6,6,2,7,7,1,7,6,6,6,7,7,7,2,1,4,1,2,1,4,2,4,2,3,95,96,2,95,2,3,3,2,3,3,3,3,4,2,1,1,4,2,No,Not sure,No,0,1,1,1,1,1.12,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Somewhat support,7,6,4,6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.2,Protestant,,Vegetarian,,13.55,66,Male,West,White,5,17500,85015,410,0,1,0,0,0,0,0,1,0,4,high,55_,_24999,0.939029602
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,3,5,6,4.42,4.24,4.48,4.48,4.66,1.54,1,1,1,1,1,1,Not sure,No,Yes,5,It's too fast.,3,6,5,6,6,2,6,6,2,6,6,6,6,6,6,6,2,2,2,2,2,2,4,4,4,10,7,89,9,9,29,26,9,26,33,0,49,14,15,4,1,4,4,4,1,Not sure,Not sure,Not sure,3,0,6,2,2,1.72,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,6,5,4,5,(2) agree,No,No,Yes,"[""None of the above""]",1,0,4.2,Protestant,,Meat-eater,,17.93,52,Female,South,White,5,112500,75142,411,0,0,0,0,0,0,0,1,0,5,high,35_54,100000_,0.990745017
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,4,4,1,2,4,4.54,1,1,2.5,4.06,1,1,3.04,1.66,1,1,1,Not sure,No,Not sure,2,Not sure,1,1,1,4,3,4,6,6,4,4,5,6,5,2,4,4,1,1,2,1,1,1,4,4,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,4,4,1,No,No,Not sure,1,1,1,5,4,1,1,One with humans,Not at all concerned,Not at all likely,Not sure,Not sure,4,5,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.32,Catholic,,Meat-eater,,26.07,80,Female,South,White,5,82500,33908,412,0,0,0,0,0,0,0,1,0,7,high,55_,75000_99999,0.968447645
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,4,4,4,4,4,3.52,3.52,2.8,3.22,5.08,1.18,1.96,1.9,1.96,1.72,2.02,1.96,No,Not sure,Not sure,3,It's too fast.,5,6,4,7,7,7,7,7,5,7,4,5,5,7,7,7,3,2,3,4,2,6,7,5,7,27,36,32,78,44,77,63,69,74,66,77,32,30,30,5,2,3,3,6,2,Not sure,Not sure,Not sure,0,0,1,6,5,2.8,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,5,3,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",2,2,4.92,Protestant,,Meat-eater,,19.52,66,Female,West,White,5,47500,98223,413,0,0,0,1,0,1,0,0,0.4,3,high,55_,25000_49999,0.971898625
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,1,1,2,1,1,1.06,1.06,1.06,1.06,1,2.2,1,1,1,1,Not sure,No,Not sure,4,It's too fast.,1,5,1,7,7,1,7,7,2,4,6,7,6,7,7,7,2,1,6,1,1,1,1,1,1,0,0,81,0,73,0,0,12,38,0,0,24,60,77,1,1,1,1,1,2,No,Not sure,No,0,20,10,5,2,1.06,1,One with humans,Not sure,It is already more intelligent than people,Strongly support,Strongly support,4,4,4,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.92,Protestant,,Meat-eater,no comment,32.05,73,Female,Northeast,White,5,37500,13145,414,0,0,0,0,0,0,0,1,0,7,high,55_,25000_49999,1.017668636
(5) no,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,2,3,2,5,2,3.46,1.18,1.06,2.74,3.4,1,2.92,3.22,4.84,5.44,4.9,3.1,Not sure,Not sure,No,5,It's too fast.,5,5,5,5,7,3,5,6,3,7,6,7,6,7,7,7,5,7,5,2,5,2,6,2,2,33,13,78,29,34,73,79,71,83,75,73,68,26,71,1,3,1,2,2,1,Not sure,Yes,No,0,0,0,2,2,4.96,3,One without humans,Very concerned,Somewhat likely,Strongly support,Somewhat support,5,3,5,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.48,Agnostic,,Pescatarian,,9.5,31,Female,Northeast,White,5,52500,16117,415,1,1,0,1,0,0,1,0,0.4,3,high,18_34,50000_74999,1.029006018
(5) no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(5) no,(3) probably yes,(3) probably yes,3,5,3,5,3,4.66,4.66,4.72,4.72,4.84,3.34,2.8,2.56,2.38,2.5,2.44,2.5,No,No,Yes,6,It's too fast.,6,3,6,5,5,3,6,7,6,6,3,5,5,5,7,5,5,2,5,2,2,3,3,3,3,10,7,20,31,32,22,22,24,42,31,36,39,27,33,5,3,5,3,5,2,No,Not sure,No,3,2,3,2,3,2.86,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,7,6,7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,4,Protestant,,Pescatarian,,20.15,67,Female,South,White,5,27500,24504,416,0,1,0,0,0,0,0,1,0,2,high,55_,25000_49999,0.988204222
(6) definitely no,(2) yes,(3) probably yes,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,6,6,6,5,4.48,5.5,4.66,1.18,5.26,4,6.58,5.68,4,5.2,4.72,5.74,No,Yes,Yes,5,It's fine.,6,1,2,1,1,7,1,1,4,2,1,1,1,1,1,1,7,7,7,7,6,7,7,7,7,16,11,78,88,24,70,13,25,40,25,17,77,13,17,7,7,7,7,7,2,No,Yes,No,50,100,200,7,3,5.38,7,One without humans,Not at all concerned,Somewhat likely,Strongly oppose,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,1.56,None,,Other restrictions,,10.4,56,Female,South,White,6,27500,28112,417,1,1,0,0,0,0,0,1,0,2,high,55_,25000_49999,0.988204222
(5) no,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(5) no,(2) yes,4,2,1,1,1,1.9,2.8,2.56,1.54,1.9,1.72,4.48,3.64,2.38,2.38,3.7,2.98,Yes,No,No,5,It's too fast.,2,6,7,7,7,2,6,7,7,6,6,6,6,5,5,7,5,2,7,1,3,6,7,7,6,55,56,58,47,23,45,60,46,64,67,54,61,46,58,6,5,5,3,6,5,No,Not sure,No,0,0,0,2,5,1.66,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,6,2,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,2.64,Protestant,,Meat-eater,Thank you for accepting me.,32.92,69,Female,Midwest,White,5,32500,49066,418,0,0,0,1,0,0,1,0,0.4,6,high,55_,25000_49999,0.956723739
(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(4) probably no,(5) no,3,3,6,5,2,5.26,5.86,4.78,4.06,4.9,3.94,5.86,6.82,5.62,6.04,6.34,5.5,Yes,No,Yes,7,It's too fast.,5,5,6,6,6,2,7,7,2,3,5,7,6,6,6,7,3,1,5,2,2,5,6,3,5,2,32,79,85,100,77,8,99,14,98,100,100,100,100,5,5,2,1,3,2,Yes,Yes,No,0,25,45,6,7,1.48,5,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,5,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.08,Protestant,,Meat-eater,,19.08,62,Male,South,White,5,175000,41179,419,0,0,0,0,0,0,1,0,0.2,3,high,55_,100000_,1.118607508
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,5,4,4.06,4.54,2.86,4.96,3.22,2.02,2.8,2.74,3.94,3.04,4,Not sure,Not sure,Yes,7,It's too fast.,6,3,6,5,6,2,3,3,5,3,3,5,5,5,6,6,5,2,5,5,3,5,6,5,5,23,15,69,60,18,38,16,25,59,75,18,75,28,26,5,5,5,5,5,2,Not sure,Not sure,No,3,10,5,5,3,1,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.8,Other,Wicca,Meat-eater,,26.5,52,Female,Midwest,White,5,32500,44511,420,0,0,0,0,0,0,0,1,0,2,high,35_54,25000_49999,0.975317756
(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(4) probably no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,5,3,3,6,3,2.8,3.04,3.46,3.46,3.16,1.72,2.08,3.28,1.3,1.06,2.68,3.1,No,No,Not sure,3,It's too fast.,3,3,7,5,5,2,6,6,5,7,7,7,7,6,6,7,1,1,3,1,1,1,6,5,6,9,1,84,48,42,49,9,21,43,50,15,62,71,53,2,1,2,1,4,3,No,No,No,0,-1,-1,3,5,1,1,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,3,2,1,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,20.7,43,Male,Midwest,White,5,112500,47725,421,0,0,0,0,0,0,0,1,0,5,high,35_54,100000_,1.104020546
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.54,1.36,1.36,1.6,1.42,1.54,1.42,1.48,1.48,1.24,1.36,1.18,No,No,Yes,4,It's too fast.,1,7,1,7,7,4,7,7,7,4,7,7,7,6,6,6,1,1,1,1,1,1,4,4,1,2,3,8,3,4,2,4,1,2,1,1,2,2,1,1,1,1,4,4,4,No,No,No,1,1,1,1,1,1.36,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,4,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,8.97,62,Female,West,White,5,37500,85210,422,1,0,0,0,0,0,0,1,0,7,high,55_,25000_49999,0.971898625
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,5,5,3,2,5.5,3.22,3.46,4.84,4.84,2.32,5.86,3.28,4.66,2.08,2.56,4.48,Not sure,Not sure,Yes,5,It's too fast.,6,3,7,3,3,3,3,3,6,5,5,5,5,6,6,6,6,5,5,5,3,5,7,3,3,21,19,78,35,18,81,38,71,85,83,23,79,21,19,5,3,7,7,7,5,No,No,Yes,10,30,10,1,4,3.28,5,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.12,Protestant,,Meat-eater,,11.37,63,Female,Midwest,White,5,27500,45805,423,0,0,0,0,0,0,0,1,0,2,high,55_,25000_49999,0.956723739
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,1,3,2,1.3,1.36,1.66,1.36,1.42,1.36,1.18,6.04,1.24,1.36,2.02,1.18,No,No,Yes,7,Not sure,2,7,6,7,7,7,7,7,7,2,7,7,7,1,7,1,1,1,1,1,1,1,1,1,1,5,1,6,8,3,3,4,7,7,5,2,2,5,4,1,1,4,2,2,2,Yes,No,Not sure,0,0,0,2,2,1.24,1,One with humans,Very concerned,Not at all likely,Strongly support,Strongly support,7,6,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.64,Other,Nazarene,Meat-eater,,11.45,54,Female,South,White,3,27500,70611,424,0,0,0,0,0,0,0,1,0,6,less_than_high,35_54,25000_49999,1.033537426
(4) probably no,(4) probably no,(5) no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,5,5,2,5,5,4.18,3.22,4.48,4.6,3.1,3.46,2.98,4.42,3.4,3.1,4.48,3.58,Not sure,Yes,No,5,It's too fast.,5,2,3,5,5,3,6,3,4,5,3,5,5,6,5,5,5,2,5,5,2,4,5,5,5,44,41,54,53,39,40,38,39,44,40,46,56,54,47,5,3,3,2,3,4,Not sure,No,Not sure,30,20,40,6,6,4.36,5,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,5,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.16,Protestant,,Meat-eater,,24.73,57,Male,Midwest,White,4,27500,60921,425,0,0,0,0,0,0,0,1,0,3,less_than_high,55_,25000_49999,1.129748793
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,3,3,1,4,2,2.08,4.12,1.96,2.86,1.48,1.54,1.6,1.48,1.54,1.72,1.6,1.84,No,No,Not sure,2,It's too fast.,3,7,6,7,7,7,6,7,7,7,6,7,7,7,7,7,2,1,3,1,1,1,2,2,2,10,20,54,54,53,10,7,53,52,15,18,28,64,55,2,1,1,1,2,1,Not sure,Yes,Not sure,2,2,2,4,4,1.66,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly oppose,3,2,5,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,4.44,Protestant,,Meat-eater,,19.27,71,Female,Midwest,White,5,47500,46176,426,0,0,0,0,0,1,0,0,0.2,5,high,55_,25000_49999,0.956723739
(5) no,(5) no,(5) no,(1) definitely yes,(6) definitely no,(1) definitely yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,5,2,1,3,2,1,7,7,1,1,1,6.82,6.82,1,1,6.76,1.12,No,No,No,1,It's too fast.,1,7,7,7,7,1,7,7,6,6,6,6,6,7,7,7,3,7,3,5,5,3,7,5,7,0,0,100,0,100,0,0,0,100,0,0,0,100,100,1,1,7,7,7,7,No,Yes,No,0,0,0,5,3,1,1,One without humans,Somewhat concerned,Very likely,Strongly support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,[],5,5,5,Other,Wiccan,Meat-eater,,9.87,58,Female,Northeast,White,6,37500,19602,427,0,0,0,0,0,0,0,0,0,7,high,55_,25000_49999,1.017668636
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,3,3,2.62,2.68,2.56,2.5,2.98,2.38,2.56,2.62,2.44,2.44,2.32,2.2,No,No,Not sure,5,It's too fast.,5,2,3,6,6,2,5,6,2,5,3,3,3,7,7,7,4,4,4,3,3,3,5,2,2,39,33,32,23,23,19,19,37,19,25,25,24,19,42,5,2,3,2,3,3,No,No,No,1,0,1,6,4,2.5,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,4,4,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",0,1,3.04,Protestant,,Meat-eater,,19.57,43,Female,South,White,3,52500,41572,428,0,0,0,0,1,0,0,0,0.2,3,less_than_high,35_54,50000_74999,1.023846104
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,2,2,2,2,5,1.6,1.72,2.02,1.6,1.6,1.36,2.08,2.2,2.44,2.26,2.08,1.96,No,No,Not sure,3,Not sure,2,5,4,5,6,2,6,4,4,4,5,6,6,6,6,6,2,2,4,4,4,2,2,2,2,3,5,10,13,9,9,5,9,7,4,6,47,49,13,2,2,2,2,2,2,Not sure,Not sure,Not sure,10,5,10,3,5,1,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Not sure,6,5,4,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.48,None,,Meat-eater,,10,39,Female,Northeast,White,5,47500,15237,429,1,0,0,0,0,0,0,1,0,6,high,35_54,25000_49999,1.037447123
(5) no,No opinion,No opinion,(3) probably yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(3) probably yes,No opinion,No opinion,(5) no,No opinion,7,7,7,5,7,5.38,5.74,5.44,5.92,6.76,4.9,6.34,5.74,5.86,5.44,6.46,5.32,Yes,Yes,Yes,7,It's fine.,7,5,7,6,6,7,6,7,7,6,6,6,6,7,7,7,7,4,7,7,7,6,7,6,6,100,99,98,100,99,91,100,97,97,99,98,99,99,97,7,7,7,7,7,7,Yes,Yes,No,0,0,0,7,6,6.34,7,One with humans,Somewhat concerned,Very likely,Not sure,Strongly support,7,7,7,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",4,4,3.04,Catholic,,Other restrictions,It was great,16.95,27,Female,Midwest,White,4,27500,49644,430,0,1,0,0,1,0,0,0,0.2,1,less_than_high,18_34,25000_49999,1.001865733
(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,3,4,5,3,3,4.3,4.18,4.72,4.72,5.26,4.6,5.14,5.08,5.26,5.32,4.96,4.54,Not sure,Yes,Not sure,4,Not sure,5,5,4,5,5,5,6,6,4,5,4,3,3,4,4,4,5,5,4,5,3,5,5,5,5,69,65,63,70,66,72,70,35,64,95,65,96,69,75,5,5,4,4,5,5,Not sure,Not sure,Not sure,20,20,20,5,5,4.3,6,One with humans,Somewhat concerned,Somewhat likely,Not sure,Not sure,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",5,5,2.04,Other,Christian,Meat-eater,,15.62,65,Female,South,White,3,32500,38024,431,0,0,0,0,0,0,1,1,0.2,3,less_than_high,55_,25000_49999,1.013833475
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,5,3,4,3.1,3.34,3.04,3.22,6.58,1.24,3.76,4.06,4.78,4,4.06,3.52,No,No,Yes,7,Not sure,1,7,4,7,7,4,7,7,7,4,7,7,7,7,7,7,1,1,4,1,7,1,1,1,2,2,3,6,3,3,2,0,3,5,3,5,3,3,6,1,1,1,1,4,7,Not sure,Not sure,No,0,0,0,5,5,5.02,1,One without humans,Very concerned,Not sure,Somewhat oppose,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.96,Protestant,,Meat-eater,,12,26,Female,West,Indigenous,3,52500,97055,432,0,0,0,0,0,0,0,1,0,7,less_than_high,18_34,50000_74999,0.36872737
(5) no,(4) probably no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,2,4,3,5,7,3.28,2.8,7,1.48,7,1.18,1.66,2.38,6.64,7,7,7,Yes,Yes,No,5,It's fine.,4,6,7,2,1,6,7,6,6,6,4,7,2,4,1,2,5,1,3,1,6,4,6,6,4,15,19,20,13,11,100,94,95,16,90,91,91,4,98,6,4,2,4,3,4,Not sure,Yes,Not sure,1,1,1,5,2,1.3,5,One with humans,Not at all concerned,Very likely,Not sure,Somewhat support,7,6,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Protestant,,Vegetarian,Great,17.08,61,Female,Midwest,White,5,32500,48860,433,0,1,0,0,0,0,1,0,0.2,4,high,55_,25000_49999,0.956723739
(5) no,(3) probably yes,(4) probably no,(2) yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(2) yes,(5) no,(6) definitely no,(3) probably yes,5,5,5,4,4,4.18,4.12,4,3.76,4.96,1.36,7,3.94,3.64,3.94,4.18,4.06,Not sure,Not sure,Not sure,5,It's too fast.,4,6,5,2,2,4,4,4,4,6,4,4,3,4,4,4,4,5,5,5,4,6,7,7,6,62,50,54,54,29,60,49,53,57,12,100,100,7,50,7,5,4,4,7,4,Yes,Not sure,Not sure,0,0,0,7,5,7,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,5,6,7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,3,None,,Meat-eater,,82.3,23,Female,South,White,4,17500,77840,434,1,0,0,0,0,1,1,0,0.4,4,less_than_high,18_34,_24999,0.868665512
(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(3) probably yes,(3) probably yes,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,3,1,1,1,1,4.66,3.64,3.28,3.22,4.54,3.22,1.18,1.36,1.24,1.24,1.24,1.24,No,Not sure,Yes,7,Not sure,5,7,2,7,7,2,1,1,7,6,6,7,1,7,7,7,1,1,7,1,6,1,7,1,1,4,5,30,40,13,17,6,16,10,59,3,18,7,5,2,1,7,7,6,3,Not sure,No,Not sure,8,9,6,5,5,6.64,7,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,6,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.56,Protestant,,Meat-eater,,50.92,51,Female,South,White,5,77500,41164,435,0,0,0,0,0,0,0,1,0,3,high,35_54,75000_99999,0.987269517
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(2) yes,(4) probably no,(2) yes,(3) probably yes,(2) yes,(3) probably yes,3,5,2,2,3,4.6,3.82,4.6,3.94,4,1.9,3.64,4.54,3.04,3.82,4.6,3.64,No,No,No,1,It's too fast.,1,7,6,6,6,1,6,7,6,7,6,6,7,6,6,6,2,1,6,2,2,3,2,2,2,27,39,62,67,40,24,45,45,27,71,44,40,43,42,4,2,2,1,2,2,No,No,No,30,30,30,6,5,3.94,3,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,5,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,2.88,Protestant,,Meat-eater,,41.87,36,Male,Midwest,White,6,77500,63107,436,0,0,0,0,0,1,1,0,0.4,7,high,35_54,75000_99999,1.10014768
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,3,4,3,3,3,2.02,2.98,3.34,3.34,4.66,4.06,2.26,4.78,4.54,1.84,4.78,3.22,Not sure,Not sure,No,4,It's fine.,3,1,3,3,3,4,3,2,2,3,4,5,5,4,2,2,3,3,3,2,4,2,4,4,4,5,0,23,14,4,22,31,12,33,18,30,55,8,2,5,3,3,3,3,2,Not sure,Not sure,No,3,5,6,6,3,4.06,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,4,3,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",2,0,2.44,None,,Other restrictions,,16.62,21,Female,South,White,5,67500,40202,437,1,1,0,0,1,0,0,0,0.2,5,high,18_34,50000_74999,0.999213355
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,3,3,3,4,3,2.08,1.36,2.02,2.38,2.26,1.36,3.7,3.58,4.3,3.46,3.64,4.36,No,Not sure,Not sure,5,It's too fast.,5,3,2,3,3,5,3,4,4,7,5,5,5,5,3,4,4,3,4,3,3,2,5,4,3,7,7,3,25,11,21,10,24,5,7,23,29,12,6,5,1,5,4,4,3,No,Not sure,Not sure,40,800,200,5,3,4.24,3,One with humans,Not very concerned,Not very likely,Not sure,Somewhat support,3,5,5,5,(2) agree,No,No,No,"[""None of the above""]",1,2,4.6,Undisclosed,,Meat-eater,no,10.62,55,Male,South,White,6,17500,28609,438,1,0,0,0,0,0,0,1,0,3,high,55_,_24999,0.954783754
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,5,5,4.3,5.26,4.54,3.16,4.78,2.8,4.48,4.6,3.52,1.06,4.36,3.04,Not sure,Not sure,Yes,5,Not sure,6,4,1,6,5,3,6,7,7,7,5,5,5,7,7,7,4,4,4,4,4,4,6,5,4,1,3,69,32,20,24,1,1,40,29,32,46,1,14,5,2,4,2,4,1,No,Not sure,No,20,1,10,1,2,1,1,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,3,3,3,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,0,3.96,Protestant,,Meat-eater,,23.3,34,Female,South,White,3,27500,29003,439,0,0,0,0,1,0,0,0,0.2,2,less_than_high,18_34,25000_49999,1.03483159
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,3.64,3.28,2.68,2.68,7,2.08,2.5,1.18,1.42,1.36,1.12,1.78,Not sure,Not sure,Yes,5,It's too fast.,1,7,7,6,6,6,3,7,4,1,6,7,7,5,5,7,5,4,6,5,5,5,7,7,7,64,77,72,71,63,63,66,65,80,62,72,66,77,67,3,2,2,3,7,1,Not sure,Not sure,Not sure,-1,-1,-1,6,3,3.04,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,3.08,None,,Meat-eater,,9.85,26,Female,Northeast,White,3,27500,13114,440,1,0,0,0,1,0,0,0,0.2,7,less_than_high,18_34,25000_49999,1.065686251
No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,2,4,1,1,4,2.08,2.38,1.9,2.02,2.02,2.2,4.24,2.92,2.44,2.2,3.88,2.14,No,No,No,2,It's too fast.,2,4,1,6,6,2,6,6,4,4,6,6,6,7,7,7,1,1,1,1,4,1,4,1,1,5,9,18,2,4,12,1,6,6,5,0,10,0,10,1,1,1,4,4,1,Not sure,Not sure,Not sure,0,0,0,4,4,1.12,1,One with humans,Somewhat concerned,Very likely,Strongly support,Not sure,4,4,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.84,None,,Meat-eater,,12.43,36,Female,South,White,3,92500,36522,441,1,0,0,0,0,0,0,1,0,6,less_than_high,35_54,75000_99999,1.012874529
No opinion,No opinion,(5) no,No opinion,(6) definitely no,(4) probably no,(2) yes,No opinion,(4) probably no,No opinion,(3) probably yes,(5) no,(3) probably yes,No opinion,No opinion,(6) definitely no,2,1,1,1,1,1.3,1.24,1.24,1.24,6.7,1.3,1.3,1.24,1.24,1,1.3,1.06,No,No,Yes,7,It's too fast.,1,7,1,7,7,1,7,7,7,1,7,7,7,7,7,7,4,4,4,1,1,4,4,1,4,1,4,0,1,0,0,1,1,4,4,2,3,5,5,1,1,1,4,4,1,Yes,No,No,1,5,5,7,4,1,1,One with humans,Very concerned,Very likely,Strongly oppose,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",5,5,3,Other,Baptist,Meat-eater,I was told by it when Dad when I was a little girl that robots were going to take over the world and I do believe that that these are just like that movie I robot,17.37,59,Female,South,White,2,52500,32656,442,0,0,0,0,0,0,0,1,0,7,less_than_high,55_,50000_74999,1.004326914
(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,3,5,5,5,3,4.96,4.84,5.2,4.18,4.54,4.48,5.86,3.28,2.44,1.72,3.28,2.92,No,No,Not sure,4,It's too fast.,3,6,7,7,5,4,3,6,6,4,7,7,7,3,3,3,5,4,4,5,4,5,6,5,5,36,52,35,58,5,95,53,17,90,15,100,65,4,14,5,5,4,3,3,7,Not sure,Not sure,Not sure,1,1,2,7,4,4.54,5,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.44,Protestant,,Meat-eater,,30.18,35,Female,South,White,3,27500,38326,443,0,0,0,0,0,0,1,0,0.2,5,less_than_high,35_54,25000_49999,1.033537426
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,1,1,1,1,1,1.72,1,4,1,2.02,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,2,7,1,7,7,1,7,7,6,4,7,7,7,7,7,7,1,1,1,1,1,1,4,1,1,0,0,0,0,0,0,0,0,0,0,0,21,94,0,1,1,1,1,4,1,Not sure,Not sure,Not sure,0,0,0,5,1,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,1,6,5,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Protestant,,Pescatarian,,13.33,53,Female,South,White,3,72500,75756,444,0,1,0,0,0,1,1,0,0.4,6,less_than_high,35_54,50000_74999,1.023846104
No opinion,(5) no,No opinion,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(4) probably no,No opinion,(3) probably yes,(3) probably yes,(5) no,(4) probably no,No opinion,3,4,5,4,4,4.36,4.54,4.6,2.74,4.06,2.5,4,3.64,3.46,3.28,4.54,4.12,Not sure,Not sure,Yes,7,It's fine.,4,4,4,4,4,4,4,4,4,5,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,2,99,83,81,1,76,73,46,80,100,78,91,2,99,4,4,4,4,4,4,Not sure,No,Not sure,0,0,0,7,5,4,5,One with humans,Not sure,Very likely,Not sure,Not sure,6,7,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,0,2.96,Protestant,,Meat-eater,,14.73,26,Male,Midwest,White,4,22500,43125,445,0,0,0,0,1,1,0,0,0.4,4,less_than_high,18_34,_24999,0.967983241
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,2,2,1,2,4,1,1.06,1,1.48,1,1,2.38,2.62,2.32,2.26,2.32,2.38,No,Not sure,No,4,It's too fast.,4,4,4,4,4,4,5,4,1,4,4,4,4,5,5,6,1,1,1,1,1,1,7,5,2,50,41,44,49,49,49,56,43,51,45,51,48,41,46,2,1,4,4,4,1,Not sure,Not sure,Not sure,0,0,0,1,2,1,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Somewhat support,6,2,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,None,,Meat-eater,Fairly easy survey.,12.48,38,Female,Northeast,White,3,37500,3220,446,1,0,0,0,0,0,0,1,0,4,less_than_high,35_54,25000_49999,1.0643535
(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(4) probably no,No opinion,(5) no,(5) no,(5) no,(5) no,(2) yes,2,5,2,2,3,4.3,2.8,2.98,4.3,4.18,3.46,4.78,4.6,4.36,5.2,4.3,4.96,Yes,Yes,Not sure,2,It's fine.,6,2,2,2,5,5,5,5,2,6,2,6,6,3,5,6,5,2,5,5,3,5,5,6,5,48,5,40,62,64,57,66,58,59,72,63,26,62,62,5,6,5,3,3,3,Not sure,Not sure,Not sure,20,100,50,1,5,4.78,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,5,5,(2) agree,No,No,No,"[""None of the above""]",0,2,2.92,Protestant,,Meat-eater,I enjoyed this survey very much,12.5,38,Female,South,White,2,77500,20736,447,0,0,0,0,0,0,0,1,0,2,less_than_high,35_54,75000_99999,1.012874529
(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,1,3,2,5,3,5.14,2.26,1.3,1.18,1.36,1.3,2.62,4.6,2.74,2.74,4.66,3.58,No,Yes,Yes,6,It's too fast.,5,6,7,5,6,6,7,3,3,6,6,7,6,5,6,6,2,1,2,2,4,2,5,5,5,32,29,76,65,32,66,34,41,62,29,43,60,91,68,1,1,1,5,5,2,No,No,No,10,10,10,6,6,5.08,5,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,6,2,6,3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.96,Protestant,,Meat-eater,Thank you,12.35,67,Female,South,White,4,47500,32097,448,0,0,0,0,0,0,0,1,0,3,less_than_high,55_,25000_49999,1.013833475
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,2,6,6,2,4,3.46,2.8,3.22,2.8,2.92,3.4,2.38,1.72,2.44,2.14,2.14,1.66,Not sure,No,Yes,4,Not sure,4,5,2,6,3,4,7,7,4,4,7,7,6,7,7,7,2,1,6,1,2,4,4,3,3,1,0,35,2,30,4,3,2,3,2,16,5,6,25,3,2,5,6,5,4,Not sure,No,Not sure,0,0,0,2,4,1.24,2,One with humans,Very concerned,Very likely,Strongly support,Not sure,6,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,4,2.36,Protestant,,Meat-eater,,138.37,56,Female,Midwest,White,3,27500,47932,449,0,0,0,1,0,0,0,0,0.2,4,less_than_high,55_,25000_49999,0.98153654
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,6,6,6,6,5,4.06,4.06,3.94,4,5.38,4.12,1.06,1.12,1.06,1,5.56,3.88,Not sure,Not sure,Not sure,6,Not sure,6,2,2,2,5,3,2,2,3,6,3,2,3,2,2,2,2,2,5,6,3,5,6,4,4,74,4,51,51,49,49,50,53,49,49,84,49,50,48,4,2,2,4,4,2,No,No,No,5,10,10,6,2,2.5,1,One with humans,Not at all concerned,Very likely,Strongly support,Not sure,6,2,2,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Undisclosed,,Meat-eater,,19.02,26,Male,Midwest,White,3,32500,56529,450,1,0,0,0,1,0,1,0,0.4,2,less_than_high,18_34,25000_49999,1.153147699
(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,1,4,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Not sure,4,Not sure,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,1,4,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,0,10,0,0,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,3,3,1,4,4,4,One with humans,Not sure,Not sure,Not sure,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,,18.55,76,Female,Northeast,White,3,12500,1843,451,0,0,0,0,0,0,0,1,0,4,less_than_high,55_,_24999,0.876413812
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,1,4,1,1.36,1.36,1.48,1.36,4.9,2.44,1.06,1.06,1.06,1.06,1.06,1.06,No,No,Yes,7,It's too fast.,5,7,7,7,7,1,7,1,5,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,4,4,4,1,Not sure,No,Not sure,0,0,0,7,2,1.06,1,One with humans,Very concerned,Not sure,Strongly support,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.92,None,,Meat-eater,I learned a few things,25.38,56,Female,South,White,4,52500,34608,452,1,0,0,0,0,0,0,1,0,3,less_than_high,55_,50000_74999,1.004326914
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,1,1.06,1,1,1,1.06,1,1,1,1,1,1,Not sure,Not sure,Yes,7,Not sure,6,2,4,4,4,4,4,2,2,5,4,4,4,4,4,4,4,4,4,4,4,4,6,4,4,0,0,0,3,0,0,0,0,0,0,0,0,2,4,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,7,4,3.82,1,One with humans,Not very concerned,Not sure,Not sure,Not sure,4,7,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.64,None,,Pescatarian,ALL GOOD,29.8,49,Female,South,White,3,27500,72417,453,1,1,0,0,0,0,0,1,0,2,less_than_high,35_54,25000_49999,1.033537426
(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,1,3,1,1,2,2.74,1.84,2.74,2.56,1.96,2.32,1.3,1.48,1.36,1.54,1.42,1.48,No,No,Not sure,3,It's too fast.,2,6,7,7,7,1,7,7,7,6,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,2,4,51,20,50,35,74,3,17,61,18,21,64,50,1,1,4,1,4,1,Not sure,No,No,1,5,1,1,4,1.6,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,5.78,57,Female,Midwest,White,3,52500,43830,454,0,0,0,0,0,0,0,1,0,6,less_than_high,55_,50000_74999,0.972332822
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,5,5,4,2.02,4,2.08,1,4,1,1,4.12,1,1,1,1,No,No,No,2,Not sure,3,2,2,4,4,4,2,4,2,6,6,6,6,2,2,2,2,2,2,2,2,2,6,4,4,21,19,50,49,32,52,26,25,50,48,46,74,50,48,4,2,2,2,2,2,Yes,Yes,Not sure,5,5,5,2,5,1,2,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,6,5,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3,Protestant,,Vegan,,19.28,43,Female,Midwest,White,3,82500,53214,455,0,1,0,0,0,0,0,1,0,5,less_than_high,35_54,75000_99999,0.980608142
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,4,4,4,1,1.12,1.3,1.12,1,1,1,1,1,1,1,1,Not sure,No,Not sure,5,It's too fast.,3,6,4,6,6,4,6,6,6,4,5,5,7,6,6,5,4,4,4,4,4,4,4,4,4,0,0,0,0,0,0,0,0,0,0,1,0,0,0,4,4,4,4,5,1,Not sure,Not sure,Not sure,0,0,0,2,4,1.12,4,One with humans,Somewhat concerned,Somewhat likely,Not sure,Not sure,6,6,5,6,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3,Catholic,,Meat-eater,,10.45,37,Female,Northeast,White,3,47500,8053,456,0,0,0,0,0,0,0,1,0,5,less_than_high,35_54,25000_49999,1.0643535
(3) probably yes,(2) yes,(3) probably yes,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,6,7,5,7,6,4,4.6,5.2,5.14,5.14,5.68,5.02,5.44,5.38,3.52,3.1,3.34,Yes,Yes,Yes,7,It's too slow.,7,1,6,1,1,5,1,1,1,6,1,1,1,1,1,1,5,3,5,7,3,6,5,6,6,67,68,74,73,72,67,58,73,69,53,70,73,71,76,6,6,6,2,2,3,Yes,Yes,No,2,8,5,6,6,4.9,5,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.08,None,,Vegetarian,Cool survey ðŸ‘,12.8,47,Male,South,White,4,52500,19809,457,1,1,0,0,0,0,1,0,0.2,1,less_than_high,35_54,50000_74999,1.178447111
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(5) no,4,4,2,2,6,3.52,4.36,3.88,1.18,4.24,1.84,4,1.18,4,1,5.62,3.94,Not sure,Not sure,Yes,7,Not sure,5,2,4,6,7,4,2,2,7,4,4,6,5,4,4,3,5,4,4,4,2,6,6,6,6,75,17,55,34,3,62,60,34,58,61,56,49,9,66,6,4,6,2,6,1,Not sure,Not sure,Not sure,1,5,0,7,4,6.94,6,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,6,4,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.24,Protestant,,Meat-eater,,19.57,38,Female,South,White,2,37500,72351,458,0,0,0,0,0,0,0,1,0,3,less_than_high,35_54,25000_49999,1.033537426
(5) no,(5) no,(5) no,(6) definitely no,No opinion,(6) definitely no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,No opinion,(5) no,(5) no,4,1,1,3,4,1,1.12,1,1.18,1,1,1,1,1,1.06,1,1.06,Not sure,Not sure,Yes,4,Not sure,4,6,5,4,4,4,1,4,4,4,7,7,7,4,4,4,2,2,2,2,2,2,4,4,4,50,0,0,0,0,50,0,0,50,99,0,0,0,50,6,1,1,4,5,4,Not sure,Not sure,Not sure,0,0,0,7,1,4.06,2,One with humans,Very concerned,Not sure,Not sure,Not sure,6,6,4,6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.04,Other,Baptist,Meat-eater,,33.23,51,Female,Midwest,White,3,27500,64119,459,0,0,0,0,0,0,0,1,0,4,less_than_high,35_54,25000_49999,1.000612797
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.24,1.12,1,1,1,1,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,1,1,7,7,1,7,7,7,1,7,7,7,7,7,7,1,1,7,1,1,1,7,7,1,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,No,No,No,1,1,1,1,1,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,1,1,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.32,None,,Meat-eater,,15.07,47,Female,Midwest,White,4,27500,43701,460,1,0,0,0,0,0,0,1,0,7,less_than_high,35_54,25000_49999,1.000612797
(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,5,3,2,5,3,1.72,1.24,1.3,1.06,1.9,1.42,1.3,4.96,1.36,1.3,1.3,1.3,No,No,No,1,It's too fast.,1,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,4,7,1,1,7,1,1,3,8,68,4,9,7,4,78,78,72,4,16,90,67,1,1,1,1,1,1,Yes,Yes,Not sure,0,0,0,6,3,1.36,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.12,Protestant,,Meat-eater,,10.93,40,Female,South,White,4,27500,73134,461,0,0,0,0,1,0,1,0,0.4,7,less_than_high,35_54,25000_49999,1.033537426
(4) probably no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,3,3,3,5,3,2.02,1.3,2.38,1.3,2.62,1,4.18,5.26,4.24,1.12,5.32,4.24,Yes,Yes,No,2,It's fine.,5,6,5,5,5,3,5,5,6,6,3,5,6,6,7,6,2,1,3,1,2,2,7,5,5,26,16,72,52,55,51,41,55,44,76,55,53,52,54,2,1,3,2,5,2,Not sure,Yes,Not sure,5,15,8,7,3,1.84,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Atheist,,Meat-eater,,11.42,41,Female,West,White,3,72500,89103,462,1,0,0,0,0,0,1,0,0.2,3,less_than_high,35_54,50000_74999,1.006952407
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,6,6,4,4,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,Not sure,4,Not sure,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,50,50,50,50,50,50,50,50,50,50,50,50,50,50,4,4,4,4,4,4,Not sure,Not sure,Not sure,1,1,1,6,4,4,4,One with humans,Not very concerned,Not sure,Not sure,Not sure,4,4,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Undisclosed,,Meat-eater,,9.67,34,Female,South,White,4,27500,28312,463,1,0,0,0,0,0,0,1,0,4,less_than_high,18_34,25000_49999,1.03483159
(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,1,3,1,2,3,2.08,2.8,2.98,2.5,2.68,1.72,2.08,2.32,2.32,2.44,2.26,2.2,No,No,No,2,Not sure,5,2,5,5,1,4,6,5,2,2,5,5,6,2,2,2,2,2,2,1,3,1,6,2,2,26,33,13,21,25,24,28,35,32,30,19,38,25,35,2,2,2,2,2,2,Not sure,Not sure,No,2,3,1,2,2,1.42,1,One with humans,Very concerned,Somewhat likely,Strongly oppose,Strongly support,1,2,2,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.28,Protestant,,Meat-eater,All good,15.07,25,Female,South,White,3,22500,35601,464,0,0,0,0,0,0,0,1,0,3,less_than_high,18_34,_24999,0.868665512
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,2,2,1,2,1.18,1.24,1.3,1.06,1.12,1.12,1.18,1.24,1.36,1.06,1.12,1.66,Not sure,No,Not sure,5,Not sure,6,1,2,4,4,4,4,4,4,4,7,7,7,4,4,7,2,1,4,1,1,2,4,1,1,2,2,6,0,2,1,1,4,1,3,1,2,3,3,2,1,4,1,4,1,No,No,Not sure,0,0,0,1,1,1.06,1,One with humans,Not at all concerned,Not at all likely,Strongly support,Somewhat support,6,7,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Catholic,,Meat-eater,,35.3,59,Female,Midwest,White,4,112500,50263,465,0,0,0,0,0,0,0,1,0,2,less_than_high,55_,100000_,0.965299504
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,2,1,1,1,1,2.2,1,2.02,2.86,3.04,1.96,1.06,2.26,No,No,No,3,It's too fast.,1,7,7,7,7,1,7,7,6,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,75,0,0,0,0,81,0,0,71,71,1,3,1,1,1,1,No,No,No,0,0,0,1,2,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,1,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Other,Nondenominational,Meat-eater,,23.35,57,Female,South,White,3,112500,70665,466,0,0,0,0,0,0,0,1,0,7,less_than_high,55_,100000_,0.997062168
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,No opinion,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,1,1,4,2.74,2.74,3.7,1.12,2.92,1.12,1.96,4.36,1,1,3.58,1,No,Not sure,No,1,It's too fast.,4,4,5,7,7,1,7,6,4,7,2,5,5,7,7,7,1,1,4,1,1,1,1,1,1,0,0,100,43,50,62,49,50,63,64,26,0,50,50,1,1,1,1,1,1,No,No,No,3,1,5,5,5,2.32,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,1,1,(2) agree,No,No,No,"[""None of the above""]",0,1,3.24,Atheist,,Meat-eater,,13.83,54,Male,South,White,4,112500,33908,467,1,0,0,0,0,0,0,1,0,4,less_than_high,35_54,100000_,1.169922875
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,3,5,4,2.08,5.74,1.72,4,1.36,4,1.18,1,1,1,1,1.06,No,No,Yes,7,It's too fast.,2,5,6,7,7,1,7,7,2,6,5,6,7,4,7,7,1,1,1,3,1,3,3,3,3,10,0,100,64,99,49,0,65,95,38,0,50,100,99,5,5,4,2,6,3,Not sure,Yes,No,0,2,5,3,5,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,6,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,0,3,Protestant,,Meat-eater,,21.65,57,Female,Midwest,White,2,27500,67301,468,0,0,0,0,0,0,0,1,0,6,less_than_high,55_,25000_49999,0.98153654
(6) definitely no,(4) probably no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,5,1,2.56,1,1,1,1,1,1.12,1,1,1.42,1,No,No,Not sure,4,Not sure,4,4,4,4,2,4,4,4,1,7,5,6,7,7,7,7,4,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,No,No,-1,-1,-1,5,5,1,1,One without humans,Not very concerned,Not at all likely,Somewhat oppose,Somewhat oppose,6,5,6,6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,5,Catholic,,Meat-eater,,9.27,26,Male,Midwest,White,4,27500,61540,469,0,0,0,1,0,0,0,0,0.2,4,less_than_high,18_34,25000_49999,1.153147699
(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(2) yes,(5) no,(5) no,(5) no,4,4,3,4,4,1.54,2.62,2.86,2.38,4.54,2.02,3.4,4.78,1.96,1.18,2.5,1.9,Not sure,Not sure,Yes,4,It's fine.,2,2,4,5,4,4,4,4,4,4,3,5,5,4,4,7,1,1,1,4,4,2,4,4,4,4,3,4,3,3,5,5,3,2,3,3,3,7,1,2,2,1,4,4,4,Not sure,Not sure,Not sure,1,1,0,4,4,1.66,2,One with humans,Not sure,Not sure,Not sure,Not sure,4,4,4,4,(2) agree,No,Yes,No,[],0,0,1.6,None,,Vegetarian,,8.37,19,Female,South,White,3,175000,34465,470,1,1,0,0,0,0,0,0,0,6,less_than_high,18_34,100000_,1.017712921
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,1.84,5.08,5.08,1.96,1.96,1,2.62,2.5,2.56,2.62,2.56,2.62,No,No,No,1,It's too fast.,2,1,5,5,5,2,6,6,5,5,3,5,5,6,6,6,6,6,6,3,5,5,6,5,5,67,33,70,63,37,60,34,63,73,32,69,67,32,65,5,5,5,2,6,4,Yes,Yes,Not sure,0,0,5,5,5,1.84,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,6,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,1,2.36,Protestant,,Meat-eater,,20.82,67,Female,South,White,4,77500,76306,471,0,0,0,0,0,0,0,1,0,6,less_than_high,55_,75000_99999,0.993564508
(5) no,(6) definitely no,(3) probably yes,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,No opinion,No opinion,(5) no,(6) definitely no,(5) no,(3) probably yes,(4) probably no,(6) definitely no,(4) probably no,4,4,4,4,2,4.42,3.46,3.82,2.44,4.78,1.3,4.42,4.12,3.34,4.42,3.34,4.18,Not sure,Not sure,Yes,3,It's fine.,3,5,5,4,4,4,4,4,4,4,4,5,5,4,2,4,4,2,4,4,4,2,6,4,5,69,71,61,47,64,42,69,71,65,39,65,66,42,59,6,4,5,5,5,4,Not sure,Yes,Not sure,0,1,1,6,5,2.92,3,One with humans,Not at all concerned,It is already more intelligent than people,Not sure,Not sure,5,4,4,4,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Other,Baptism,Meat-eater,,18.93,36,Female,South,White,2,32500,38556,472,0,0,0,0,0,0,0,1,0,5,less_than_high,35_54,25000_49999,1.033537426
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(5) no,(4) probably no,(5) no,5,5,2,4,3,5.86,5.8,5.68,5.68,5.8,4.06,2.56,5.38,2.44,1.72,5.26,3.7,Not sure,Yes,No,3,It's fine.,6,1,3,3,3,4,3,5,5,6,5,5,5,3,2,3,6,5,5,5,5,5,6,5,5,10,1,70,46,37,72,78,71,68,57,69,64,55,25,5,5,5,5,6,3,Not sure,Yes,Not sure,-2,10,3,6,5,5.74,6,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,5,5,5,7,(2) agree,No,No,Yes,"[""None of the above""]",2,3,2.88,Other,I believe their is a creator that loves us and expects us to love each other weather you are HUMAN or AI.,Other restrictions,,60.03,36,Male,Midwest,White,4,17500,65251,473,0,1,0,0,0,0,0,1,0,2,less_than_high,35_54,_24999,0.966772678
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,5,5,5,5,4,3.94,3.94,3.88,3.94,3.94,4,4,4.06,4,3.58,3.94,4,Not sure,Not sure,Not sure,5,It's too fast.,5,3,5,2,3,3,5,5,5,3,2,3,3,5,5,5,5,2,3,3,3,5,6,6,5,51,50,50,50,53,50,51,50,51,51,51,52,51,48,6,5,7,5,7,4,Not sure,Not sure,Not sure,10,5,10,5,3,4,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.64,Protestant,,Meat-eater,,15.68,27,Female,South,White,3,37500,31632,474,0,0,0,0,0,0,0,1,0,3,less_than_high,18_34,25000_49999,1.03483159
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.96,2.08,1.6,2.26,4.42,1,1,1.42,1,2.08,1.36,1.12,No,No,No,1,It's too fast.,2,7,1,7,1,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,4,4,1,0,0,0,0,0,0,0,0,0,0,0,4,0,0,1,1,1,1,1,1,No,No,No,-1,-1,-1,6,6,1.84,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,6,6,6,6,(2) agree,No,Yes,No,"[""None of the above""]",0,0,5,None,,Meat-eater,,14.38,34,Female,South,White,3,32500,73109,475,1,0,0,0,0,0,0,1,0,6,less_than_high,18_34,25000_49999,1.03483159
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,3,3,2,5,2,4.18,4.3,4.48,4.36,4.3,2.38,4.06,3.28,2.92,4,3.64,5.26,Not sure,No,No,4,It's too fast.,1,3,1,4,4,4,3,4,4,4,3,5,5,5,3,5,7,7,7,3,4,2,7,7,4,53,52,51,46,53,52,52,52,51,52,55,52,51,49,7,7,7,7,7,4,Not sure,Yes,Not sure,0,0,0,4,4,1,2,One without humans,Somewhat concerned,Very likely,Not sure,Not sure,7,6,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",2,1,3,Agnostic,,Meat-eater,Wild survey. Loved it,14.13,23,Female,Midwest,White,3,32500,60067,476,1,0,0,1,1,0,0,0,0.4,7,less_than_high,18_34,25000_49999,1.001865733
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,1,1,7,7,7,7,7,7,7,1,1,1,1,1,1,No,Not sure,Yes,7,It's too slow.,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1,1,7,4,7,4,7,7,7,100,100,100,100,100,100,100,100,100,100,100,100,100,100,7,7,7,7,7,7,No,Yes,Not sure,45,0,0,4,7,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,0,1,Protestant,,Meat-eater,this survey was great. thank you.,13.98,61,Female,South,White,4,52500,40004,477,0,0,0,0,1,0,0,0,0.2,1,less_than_high,55_,50000_74999,1.004326914
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(4) probably no,2,4,3,1,4,1,1,1,1,1,1,1,1,1,1,1,1,No,Not sure,No,2,It's too fast.,5,3,2,7,7,1,7,7,5,6,7,7,5,6,6,6,1,1,1,1,1,1,4,1,1,9,9,12,13,91,16,44,29,27,3,5,88,100,9,1,2,1,4,7,1,Yes,Not sure,Not sure,0,0,0,1,1,1,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.96,Protestant,,Meat-eater,,23.58,53,Female,South,White,4,77500,34491,478,0,0,0,0,0,0,0,1,0,3,less_than_high,35_54,75000_99999,1.012874529
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(2) yes,(5) no,(2) yes,(5) no,6,6,6,6,4,4.96,5.98,7,4.9,5.32,3.04,6.46,4.9,3.22,6.76,5.56,4.78,Yes,Yes,Not sure,4,It's fine.,6,1,5,2,3,4,6,6,3,6,1,2,7,2,1,3,6,5,5,6,6,6,6,6,6,100,100,100,100,100,100,100,100,100,59,100,100,0,98,6,5,5,6,2,4,Not sure,Not sure,Not sure,1,10,2,7,5,3.7,4,One with humans,Not at all concerned,Not very likely,Not sure,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.84,None,,Meat-eater,,13.55,31,Female,Midwest,White,3,32500,49091,479,1,0,0,0,0,1,1,0,0.4,2,less_than_high,18_34,25000_49999,1.001865733
(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,1,4,4,1,1,1,1.06,1.3,1,2.26,1.36,2.26,1.42,1.9,1.54,No,No,Not sure,4,Not sure,1,4,1,6,6,6,1,3,3,4,2,5,5,6,6,6,2,2,2,4,5,4,5,4,4,0,3,0,4,0,0,6,0,0,0,0,1,0,0,2,2,4,2,6,2,Yes,Not sure,Not sure,3,20,7,3,3,1.78,2,One with humans,Not sure,Not very likely,Somewhat oppose,Not sure,5,5,5,4,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,0,3.96,Protestant,,Meat-eater,,14.33,35,Female,South,White,3,32500,35126,480,0,0,0,1,0,0,0,0,0.2,7,less_than_high,35_54,25000_49999,1.033537426
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,4,5,4.84,4.78,3.88,4,5.74,5.02,6.16,7,2.5,2.44,5.44,4.72,Not sure,Not sure,Yes,5,Not sure,5,1,2,4,4,4,3,3,2,5,3,4,4,2,2,2,2,2,2,4,1,3,4,4,4,1,1,58,50,65,34,50,19,23,49,34,13,56,4,4,4,4,4,4,1,No,Not sure,No,10,10,10,5,3,4.54,5,One with humans,Not at all concerned,Not sure,Not sure,Not sure,3,3,5,3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,3.16,Protestant,,Meat-eater,,13.3,68,Male,South,White,4,47500,33811,481,0,0,0,0,0,0,0,1,0,3,less_than_high,55_,25000_49999,1.166922573
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,4,4,1,4,4,2.32,2.2,3.1,2.56,3.82,2.74,2.92,1.72,1,1.18,3.82,2.14,Not sure,Not sure,No,1,It's too fast.,4,4,4,5,4,7,4,4,5,7,4,4,4,4,7,7,1,1,4,1,4,1,1,1,1,0,0,48,21,0,3,0,10,0,0,0,3,4,0,1,1,4,1,1,1,No,No,No,0,10,0,2,4,1,4,One with humans,Not sure,Very likely,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,,15.37,36,Female,South,White,3,57500,34669,482,0,0,0,0,0,0,0,1,0,4,less_than_high,35_54,50000_74999,1.023846104
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,5,5,5,3,5,3.64,4.48,4.3,3.76,4.84,3.34,4.18,4.3,3.82,4.24,5.2,4.3,Not sure,Yes,No,3,It's fine.,3,2,3,4,3,4,4,4,4,5,2,4,4,4,4,4,5,4,4,4,4,5,5,5,5,53,54,57,62,59,57,55,57,60,58,54,77,49,61,6,4,6,5,6,2,Yes,Yes,Not sure,0,0,50,6,5,4.6,5,One without humans,Not very concerned,Somewhat likely,Not sure,Not sure,7,7,6,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,3.04,Agnostic,,Meat-eater,,10.32,25,Female,Midwest,White,4,52500,46563,483,1,0,0,0,1,1,1,0,0.6,5,less_than_high,18_34,50000_74999,0.992471392
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,3,5.02,5.14,4.96,5.8,5.86,5.14,4.18,5.2,1,1.06,4.84,4.18,Not sure,Not sure,Yes,7,It's too fast.,7,1,5,5,3,5,2,2,4,4,2,2,3,5,1,1,5,1,7,5,4,4,1,1,1,0,0,30,0,0,51,57,42,45,46,43,44,0,52,4,1,5,4,4,4,Not sure,Not sure,No,1,2,1,7,2,1.12,1,One without humans,Not at all concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,Catholic,,Meat-eater,,23.1,55,Female,West,White,3,47500,93433,484,0,0,0,0,0,0,0,1,0,1,less_than_high,55_,25000_49999,0.99710499
(3) probably yes,(5) no,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(5) no,(5) no,(3) probably yes,(2) yes,(3) probably yes,(5) no,(1) definitely yes,(3) probably yes,1,1,1,1,1,1.3,2.44,2.26,2.38,1.66,1.12,1,1.06,1,1,1.12,1.06,No,No,Yes,7,Not sure,2,7,1,6,7,1,7,7,6,5,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,2,2,3,2,8,4,4,8,7,9,4,4,4,6,1,1,6,1,7,1,Not sure,Not sure,Not sure,10,25,5,1,5,1.12,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,,26.35,58,Female,South,White,3,57500,28731,485,0,0,0,0,0,0,0,1,0,6,less_than_high,55_,50000_74999,1.004326914
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,7,6,5,5.02,5.08,5.68,5.26,5.44,5.98,5.8,5.2,5.5,5.02,5.56,5.5,Yes,Yes,Yes,7,It's fine.,7,3,6,6,6,5,1,1,1,5,7,6,6,1,1,1,6,6,6,6,6,6,6,7,6,57,62,60,60,58,62,64,56,55,65,56,58,61,60,6,7,6,2,3,6,No,No,No,0,0,0,6,7,5.92,7,One with humans,Not very concerned,Not at all likely,Somewhat oppose,Somewhat oppose,7,6,5,6,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""None of the above""]",0,3,2.96,None,,Meat-eater,,7.15,35,Male,South,White,3,72500,75052,486,1,0,0,0,1,0,0,1,0.2,1,less_than_high,35_54,50000_74999,1.178447111
(6) definitely no,(2) yes,(4) probably no,(2) yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(2) yes,(2) yes,(2) yes,(4) probably no,(5) no,No opinion,1,2,5,4,1,1.66,1.18,1.3,1,4,1,3.16,3.34,2.44,4,1.6,4,No,Not sure,Yes,6,Not sure,5,2,6,5,5,2,4,5,5,4,6,5,4,2,4,4,5,6,7,4,5,7,6,6,6,2,6,2,39,16,45,6,0,8,2,12,52,47,0,5,4,4,2,6,1,No,Not sure,No,0,50,100,5,4,4,4,One with humans,Not very concerned,Not sure,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.6,None,,Meat-eater,,9.08,18,Female,Midwest,White,3,32500,44102,487,1,0,0,0,1,1,1,0,0.6,3,less_than_high,18_34,25000_49999,1.001865733
(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,5,5,4,3.64,3.94,3.64,3.52,4.66,1.42,1,1.72,3.16,1,2.92,2.68,Not sure,Not sure,Yes,6,It's fine.,5,4,4,6,5,2,6,6,4,6,4,5,6,7,6,6,1,1,6,4,4,1,1,1,1,40,44,37,46,50,45,43,45,40,46,42,43,47,50,2,1,1,1,1,1,Yes,Yes,Not sure,0,5,0,5,4,1.9,2,One with humans,Not sure,It is already more intelligent than people,Strongly oppose,Strongly support,2,2,1,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.64,Other,Jehovah's witnesses,Meat-eater,,22.88,43,Female,Midwest,White,4,47500,49058,488,0,0,0,0,0,0,0,1,0,3,less_than_high,35_54,25000_49999,1.000612797
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,5,5,3,5.14,3.22,4.6,5.08,4.9,1.48,4.96,4.9,4.9,4.78,4.96,5.08,Not sure,Not sure,Yes,3,It's fine.,6,2,2,3,3,5,2,2,5,7,2,3,3,3,3,3,3,3,3,3,3,5,5,5,5,67,76,65,64,70,67,70,73,71,85,64,76,62,68,5,3,7,7,5,6,Not sure,Not sure,No,17,25,26,5,5,2.2,5,One with humans,Not at all concerned,Not at all likely,Somewhat oppose,Somewhat oppose,5,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,1,2.92,Protestant,,Meat-eater,,11.37,46,Female,South,White,4,32500,28612,489,0,0,0,0,0,0,0,1,0,2,less_than_high,35_54,25000_49999,1.033537426
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,2,1,1,1,1.78,1.78,1.42,1,1.66,1.12,1,1.24,1.06,1,Yes,Yes,Not sure,6,It's too fast.,1,7,1,7,7,7,7,7,7,7,6,7,7,6,7,6,1,1,1,1,3,1,2,2,2,2,6,2,0,0,3,0,0,0,2,14,15,1,3,1,1,1,1,2,1,Not sure,Not sure,No,0,0,0,6,5,1.24,3,One with humans,Not very concerned,Very likely,Somewhat oppose,Strongly oppose,7,5,6,7,(2) agree,No,No,Yes,[],0,0,5,Agnostic,,Meat-eater,,15.8,66,Male,West,White,4,47500,98047,490,1,0,0,0,0,0,0,0,0,7,less_than_high,55_,25000_49999,1.147668082
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,4,4,6.22,6.7,3.94,6.4,5.98,6.34,1.48,6.94,2.32,1.78,6.94,4.42,Yes,Yes,Not sure,3,It's fine.,6,2,2,1,1,7,1,1,2,4,2,2,2,2,1,1,7,7,4,5,5,7,7,7,7,0,0,86,99,29,97,100,79,99,98,100,48,30,0,5,3,1,1,1,4,No,Yes,No,0,10,0,7,7,7,7,One with humans,Not at all concerned,Very likely,Somewhat oppose,Strongly oppose,7,2,5,4,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,2.2,Agnostic,,Meat-eater,,22.37,26,Male,South,White,4,77500,37918,491,1,0,0,1,1,1,1,0,0.8,2,less_than_high,18_34,75000_99999,1.167278628
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,5,3,4.12,1.54,2.44,1,5.32,1.72,1,4.42,3.82,2.2,4.48,2.32,Yes,No,Yes,6,It's too fast.,2,6,6,6,7,2,1,1,1,4,5,7,7,7,7,7,2,2,4,2,3,2,6,3,3,60,4,90,65,38,35,53,53,39,82,70,71,21,50,4,1,4,6,6,2,Not sure,Not sure,Not sure,5,10,15,1,3,1.54,2,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,18.18,65,Female,Northeast,White,3,52500,15464,492,0,0,0,0,0,0,0,1,0,6,less_than_high,55_,50000_74999,1.034272044
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,3,3,5,5,4.18,4.12,4.48,3.04,5.02,1,2.8,4.54,2.26,1,3.16,5.44,No,No,Not sure,3,It's too fast.,3,2,3,5,3,3,5,5,2,5,3,5,6,5,6,7,1,1,2,2,1,2,2,2,2,4,15,72,62,34,34,30,36,41,22,34,72,40,29,5,3,1,1,5,1,Not sure,Yes,No,6,20,8,3,1,1.3,1,One with humans,Not very concerned,It is already more intelligent than people,Somewhat support,Somewhat support,7,5,7,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",3,1,2.8,Agnostic,,Meat-eater,,17.15,40,Female,West,White,3,72500,97702,493,1,0,0,1,0,0,1,0,0.4,5,less_than_high,35_54,50000_74999,1.006952407
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1.84,No,No,Not sure,5,It's too fast.,1,7,7,7,7,2,7,7,7,4,7,7,7,7,7,7,1,1,1,1,1,1,4,1,4,0,4,0,0,0,0,10,0,0,0,0,6,0,7,1,1,4,1,4,1,No,Not sure,No,1,1,1,5,2,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.44,Undisclosed,,Meat-eater,,8.2,26,Female,Midwest,White,4,27500,60548,494,1,0,0,0,0,0,0,1,0,7,less_than_high,18_34,25000_49999,1.001865733
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1.78,2.98,4.12,5.32,2.38,4.9,No,No,Not sure,1,It's too fast.,2,6,5,6,6,6,2,1,2,2,6,6,6,4,4,4,4,4,4,1,3,1,2,3,1,73,42,22,66,3,6,32,10,6,79,32,73,28,37,1,1,1,1,6,1,Not sure,No,Not sure,-1,0,0,6,6,1,1,One with humans,Not sure,Not at all likely,Strongly oppose,Strongly oppose,6,5,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,None,,Meat-eater,,17.37,38,Female,South,White,2,52500,32526,495,1,0,0,0,0,0,0,1,0,6,less_than_high,35_54,50000_74999,1.023846104
(4) probably no,(3) probably yes,(5) no,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(2) yes,(2) yes,(4) probably no,3,3,3,1,3,3.22,2.86,4.9,2.32,3.88,1.18,1.36,6.34,3.52,3.34,5.02,3.16,No,No,No,1,It's too fast.,2,2,1,7,7,1,6,7,6,5,5,7,7,5,3,5,6,1,5,6,3,5,6,3,3,9,33,83,70,29,34,40,68,62,70,71,63,27,9,3,3,5,4,6,1,Not sure,Yes,No,5,20,50,2,3,1.36,2,One with humans,Somewhat concerned,Somewhat likely,Strongly oppose,Somewhat support,6,3,5,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,1,3.04,Protestant,,Meat-eater,,11.4,38,Female,West,White,4,225000,99326,496,0,0,0,0,0,0,1,0,0.2,6,less_than_high,35_54,100000_,0.99966867
(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,4,4,4,4,4,4,4,4.24,4.12,4.06,2.5,1.78,1.3,1.24,1.36,1.66,1.84,Not sure,No,Not sure,4,Not sure,2,5,4,6,6,2,4,6,2,4,4,5,5,4,6,6,4,4,4,2,4,2,4,4,4,6,7,5,5,5,3,5,4,6,5,5,5,3,6,4,4,4,1,4,1,No,No,Not sure,0,-1,-1,3,3,3.82,4,One with humans,Not sure,Somewhat likely,Not sure,Not sure,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.76,Catholic,,Meat-eater,,9.32,37,Female,Northeast,White,4,67500,2914,497,0,0,0,0,0,0,0,1,0,6,less_than_high,35_54,50000_74999,1.05437322
(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(5) no,(2) yes,(1) definitely yes,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,6,5,3,6,3,2.38,2.92,2.5,1.3,5.62,1,4.42,4.6,4.36,7,2.38,4.48,No,No,Yes,5,It's fine.,3,5,7,6,6,2,7,5,7,5,5,6,7,3,6,7,7,7,7,7,7,7,7,7,7,65,54,86,76,51,54,54,60,84,52,54,60,60,56,7,6,7,5,7,5,Not sure,Yes,Not sure,0,0,65,6,5,1,3,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1,Undisclosed,,Meat-eater,,12.73,22,Female,Midwest,White,3,47500,62451,498,1,0,0,0,0,0,0,1,0,5,less_than_high,18_34,25000_49999,1.001865733
(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(2) yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,6,6,6,6,5,6.04,6.1,5.5,5.02,6.1,5.5,4.6,6.04,4.72,2.14,6.04,5.02,Yes,Yes,Yes,5,It's fine.,7,1,6,2,2,5,3,3,2,5,1,1,1,6,6,6,2,2,6,3,3,3,3,2,2,10,5,90,50,10,60,40,25,80,40,60,70,5,10,3,3,3,2,3,1,No,Not sure,No,50,-1,200,7,5,2.08,4,One with humans,Not at all concerned,Not very likely,Not sure,Somewhat oppose,5,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.52,None,,Meat-eater,,23.27,39,Male,West,White,4,32500,94590,499,1,0,0,0,0,0,1,0,0.2,1,less_than_high,35_54,25000_49999,1.169973121
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,5,5,1,1,4,3.22,3.4,3.4,3.52,2.74,3.1,2.44,1.72,2.68,2.74,1.36,1.6,Not sure,Not sure,No,3,Not sure,6,6,6,4,4,4,6,6,7,1,6,6,6,1,1,1,2,1,5,1,1,5,5,5,5,36,1,40,29,3,37,40,32,38,33,36,28,32,38,5,5,5,5,5,5,Not sure,Not sure,Not sure,0,0,0,7,7,4,1,One with humans,Not sure,Not sure,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.08,None,,Other restrictions,Finish,11.33,62,Female,South,White,3,12500,40361,500,1,1,0,0,0,0,0,1,0,2,less_than_high,55_,_24999,0.851039129
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1.06,1,1.06,1.06,4.06,1,1.06,1.06,1.06,1.06,1,No,No,No,1,It's too fast.,1,6,7,7,7,1,7,7,5,7,7,7,7,4,7,7,1,1,4,1,1,4,4,4,4,0,0,0,1,1,1,0,0,1,0,1,1,1,1,4,4,4,1,7,4,Yes,Not sure,Not sure,0,1,3,1,1,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,17.58,80,Female,Midwest,White,4,17500,50312,501,0,0,0,0,0,0,0,1,0,7,less_than_high,55_,_24999,0.823928212
(1) definitely yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,3,6,3,7,6,5.92,6.4,6.88,5.86,6.22,5.92,7,5.08,5.98,6.64,5.86,5.86,Yes,No,Yes,7,It's fine.,7,7,6,6,7,6,6,7,7,7,7,6,7,7,7,5,7,7,5,7,7,7,7,6,7,100,71,88,90,88,73,100,83,76,77,84,80,91,77,7,7,6,6,6,7,Yes,No,Not sure,3,6,5,7,6,5.74,6,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Strongly support,6,7,7,6,(2) agree,Yes,No,Yes,"[""None of the above""]",4,5,4.36,Catholic,,Other restrictions,,4.82,28,Female,West,Hispanic,5,37500,92833,502,0,1,0,0,0,0,0,1,0,1,high,18_34,25000_49999,0.995335749
(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,2,2,7,3,7,5.68,2.98,5.38,2.98,3.16,5.08,2.62,2.44,3.52,3.28,5.26,2.5,No,Yes,Yes,7,Not sure,4,5,2,6,7,6,7,2,7,6,5,7,7,7,7,5,3,7,6,4,5,6,5,6,6,67,31,39,68,59,27,62,33,34,29,21,31,65,64,7,7,5,3,6,5,No,Not sure,Yes,5,0,2,7,6,5.2,7,One with humans,Somewhat concerned,Not very likely,Somewhat oppose,Strongly support,7,7,6,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,2.6,Catholic,,Meat-eater,,4.4,22,Female,South,White,5,27500,21161,503,0,0,0,0,1,1,1,0,0.6,4,high,18_34,25000_49999,1.008671513
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,5,4,4,4,4,4.6,3.7,3.34,3.64,3.7,2.08,2.2,2.38,1.96,2.02,1.78,4.36,Yes,Not sure,Yes,6,It's too fast.,4,1,1,7,7,1,7,7,7,7,6,5,5,7,7,7,7,1,7,7,1,7,7,7,7,71,65,64,70,75,68,69,66,72,65,73,68,64,65,7,3,7,7,7,1,Yes,Yes,Yes,10,10,10,7,2,1.48,1,One with humans,Not at all concerned,Somewhat likely,Strongly support,Strongly support,6,6,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.92,Other,Reformed,Meat-eater,,9.27,59,Male,Midwest,White,6,27500,48819,504,0,0,0,0,1,0,1,0,0.4,4,high,55_,25000_49999,1.101189253
(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,2,4,2,1,1,1,1,4,4,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,7,6,7,7,1,7,7,7,7,6,7,7,7,7,7,4,4,4,4,1,4,4,4,4,50,50,49,50,50,50,50,50,50,50,49,50,50,50,4,4,4,4,4,4,Not sure,Yes,Not sure,0,0,0,1,4,1,1,One without humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Atheist,,Vegetarian,,10.6,55,Female,West,White,5,22500,98204,505,1,1,0,0,0,0,0,1,0,7,high,55_,_24999,0.815837886
(6) definitely no,(1) definitely yes,(4) probably no,(3) probably yes,(6) definitely no,(4) probably no,(1) definitely yes,(4) probably no,(6) definitely no,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(6) definitely no,6,6,5,5,4,4.78,5.08,4,3.64,5.2,4.6,2.5,7,4,4,6.1,4,Yes,No,No,2,It's too fast.,3,4,7,5,5,3,3,4,4,5,5,5,5,5,3,3,4,4,4,4,5,5,7,5,7,10,10,60,60,15,60,20,35,10,50,20,51,11,10,4,4,4,4,5,4,No,Yes,No,0,10,10,7,5,4.54,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,3,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,1,Atheist,,Meat-eater,I found this survey very interesting and engaging. Thank you.,11.93,30,Male,South,White,2,77500,32179,506,1,0,0,0,1,1,1,0,0.6,5,less_than_high,18_34,75000_99999,1.167278628
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,5,1,1,1,1,1,1,5.8,4.12,1,1,1,1,2.2,1,No,Yes,Yes,7,It's fine.,7,1,7,7,7,1,1,1,1,1,7,7,7,1,1,1,7,7,7,7,7,7,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,7,7,1,7,1,No,No,No,10,-1,-1,7,1,4.42,5,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,2,1,None,,Meat-eater,,8.95,26,Male,Northeast,White,3,62500,14047,507,1,0,0,1,0,0,0,0,0.2,1,less_than_high,18_34,50000_74999,1.215103441
(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,1,1,1,1,1,1.36,1.3,1.3,1.36,1.3,1.42,1.36,1.24,1.42,1.42,1.24,1.3,No,No,Yes,7,It's too fast.,3,1,5,7,7,1,7,7,1,1,6,6,5,5,6,6,1,1,1,1,5,6,4,4,4,6,7,11,6,7,7,5,8,5,4,6,6,77,6,2,2,5,3,5,3,No,No,No,0,0,0,3,5,1.24,1,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,5,5,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.6,Catholic,,Meat-eater,Very interesting survey    thank you,59.37,73,Female,West,White,5,27500,80134,508,0,0,0,0,0,0,0,1,0,5,high,55_,25000_49999,0.971898625
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,4,2.14,2.26,1.66,1.9,1.72,2.08,2.08,1.66,1.66,1.96,1.66,1.72,No,No,No,1,It's too fast.,1,7,1,1,7,1,7,7,7,4,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,50,47,50,53,51,47,49,51,53,46,52,49,53,51,1,1,1,1,1,1,Yes,Yes,Yes,0,0,0,6,7,4.9,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,[],0,0,5,Protestant,,Meat-eater,,22.67,29,Female,Midwest,White,6,32500,65616,509,0,0,0,0,0,0,0,0,0,7,high,18_34,25000_49999,0.976539019
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,6,1,1,2,5.02,1.78,4.54,1.18,4.66,1.96,1.18,1.18,1.12,1.18,1.12,1.06,No,No,Not sure,7,It's too fast.,1,6,7,7,7,1,7,7,6,7,7,7,7,7,7,7,2,1,3,2,1,1,2,1,1,57,62,60,59,11,18,57,78,74,70,8,73,10,70,1,1,1,1,4,1,Not sure,Not sure,Not sure,1,1,1,6,7,1.24,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.2,Catholic,,Meat-eater,,10.38,64,Female,Northeast,White,5,32500,15146,510,0,0,0,0,0,0,0,1,0,7,high,55_,25000_49999,1.017668636
(3) probably yes,(1) definitely yes,(4) probably no,(3) probably yes,(5) no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(4) probably no,(1) definitely yes,(1) definitely yes,(3) probably yes,(4) probably no,(5) no,(3) probably yes,1,1,1,1,2,1,1,1,1,1,1,1.06,1.06,1.06,1.06,1.06,1.06,No,No,Yes,6,It's too fast.,2,6,7,7,7,1,7,7,6,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,1,0,0,99,50,1,0,50,0,0,1,99,50,1,1,1,1,1,5,No,No,No,0,0,0,3,5,1,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,7,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Undisclosed,not apply,Meat-eater,,25.57,46,Female,Northeast,White,5,62500,6382,511,1,0,0,0,1,1,1,0,0.6,6,high,35_54,50000_74999,1.02771914
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,3,5,4,4.24,2.44,3.7,2.44,3.16,4.24,1.06,1.06,1,1.06,1.06,1.12,Yes,Not sure,Yes,7,Not sure,3,3,5,6,6,1,7,7,6,7,5,5,5,5,5,5,4,1,4,1,1,1,7,5,5,24,63,13,37,47,42,1,7,44,70,45,14,54,57,2,4,2,2,5,3,Not sure,Not sure,Not sure,10,10,10,1,5,4,3,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.84,Protestant,,Meat-eater,,11.92,64,Female,Northeast,White,5,17500,13320,512,0,0,0,0,0,0,1,0,0.2,5,high,55_,_24999,0.854258466
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(4) probably no,(5) no,(4) probably no,(5) no,5,5,6,6,5,5.26,5.14,5.56,4.96,5.86,3.22,5.08,4,4.84,4,5.02,5.56,Not sure,Yes,No,2,It's fine.,5,1,6,2,2,6,1,2,4,6,1,2,2,2,5,2,6,5,6,6,5,6,5,5,5,54,56,65,64,49,50,69,50,66,50,68,66,50,50,6,5,6,3,7,5,Yes,Yes,Not sure,0,5,5,5,4,5.56,6,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Strongly oppose,6,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.24,Catholic,,Meat-eater,,29.42,70,Male,South,White,5,47500,76901,513,0,0,0,0,0,0,0,1,0,3,high,55_,25000_49999,1.137423296
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(5) no,(6) definitely no,(2) yes,(6) definitely no,(5) no,(6) definitely no,4,2,4,4,4,2.14,2.68,2.26,2.8,2.02,1,1.54,2.8,2.5,1.42,3.28,2.5,No,Not sure,Not sure,4,Not sure,5,3,3,6,5,2,5,5,5,6,1,3,4,7,7,7,3,2,7,3,3,3,4,4,4,29,28,67,33,21,30,35,25,30,37,15,33,34,28,4,4,4,4,4,2,Not sure,Not sure,Not sure,30,30,30,1,1,1.06,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Not sure,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,1.92,Undisclosed,,Meat-eater,,34.13,74,Female,West,White,5,27500,98032,514,1,0,0,0,0,0,0,1,0,3,high,55_,25000_49999,0.971898625
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,3,5,3,3.94,4.06,3.94,3.28,4.06,1.84,3.94,4.06,3.76,4.18,4.36,4.18,No,No,No,2,It's fine.,3,5,1,3,3,3,3,3,1,6,2,2,5,3,7,6,6,2,6,2,1,3,4,4,4,18,27,23,47,26,49,50,20,27,28,27,49,23,27,4,4,4,4,4,4,No,Yes,No,20,50,10,5,2,2.2,1,One without humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat support,6,6,5,3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3,None,,Meat-eater,,11.1,28,Female,South,White,6,12500,39350,515,1,0,0,0,0,0,0,1,0,5,high,18_34,_24999,0.846706039
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,2,4,3,3,2,3.88,4.24,4.3,3.46,4.9,3.22,3.22,3.1,3.4,3.16,2.98,3.28,Not sure,No,No,3,It's too fast.,6,6,6,5,1,1,5,5,1,7,3,7,7,4,3,5,3,3,6,5,5,4,5,5,3,54,54,51,52,53,53,52,52,56,54,47,53,52,53,5,3,6,4,7,3,No,Not sure,Not sure,25,50,60,2,2,1.36,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.48,Catholic,,Meat-eater,Very difficult survey. Way above my knowledge,56,82,Female,West,White,5,77500,89005,516,0,0,0,0,0,0,0,1,0,2,high,55_,75000_99999,0.952468036
(5) no,(6) definitely no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(3) probably yes,(4) probably no,(5) no,(6) definitely no,(6) definitely no,1,2,3,5,1,2.62,2.68,4.42,2.8,2.44,2.26,3.22,3.94,1.06,1.06,2.44,4,No,No,Yes,7,It's too fast.,1,6,7,7,7,1,7,7,1,5,3,7,7,7,7,7,7,1,7,7,1,3,5,1,1,2,2,99,99,19,3,32,3,70,79,25,70,1,41,7,5,3,3,7,7,No,Yes,No,0,0,5,6,6,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.2,Catholic,,Meat-eater,Very interesting and unique survey.,32.1,84,Female,Midwest,White,5,27500,63362,517,0,0,0,0,0,0,1,0,0.2,7,high,55_,25000_49999,0.956723739
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Not sure,5,Not sure,1,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,4,1,6,1,6,4,4,0,0,0,0,0,0,0,0,2,0,0,0,0,0,1,1,1,4,6,6,No,No,No,3,3,2,7,5,1,1,One with humans,Very concerned,Not at all likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.43,59,Male,South,White,5,37500,32207,518,0,0,0,0,0,0,0,1,0,7,high,55_,25000_49999,1.137423296
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,2,2,1,1,4.24,3.7,3.22,2.8,5.38,4.48,1,1,1.06,1.06,1.06,1,No,No,Yes,7,It's too fast.,1,7,7,7,7,1,7,7,5,7,7,6,7,7,7,7,1,1,2,1,1,1,1,1,7,0,0,0,0,100,0,0,0,0,100,0,0,100,100,1,1,1,1,7,7,Not sure,No,No,5,10,10,1,6,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,8.83,67,Male,Midwest,White,5,22500,65737,519,0,0,0,0,0,0,0,1,0,7,high,55_,_24999,0.924367922
(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(5) no,(6) definitely no,3,4,2,4,4,4.66,3.58,3.1,4.36,4.6,2.56,2.14,3.16,2.68,1,2.62,2.86,Not sure,Not sure,No,6,It's too fast.,5,3,5,5,6,2,6,6,6,7,6,6,7,7,7,7,6,2,6,6,2,5,7,7,7,28,15,24,23,27,23,24,27,28,22,21,23,26,15,6,6,6,5,7,5,Not sure,Not sure,No,0,0,0,3,1,4.66,4,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.96,Protestant,,Meat-eater,,38.28,45,Female,Northeast,White,5,22500,2908,520,0,0,0,0,0,0,1,0,0.2,3,high,35_54,_24999,0.870861061
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,1,2,1,2,1,1,1,1,1.24,1.18,1.06,1,1.24,1.18,1,1,1,No,No,Yes,7,It's too fast.,1,5,7,7,7,1,7,7,1,7,7,7,7,7,7,7,1,1,7,1,1,1,1,1,1,21,24,57,48,51,49,46,44,52,52,42,39,59,50,1,1,1,4,7,1,Not sure,Yes,No,1,0,1,5,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,5,5,3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,,22.15,70,Male,West,White,5,92500,89131,521,0,0,0,0,0,0,0,1,0,7,high,55_,75000_99999,1.096290938
(4) probably no,(4) probably no,(2) yes,(4) probably no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,(5) no,No opinion,(3) probably yes,(3) probably yes,(2) yes,(2) yes,6,5,7,3,3,4.66,6.58,5.26,5.02,3.1,2.68,5.32,4.9,3.58,6.04,2.38,2.92,No,Yes,Yes,3,It's too fast.,5,1,6,5,7,2,6,5,6,5,2,3,5,5,1,5,3,4,5,6,3,2,5,3,6,33,90,32,67,53,67,78,65,75,39,72,81,54,18,7,2,3,6,1,7,Yes,Not sure,Not sure,0,0,0,3,1,4.54,3,One with humans,Very concerned,Not at all likely,Strongly support,Somewhat oppose,1,3,1,6,(2) agree,No,No,No,"[""None of the above""]",2,3,4.08,None,,Meat-eater,,9.43,34,Male,Midwest,White,5,42500,58701,522,1,0,0,0,0,0,0,1,0,3,high,18_34,25000_49999,1.123996645
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1.06,1.06,1.06,1,1.06,1.06,1.06,1.06,1.06,1.06,1.06,No,No,Not sure,3,It's too fast.,4,7,7,7,7,1,7,7,4,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,1,1,0,0,0,0,1,0,1,0,0,0,1,1,4,1,1,1,No,No,No,2,5,2,4,2,1,1,One with humans,Very concerned,Not sure,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Jewish,,Meat-eater,,10.13,83,Female,Northeast,White,6,52500,11364,523,0,0,0,0,0,0,0,1,0,4,high,55_,50000_74999,1.008126113
(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(4) probably no,(4) probably no,(5) no,(5) no,(5) no,(5) no,7,6,7,6,3,4.42,4.48,3.34,3.22,3.4,4.54,3.28,3.34,3.4,4.66,4.72,4.54,No,Yes,No,3,It's fine.,7,1,5,6,3,6,1,2,5,6,2,3,2,2,2,6,6,6,6,5,5,5,6,5,5,37,26,31,67,63,67,35,64,30,32,38,29,60,68,6,5,5,6,5,5,Yes,Yes,No,4,7,7,7,3,5.14,5,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,6,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",4,3,1.2,Catholic,,Meat-eater,,13.35,32,Male,South,White,5,57500,21225,524,0,0,0,0,0,0,1,1,0.2,1,high,18_34,50000_74999,1.150094811
(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(1) definitely yes,(4) probably no,(1) definitely yes,(4) probably no,1,2,1,1,1,5.98,5.68,5.68,2.98,6.46,2.62,5.8,6.4,2.44,2.26,6.1,6.34,No,No,No,5,Not sure,3,4,3,1,1,5,3,3,3,5,1,1,1,5,5,3,5,1,1,3,3,3,7,3,3,78,23,92,79,81,23,20,87,86,75,77,78,20,81,5,1,1,1,7,1,Not sure,Not sure,Not sure,5,5,5,6,5,2.98,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,5,5,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,1,4.16,Protestant,,Meat-eater,,10.05,22,Female,South,Black,5,52500,22553,525,0,0,0,0,1,0,1,0,0.4,5,high,18_34,50000_74999,1.02461895
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,2,4,3.88,4,4,3.94,4,3.94,4,4,4.06,4.06,4.06,Not sure,Not sure,Not sure,2,Not sure,5,2,5,5,5,5,5,5,5,5,4,5,5,5,5,5,3,3,5,3,2,2,5,5,5,48,51,50,51,50,49,50,52,50,51,50,51,50,48,5,3,3,5,5,3,Not sure,Not sure,Not sure,1,1,1,1,1,1.12,5,One with humans,Not sure,Somewhat likely,Not sure,Not sure,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.24,Catholic,,Meat-eater,na,30.25,61,Female,Midwest,White,5,77500,61312,526,0,0,0,0,0,0,0,1,0,3,high,55_,75000_99999,0.937596532
(6) definitely no,No opinion,No opinion,No opinion,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,4,4,5,4,4,4,3.58,4,5.74,5.5,3.28,3.28,3.94,2.56,4.18,3.52,4.06,Not sure,Not sure,Yes,6,It's too fast.,6,4,5,4,6,1,5,5,4,4,4,5,5,4,4,4,4,4,4,5,2,4,4,4,4,51,48,66,56,55,38,51,49,47,60,46,65,41,44,7,4,4,4,2,4,Not sure,Yes,No,10,25,20,2,4,4.36,4,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,4,4,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.44,Undisclosed,,Meat-eater,,11.93,41,Male,Midwest,White,5,12500,51601,527,1,0,0,0,0,0,0,1,0,2,high,35_54,_24999,0.942333101
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,6,6,6,6,6,5.38,5.56,5.38,5.02,5.26,5.44,4.96,5.02,5.32,4.96,4.96,5.02,Not sure,Not sure,Not sure,5,Not sure,3,3,5,5,5,3,5,6,6,5,5,5,5,3,3,3,3,2,3,5,3,5,4,4,4,69,73,72,68,72,72,76,73,75,73,78,71,77,73,5,3,3,3,5,3,Not sure,Not sure,Not sure,2025,2025,2025,6,5,4.72,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,3,5,(2) agree,Yes,No,No,"[""None of the above""]",0,0,1.68,Protestant,,Meat-eater,,6.37,33,Female,South,White,4,7500,38866,528,0,0,0,0,0,0,0,1,0,5,less_than_high,18_34,_24999,0.868665512
(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,6.88,6.94,6.94,6.94,6.94,6.94,6.94,6.94,6.94,6.94,6.94,6.94,Yes,Yes,Yes,7,It's fine.,7,2,7,3,3,3,1,2,6,6,1,1,1,1,1,1,7,7,7,7,7,7,7,7,7,99,97,99,100,98,100,99,98,98,99,98,99,99,99,7,7,7,7,7,7,No,Yes,No,10,20,20,7,7,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1.04,Catholic,,Meat-eater,thank you,10.57,47,Male,South,White,6,12500,26059,529,0,0,0,0,1,1,1,0,0.6,1,high,35_54,_24999,0.973340067
(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,5,5,4,4,4.24,4.12,3.7,3.58,4.78,4.84,3.7,4.42,4.12,5.26,4.42,4.42,Not sure,Not sure,Yes,7,It's fine.,6,2,4,7,7,1,4,4,4,6,1,3,2,4,2,2,4,2,2,4,4,4,4,4,4,39,39,57,54,44,55,64,46,48,59,57,69,26,41,4,4,4,3,3,3,Not sure,Not sure,Not sure,1,1,1,5,5,4.18,5,One with humans,Not very concerned,It is already more intelligent than people,Strongly support,Strongly support,4,4,4,6,(2) agree,No,No,No,"[""None of the above""]",0,1,4.04,Catholic,,Meat-eater,"SURVEY WAS TOO LONG, MORE THAN 20 MINUTES!!!!!!!",24.78,84,Female,Northeast,White,5,52500,10706,530,0,0,0,0,0,0,0,1,0,2,high,55_,50000_74999,1.008126113
(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,3,3.04,3.16,4,3.1,4,2.26,4,4.18,4,4.6,4.66,3.94,Not sure,Not sure,Yes,5,It's too fast.,3,3,4,5,5,3,3,5,5,5,3,3,3,5,6,6,3,3,5,3,3,3,3,3,3,17,27,21,31,34,36,32,23,33,34,32,32,36,33,3,3,3,3,4,3,Not sure,Not sure,Not sure,0,0,0,5,4,1.36,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.04,None,,Meat-eater,,13.12,28,Female,South,White,5,32500,79407,531,1,0,0,0,0,0,0,1,0,5,high,18_34,25000_49999,1.008671513
(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(5) no,(2) yes,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,5,6,5,6,6,5.26,4.84,4.9,4.48,4.72,3.16,4.48,5.26,4.66,3.58,5.38,4.42,Not sure,Yes,Not sure,3,It's fine.,6,2,5,3,3,5,2,2,2,6,3,3,3,2,2,2,1,1,1,1,1,1,1,1,2,21,22,76,65,29,57,65,18,69,16,63,58,81,23,5,2,2,2,3,1,No,Yes,No,5,10,5,5,2,4.66,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,5,6,5,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.64,Agnostic,,Meat-eater,,7.82,32,Female,South,Black,6,52500,37406,532,1,0,0,0,1,0,1,0,0.4,2,high,18_34,50000_74999,1.02461895
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,2,2.08,2.2,2.2,1.72,1.84,1,1.6,2.62,1.66,2.2,1.3,1.42,No,Not sure,Yes,5,It's too fast.,2,5,2,5,5,1,3,6,2,3,3,2,6,3,6,2,3,5,2,3,2,1,6,5,5,60,33,53,28,33,30,42,34,46,33,36,29,59,31,2,2,2,1,1,1,Yes,Yes,Not sure,0,0,0,3,2,2.44,5,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Agnostic,,Meat-eater,,10.58,20,Female,Northeast,White,5,42500,3904,533,1,0,0,0,1,0,1,0,0.4,6,high,18_34,25000_49999,1.038746182
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,5,3,3,5.98,3.88,3.34,2.98,2.8,2.86,4.24,4.72,4.36,4.9,4.66,5.2,No,No,Not sure,5,Not sure,3,5,6,6,6,2,6,6,4,6,6,6,6,5,5,5,5,3,5,5,5,5,5,5,5,59,52,58,57,58,43,94,59,55,90,58,50,63,49,5,5,5,5,5,5,Yes,No,Not sure,1,1,1,2,5,2.5,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,6,6,5,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Catholic,,Meat-eater,,11.3,72,Female,Midwest,White,5,52500,43116,534,0,0,0,0,0,0,1,0,0.2,5,high,55_,50000_74999,0.947752687
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,3,3,3,2,3,4.42,5.5,2.92,5.56,5.68,2.62,5.02,2.92,2.38,2.74,5.02,2.5,No,Yes,Yes,7,It's fine.,5,3,6,5,6,6,6,5,5,5,5,5,5,6,6,5,2,6,5,5,5,5,3,3,3,0,0,60,100,22,0,100,2,30,96,100,100,0,0,2,3,2,2,3,3,Yes,Not sure,Not sure,0,0,0,6,2,3.22,5,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,6,6,6,5,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,1,2.84,Catholic,,Meat-eater,,11.48,25,Male,Midwest,White,5,57500,48420,535,0,0,1,0,1,0,0,0,0.4,3,high,18_34,50000_74999,1.1134571
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,4,2.92,5.26,3.04,5.32,2.68,1,6.82,1,1,1,1,Not sure,Not sure,No,4,Not sure,5,5,4,1,4,4,1,1,1,4,4,5,5,4,4,4,4,4,4,4,4,4,4,4,4,0,71,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,4,4,4,No,Yes,No,2,5,6,6,2,7,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,1,1,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,8.8,34,Male,West,White,3,32500,81226,536,1,0,0,0,0,0,0,1,0,3,less_than_high,18_34,25000_49999,1.171438126
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,3,1,3,3,1,2.02,2.56,1.84,2.14,4.48,2.86,5.68,3.1,5.68,2.8,3.22,5.56,No,No,Not sure,4,It's too fast.,1,7,1,5,1,4,7,2,1,1,7,7,7,7,7,7,3,1,4,1,3,4,2,3,3,14,14,67,69,22,33,61,77,24,16,20,23,85,68,2,3,2,7,7,1,No,No,No,4,3,3,6,6,2.02,2,One with humans,Very concerned,Very likely,Strongly oppose,Not sure,6,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.4,Undisclosed,,Meat-eater,,11.42,46,Male,South,White,5,27500,77420,537,1,0,0,0,0,0,0,1,0,7,high,35_54,25000_49999,1.159529227
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,2,2,5,2.5,2.62,2.86,2.38,2.56,2.68,3.4,2.62,2.44,2.8,2.56,6.04,No,No,Yes,6,It's too fast.,3,5,3,6,2,2,6,6,6,6,5,6,6,6,6,6,3,3,3,3,1,2,6,5,5,25,15,27,7,7,14,0,6,33,41,0,34,28,25,3,3,5,5,7,3,Not sure,Not sure,Not sure,0,0,0,3,5,3.76,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,5,6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.72,Protestant,,Meat-eater,,17.43,44,Female,South,White,6,92500,36310,538,0,0,0,0,0,0,0,1,0,5,high,35_54,75000_99999,0.987269517
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,4,4,4,2.2,4,2.08,1,1,1,1,1,1,Not sure,Not sure,Not sure,4,Not sure,4,4,4,4,4,4,6,4,5,4,4,4,4,4,3,3,4,1,5,4,4,4,4,4,4,50,30,50,30,30,50,50,0,30,30,50,30,0,0,4,4,4,4,4,4,Not sure,Not sure,Not sure,5,5,7,6,5,4,4,One with humans,Not sure,It is already more intelligent than people,Not sure,Not sure,6,6,4,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,21.65,87,Male,West,White,5,67500,93033,539,0,0,0,0,0,0,0,1,0,4,high,55_,50000_74999,1.108166088
(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,1,2,2,2,4,2.8,3.4,3.16,3.1,3.22,3.04,2.38,3.28,3.4,2.38,2.74,2.68,No,No,Not sure,4,Not sure,4,4,4,4,4,4,7,7,5,6,5,5,5,7,7,7,1,1,1,2,3,3,4,4,4,38,63,36,42,46,37,36,66,40,35,41,36,40,36,2,2,1,6,2,2,Not sure,Not sure,Not sure,0,0,0,1,1,4.12,1,One with humans,Very concerned,Somewhat likely,Somewhat oppose,Strongly oppose,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,None,,Meat-eater,,12.15,53,Female,South,White,2,37500,71846,540,1,0,0,0,0,0,0,1,0,4,less_than_high,35_54,25000_49999,1.033537426
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,5,5,4,3.94,3.46,1,2.74,1,7,7,7,7,7,7,Not sure,Not sure,No,5,It's fine.,3,7,5,5,4,3,1,3,4,5,5,5,5,1,1,1,7,7,7,7,4,7,7,7,7,100,99,96,100,100,100,100,98,100,100,96,100,100,100,7,7,7,7,7,7,Not sure,Yes,Not sure,5,20,10,6,3,5.32,7,One with humans,Very concerned,Not very likely,Not sure,Not sure,7,7,7,7,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Other,Christian,Meat-eater,,9.77,20,Female,Midwest,White,5,77500,47577,541,0,0,0,1,1,0,1,0,0.6,5,high,18_34,75000_99999,0.957015657
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,2,3,2,4,2,5.02,6.46,5.5,4.78,7,2.26,5.5,5.8,1.96,2.08,2.32,5.44,No,Yes,Yes,7,It's fine.,5,6,2,6,6,2,7,6,1,6,2,5,5,6,5,3,1,2,5,2,2,2,5,6,5,13,11,27,23,85,54,81,22,19,77,44,79,68,67,5,3,6,6,5,2,Yes,No,Yes,0,0,0,5,2,4.42,6,One with humans,Somewhat concerned,Very likely,Strongly oppose,Somewhat oppose,7,1,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,,13.28,23,Female,Northeast,White,5,67500,2720,542,0,0,0,0,0,0,0,1,0,3,high,18_34,50000_74999,1.029006018
(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(1) definitely yes,3,3,2,2,3,4.42,3.1,4.72,1,2.32,1,2.92,3.1,6.1,4.42,2.74,4.48,No,Not sure,Yes,5,Not sure,2,5,2,5,6,1,4,3,1,3,5,5,5,5,5,5,2,1,4,2,2,2,5,2,3,10,12,68,23,2,25,22,7,15,24,25,71,78,67,5,1,4,3,5,1,Not sure,Not sure,No,0,0,0,7,7,2.5,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.56,Protestant,,Meat-eater,,10.72,34,Male,South,White,3,17500,30052,543,0,0,0,0,1,1,1,0,0.6,6,less_than_high,18_34,_24999,0.999834212
(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,3,3,3,4,4,3.22,3.94,3.16,2.98,5.2,1.84,2.5,3.52,2.68,1.24,3.34,2.38,Not sure,No,Not sure,5,Not sure,2,6,5,5,5,3,6,4,5,6,5,6,6,5,6,6,3,3,3,3,2,3,2,2,2,3,5,76,0,5,4,2,5,3,1,2,1,1,3,2,1,2,2,2,2,No,No,No,0,1,0,4,3,2.32,1,One without humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,6,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,2,2.96,Protestant,,Meat-eater,,8.08,42,Female,South,White,5,77500,34453,544,0,0,0,0,0,0,0,1,0,6,high,35_54,75000_99999,0.987269517
(5) no,(4) probably no,(6) definitely no,(2) yes,(4) probably no,(6) definitely no,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(5) no,5,5,6,5,5,4.36,7,5.2,4.54,4.96,1,6.64,1,7,7,6.7,7,Not sure,Not sure,Not sure,5,It's fine.,5,5,7,2,3,2,1,7,7,5,3,3,3,2,2,2,6,6,6,5,4,6,7,6,7,100,100,100,100,100,100,100,100,100,100,100,89,61,100,6,6,6,5,3,7,Not sure,Yes,Not sure,2,10,5,3,3,4.9,7,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Strongly support,7,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.32,None,,Meat-eater,,13.57,67,Female,Northeast,White,5,47500,17602,545,1,0,0,0,0,0,0,1,0,3,high,55_,25000_49999,1.017668636
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,4,6.04,7,4,7,7,5.5,4.96,7,4,4.96,7,4.96,Yes,Not sure,Yes,6,It's fine.,3,3,3,4,5,3,3,3,4,4,3,3,3,4,4,4,5,4,5,5,4,5,5,5,5,50,50,100,100,50,100,100,80,80,50,100,100,0,50,6,5,6,5,6,4,Not sure,Yes,Not sure,0,0,60,5,5,4,4,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,3,3,None,,Meat-eater,i enjoyed the topic of this survey,11.37,32,Male,Northeast,White,6,67500,16510,546,1,0,0,0,1,0,0,0,0.2,5,high,18_34,50000_74999,1.184386174
(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,1,7,3,3,7,7,7,7,7,7,2.32,4.12,3.88,4,3.82,5.86,4,Not sure,Not sure,Yes,5,It's too fast.,7,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,7,1,7,4,4,4,7,7,7,23,29,21,30,34,29,56,18,56,31,27,40,21,25,1,1,1,1,1,1,No,No,No,0,0,0,6,6,3.88,7,One with humans,Very concerned,Very likely,Somewhat oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Agnostic,,Meat-eater,,9.98,28,Female,Midwest,White,3,27500,64083,547,1,0,0,0,1,0,1,0,0.4,1,less_than_high,18_34,25000_49999,1.001865733
No opinion,(4) probably no,No opinion,(4) probably no,(3) probably yes,(4) probably no,(5) no,(3) probably yes,(3) probably yes,(6) definitely no,(5) no,No opinion,No opinion,(4) probably no,(3) probably yes,(3) probably yes,2,1,5,2,6,5.02,5.02,5.02,2.74,4.78,5.62,5.14,3.46,5.5,3.34,6.1,5.62,Not sure,No,No,6,It's too fast.,7,7,5,7,6,6,6,6,6,7,5,6,6,6,6,6,6,6,6,6,6,3,6,6,6,34,61,73,73,60,68,68,75,66,88,70,60,74,57,6,6,6,6,6,7,Yes,Yes,Not sure,1,0,1,6,5,5.14,1,One with humans,Somewhat concerned,Somewhat likely,Not sure,Not sure,6,6,7,5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans""]",2,1,4.24,Catholic,,Meat-eater,,6.27,49,Female,South,White,5,37500,23228,548,0,0,1,0,0,0,0,0,0.2,1,high,35_54,25000_49999,1.007410065
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,1,1,1,1,1,4,1,4.24,1,1,1,1,1,1,1,1,1,Yes,Yes,Yes,5,It's too fast.,3,3,5,5,6,3,6,6,6,4,6,7,6,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,11,0,0,1,1,1,1,1,5,No,No,No,2,2,3,2,2,1,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,3,7,3,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.88,Other,Christian,Meat-eater,,29.28,24,Female,South,White,5,7500,73542,549,0,0,0,0,1,0,1,0,0.4,5,high,18_34,_24999,0.846706039
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,5,4.6,4.42,5.14,4.54,4.36,3.52,4.36,4.48,3.52,1,4.36,4.84,Not sure,Not sure,Yes,6,Not sure,5,3,1,4,4,4,6,6,5,7,4,4,4,7,7,7,4,1,4,4,4,4,7,5,1,2,0,45,1,17,55,0,33,57,25,36,38,18,3,6,1,4,1,5,1,No,No,No,15,25,10,1,2,1,1,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,3,2,3,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",5,0,3.8,Protestant,,Meat-eater,,8.85,34,Female,South,White,3,27500,29003,550,0,0,0,0,1,0,0,0,0.2,3,less_than_high,18_34,25000_49999,1.03483159
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,3,5,6,3,5.08,2.98,3.28,3.28,5.8,2.56,4.24,3.22,3.4,2.68,5.68,4.78,Not sure,Not sure,Yes,6,It's too fast.,7,5,2,7,7,1,7,7,7,3,4,6,6,7,7,7,2,1,7,3,5,3,2,3,3,91,95,95,93,96,95,92,94,98,90,86,92,94,95,5,1,7,7,6,3,Not sure,No,No,5,4,1,3,6,4.36,6,One without humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.8,Protestant,,Meat-eater,,10.8,51,Male,South,White,5,32500,29108,551,0,0,0,0,0,0,0,1,0,1,high,35_54,25000_49999,1.159529227
(5) no,(5) no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,5,5,5,4,5,4.12,4.18,3.82,3.76,4.72,4.54,4.06,4.06,4,4.06,4.12,4.24,No,No,Yes,7,It's too fast.,5,1,7,5,6,2,6,5,5,5,1,3,3,6,7,7,4,3,4,3,4,5,4,4,4,47,43,52,46,48,44,46,51,54,44,52,53,48,46,5,3,5,3,5,1,Not sure,Not sure,No,10,20,15,7,5,3.4,3,One with humans,Not at all concerned,It is already more intelligent than people,Somewhat support,Somewhat support,4,6,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.08,Other,Spiritualist,Other restrictions,,17.93,67,Female,Midwest,White,6,22500,47804,552,0,1,0,0,0,0,0,1,0,3,high,55_,_24999,0.803099678
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,2,1,1,1,1.3,1.48,1.42,1.42,1.66,1.54,1.36,1.6,1.54,1.36,1.54,1.66,No,No,Yes,7,It's too fast.,1,4,7,7,7,1,7,7,4,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,5,7,6,5,9,6,6,6,5,5,6,5,6,2,1,1,1,1,1,1,Not sure,Not sure,Not sure,0,0,0,1,4,1.18,1,One with humans,Very concerned,Not sure,Strongly support,Strongly support,7,7,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.88,Protestant,,Meat-eater,ai is scary,8.55,57,Female,South,White,5,37500,77024,553,0,0,0,0,0,0,0,1,0,7,high,55_,25000_49999,0.988204222
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,2,2,1,1,2,3.22,4,4.18,2.98,5.08,1.66,4.12,3.94,3.46,3.76,4,3.82,No,No,No,1,It's too fast.,5,5,6,7,6,1,6,7,1,2,5,5,5,6,6,7,3,1,2,3,1,2,5,2,2,45,38,43,44,37,51,42,52,44,42,41,37,51,46,2,2,2,2,6,3,No,Yes,Not sure,5,10,5,1,2,4.24,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,3,5,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.08,Other,christian,Other restrictions,,9.78,54,Female,South,White,5,7500,42343,554,0,1,0,0,0,0,0,1,0,3,high,35_54,_24999,0.845647146
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,6,6,4,4.42,4.78,4.6,4.42,5.2,3.34,4.96,4.66,4.78,4.42,5.02,4.6,Not sure,Yes,Not sure,4,It's fine.,4,2,4,2,5,4,5,6,4,2,2,4,2,2,4,5,1,1,1,3,2,2,4,4,4,31,46,59,34,52,60,55,30,57,51,31,56,57,30,5,2,4,4,6,4,Not sure,Not sure,Not sure,0,0,0,2,5,4.3,5,One with humans,Not at all concerned,Not sure,Strongly support,Not sure,2,6,4,7,(2) agree,No,No,Yes,[],0,0,3,Catholic,,Meat-eater,,10.65,67,Female,Midwest,White,5,92500,48313,555,0,0,0,0,0,0,0,0,0,4,high,55_,75000_99999,0.937596532
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,4,4,4,4,4,4,4,4.48,4.06,4.54,2.92,3.64,4.12,2.92,3.16,2.62,4,No,Not sure,Not sure,7,It's too fast.,2,2,7,7,7,1,5,5,6,7,4,5,5,7,7,7,4,4,4,4,4,4,4,4,4,0,1,18,63,6,8,53,0,0,0,1,9,15,8,4,4,4,4,4,1,No,No,No,1,1,1,3,4,1.3,1,One with humans,Not very concerned,Not sure,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.28,Other,Non-denominational Christian,Other restrictions,,14.25,70,Female,Northeast,White,5,77500,11951,556,0,1,0,0,0,0,1,0,0.2,6,high,55_,75000_99999,0.997322994
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,1,2,2,2,4.84,2.56,3.4,4.24,3.34,3.58,1.48,1.18,1.3,1.06,1.72,1.42,No,Not sure,Yes,7,It's too fast.,2,6,7,7,7,1,7,7,6,7,6,6,6,7,7,7,2,1,2,1,2,2,7,6,6,6,17,54,62,40,46,34,41,59,75,57,76,16,37,2,2,7,7,7,7,No,Not sure,No,1,5,3,1,6,1.06,1,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly oppose,6,6,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3,Protestant,,Meat-eater,,12.27,70,Male,Midwest,White,5,32500,64639,557,0,0,0,0,0,0,1,0,0.2,6,high,55_,25000_49999,1.101189253
No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,1,1,1,1,1,1,2.74,3.58,2.98,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,7,7,7,7,1,7,7,1,1,1,7,7,7,5,3,6,4,4,7,4,5,4,7,5,6,68,42,65,73,67,38,62,72,66,75,67,78,42,35,5,4,4,1,4,4,Not sure,No,No,5,5,0,1,4,1,1,One with humans,Very concerned,Not at all likely,Strongly support,Somewhat oppose,7,7,7,7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,2.96,Catholic,,Meat-eater,,9.1,51,Female,South,White,5,72500,72173,558,0,0,0,0,0,0,0,1,0,1,high,35_54,50000_74999,0.997963735
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,6,6,4,6.04,5.38,5.26,5.86,6.52,4.72,4.84,4.36,4.96,4.84,4.66,4.78,Not sure,Yes,Not sure,4,It's fine.,5,5,5,3,3,3,3,5,4,4,3,3,3,4,5,4,5,6,3,4,2,6,6,6,4,78,80,83,88,88,85,78,83,87,69,87,82,83,83,5,5,4,4,3,5,Yes,Yes,Yes,10,10,10,6,5,4.42,4,One with humans,Somewhat concerned,Somewhat likely,Not sure,Not sure,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,5,3,Protestant,,Meat-eater,,15.63,50,Female,South,White,6,57500,38506,559,0,0,0,0,0,0,0,1,0,3,high,35_54,50000_74999,0.997963735
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,3,3,5,1,3.04,4.24,1.72,5.32,4.42,1.3,1.24,2.26,1.72,2.86,1,1.78,Not sure,Not sure,Not sure,7,It's too fast.,4,1,6,5,5,5,5,5,4,7,5,5,5,3,7,7,4,1,4,4,1,1,6,7,4,7,6,52,16,9,9,17,30,9,29,3,81,15,8,6,3,5,1,2,1,Not sure,Yes,Not sure,1,1,1,3,3,1,1,One without humans,Very concerned,Very likely,Somewhat support,Strongly support,6,7,7,6,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3,Agnostic,,Meat-eater,,12.52,32,Female,South,White,6,12500,32726,560,1,0,0,0,0,1,0,0,0.2,4,high,18_34,_24999,0.846706039
(4) probably no,(4) probably no,(4) probably no,(2) yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,6,6,6,6,5,4.96,5.02,5.38,5.86,5.02,5.44,5.32,5.02,5.02,4.72,5.2,5.62,Yes,Yes,Not sure,5,It's fine.,3,3,5,3,3,5,2,3,5,6,6,6,6,6,2,2,5,3,3,2,5,5,2,6,3,69,68,69,68,75,70,64,66,69,91,73,70,67,64,3,5,5,3,3,6,Yes,Yes,Not sure,0,0,0,1,3,5.32,6,One without humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,6,3,5,3,(2) agree,No,No,No,"[""None of the above""]",1,0,4.24,None,,Meat-eater,,6.1,44,Male,South,White,5,87500,21850,561,1,0,0,0,0,0,0,1,0,5,high,35_54,75000_99999,1.136347451
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,5,5,5,4,4.42,4.6,4.78,5.56,6.16,4.48,5.14,4.96,4.72,4.66,5.44,5.44,Not sure,Not sure,Yes,5,It's too slow.,6,1,2,3,3,5,3,4,4,6,2,2,2,4,4,4,1,1,4,4,1,4,4,2,2,41,33,54,64,49,50,83,48,74,49,73,59,35,54,4,1,1,1,4,4,No,Not sure,Not sure,1,50,1,5,5,4.06,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,2.96,Catholic,,Meat-eater,,17.08,51,Female,Northeast,White,5,27500,14111,562,0,0,0,0,0,0,0,1,0,2,high,35_54,25000_49999,1.037447123
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,5,5,4,3.34,4.36,4.72,3.04,4.9,1,5.14,3.04,3.22,3.52,5.92,5.08,Not sure,Not sure,Yes,6,It's too fast.,4,4,4,3,6,3,2,4,7,4,6,5,6,4,7,5,4,4,4,4,5,5,7,4,4,29,16,68,30,69,37,20,26,19,28,19,84,20,74,5,4,7,3,7,4,No,No,Not sure,0,0,0,1,1,4.42,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,3,5,3,4,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.12,Protestant,,Meat-eater,,16.08,60,Female,Midwest,White,5,32500,45805,563,0,0,0,0,0,0,0,1,0,4,high,55_,25000_49999,0.956723739
(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,No opinion,(3) probably yes,(3) probably yes,No opinion,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,6,6,4,6,5,4.42,4.36,3.82,4.24,4.54,4.54,4.9,4.84,3.76,4.36,3.64,5.08,Yes,Not sure,Not sure,4,It's fine.,7,1,3,5,4,5,4,4,4,5,1,1,1,4,4,4,4,4,4,4,2,6,4,6,4,46,42,28,42,37,65,45,64,37,28,73,76,39,30,5,6,5,4,6,6,Yes,Yes,Yes,2,3,4,6,6,3.82,5,One with humans,Very concerned,Very likely,Not sure,Somewhat support,6,6,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",1,1,1.16,Catholic,,Meat-eater,,7.98,34,Female,South,White,5,175000,33325,564,0,0,0,1,0,1,0,0,0.4,1,high,18_34,100000_,0.991985597
(5) no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,5,5,6,7,6,5.02,5.02,5.2,4.54,5.26,3.04,5.92,6.34,5.08,2.8,6.16,5.92,Not sure,Yes,Not sure,6,It's fine.,6,1,1,1,2,1,3,3,3,4,1,2,3,1,1,2,7,6,6,4,4,4,7,7,6,7,17,64,40,11,61,28,61,70,28,84,76,8,6,7,6,6,5,2,1,No,No,No,2,21,2,1,1,5.26,6,One without humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.96,Protestant,,Vegan,"None, thank you.",8.87,52,Female,South,White,6,57500,29544,565,0,1,0,0,0,0,1,0,0.2,2,high,35_54,50000_74999,0.997963735
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(2) yes,(6) definitely no,(5) no,(5) no,3,3,1,6,5,2.2,2.44,2.38,3.64,3.52,1.54,3.64,5.02,4.72,2.62,2.74,4.78,No,Not sure,Yes,5,Not sure,3,7,7,7,7,1,6,5,2,6,6,5,6,7,7,7,2,1,4,4,1,2,6,4,4,61,41,73,43,59,34,58,71,72,68,68,51,78,72,5,2,3,1,5,1,Not sure,No,No,1,1,1,3,2,3.04,1,One with humans,Very concerned,Not very likely,Somewhat support,Strongly support,7,5,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.88,None,,Meat-eater,,16.23,62,Female,South,White,5,32500,37645,566,1,0,0,0,0,0,0,1,0,5,high,55_,25000_49999,0.988204222
(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(2) yes,(4) probably no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,6,5,6,5,5,4.78,3.7,5.08,2.5,5.92,3.46,4,4.42,3.22,3.04,2.2,4.54,Yes,Yes,Yes,6,It's too fast.,3,3,7,6,6,2,5,6,6,3,2,3,5,6,5,7,5,2,6,7,3,6,6,6,6,13,43,100,75,59,63,74,27,50,44,45,78,70,68,7,6,6,6,7,6,Yes,Yes,No,0,3,2,7,6,2.08,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,6,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,2.52,None,,Meat-eater,,23.58,62,Male,West,White,5,137500,97027,567,1,0,0,0,0,0,0,1,0,5,high,55_,100000_,1.100150227
(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,3,2,4,4,4,1.54,2.5,4,4,4,1,4,4,4,No,No,Yes,7,It's fine.,6,1,1,3,5,5,1,1,1,1,6,6,6,1,1,1,7,7,7,7,1,7,7,7,7,18,14,24,17,14,50,50,17,18,18,71,92,14,16,7,7,7,7,7,1,No,Yes,No,50,100,80,7,1,7,7,One without humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",1,3,1,Atheist,,Vegetarian,,10.57,23,Male,West,White,5,37500,96720,568,1,1,0,0,1,0,0,0,0.2,2,high,18_34,25000_49999,1.141824698
No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,(3) probably yes,No opinion,No opinion,No opinion,No opinion,No opinion,(3) probably yes,No opinion,No opinion,No opinion,1,5,1,5,4,4.54,4.66,4.24,3.16,3.04,2.68,4.48,4.12,3.28,3.46,3.64,3.34,Not sure,Yes,Yes,7,Not sure,4,2,7,7,7,2,6,3,5,5,4,5,7,7,7,7,1,1,4,1,1,1,7,7,1,38,39,38,42,34,67,38,42,40,37,43,56,47,38,1,1,1,1,1,1,Not sure,Not sure,No,20,10,10,1,1,4.42,5,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat oppose,7,1,7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.12,Protestant,,Meat-eater,,42.67,45,Female,South,White,3,12500,35128,569,0,0,0,0,0,0,0,1,0,4,less_than_high,35_54,_24999,0.867579156
(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,4,4,5,5,4,3.7,4.12,3.64,3.52,4.72,3.16,3.22,3.16,2.5,3.1,3.76,2.8,Not sure,Not sure,Yes,7,It's too fast.,5,3,6,4,4,4,6,2,1,4,3,5,6,3,3,3,3,3,3,2,2,2,5,4,4,47,55,52,54,51,49,60,50,48,53,56,55,50,53,5,3,3,3,5,2,Not sure,Not sure,Not sure,25,10,20,5,3,2.56,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Catholic,,Meat-eater,,19.35,71,Female,Northeast,White,5,52500,16365,570,0,0,0,0,0,0,0,1,0,3,high,55_,50000_74999,1.008126113
(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,6,5,6,6,5,5.14,2.86,5.56,3.52,5.02,4.54,5.5,3.52,1.72,5.02,6.22,4.06,Not sure,Yes,Yes,6,It's too fast.,5,2,5,6,6,2,7,7,6,6,6,6,6,5,5,5,3,2,3,5,5,5,5,5,5,87,73,45,69,31,77,80,67,71,100,81,76,42,66,5,3,7,2,5,5,Yes,Not sure,Yes,0,0,0,5,5,2.32,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,5,5,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,2.88,Protestant,,Meat-eater,,18.52,56,Female,Midwest,White,6,22500,46580,571,0,0,0,1,1,0,1,0,0.6,3,high,55_,_24999,0.803099678
(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,4,4,1,4,4,4.24,3.46,3.16,2.56,3.7,2.08,2.74,2.38,2.32,2.44,2.2,1.84,Not sure,Not sure,No,3,It's too slow.,2,4,4,4,4,4,4,5,5,4,4,5,4,4,4,4,4,4,4,4,4,6,4,4,4,13,28,20,24,23,30,18,26,28,28,17,24,12,30,1,1,1,4,2,4,Not sure,Yes,Not sure,1,1,1,1,4,3.1,6,One with humans,Not at all concerned,Not sure,Somewhat support,Not sure,4,4,4,4,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,5,Other,Baptist,Meat-eater,,12.15,22,Female,South,White,5,22500,38358,572,0,0,0,0,0,0,0,1,0,6,high,18_34,_24999,0.846706039
(6) definitely no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(5) no,(5) no,(5) no,(6) definitely no,(4) probably no,(3) probably yes,(5) no,(5) no,(4) probably no,6,6,3,3,7,4.78,5.98,4.42,4.42,4.84,3.1,3.52,1.48,2.08,1.06,2.98,3.46,Yes,No,Yes,6,It's fine.,2,3,3,6,6,3,3,5,5,6,5,6,6,6,5,3,3,2,5,3,3,5,6,6,6,44,41,100,74,47,66,50,42,58,77,44,77,46,40,5,5,5,2,3,2,No,Yes,No,0,0,15,6,2,3.16,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",0,3,3.04,Catholic,,Meat-eater,,17.55,20,Female,South,White,3,22500,70647,573,0,0,0,0,0,0,0,1,0,6,less_than_high,18_34,_24999,0.868665512
(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,4,4,3,5,3,3.7,4.6,3.82,1,3.88,1,3.22,4.72,2.56,3.22,3.22,4.48,No,Not sure,Yes,4,It's fine.,3,4,2,4,5,3,3,4,5,4,4,4,6,6,6,6,5,2,6,4,4,3,5,4,4,54,52,68,60,44,55,56,64,46,47,56,63,50,51,5,4,4,3,4,1,Yes,Yes,Not sure,0,5,0,6,4,2.5,5,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,7,6,7,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Other,Christian non denominational,Meat-eater,,26.5,27,Female,South,White,6,57500,75765,574,0,0,0,0,1,0,1,0,0.4,5,high,18_34,50000_74999,0.999213355
(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,No opinion,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,4,4,2,4,4,3.28,3.58,3.34,3.16,3.64,1.54,3.58,3.52,3.64,3.52,3.7,3.64,No,Yes,Yes,6,Not sure,4,4,4,4,5,4,2,2,6,4,5,5,5,4,4,4,4,6,4,4,4,4,6,4,4,41,46,26,41,40,42,43,35,41,45,44,43,42,42,3,3,3,4,4,4,Not sure,No,Not sure,10,15,10,5,4,5.38,5,One with humans,Very concerned,Very likely,Not sure,Not sure,6,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,1,3.28,Catholic,,Meat-eater,None,9.37,58,Female,South,White,5,42500,29841,575,0,0,0,0,0,0,0,1,0,4,high,55_,25000_49999,0.988204222
No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,4,4,4,4,4,3.82,4.18,4.12,3.94,4,4,4,3.94,4.12,4.06,3.94,4.3,Not sure,Yes,Yes,4,It's fine.,6,4,6,4,6,4,5,6,4,1,1,1,1,4,4,4,4,4,4,7,1,7,7,7,7,51,50,50,50,52,52,52,52,52,50,48,53,49,50,7,7,7,7,7,7,Not sure,Not sure,Not sure,0,0,0,3,6,4.12,7,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,I do not have anything,4.55,23,Female,South,White,5,52500,76049,576,0,0,0,0,0,0,0,1,0,2,high,18_34,50000_74999,0.999213355
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,3,4,4,4.9,3.94,4.3,4.12,5.02,2.62,4.54,4.84,4.6,4.84,4.48,5.08,No,Not sure,No,5,It's too fast.,6,3,5,3,3,3,3,3,5,6,3,3,5,5,5,3,5,2,5,3,4,3,5,5,5,40,40,61,58,44,65,48,34,39,57,72,63,26,33,5,5,6,2,7,5,Not sure,Yes,Yes,0,3,2,3,3,2.5,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",2,2,1.8,Other,Non-denominational Christian,Meat-eater,,28.12,50,Female,Midwest,White,5,27500,44055,577,0,0,0,0,0,0,0,1,0,2,high,35_54,25000_49999,0.975317756
No opinion,(5) no,(4) probably no,No opinion,No opinion,(3) probably yes,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,(6) definitely no,No opinion,(4) probably no,No opinion,5,3,1,3,6,5.14,5.74,1.96,2.38,2.5,5.74,3.1,2.92,5.38,4.66,4.96,6.1,Yes,No,Yes,5,Not sure,1,5,3,2,3,1,5,2,6,5,3,3,2,7,2,1,3,1,3,1,2,2,2,1,2,22,70,23,80,72,23,82,69,71,26,73,76,61,15,4,5,6,5,2,5,No,Not sure,No,0,1,0,3,1,3.16,5,One with humans,Not at all concerned,Not sure,Somewhat oppose,Somewhat support,1,1,3,5,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",3,1,2.48,None,,Vegetarian,,3.47,22,Female,South,White,5,22500,38242,578,1,1,0,0,1,0,0,0,0.2,7,high,18_34,_24999,0.846706039
(4) probably no,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,3,5,3,5,6,3.4,3.22,3.46,2.98,1.9,1.66,3.76,4.18,3.28,3.22,4.6,3.34,No,No,No,3,It's too fast.,3,5,6,6,6,3,6,6,6,7,5,5,5,5,3,5,3,3,3,3,2,3,5,5,5,31,31,79,60,38,55,44,68,67,29,24,43,63,18,3,3,5,3,3,1,Yes,Yes,No,0,0,5,7,5,3.58,5,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,6,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,4.2,Agnostic,,Meat-eater,,8.63,46,Male,Northeast,White,5,52500,18706,579,1,0,0,0,0,0,1,0,0.2,5,high,35_54,50000_74999,1.182904977
(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(5) no,(4) probably no,(2) yes,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(2) yes,(5) no,3,7,5,6,3,4.84,3.58,4.84,4.84,6.16,5.68,4.9,3.22,3.28,2.98,3.7,2.92,Yes,Yes,Yes,6,Not sure,5,5,3,7,6,7,3,6,7,6,3,6,5,7,5,5,6,3,5,7,6,6,5,6,6,38,34,55,38,31,44,46,33,48,43,43,48,38,33,3,6,6,6,3,5,Not sure,No,No,0,1,0,6,6,5.02,6,One without humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat support,6,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,3,2.88,None,,Meat-eater,,5.23,32,Female,South,White,6,42500,76067,580,1,0,0,1,1,0,0,0,0.4,3,high,18_34,25000_49999,1.008671513
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1.06,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,5,7,7,7,2,7,6,7,5,7,7,7,5,7,7,1,1,1,1,1,1,1,1,4,1,0,0,16,4,27,2,10,0,0,0,23,96,0,1,1,1,1,1,5,Not sure,No,No,2,15,1,1,1,1,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,4,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.44,Protestant,,Meat-eater,none,11.42,18,Female,South,White,5,92500,37015,581,0,0,0,0,0,0,0,1,0,7,high,18_34,75000_99999,0.988505746
(3) probably yes,(5) no,(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,(6) definitely no,(4) probably no,(1) definitely yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(5) no,5,5,6,6,5,6.04,5.98,4.96,6.16,6.22,5.86,6.58,6.04,5.44,5.68,5.56,6.1,No,Not sure,Yes,2,It's too slow.,6,1,6,1,7,7,1,1,4,6,2,2,1,1,1,2,7,7,6,7,6,6,7,7,7,25,40,76,79,70,73,71,77,65,76,71,78,76,63,6,3,6,6,7,1,Not sure,Not sure,No,2,5,5,6,6,5.2,6,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,7,7,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.6,Catholic,,Meat-eater,,8.02,43,Female,South,White,5,27500,40484,582,0,0,0,0,0,0,1,0,0.2,2,high,35_54,25000_49999,1.007410065
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,3,3,1.12,1.18,1.18,1.24,1.3,1.18,2.02,3.64,2.08,2.02,2.2,1.6,No,No,Not sure,3,Not sure,2,5,5,6,6,3,4,4,6,5,5,6,6,5,6,6,4,2,4,2,4,4,4,3,3,50,50,50,50,50,50,50,50,50,50,50,50,50,50,3,3,4,4,4,4,Not sure,Not sure,No,0,0,0,6,4,1.42,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,5,5,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.56,Agnostic,,Meat-eater,,13.63,56,Female,West,White,5,175000,95337,583,1,0,0,0,0,0,0,1,0,6,high,55_,100000_,0.955821023
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,5,1,1.18,1.3,1.42,1.3,1.12,1.12,1.3,1.12,1.18,1.18,1.18,1.12,No,No,Yes,7,It's too fast.,2,7,6,7,7,1,7,7,6,6,7,7,7,7,7,7,1,1,1,1,2,1,6,6,2,50,75,74,74,51,41,43,47,50,40,78,50,86,50,1,1,1,1,6,1,Yes,Yes,Yes,0,0,0,3,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,5,6,6,(2) agree,Yes,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Other,MEthodist,Meat-eater,,10.37,26,Female,Midwest,White,5,62500,49421,584,0,0,0,0,0,0,1,0,0.2,6,high,18_34,50000_74999,0.967382162
(5) no,(5) no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(4) probably no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,4,4,5,4,4,4.3,4,3.94,2.32,5.26,2.8,5.8,5.38,4,2.86,4,4.78,Not sure,Not sure,Yes,6,It's too fast.,5,1,7,6,7,3,3,3,1,4,5,5,5,7,7,7,2,2,2,2,3,2,3,3,3,49,50,50,65,50,50,63,70,60,50,64,60,79,71,3,2,1,2,4,4,Not sure,Not sure,No,0,5,0,7,7,1.72,1,One without humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Atheist,,Meat-eater,,45.65,74,Male,West,White,6,52500,85373,585,1,0,0,0,0,0,0,1,0,3,high,55_,50000_74999,1.108166088
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,1,1,5,5.08,2.8,5.8,4.6,5.5,4.96,1.66,1.42,1.66,1.54,1.6,1.3,Not sure,Not sure,Not sure,4,Not sure,4,6,4,6,6,2,6,6,6,4,4,6,6,4,5,5,4,2,5,5,4,4,4,5,4,4,6,73,6,81,9,11,4,10,75,8,39,74,82,4,2,2,2,4,2,Not sure,Not sure,No,3,3,5,1,4,4.54,4,One with humans,Not sure,Somewhat likely,Strongly support,Somewhat support,5,1,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.24,Protestant,,Meat-eater,,82.5,45,Female,Midwest,White,3,72500,68130,586,0,0,0,0,0,0,0,1,0,4,less_than_high,35_54,50000_74999,0.991230204
(5) no,(5) no,(4) probably no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,2,3,1,1,2,4.24,3.64,4.24,3.88,4.36,4.42,4.12,4.66,3.94,3.94,4.36,5.26,No,No,Yes,5,Not sure,1,6,1,5,6,2,6,5,3,5,2,6,7,7,6,7,2,1,5,2,6,1,7,3,1,31,51,61,53,46,49,36,44,58,52,47,41,57,50,5,1,2,1,5,1,Yes,No,No,0,0,0,6,2,4.84,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,7,5,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,0,3.16,Jewish,,Meat-eater,Thank yo,17.73,40,Male,Northeast,White,6,37500,19021,587,0,0,0,1,0,0,0,0,0.2,7,high,35_54,25000_49999,1.194101887
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,6,6,6,6,6,5.98,6.64,5.86,6.34,4.96,5.74,6.46,5.62,5.32,4.66,6.22,5.56,Yes,Yes,Yes,5,It's fine.,6,6,6,3,2,6,3,3,6,6,6,6,6,2,2,3,5,4,5,6,2,4,3,6,3,29,28,85,64,23,80,87,26,74,85,78,79,11,18,3,4,5,1,3,5,Not sure,Not sure,Not sure,5,10,10,6,5,5.68,6,One with humans,Not at all concerned,Not sure,Somewhat oppose,Somewhat oppose,5,5,5,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1.68,None,,Meat-eater,,9.48,49,Female,South,White,5,112500,36207,588,1,0,0,0,0,0,1,0,0.2,2,high,35_54,100000_,0.990745017
(5) no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(4) probably no,(5) no,(3) probably yes,(3) probably yes,(1) definitely yes,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(2) yes,7,7,7,7,7,7,6.94,6.94,6.94,7,6.94,7,6.94,6.94,4.36,7,7,No,Yes,Yes,7,It's fine.,7,1,7,3,3,5,2,3,5,7,1,2,1,2,2,2,5,7,5,6,5,7,6,6,7,99,99,99,100,99,99,100,99,99,100,99,99,99,99,7,5,5,5,7,5,Not sure,Yes,Not sure,5,5,5,7,6,6.94,7,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Strongly oppose,6,6,6,7,(2) agree,Yes,Yes,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",2,1,3,Undisclosed,,Meat-eater,,11.53,32,Male,Northeast,White,5,137500,10002,589,1,0,0,0,0,1,0,0,0.2,1,high,18_34,100000_,1.175818978
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,2,2,2,4,1,1.96,1.96,2.98,2.5,4,1.48,1.12,1.06,1.06,1,1.06,1.06,No,No,Not sure,4,It's too fast.,3,4,3,5,5,1,5,4,3,4,4,3,4,6,6,5,4,2,4,4,3,4,4,1,1,10,10,0,15,0,0,10,0,10,20,1,20,50,9,2,2,1,1,6,1,No,Not sure,Not sure,0,4,2,1,1,4,2,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,4,4,1,1,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4,Protestant,,Meat-eater,,29.07,68,Female,Midwest,White,5,27500,44084,590,0,0,0,0,0,0,0,1,0,5,high,55_,25000_49999,0.956723739
(4) probably no,(4) probably no,(6) definitely no,(2) yes,(4) probably no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(3) probably yes,6,5,4,4,3,4.84,3.4,4.12,3.94,4.36,4.48,4.36,4.24,2.98,4.6,3.28,4.9,Not sure,No,Not sure,5,Not sure,6,3,6,2,2,2,4,5,5,6,3,3,2,6,5,6,6,4,6,5,6,2,5,6,3,46,39,38,30,62,64,32,33,30,57,68,39,64,56,3,6,5,6,3,5,No,Yes,Not sure,9,7,5,6,5,4.48,5,One with humans,Not at all concerned,Somewhat likely,Not sure,Not sure,6,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.64,Catholic,,Meat-eater,Way too long NOT enough $$$$$,17.57,61,Male,South,White,5,12500,34997,591,0,0,0,0,0,0,1,0,0.2,2,high,55_,_24999,0.954783754
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,3,5,4,3.34,1.78,1.72,2.26,2.38,1.84,1.96,2.56,2.8,2.38,2.38,2.56,No,Not sure,Yes,7,It's too fast.,2,5,6,6,6,2,7,7,7,4,7,7,7,6,5,2,3,2,5,4,4,4,4,4,4,26,26,23,27,23,26,21,14,24,64,18,23,65,32,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,6,5,3.1,1,One with humans,Very concerned,Somewhat likely,Strongly support,Somewhat support,6,7,4,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Protestant,,Meat-eater,,11.7,72,Female,South,White,5,12500,33415,592,0,0,0,0,0,0,0,1,0,6,high,55_,_24999,0.829525243
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,2,3,3,3,1.6,1.42,1.48,1.42,1,1.6,1.78,1.72,1.84,1.78,1.6,1.54,No,No,Yes,7,It's too fast.,5,3,3,7,7,3,6,6,4,6,6,6,6,5,7,5,1,2,2,2,1,3,3,3,3,72,73,72,20,73,74,17,72,77,21,0,77,76,68,2,2,3,3,7,3,Not sure,Not sure,Not sure,0,0,0,3,3,1.9,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,4,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.16,Protestant,,Meat-eater,,11.25,73,Female,Northeast,White,5,22500,17073,593,0,0,0,0,0,0,0,1,0,3,high,55_,_24999,0.854258466
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Not sure,4,It's too fast.,1,5,6,7,4,4,7,1,1,7,3,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,62,51,59,0,0,0,0,59,0,0,60,56,1,1,1,1,1,1,Not sure,Not sure,Not sure,0,25,25,1,2,1,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly oppose,4,4,1,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.16,Catholic,,Meat-eater,,12.9,72,Female,Northeast,White,5,137500,19002,594,0,0,0,0,0,0,0,1,0,7,high,55_,100000_,1.000833885
(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,4,4,5,3,4,3.7,3.76,3.04,2.8,5.08,2.8,3.16,4.72,3.46,3.34,3.46,3.46,Not sure,No,Yes,7,It's too fast.,5,6,1,6,7,2,6,6,7,5,5,5,5,6,7,7,4,1,2,2,3,1,2,1,3,18,21,20,16,6,16,39,26,39,10,27,30,19,17,2,1,3,3,6,1,Not sure,No,No,0,1,0,6,2,1.36,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,3,6,6,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,1,3.28,Protestant,,Meat-eater,,21.63,64,Female,Midwest,White,5,175000,53085,595,0,0,0,0,0,0,0,1,0,3,high,55_,100000_,0.940897167
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,1,2,2,2.02,1.84,2.02,5.26,1.96,2.44,4.96,1.48,1.42,1.24,1.54,1.54,No,Not sure,Yes,6,Not sure,4,4,5,5,5,2,6,2,5,6,6,6,6,6,6,6,2,1,2,1,2,2,1,1,1,15,7,6,3,6,11,6,17,15,7,14,7,11,5,3,3,2,2,2,2,No,No,No,2020,20,20,1,1,1.78,1,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,7,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,13.57,63,Female,Northeast,White,5,32500,16686,596,0,0,0,0,0,0,0,1,0,4,high,55_,25000_49999,1.017668636
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,2,2,3,4,3.7,3.64,3.94,4.3,3.64,4.12,3.4,4.36,3.28,2.14,1.96,2.02,No,Not sure,Not sure,3,It's too fast.,2,6,2,6,6,1,7,7,4,6,4,6,6,6,6,6,2,6,5,2,2,1,4,2,2,66,63,58,31,66,32,25,67,53,64,30,43,72,64,2,1,2,1,4,1,Not sure,Yes,Not sure,0,0,0,2,5,1.96,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,4,4,4,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.24,Protestant,,Meat-eater,,26.32,77,Female,Midwest,White,5,12500,56308,597,0,0,0,0,0,0,1,0,0.2,6,high,55_,_24999,0.803099678
(5) no,No opinion,(3) probably yes,(1) definitely yes,(6) definitely no,No opinion,(3) probably yes,(5) no,(4) probably no,(6) definitely no,(4) probably no,No opinion,(6) definitely no,(3) probably yes,(6) definitely no,(4) probably no,6,1,3,6,2,6.1,5.86,4.54,6.16,4.48,4.72,5.38,5.86,4.84,5.44,4,5.5,No,Not sure,Yes,5,Not sure,5,4,3,3,5,5,5,6,3,2,3,2,5,6,2,6,3,3,2,1,3,6,3,7,2,57,62,75,69,71,78,76,60,56,53,71,77,68,81,3,6,2,1,5,2,Not sure,No,Not sure,4,6,3,5,2,5.14,5,One with humans,Somewhat concerned,Not at all likely,Somewhat oppose,Somewhat oppose,1,5,2,5,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,3,3.6,None,,Meat-eater,No,9.72,40,Female,South,White,4,7500,73054,598,1,0,0,1,0,0,0,0,0.2,3,less_than_high,35_54,_24999,0.867579156
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,5,4.48,4.36,4.48,4.3,5.2,3.4,2.5,4.12,2.26,1,3.16,1.54,Not sure,Not sure,Not sure,4,It's too fast.,4,4,3,4,4,4,4,4,4,5,4,4,4,4,4,4,4,3,4,4,4,3,5,4,4,50,50,65,58,57,61,55,38,54,54,52,57,52,52,4,3,4,4,4,3,Yes,Yes,Not sure,0,0,0,4,3,3.52,4,One with humans,Somewhat concerned,It is already more intelligent than people,Not sure,Not sure,6,6,7,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.28,None,,Meat-eater,,11.12,60,Female,Northeast,White,6,22500,6340,599,1,0,0,0,0,0,0,1,0,4,high,55_,_24999,0.854258466
(5) no,(4) probably no,(5) no,(3) probably yes,No opinion,(4) probably no,(5) no,(5) no,(5) no,No opinion,(5) no,(2) yes,(3) probably yes,(5) no,(4) probably no,(2) yes,4,5,3,6,4,5.02,5.08,5.32,5.08,5.44,3.34,4.42,5.74,5.2,4.66,5.8,4.72,Not sure,No,No,3,It's fine.,3,3,2,5,3,5,5,5,4,4,3,5,5,6,4,5,3,3,4,4,4,4,5,5,4,30,33,53,61,30,34,31,34,32,34,34,60,29,31,4,3,3,3,4,2,Not sure,Not sure,No,5,6,15,3,2,1.42,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,2.28,None,,Meat-eater,,19.85,36,Male,Midwest,White,5,17500,44601,600,1,0,0,0,0,0,0,1,0,5,high,35_54,_24999,0.942333101
(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(1) definitely yes,(5) no,(1) definitely yes,(6) definitely no,(6) definitely no,No opinion,7,7,7,7,4,6.88,6.88,6.94,7,6.76,4.18,6.88,6.82,6.94,6.64,6.94,6.94,Yes,Yes,Yes,7,It's fine.,7,1,7,1,1,7,1,1,1,1,1,1,1,1,1,1,7,7,1,7,1,7,7,7,7,100,97,100,97,100,100,99,100,97,98,96,97,99,100,7,7,7,7,7,7,Not sure,Yes,Yes,0,0,0,7,7,7,7,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",5,5,1,Protestant,,Meat-eater,,22.93,54,Female,West,White,3,7500,92345,601,0,0,0,0,1,0,0,0,0.2,1,less_than_high,35_54,_24999,0.8532639
(5) no,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(4) probably no,6,6,5,7,6,2.92,5.38,1.12,5.86,6.46,1.3,2.2,5.02,6.7,6.52,4.36,6.88,Yes,Yes,No,6,It's fine.,7,5,3,7,6,7,5,6,5,5,5,6,6,7,5,5,5,6,5,6,6,7,7,7,5,85,24,82,77,91,28,59,66,89,72,40,98,35,68,4,6,5,6,2,6,Yes,Yes,Yes,0,0,0,2,3,5.68,7,One with humans,Not at all concerned,Not very likely,Somewhat support,Strongly support,7,7,6,6,(2) agree,No,No,Yes,"[""None of the above""]",4,0,2.96,Protestant,,Meat-eater,ty very strange survey..lol,6.57,38,Female,South,White,5,72500,28303,602,0,0,0,0,0,0,0,1,0,1,high,35_54,50000_74999,0.997963735
No opinion,(3) probably yes,(5) no,(3) probably yes,No opinion,(4) probably no,(1) definitely yes,(4) probably no,(6) definitely no,(4) probably no,(4) probably no,(4) probably no,(5) no,(5) no,(4) probably no,(2) yes,2,2,1,1,1,3.4,2.56,5.32,4.96,3.7,2.8,6.04,3.52,3.1,3.4,5.14,4.42,Not sure,No,No,3,Not sure,2,6,6,6,6,4,5,6,4,4,7,7,7,7,7,4,2,1,3,1,1,4,2,2,3,14,36,23,0,16,30,0,43,0,0,0,0,26,10,5,3,3,2,2,2,Not sure,Not sure,Not sure,0,-1,0,3,2,4.78,2,One without humans,Somewhat concerned,Not at all likely,Somewhat support,Strongly oppose,2,3,6,1,(2) agree,No,No,No,"[""None of the above""]",3,4,1.84,None,,Vegetarian,,5.43,20,Female,Midwest,White,5,17500,60051,603,1,1,0,0,0,0,0,1,0,6,high,18_34,_24999,0.819733158
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,5,3,1,5,1.9,1.78,1.78,2.02,1.78,1.9,1.96,2.2,1.54,1.78,1.66,2.02,No,No,Not sure,5,It's too fast.,3,5,5,6,6,2,5,5,5,6,5,5,5,5,5,5,1,1,2,1,1,1,3,3,3,18,13,77,68,67,7,14,78,57,67,17,56,70,79,3,2,1,2,2,1,Yes,Yes,Not sure,0,0,0,7,5,1.24,2,One with humans,Somewhat concerned,It is already more intelligent than people,Somewhat support,Somewhat support,5,2,3,5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.96,Atheist,,Meat-eater,,6.03,47,Female,West,White,5,17500,98532,604,1,0,0,0,0,0,1,0,0.2,5,high,35_54,_24999,0.831693773
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,1,2,1,1,1,1.18,1,1,3.88,4,1.12,2.08,2.26,1.54,No,No,No,1,It's too fast.,1,7,7,6,5,2,7,1,1,3,7,7,7,7,7,7,2,1,7,1,2,2,6,2,1,0,5,6,0,8,10,4,4,5,0,0,9,95,7,1,1,3,7,5,1,No,No,No,0,0,0,3,3,1.18,1,One with humans,Very concerned,Somewhat likely,Strongly support,Somewhat support,7,6,7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.68,Protestant,,Meat-eater,,24.33,77,Female,South,White,5,12500,32724,605,0,0,0,0,0,0,0,1,0,7,high,55_,_24999,0.829525243
(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,7,7,7,7,7,6.94,6.88,6.94,6.88,6.94,6.94,6.88,6.94,7,6.94,6.88,6.88,Yes,Yes,Yes,5,It's fine.,7,1,7,1,1,1,1,1,1,6,1,1,1,1,1,1,7,7,7,1,7,7,7,7,7,3,3,93,16,52,96,96,95,96,4,95,96,18,95,7,7,7,7,7,5,No,No,No,5,5,3,7,7,6.94,7,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,,9.07,44,Female,South,White,5,17500,31072,606,0,0,0,0,0,0,0,1,0,1,high,35_54,_24999,0.845647146
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,1.54,1.84,1.84,2.02,1.48,1.6,2.2,2.32,2.62,2.02,2.02,2.5,Not sure,Not sure,No,4,Not sure,4,1,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,22,29,21,22,29,18,24,28,18,62,22,19,33,20,4,4,4,4,4,4,Not sure,Not sure,No,50,50,50,1,4,2.74,4,One with humans,Not sure,Not sure,Not sure,Not sure,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.64,Protestant,,Meat-eater,,14.78,45,Female,Midwest,White,3,22500,57438,607,0,0,0,0,0,0,0,1,0,4,less_than_high,35_54,_24999,0.839941335
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,7,7,7,7,7,7,7,7,7,7,1,7,7,7,Yes,Yes,Yes,7,It's too fast.,7,1,7,7,7,7,7,7,7,7,1,1,7,7,1,1,1,1,1,7,1,1,7,7,7,0,0,0,0,0,100,3,0,0,0,0,100,0,0,7,7,1,1,7,1,No,No,No,2172,5000,2058,7,5,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3,Catholic,,Meat-eater,...@,33.43,43,Male,South,White,5,300000,77627,608,0,0,0,1,1,0,1,0,0.6,1,high,35_54,100000_,1.140347752
(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(5) no,2,5,2,3,5,4.66,3.1,5.5,1.18,4.9,1.24,1.12,7,2.26,4.3,4.06,6.88,No,No,No,7,Not sure,1,6,5,7,7,1,7,7,5,2,7,7,7,7,5,5,2,1,5,2,3,2,6,5,3,20,37,40,47,80,13,20,56,2,59,9,50,100,56,6,3,5,2,6,2,Yes,Yes,Not sure,22,10,17,6,3,1.24,7,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,6,5,6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,None,,Meat-eater,Thanks,16.03,25,Female,South,White,4,22500,32536,609,1,0,0,1,0,1,1,0,0.6,7,less_than_high,18_34,_24999,0.868665512
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,3,3,5,6,3,4.36,4.6,1,2.02,4.42,1.12,4.6,4.78,1,3.04,5.8,4.96,No,No,No,1,It's fine.,1,6,1,5,5,1,5,7,6,7,5,6,6,3,1,1,5,3,6,5,6,5,7,6,6,0,0,93,1,51,66,50,50,28,51,60,49,100,100,6,2,7,1,6,1,Not sure,Yes,No,0,1,2,5,5,1,1,One without humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.08,Other,Pagan,Meat-eater,,35.28,30,Female,Midwest,White,5,17500,45121,610,0,0,0,0,0,0,1,0,0.2,7,high,18_34,_24999,0.819733158
(6) definitely no,(3) probably yes,(6) definitely no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,No opinion,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,6,6,4,2.8,5.26,2.5,2.32,2.62,1,3.22,5.26,1,3.04,4.66,2.98,Yes,No,No,6,It's too fast.,2,2,3,1,1,7,1,1,1,4,1,5,6,2,1,1,1,1,1,1,1,1,4,4,4,0,7,80,71,0,87,19,0,75,75,77,100,0,0,1,1,1,1,1,1,No,No,No,2,5,1,5,3,1,2,One without humans,Not very concerned,Very likely,Strongly support,Strongly oppose,7,7,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.28,None,,Meat-eater,,8.75,23,Male,West,Asian,3,72500,85326,611,1,0,0,0,1,0,1,0,0.4,6,less_than_high,18_34,50000_74999,1.156234157
No opinion,No opinion,No opinion,(2) yes,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,No opinion,5,5,3,4,4,4.48,1,2.8,4.9,5.02,4.48,1.6,3.22,3.52,2.92,3.22,3.22,Not sure,Not sure,Not sure,5,It's fine.,4,4,3,5,5,2,5,2,2,4,4,5,5,4,5,5,4,5,2,4,2,4,4,4,4,30,37,48,30,29,36,30,31,36,36,33,25,36,34,4,3,4,4,4,4,Not sure,Not sure,Not sure,2,5,1,5,4,3.7,3,One with humans,Not sure,It is already more intelligent than people,Somewhat support,Somewhat support,7,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.88,Protestant,,Vegan,,11.88,26,Female,South,White,5,22500,79336,612,0,1,0,0,0,0,0,1,0,4,high,18_34,_24999,0.846706039
(5) no,(4) probably no,(5) no,(3) probably yes,(6) definitely no,(4) probably no,(2) yes,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(4) probably no,(4) probably no,6,3,2,5,5,4.24,1,3.76,1.42,3.04,1,3.76,5.38,3.16,3.52,3.22,4.78,No,No,Not sure,2,It's fine.,5,4,3,5,5,3,3,5,3,6,5,5,5,6,6,6,2,1,4,2,2,2,5,3,5,73,45,81,45,76,57,38,64,64,84,31,63,63,59,5,3,3,3,5,2,No,Yes,No,0,2,0,6,5,3.82,5,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,6,5,6,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,3,3.16,Agnostic,,Meat-eater,,11.63,20,Female,Midwest,White,5,22500,58436,613,1,0,0,0,1,0,0,0,0.2,3,high,18_34,_24999,0.819733158
(4) probably no,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(2) yes,(4) probably no,(3) probably yes,(4) probably no,6,3,5,3,6,6.04,4.48,4.78,4.9,3.4,4.72,3.16,5.08,6.94,2.98,2.92,5.44,Yes,Yes,No,6,It's too fast.,5,2,1,3,3,5,5,3,1,2,4,1,4,5,5,3,3,3,3,5,6,2,5,3,5,83,62,38,69,41,62,29,68,37,43,42,81,63,42,2,5,3,2,3,5,Yes,Yes,Not sure,15,8,2,3,5,4.84,5,One without humans,Not very concerned,Not at all likely,Somewhat oppose,Somewhat support,3,3,6,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,3,2.64,Other,lutheran,Meat-eater,,2.82,23,Female,South,White,5,22500,28464,614,0,0,0,0,1,1,0,0,0.4,3,high,18_34,_24999,0.846706039
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(5) no,1,1,1,2,5,3.4,2.26,3.46,2.86,3.94,1.48,1.84,1.84,1.48,1.42,2.02,1.66,Yes,Yes,Yes,6,It's too fast.,1,6,5,7,7,1,7,7,4,6,7,7,7,6,7,6,1,1,1,1,1,1,2,7,1,8,8,69,22,7,16,23,76,12,38,17,59,59,71,1,1,1,1,3,1,No,No,No,-1,25,5,1,5,2.5,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,3.4,Protestant,,Meat-eater,,10.42,31,Female,South,White,5,77500,37101,615,0,0,0,0,0,0,1,0,0.2,7,high,18_34,75000_99999,0.988505746
(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(4) probably no,(5) no,(5) no,(5) no,(5) no,2,1,2,3,2,2.56,3.04,2.14,1.42,1.06,1.18,1,1,1,1.24,1.12,1.12,Not sure,Yes,Yes,6,It's too fast.,5,6,7,7,7,1,6,6,6,6,5,5,6,6,7,7,2,1,6,3,2,2,5,1,2,2,2,73,3,22,62,5,76,60,28,0,75,77,21,2,1,1,1,4,4,No,No,No,0,0,0,1,2,1.3,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,7,6,7,(2) agree,No,Yes,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,18.75,36,Male,South,White,6,57500,75065,616,1,0,0,0,0,0,0,1,0,3,high,35_54,50000_74999,1.148656499
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,4,1,1,4,4.36,2.92,4.6,4.42,3.94,1.84,1,1,1,1,1,1,No,Not sure,Yes,6,It's too fast.,6,2,6,7,7,1,7,7,1,6,7,7,7,6,7,6,2,1,2,2,1,2,1,1,1,8,0,58,62,56,63,14,3,56,23,13,55,31,56,1,1,1,1,1,5,No,No,No,0,0,0,1,1,1,1,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,6,5,5,1,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,0,5,Protestant,,Meat-eater,,19.15,73,Female,Midwest,White,6,22500,57401,617,0,0,0,0,0,0,1,0,0.2,2,high,55_,_24999,0.803099678
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(4) probably no,(1) definitely yes,(3) probably yes,(6) definitely no,(6) definitely no,2,5,2,6,5,6.64,7,7,5.68,7,7,2.74,5.38,2.44,2.92,2.38,2.44,No,Yes,Yes,2,It's fine.,3,7,1,7,7,1,7,7,7,7,5,6,7,2,7,3,1,1,1,1,1,1,7,2,1,10,2,70,63,2,37,65,6,73,77,1,83,100,76,5,2,1,1,3,1,No,No,No,0,0,0,5,2,1.72,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,5,7,4,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.16,Other,Non denominational,Meat-eater,,20.75,41,Female,Midwest,White,5,137500,43719,618,0,0,0,0,0,0,0,1,0,5,high,35_54,100000_,0.959183593
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,3,6.22,4.78,4.84,4.72,5.8,2.98,2.5,3.34,3.58,5.02,3.1,3.64,Not sure,Not sure,Not sure,3,It's too fast.,3,3,3,5,5,2,4,5,6,4,5,5,5,6,6,7,5,4,5,5,4,4,6,6,6,52,14,64,61,57,72,44,63,64,72,62,60,43,49,5,4,6,4,6,4,Not sure,Not sure,Not sure,5,10,5,6,3,1.24,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Not sure,5,6,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4.2,Protestant,,Vegetarian,,17.43,59,Female,South,White,5,7500,21793,619,0,1,0,0,0,0,0,1,0,5,high,55_,_24999,0.829525243
(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,2,3,2,5,1,2.32,1.78,1.9,1.54,2.62,2.26,1.42,1.54,1.72,1.36,1.84,1.48,Yes,No,Yes,2,It's too fast.,5,4,5,6,6,2,6,6,6,6,6,6,6,6,7,6,1,1,3,1,1,1,1,1,1,9,10,11,9,7,15,5,5,7,14,6,9,13,4,1,1,1,1,1,1,No,Yes,No,7,5,15,5,2,1,1,One without humans,Not very concerned,Very likely,Somewhat oppose,Somewhat support,6,7,6,7,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI""]",1,1,3,None,,Meat-eater,,9.43,19,Male,Midwest,White,5,82500,49333,620,1,0,0,0,1,0,0,0,0.2,3,high,18_34,75000_99999,1.101525251
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,7,6,6,7,7,4.84,4.84,5.2,5.26,5.02,5.26,5.08,5.26,5.26,5.62,5.26,5.02,Yes,Not sure,Not sure,5,It's too fast.,6,6,6,5,7,6,6,5,5,6,6,6,6,6,6,5,6,6,6,5,6,6,5,6,5,67,70,71,73,70,64,75,71,62,74,67,67,75,66,5,6,4,4,4,6,Not sure,Not sure,Not sure,3,2,2,5,6,4.96,5,One with humans,Not very concerned,Not very likely,Somewhat support,Not sure,3,5,5,5,(2) agree,No,Yes,Yes,"[""None of the above""]",2,3,4,Undisclosed,,Other restrictions,,10.22,30,Female,West,Hispanic,5,77500,92083,621,1,1,0,0,0,0,0,1,0,2,high,18_34,75000_99999,0.975436595
(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,7,6,6,7,6,6.46,6.76,6.28,6.76,6.76,6.58,6.76,7,7,6.34,7,6.34,Yes,Yes,Yes,7,It's too fast.,7,7,6,7,6,6,7,7,6,7,7,6,7,7,7,6,7,7,6,7,6,7,6,7,7,99,97,89,92,100,98,83,95,100,92,91,98,99,89,7,6,7,7,7,6,Yes,Yes,Yes,3,4,3,7,6,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1,Muslim,white,Pescatarian,it is very better the for great,8.63,38,Male,Midwest,White,11,137500,53110,622,0,1,0,0,1,0,1,0,0.4,1,post_grad,35_54,100000_,1.027742187
(1) definitely yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,6,7,6,7,6,4.3,4.48,4.54,4.54,4.06,4.36,5.44,5.14,4.54,4.36,4.42,4.84,Yes,Yes,Yes,6,It's fine.,6,6,3,7,6,6,6,7,6,7,7,7,6,7,6,7,6,6,5,3,5,6,5,6,6,66,58,62,69,60,54,64,61,59,58,56,59,53,69,6,5,5,7,5,6,No,Yes,No,1,0,2,6,7,4.54,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Strongly support,6,7,6,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.32,Catholic,,Meat-eater,none,9.32,43,Male,Northeast,White,11,225000,11221,623,0,0,0,1,0,0,1,0,0.4,2,post_grad,35_54,100000_,1.093211078
(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,5,4,4,3.28,3.16,3.28,4.36,5.08,4.3,4.3,6.22,3.52,3.76,4.54,4.78,Not sure,Not sure,No,2,Not sure,6,1,2,1,2,6,2,1,2,5,2,2,2,4,7,7,4,1,4,5,4,3,2,2,2,10,18,76,40,63,61,56,44,59,44,37,48,32,61,4,2,4,2,4,1,Not sure,Not sure,Not sure,0,15,0,1,4,2.2,1,One with humans,Not at all concerned,Somewhat likely,Not sure,Not sure,1,2,4,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Other,LDS,Meat-eater,,12.97,67,Male,West,White,5,225000,92705,624,0,0,0,0,0,0,0,1,0,2,high,55_,100000_,1.100150227
(4) probably no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(4) probably no,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(4) probably no,7,6,5,5,7,5.5,3.28,3.34,6.76,5.98,4.3,3.04,4.84,1.72,5.2,5.02,4.78,Not sure,No,Yes,7,It's fine.,7,6,5,1,2,7,2,6,6,5,2,3,3,1,1,1,7,7,1,7,1,7,7,7,6,23,43,81,36,50,55,62,39,73,33,66,89,40,29,5,5,3,2,1,3,Not sure,Yes,Not sure,0,0,0,6,5,6.94,7,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.2,Protestant,,Meat-eater,,30.65,32,Male,South,White,11,137500,20001,625,0,0,0,1,0,0,1,0,0.4,1,post_grad,18_34,100000_,1.062888747
(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,6,7,5,6,6,6.82,6.82,2.8,6.7,6.88,6.88,6.82,2.92,7,3.22,6.22,6.64,No,No,Yes,6,It's fine.,5,2,6,3,7,6,2,2,5,7,5,5,5,5,2,6,7,3,3,7,5,5,7,6,6,98,99,93,96,5,100,93,99,100,93,99,98,16,15,5,5,2,2,5,3,Yes,Yes,No,3,5,5,7,3,6.82,7,One with humans,Somewhat concerned,Not very likely,Somewhat oppose,Somewhat support,7,6,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.48,Protestant,,Meat-eater,Cool,15.23,31,Male,Northeast,Hispanic,11,300000,10013,626,0,0,0,1,1,1,1,0,0.8,3,post_grad,18_34,100000_,1.098229431
(3) probably yes,(3) probably yes,No opinion,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,No opinion,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,No opinion,5,7,4,7,6,5.74,6.94,5.14,6.46,6.58,6.94,1.36,1.24,1.24,1.36,1.3,3.28,Not sure,Yes,Yes,7,It's fine.,5,6,6,4,4,5,7,7,4,5,4,4,4,4,4,4,5,5,5,6,4,6,6,6,6,99,99,99,99,99,99,99,99,100,99,99,100,99,99,5,4,4,4,4,6,Yes,Not sure,Not sure,1955,1,2023,7,5,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,4,5,5,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,4,3.2,Catholic,,Meat-eater,,75.28,40,Male,South,White,11,175000,42211,627,0,0,1,1,0,0,0,0,0.4,3,post_grad,35_54,100000_,1.061559494
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,6,7,7,7,7,6.4,6.88,7,6.94,6.94,7,6.94,7,6.58,7,7,7,Yes,Yes,Yes,7,It's fine.,7,7,7,6,7,6,7,7,6,7,7,7,7,7,6,7,7,6,7,6,6,7,7,7,7,98,100,100,99,100,100,100,93,100,100,100,99,100,93,7,7,6,7,7,6,Yes,Yes,Not sure,1,1,1,7,7,6.94,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",5,4,5,Catholic,,Vegan,It's very good survey.,5.37,35,Male,West,White,13,175000,89027,628,0,1,1,1,0,1,0,0,0.6,1,post_grad,35_54,100000_,1.044043519
(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,7,6,6,6,6,5.62,6.16,5.62,4.72,5.08,4.9,5.8,4.78,5.8,5.74,5.38,6.28,Yes,Yes,Yes,5,It's fine.,7,3,6,2,2,7,3,3,5,5,3,3,5,5,5,5,5,3,5,5,3,5,5,5,3,65,66,79,76,74,64,55,75,72,72,64,67,65,72,5,3,3,3,5,5,Not sure,Yes,Not sure,35,40,30,5,5,3.82,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,4,2.44,Muslim,,Meat-eater,Great survey,16.23,36,Male,Northeast,White,11,225000,10005,629,0,0,0,1,1,0,0,0,0.4,1,post_grad,35_54,100000_,1.093211078
(4) probably no,(3) probably yes,(4) probably no,(1) definitely yes,(6) definitely no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(4) probably no,(4) probably no,(1) definitely yes,(5) no,(5) no,(6) definitely no,(6) definitely no,3,5,5,4,6,6.22,4.24,4.24,3.64,5.98,3.52,4.84,4.84,4.54,3.28,5.2,4.84,Not sure,No,No,3,It's fine.,5,1,2,5,5,5,3,2,3,7,1,2,2,6,2,2,2,1,5,5,1,2,6,3,2,10,10,56,16,24,50,50,23,13,10,52,74,14,16,5,1,1,1,6,1,No,No,No,125,75,300,7,5,6.04,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,2,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,3,1.48,Atheist,,Meat-eater,,13.55,69,Male,Northeast,White,9,137500,6484,630,1,0,0,1,0,1,1,0,0.6,3,associates,55_,100000_,1.014779884
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,3,2,5.14,3.04,5.08,5.44,5.32,2.98,2.08,2.38,2.44,2.02,3.52,2.08,No,No,Yes,7,It's too fast.,3,5,7,7,7,1,7,7,6,7,6,6,7,6,7,6,2,1,2,3,2,6,1,2,2,19,16,28,66,17,27,15,9,84,39,16,69,28,15,2,7,2,2,2,2,No,No,No,5,15,10,6,2,2.44,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.56,Jewish,,Meat-eater,,11.28,69,Male,West,White,12,175000,85255,631,0,0,0,0,0,0,0,1,0,5,post_grad,55_,100000_,1.024139274
(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,(4) probably no,(5) no,(6) definitely no,(6) definitely no,2,3,2,4,3,4.06,4.48,4.96,3.22,4.9,2.86,2.98,3.4,3.7,2.08,4.12,2.8,No,No,Not sure,5,It's too fast.,3,5,2,6,6,2,5,4,5,5,4,5,5,4,5,5,3,2,3,3,3,2,5,4,3,56,60,59,44,65,51,37,47,47,46,58,47,66,67,4,3,3,4,4,1,Not sure,Yes,No,7,15,10,6,3,3.04,2,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.2,None,,Meat-eater,Great survey to take,10.55,37,Male,South,White,8,112500,77080,632,1,0,0,0,0,0,0,1,0,5,some_college,35_54,100000_,1.225231836
(6) definitely no,(4) probably no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(4) probably no,No opinion,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,2,2,3.7,4.66,3.4,2.68,1.9,2.2,1.06,2.98,1.42,1.78,2.02,1,No,No,Yes,6,It's too fast.,3,3,6,7,7,2,6,6,5,7,6,6,6,6,6,6,2,2,5,3,1,2,2,2,2,0,0,1,44,0,21,1,0,0,33,0,1,36,28,2,2,2,2,6,6,No,No,No,5,3,5,2,2,1.06,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,6,2,2,(2) agree,No,No,No,"[""None of the above""]",1,1,4.64,None,,Meat-eater,,9.22,64,Male,Midwest,White,8,112500,44473,633,1,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.163586134
(2) yes,(2) yes,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(4) probably no,(5) no,(1) definitely yes,(5) no,(2) yes,(5) no,(5) no,5,5,5,6,5,4,4,4.06,3.04,5.02,1,5.08,5.98,5.08,3.4,5.08,5.02,Not sure,Not sure,Yes,5,It's fine.,6,1,3,2,2,6,2,2,5,6,2,2,2,2,3,2,2,2,5,6,2,3,6,3,2,1,1,92,81,15,73,42,1,50,51,21,67,2,11,3,2,2,2,2,1,No,No,No,0,2,2,6,5,4.84,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1.96,Catholic,,Meat-eater,There werenâ€™t any problems with the survey technically or in understanding the questions.  Good job! It was well done.  Thank you for the opportunity.,12.48,52,Male,Midwest,White,11,137500,67208,634,0,0,0,0,1,1,1,0,0.6,2,post_grad,35_54,100000_,1.027742187
(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,7,6,7,7,5.62,5.14,5.32,5.44,6.22,5.2,5.56,4.42,5.14,5.62,5.92,5.02,Yes,No,Yes,2,It's fine.,5,5,6,7,5,6,6,6,6,7,6,7,6,7,6,7,7,6,7,7,7,6,6,7,7,75,70,67,83,63,57,73,73,64,73,80,83,60,64,7,7,5,2,3,6,Yes,Yes,No,5,6,8,6,7,6.28,7,One with humans,Not very concerned,Not very likely,Somewhat oppose,Strongly support,7,5,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.24,Catholic,,Meat-eater,,31.72,40,Male,South,White,11,137500,38115,635,0,0,0,0,0,0,1,0,0.2,3,post_grad,35_54,100000_,1.061559494
(5) no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,2.68,2.2,4.06,2.56,2.74,3.82,2.8,2.56,2.56,2.74,2.62,4.06,No,No,Not sure,5,It's too fast.,2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,2,2,2,2,2,2,2,2,2,50,27,53,28,27,51,29,24,51,69,26,27,22,21,6,2,3,2,6,5,Not sure,Not sure,Not sure,15,10,20,6,6,4.9,3,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,6,7,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.12,Catholic,,Meat-eater,,46.32,74,Male,Northeast,White,9,137500,1237,636,0,0,0,0,0,0,0,1,0,6,associates,55_,100000_,1.014779884
(6) definitely no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(2) yes,(6) definitely no,(4) probably no,(5) no,(5) no,(6) definitely no,(5) no,3,3,5,4,4,3.04,3.16,3.04,3.94,4.06,2.98,2.92,4.78,2.62,1.9,2.56,4.72,No,Not sure,No,3,It's too fast.,6,1,2,5,3,5,3,5,6,7,2,5,5,5,6,6,5,1,5,5,2,2,2,2,2,27,30,27,50,26,26,31,33,70,41,70,69,16,28,2,2,2,2,5,1,No,Not sure,No,10,15,20,2,2,1.12,2,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,5,3,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.32,Catholic,,Meat-eater,,13.23,71,Male,Northeast,White,10,175000,14624,637,0,0,0,0,1,0,0,0,0.2,2,bachelors,55_,100000_,1.004514387
(5) no,(2) yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,4,4,5,2,4,4.78,4.66,4.66,3.04,4.72,4.9,4.48,4.72,4.54,2.14,4.42,2.86,Yes,Not sure,Yes,5,It's too fast.,3,2,6,6,6,2,6,5,5,6,4,4,6,6,6,6,4,2,4,4,4,4,4,4,4,29,19,68,67,30,63,32,63,73,60,28,61,60,31,2,4,6,2,4,4,Not sure,Not sure,Not sure,8,25,20,2,5,2.74,2,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat oppose,4,3,4,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.48,Protestant,Christian,Meat-eater,,12.83,78,Male,Northeast,White,11,137500,1960,638,0,0,0,0,0,0,1,0,0.2,5,post_grad,55_,100000_,1.072369475
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,4,4.54,4.36,4.3,4.36,4.66,3.7,3.16,4.9,2.92,2.98,4.42,4.54,Not sure,No,Not sure,3,It's too fast.,5,2,3,5,5,2,3,3,3,7,5,5,5,3,7,3,4,2,5,4,2,4,3,2,2,22,20,37,56,20,17,17,17,35,14,11,21,12,12,2,2,4,4,3,1,No,Not sure,Not sure,5,15,10,7,5,1.6,2,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,6,5,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2,Protestant,,Meat-eater,Interesting survey,11.3,71,Male,South,White,5,137500,23356,639,0,0,0,0,0,0,1,0,0.2,3,high,55_,100000_,1.118607508
(4) probably no,(5) no,(4) probably no,(2) yes,(6) definitely no,(5) no,(5) no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(4) probably no,(5) no,(5) no,(6) definitely no,(4) probably no,6,6,7,6,6,6.4,6.1,7,6.28,7,6.28,5.44,5.62,5.02,4.12,7,4.12,Yes,Yes,Not sure,6,It's fine.,7,1,1,2,2,2,1,1,1,5,1,1,1,1,1,1,5,2,5,6,3,5,5,5,6,9,15,95,94,3,91,60,32,75,93,72,60,3,25,7,7,5,2,7,5,No,No,No,50,50,75,3,1,7,6,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,6,6,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""None of the above""]",4,1,1.52,Catholic,,Other restrictions,,15.45,72,Male,Northeast,White,7,175000,12590,640,0,1,0,0,1,0,0,1,0.2,1,some_college,55_,100000_,1.23770851
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(6) definitely no,(5) no,(5) no,(6) definitely no,3,6,3,4,5,3.28,4.9,5.62,3.16,4.72,2.8,3.04,5.98,4.6,2.5,4.72,2.98,Not sure,Not sure,Yes,5,It's fine.,4,1,6,4,5,3,3,3,3,5,2,2,2,5,4,5,4,2,5,3,3,3,6,5,5,31,15,24,17,13,65,43,17,20,20,33,24,16,27,6,2,2,2,7,1,No,Not sure,Not sure,10,-1,0,7,5,4.78,5,One with humans,Not at all concerned,Somewhat likely,Not sure,Somewhat support,7,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.76,Catholic,,Meat-eater,,18.78,69,Male,South,White,8,137500,32708,641,0,0,0,0,0,0,0,1,0,4,some_college,55_,100000_,1.201873313
(6) definitely no,(1) definitely yes,(2) yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,5,7,7,7,7,6.28,6.76,7,4.78,4.78,1.18,7,6.94,5.68,3.28,6.94,4.48,Not sure,Not sure,Yes,2,It's fine.,3,2,6,2,3,6,1,1,1,5,2,1,1,2,1,1,4,4,4,2,1,2,2,2,2,63,76,98,83,87,73,63,78,87,72,71,85,62,62,1,2,1,1,1,1,Not sure,Yes,Not sure,3,8,4,7,5,5.2,7,One with humans,Not very concerned,Very likely,Strongly oppose,Strongly oppose,6,2,7,7,(2) agree,Yes,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,2.48,Catholic,,Meat-eater,,9.3,36,Male,South,Hispanic,10,112500,79934,642,0,0,0,0,0,1,1,0,0.4,5,bachelors,35_54,100000_,0.997703835
(3) probably yes,(4) probably no,(3) probably yes,(1) definitely yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,6,6,6,6,6,6.16,6.34,5.62,5.98,6.52,5.86,5.92,6.52,5.74,5.62,6.04,5.74,Yes,Yes,Yes,6,It's fine.,5,2,5,5,3,5,6,6,5,6,3,5,3,6,5,5,6,5,5,5,3,5,3,6,5,95,96,90,92,86,85,91,92,93,88,88,80,86,79,5,6,5,6,5,6,Yes,Yes,No,3,5,2,6,6,6.1,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,5,5,5,5,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,3,1.8,Catholic,,Meat-eater,,7.52,30,Male,Northeast,Asian,10,137500,11361,643,0,0,0,1,1,0,0,0,0.4,3,bachelors,18_34,100000_,1.021591283
(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(4) probably no,(6) definitely no,(2) yes,(4) probably no,(5) no,(6) definitely no,(5) no,4,4,6,6,4,5.68,5.62,5.32,4.84,6.16,5.38,6.64,5.62,4.6,4.72,6.46,5.38,Not sure,Not sure,Not sure,5,It's fine.,6,1,2,2,2,6,2,2,3,6,2,2,2,2,2,2,5,5,5,6,4,6,6,4,4,26,9,69,63,17,61,68,7,75,72,60,64,86,16,5,5,4,2,4,2,No,Yes,No,20,15,10,7,5,6.46,6,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,6,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.32,Protestant,,Meat-eater,,9.98,49,Male,South,White,9,112500,32779,644,0,0,0,0,0,0,1,0,0.2,2,associates,35_54,100000_,1.004550434
(5) no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,5,6,4,4,4.96,4,4.9,3.58,5.2,5.62,4.96,5.56,1.12,1.18,3.94,4.48,Not sure,Not sure,Yes,5,It's too fast.,5,3,5,7,7,1,2,4,2,7,4,5,5,4,7,3,4,4,4,3,2,2,4,4,4,3,4,77,71,3,77,75,6,77,25,49,86,4,5,4,2,2,2,4,2,Not sure,Not sure,No,0,5,15,5,5,1.18,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,5,5,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,3.88,Protestant,,Meat-eater,I certainly need to learn more on this subject.    I am really unaware of what's really going online and will learn.  Thanks for the insight,49.4,44,Male,South,White,10,112500,39819,645,0,0,0,0,0,0,0,1,0,3,bachelors,35_54,100000_,0.994388418
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,2,4,1,2.14,1.48,1.18,1.36,1.48,1.18,1.06,1.3,1.18,1.18,1.06,1.12,No,Not sure,No,1,It's too fast.,1,7,6,7,5,1,7,7,7,7,7,7,7,7,7,7,1,1,4,1,1,1,1,1,1,1,3,13,1,15,6,1,4,10,12,2,10,15,17,1,1,1,1,4,1,Not sure,Yes,No,5,10,15,1,1,2.2,3,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,3,2,2,2,(2) agree,No,No,No,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,8.93,41,Male,Midwest,White,10,175000,44134,646,0,0,0,0,0,0,0,1,0,7,bachelors,35_54,100000_,0.962710929
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,5,2,7,6,4.72,5.68,5.32,4.96,5.2,2.8,5.26,5.5,4.72,4.96,5.38,5.14,Yes,Not sure,Not sure,6,It's too fast.,2,1,5,6,6,2,6,5,7,6,6,6,2,6,6,7,2,5,7,1,2,1,6,6,3,59,80,70,67,78,72,74,74,74,67,82,75,76,70,1,1,1,1,1,2,Yes,No,Not sure,3,2,5,6,6,5.08,6,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,6,6,6,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",1,2,2.92,Catholic,,Meat-eater,,6.02,28,Male,Midwest,White,10,112500,54448,647,0,0,0,1,0,0,0,0,0.2,6,bachelors,18_34,100000_,0.963916406
(4) probably no,(3) probably yes,(2) yes,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(2) yes,(5) no,(1) definitely yes,(5) no,(2) yes,(4) probably no,(5) no,1,1,1,1,1,1,1,1,1.96,2.26,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,1,5,5,7,1,1,7,1,1,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,26,30,56,49,72,30,34,58,64,69,56,54,89,92,1,1,1,1,1,1,Not sure,Yes,Not sure,5,6,5,6,2,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,4,4,4,2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.24,Catholic,,Meat-eater,Can't wait for open season on robots,10.08,65,Male,Northeast,White,7,112500,18049,648,0,0,0,0,0,1,1,0,0.4,7,some_college,55_,100000_,1.23770851
(5) no,(6) definitely no,(5) no,(2) yes,(5) no,(6) definitely no,(2) yes,(5) no,(6) definitely no,(2) yes,(6) definitely no,(5) no,(2) yes,(6) definitely no,(5) no,(5) no,3,3,2,6,3,3.04,2.98,3.04,5.02,6.7,1.54,3.04,6.04,1.12,1.06,2.02,5.08,No,Not sure,Yes,5,It's fine.,5,3,5,1,2,2,3,3,1,7,5,6,5,1,3,2,1,1,1,1,1,1,5,1,4,23,17,80,80,81,80,80,80,80,80,80,90,80,18,6,4,5,1,7,3,No,No,No,2,4,5,1,3,1.6,5,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,2,2,3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.4,Protestant,,Meat-eater,,19.2,69,Male,Northeast,White,12,137500,17701,649,0,0,0,0,0,0,0,1,0,3,post_grad,55_,100000_,1.072369475
(6) definitely no,(2) yes,(4) probably no,(1) definitely yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,3,3,5,5,5,3.22,3.1,3.22,1.96,3.16,1.84,4.36,4.78,3.94,3.94,4.78,4.54,No,No,No,1,It's too slow.,5,2,3,2,2,2,2,2,1,6,1,2,3,2,1,2,5,3,3,5,3,5,5,5,5,34,18,44,65,25,60,56,29,24,61,56,72,24,39,5,5,5,3,5,1,No,No,No,15,5,20,7,5,7,7,One without humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,3,1,3,3,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.96,Atheist,,Meat-eater,,11.87,44,Male,West,White,7,112500,94533,650,1,0,0,0,0,1,1,0,0.4,3,some_college,35_54,100000_,1.205015229
(3) probably yes,(4) probably no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(4) probably no,(5) no,(2) yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(5) no,(6) definitely no,(3) probably yes,6,6,5,7,6,4.54,2.8,2.92,2.8,5.26,2.8,3.04,4.96,3.4,5.14,5.2,5.62,Not sure,No,Not sure,5,It's fine.,3,6,5,3,3,6,2,2,5,4,6,6,6,1,3,5,6,6,6,6,3,6,5,5,5,30,30,66,73,65,66,67,41,66,63,68,70,70,74,7,7,7,3,7,6,No,Yes,No,5,10,5,5,3,6.22,5,One with humans,Very concerned,Very likely,Strongly oppose,Strongly oppose,6,5,7,7,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1,Agnostic,,Meat-eater,,8.13,28,Male,Northeast,White,7,225000,10009,651,1,0,0,0,1,0,1,0,0.4,5,some_college,18_34,100000_,1.263343435
(4) probably no,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(3) probably yes,(5) no,(3) probably yes,5,6,6,6,6,4.78,4.84,4.9,5.38,5.26,5.56,4.9,2.86,5.56,4.96,5.2,4.54,Not sure,Yes,Yes,6,It's fine.,6,1,6,3,3,5,2,5,6,7,2,3,3,5,3,5,5,3,6,5,5,6,7,6,6,53,44,68,60,49,79,96,73,61,62,91,38,33,65,5,3,3,3,6,2,No,No,Not sure,0,0,0,7,3,3.76,5,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat oppose,6,6,7,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,1.04,Catholic,,Meat-eater,nothing,19.75,45,Male,South,Hispanic,10,112500,71203,652,0,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,100000_,0.997703835
(4) probably no,No opinion,(4) probably no,(4) probably no,(5) no,No opinion,No opinion,(4) probably no,(4) probably no,(3) probably yes,(5) no,No opinion,(4) probably no,No opinion,No opinion,No opinion,3,4,5,4,1,3.64,4.24,3.88,4.06,4.42,3.88,4.06,3.82,3.64,4.06,3.82,4.06,Not sure,Not sure,Yes,5,It's too fast.,6,2,2,5,5,4,6,6,4,6,2,5,5,6,6,6,3,2,3,2,2,2,2,3,2,45,47,46,47,49,42,47,46,48,48,29,47,46,46,2,2,2,6,4,2,Not sure,Not sure,Not sure,6,5,8,4,6,2.38,1,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.52,Other,Charmatice,Meat-eater,,11.48,79,Male,South,White,9,137500,23114,653,0,0,0,0,0,0,0,1,0,2,associates,55_,100000_,0.985399108
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(2) yes,(2) yes,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,5,7,7,5,7,1.18,7,7,7,1,4.96,6.58,4.9,1.18,7,5.2,No,Yes,Yes,5,It's too fast.,1,5,1,7,7,1,7,7,7,6,7,7,7,7,1,7,1,1,1,1,1,1,7,7,4,0,0,76,4,0,0,4,4,4,2,2,4,0,3,1,1,1,1,1,1,Not sure,Not sure,Not sure,5,5,5,7,2,1.24,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.96,Catholic,,Meat-eater,,10.67,37,Male,Northeast,White,10,225000,8030,654,0,0,0,0,0,0,0,1,0,7,bachelors,35_54,100000_,1.02403722
(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,6,6,6,6,6,5.38,5.14,5.68,5.26,5.2,5.08,4.84,5.26,5.44,5.32,5.44,5.38,Yes,Yes,Yes,6,It's fine.,6,6,6,6,6,2,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,7,6,74,69,70,70,74,73,70,72,68,70,75,64,69,65,6,6,6,6,6,6,Yes,Yes,Yes,6,6,7,6,6,5.8,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3,Catholic,,Meat-eater,Good survey for good lessons,14.6,33,Male,West,White,10,225000,90001,655,0,0,0,1,0,1,1,0,0.6,2,bachelors,18_34,100000_,0.979205378
(3) probably yes,(5) no,(3) probably yes,(2) yes,(5) no,No opinion,(1) definitely yes,No opinion,(5) no,(2) yes,No opinion,(3) probably yes,(3) probably yes,(5) no,No opinion,(5) no,5,5,3,5,5,4.96,4.48,4.72,4.42,4.9,3.46,2.8,3.52,2.8,2.74,3.82,2.74,Not sure,No,Yes,6,It's fine.,3,5,6,5,5,3,3,5,6,5,3,5,6,3,3,3,5,1,7,5,2,3,3,3,3,30,27,63,53,45,53,38,40,46,56,47,59,38,29,4,2,2,1,4,3,No,Not sure,No,3,-1,5,2,2,3.4,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,6,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,1.96,Jewish,,Meat-eater,,10.2,79,Male,South,White,11,137500,20853,656,0,0,0,0,0,1,0,0,0.2,5,post_grad,55_,100000_,1.041321315
(2) yes,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,5,6,4,4,4.78,4.78,4.6,3.16,4.96,3.58,1.6,1.66,2.08,1.9,5.2,2.14,Not sure,No,Yes,2,It's fine.,4,4,2,3,5,5,2,1,6,2,5,5,5,5,6,5,4,2,4,4,2,2,7,4,4,12,10,75,76,31,78,78,14,11,25,10,11,18,24,6,2,2,2,7,2,No,Not sure,Not sure,5,5,5,6,3,1.9,3,One with humans,Not at all concerned,Not very likely,Somewhat oppose,Somewhat oppose,5,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.96,Jewish,,Meat-eater,,31.5,83,Male,West,White,5,112500,92630,657,0,0,0,0,0,0,0,1,0,4,high,55_,100000_,1.100150227
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,7,7,7,7,6,6.04,5.86,6.1,6.16,5.98,3.88,6.04,4.72,6.94,5.26,7,6.04,Yes,Yes,Yes,7,It's fine.,6,2,3,1,1,6,1,1,1,6,1,1,1,1,1,2,7,7,7,7,6,7,7,6,7,72,62,92,81,71,88,85,72,71,75,73,88,2,68,7,7,7,6,7,5,Not sure,Yes,Not sure,2040,2030,2050,5,3,7,7,One without humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,7,5,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,0,1,Agnostic,,Meat-eater,Thank you for kindly allowing me to take this survey,22.77,25,Male,West,Hispanic,5,112500,85043,658,1,0,0,0,1,0,0,0,0.2,2,high,18_34,100000_,1.12668011
(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,6,6,6,6,6,6.28,6.22,6.16,5.86,5.98,5.8,5.74,5.86,5.86,6.1,6.16,6.16,Yes,Yes,No,6,It's fine.,5,3,6,2,2,5,2,3,6,6,2,2,2,6,6,5,5,6,6,6,6,5,3,5,5,91,86,87,88,86,87,83,85,88,84,86,89,89,84,6,6,6,5,6,5,Yes,Yes,No,1,1,1,6,6,6.22,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.08,Protestant,,Meat-eater,The new rules are a step closer toward becoming the most popular of these two rules,6.62,36,Male,Northeast,White,13,175000,10004,659,0,0,0,1,0,0,1,0,0.4,3,post_grad,35_54,100000_,1.093211078
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,6,6,6.34,4.72,5.5,5.8,7,4.9,2.98,3.88,4.48,3.04,5.2,1.96,Yes,Not sure,Not sure,6,It's fine.,4,2,1,5,5,2,6,4,5,5,2,4,3,5,6,3,2,1,6,4,6,1,5,4,6,24,31,67,52,9,33,36,33,39,48,68,73,58,0,3,6,4,4,5,1,No,Yes,No,0,30,50,5,3,1.36,6,One with humans,Not at all concerned,Somewhat likely,Not sure,Somewhat support,5,3,4,5,(2) agree,No,Yes,No,"[""None of the above""]",0,2,2.12,Catholic,,Meat-eater,,25.02,18,Male,South,White,7,137500,20111,660,0,0,0,0,0,0,0,1,0,4,some_college,18_34,100000_,1.226766034
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,6,5,5,6,1.96,5.44,5.02,1.72,5.38,1,1.66,2.26,2.44,1,5.62,1.84,No,No,Yes,7,It's too fast.,5,6,2,6,6,2,2,6,6,6,6,6,6,6,3,2,3,1,1,6,3,3,6,6,5,0,0,31,1,74,18,0,89,0,73,39,60,79,28,3,1,1,2,2,2,No,No,No,5,10,6,5,5,2.02,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.6,Protestant,,Meat-eater,very nice,10.87,36,Male,South,White,10,112500,75208,661,0,0,0,0,1,0,1,0,0.4,3,bachelors,35_54,100000_,0.994388418
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,4,2,2,4,6.34,1.84,2.26,5.5,6.04,2.02,1.48,1.54,1.48,1.48,4.9,1.3,Not sure,No,No,1,It's too fast.,5,7,5,7,7,1,7,7,7,6,7,7,6,7,6,7,1,1,1,2,4,1,2,1,1,10,7,86,13,85,22,78,81,36,20,3,99,98,84,1,1,1,1,1,1,Yes,No,No,0,5,10,1,1,1.54,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,5,3,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",4,1,2.64,Jewish,,Meat-eater,,13.02,66,Male,South,White,8,137500,33415,662,0,0,0,0,0,0,1,0,0.2,3,some_college,55_,100000_,1.201873313
(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(4) probably no,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,5,6,6,5,6,4.84,4.48,4.48,4.54,4.72,5.08,4.96,5.08,4.9,4.96,5.02,4.78,Yes,Yes,Yes,6,It's too fast.,5,6,3,5,6,5,6,6,6,6,6,6,6,6,6,7,7,7,6,6,6,6,7,6,6,67,66,66,57,66,72,67,71,55,66,67,57,69,61,6,7,7,6,6,6,Not sure,Yes,Yes,3,4,3,6,6,6.1,6,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Strongly support,6,7,6,6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,4,3.28,Other,,Vegetarian,,3.6,25,Male,South,Hispanic,5,112500,76067,663,0,1,0,1,0,0,0,0,0.2,3,high,18_34,100000_,1.145582485
(6) definitely no,(6) definitely no,(4) probably no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,5,4,2.02,1,2.02,2.02,2.02,2.02,1,1.9,1,1,1.9,1,No,No,Yes,5,It's too fast.,2,7,7,7,7,1,7,7,5,7,7,7,7,7,7,7,1,1,7,1,1,1,1,1,1,50,50,100,0,100,0,0,100,51,0,0,50,100,100,1,1,1,1,1,1,Yes,Yes,Not sure,0,0,0,2,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,3,1,5,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,4,4.12,Catholic,,Meat-eater,,23.08,70,Male,Northeast,White,10,137500,6611,664,0,0,0,0,1,1,0,0,0.4,6,bachelors,55_,100000_,1.004514387
(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(5) no,2,2,2,2,2,3.4,3.34,3.22,1.9,3.1,2.8,3.7,3.82,1.42,3.28,2.26,2.56,No,No,Not sure,6,Not sure,1,5,6,6,6,2,7,7,7,7,5,6,6,6,6,6,2,1,2,2,2,2,6,2,2,44,30,54,40,64,43,46,56,67,41,14,46,38,56,2,2,2,2,2,2,Not sure,Yes,Not sure,0,0,0,5,3,2.86,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.2,Protestant,,Meat-eater,,9.68,59,Male,West,White,8,112500,85286,665,0,0,0,0,0,0,0,1,0,7,some_college,55_,100000_,1.182042127
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,6,2,5,6,2.62,2.68,2.44,2.38,2.56,1.12,1.78,2.02,2.14,2.2,1.24,1.84,No,No,Yes,7,It's too fast.,2,7,7,7,7,1,7,6,7,6,7,7,7,7,7,7,1,1,7,1,1,1,1,1,1,25,22,22,21,22,22,24,23,23,25,22,22,24,24,1,1,1,1,1,1,No,No,No,10,30,30,2,2,6.04,6,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Other,Mormon,Meat-eater,,11.87,60,Male,West,White,10,137500,85710,666,0,0,0,0,0,0,0,1,0,6,bachelors,55_,100000_,0.959335993
(4) probably no,(4) probably no,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(5) no,(5) no,(2) yes,(4) probably no,(2) yes,(4) probably no,(5) no,(5) no,(4) probably no,5,5,5,1,4,1.18,7,4.48,1,1,1.3,1,1,1,1,4.36,1,No,No,Not sure,5,It's too fast.,1,7,3,7,7,1,6,4,4,7,6,7,7,7,7,7,1,1,1,1,1,1,5,5,3,0,0,97,99,0,71,0,0,26,0,25,70,0,0,1,1,1,2,2,1,No,Yes,No,0,10,11,7,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,1,6,1,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",0,5,4.72,Protestant,,Meat-eater,Very interesting questions!  Definitions could be better.  Some questions were vague (ie. seeing a robot abused - in reality or in films/tv shows?,14.92,43,Male,West,White,12,112500,93117,667,0,0,1,1,0,1,0,0,0.6,7,post_grad,35_54,100000_,1.044043519
(6) definitely no,(2) yes,(4) probably no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(5) no,(5) no,3,5,6,3,6,2.8,5.68,5.02,2.92,5.32,3.34,7,7,7,5.74,7,5.8,Not sure,Yes,No,3,It's fine.,7,1,7,5,5,3,1,1,1,5,2,2,3,1,2,2,6,6,7,7,7,7,7,7,7,0,0,69,74,0,79,79,9,42,65,71,78,0,0,6,5,6,6,6,6,Not sure,Yes,No,5,5,10,7,2,7,7,One with humans,Not at all concerned,Very likely,Somewhat support,Somewhat support,5,5,5,7,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,2.24,None,,Meat-eater,,11.12,19,Male,Midwest,White,8,175000,48306,668,1,0,1,1,1,1,1,0,1,1,some_college,18_34,100000_,1.187685865
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(4) probably no,(6) definitely no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(6) definitely no,(4) probably no,1,1,1,1,1,1,1,1,1,1,1,1,1,1.12,1.06,1.06,1.06,No,No,Yes,3,It's too fast.,1,5,6,7,7,1,7,7,7,7,7,7,7,7,7,7,4,1,1,1,1,1,1,1,1,0,0,0,0,100,0,0,0,100,100,0,0,100,100,1,1,1,1,1,1,Yes,Yes,Not sure,0,0,0,1,5,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,4,7,2,(2) agree,No,No,No,"[""None of the above""]",0,0,3,None,,Meat-eater,,5.4,52,Male,Midwest,White,10,175000,55904,669,1,0,0,0,0,0,0,1,0,7,bachelors,35_54,100000_,0.962710929
(5) no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(2) yes,(5) no,(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,5,6,6,5,6,5.38,3.1,5.14,4.54,5.32,5.08,4.36,4.48,4.9,2.98,4.96,5.26,Not sure,Yes,Yes,5,It's fine.,6,2,5,3,3,5,2,3,2,6,2,2,2,3,5,4,5,5,6,6,4,5,6,6,5,24,41,87,86,43,78,76,55,71,82,81,86,16,29,6,5,6,2,6,4,No,Not sure,No,0,5,10,5,5,4.84,5,One with humans,Not at all concerned,Somewhat likely,Not sure,Not sure,6,6,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,1,2.76,Jewish,,Meat-eater,,14.78,72,Male,South,White,10,112500,34203,670,0,0,0,0,1,0,0,0,0.2,2,bachelors,55_,100000_,0.975430827
(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(5) no,(5) no,4,2,3,5,4,2.32,2.38,2.62,2.32,2.44,2.5,4,5.02,5.02,1,5.08,4,No,No,No,1,It's too fast.,3,2,5,4,4,4,1,1,1,7,5,5,5,2,1,4,2,1,1,1,1,4,4,4,2,0,0,92,89,0,50,59,0,89,50,50,0,0,0,2,1,1,1,5,1,No,Not sure,No,0,0,5,6,5,4,4,One with humans,Not at all concerned,Very likely,Strongly oppose,Somewhat oppose,6,5,6,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,1.88,Atheist,,Meat-eater,"Some of the questions were too broad: ""robot/human hybrid"" needs more explanation. Current prosthetics could quality.",22.8,71,Male,South,White,10,112500,76012,671,1,0,0,0,1,1,1,0,0.6,5,bachelors,55_,100000_,0.975430827
(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,1,1,1,1,1,2.68,3.22,3.46,1.42,4.72,2.5,1.72,2.98,1.3,2.44,1.54,2.92,No,No,Yes,7,It's too fast.,2,7,7,7,6,2,5,7,7,4,6,6,6,5,7,5,1,1,1,1,1,1,2,2,2,23,35,62,40,37,28,42,33,33,30,35,29,85,61,2,2,2,1,5,1,Not sure,No,No,5,5,5,6,1,1.12,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.88,Jewish,,Meat-eater,,7.9,44,Male,West,White,11,112500,91423,672,0,0,0,0,0,0,1,0,0.2,6,post_grad,35_54,100000_,1.044043519
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,5,5,3,4.42,4.6,4.78,2.44,5.2,2.8,2.74,3.46,3.22,2.08,3.22,2.98,No,No,Yes,6,It's too fast.,5,2,2,3,3,3,2,2,5,6,1,5,5,5,5,5,2,2,2,2,2,2,2,2,2,23,19,56,32,36,37,12,21,33,39,30,63,27,56,2,2,2,2,2,2,No,Yes,No,50,50,50,7,3,4,3,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,5,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.68,Catholic,,Meat-eater,,8.88,37,Male,South,White,11,112500,75075,673,0,0,0,0,0,0,0,1,0,3,post_grad,35_54,100000_,1.061559494
(5) no,(1) definitely yes,(4) probably no,(4) probably no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,5,5,6,5,6,4.48,5.68,4.72,3.04,5.56,3.4,4.78,4.72,4.66,4.6,5.32,5.08,No,Yes,No,4,It's fine.,6,2,3,2,2,6,1,1,1,4,2,2,2,2,6,2,2,2,2,2,1,2,2,2,2,0,0,85,0,0,70,0,0,0,0,0,0,0,0,6,4,1,1,1,1,No,No,No,-1,-1,-1,4,2,2.68,4,One without humans,Not at all concerned,Very likely,Not sure,Somewhat oppose,7,7,7,7,(2) agree,Yes,No,No,"[""Had a conversation with a robot/AI""]",0,1,1.6,None,,Meat-eater,,17.07,32,Male,Midwest,White,11,112500,49345,674,1,0,0,0,1,0,0,0,0.2,2,post_grad,18_34,100000_,1.029029094
(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(4) probably no,(1) definitely yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(2) yes,5,6,5,5,6,4.9,7,4.96,4.84,6.46,6.64,6.76,6.34,5.02,7,5.32,5.62,Yes,Yes,Yes,6,It's fine.,7,7,7,7,5,5,6,3,5,6,5,3,3,6,6,6,6,6,6,6,6,6,5,6,6,86,100,100,94,89,89,88,85,88,100,100,98,94,70,5,6,6,6,6,6,Yes,Yes,No,0,0,0,5,6,6.88,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,1,Jewish,Something else,Pescatarian,,21.57,63,Male,South,White,11,137500,76103,675,0,1,0,1,1,0,1,0,0.6,1,post_grad,55_,100000_,1.041321315
(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,5,5,5,6,4,2.8,5.8,3.88,2.74,5.98,5.2,2.98,6.58,3.22,1.42,5.98,2.92,No,No,No,1,It's fine.,3,2,6,2,2,6,3,3,5,3,5,5,5,2,1,2,4,2,6,6,3,5,7,7,7,1,45,39,64,68,84,39,84,65,51,68,79,83,28,5,3,5,3,7,3,Not sure,Yes,No,0,2,3,6,1,6.76,7,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.36,Atheist,,Meat-eater,This was a wonderful survey which made me rethink some things,16.17,60,Male,West,White,10,112500,87114,676,1,0,0,0,0,1,1,0,0.4,5,bachelors,55_,100000_,0.959335993
(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,7,7,7,7,7,7,7,7,7,5.08,7,7,Not sure,Yes,Yes,7,It's fine.,7,6,7,1,1,7,1,7,7,1,6,7,6,7,7,7,6,2,7,3,4,6,6,1,2,100,100,100,100,100,100,100,100,100,100,100,100,100,100,1,5,2,1,3,5,Yes,Yes,Yes,1,10,5,7,7,7,7,One with humans,Very concerned,Very likely,Somewhat oppose,Strongly support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3,Catholic,,Meat-eater,Thank you,14.43,38,Male,Midwest,White,11,175000,60629,677,0,0,1,1,1,1,1,0,1,1,post_grad,35_54,100000_,1.027742187
(6) definitely no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,2,4,2,4,4,1.12,1.06,1.12,1.18,1,1.06,4.9,1.12,1.06,1.06,4.72,1.18,No,No,No,4,It's too fast.,2,5,6,6,6,2,6,4,4,6,5,5,5,6,6,6,2,1,2,2,2,2,4,2,2,3,3,3,4,4,1,4,4,0,3,1,0,2,1,2,2,2,2,2,2,No,Not sure,Not sure,10,15,10,7,5,3.52,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,6,5,7,(2) agree,No,No,No,"[""None of the above""]",0,1,3,None,,Meat-eater,,11.72,64,Male,West,White,11,112500,98855,678,1,0,0,0,0,0,0,1,0,6,post_grad,55_,100000_,1.024139274
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,2,2,2,2,3,1.54,1.42,1.6,1.66,1.72,1.66,1.84,1.72,1.78,1.72,1.96,4.12,No,No,No,5,Not sure,5,1,3,5,5,3,4,4,4,5,3,3,3,1,1,1,3,1,1,5,2,3,1,1,1,7,8,8,8,10,11,3,6,11,7,9,11,6,10,1,1,1,1,3,1,No,No,No,5,8,8,3,3,1.96,1,One with humans,Somewhat concerned,Not at all likely,Somewhat support,Somewhat support,2,1,2,2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.24,Catholic,,Meat-eater,Nothing.,15.75,65,Male,South,White,10,175000,21078,679,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.975430827
(2) yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,7,7,7,7,7,6.64,6.16,7,7,6.52,6.64,6.82,5.86,6.76,6.28,7,7,Yes,No,Yes,7,It's fine.,7,7,7,6,7,6,7,7,6,7,6,7,7,7,6,7,7,7,6,6,7,7,2,7,7,100,90,96,89,84,91,100,94,94,91,93,100,87,84,7,7,6,7,5,7,Yes,No,No,1,2,1,7,7,7,7,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,7,6,6,7,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1,Catholic,,Meat-eater,This is a very wonderful survey for me. I feel so happy to do this survey. And I like this survey very much.,7.33,46,Male,Northeast,White,11,175000,11210,680,0,0,1,1,0,1,1,0,0.8,1,post_grad,35_54,100000_,1.093211078
(3) probably yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(2) yes,6,6,6,6,7,5.8,5.8,5.98,6.7,5.14,5.74,5.98,5.08,5.14,5.02,5.44,5.68,Yes,Yes,Yes,6,It's fine.,7,6,6,6,6,2,6,7,6,6,6,5,7,7,7,6,6,5,7,7,6,6,7,6,6,87,79,77,65,77,71,85,90,78,80,67,78,73,78,5,6,7,3,6,6,Yes,Yes,Yes,1,2,3,7,6,5.5,6,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,7,6,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,2.52,Muslim,,Meat-eater,Was a great time on this survey,17.78,38,Male,South,White,11,225000,75001,681,0,0,1,1,0,1,0,0,0.6,1,post_grad,35_54,100000_,1.061559494
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,5,6,5,4.3,2.44,4.24,4.66,5.26,5.26,2.5,4.36,3.4,1.9,2.2,2.56,No,Yes,Yes,7,It's too fast.,5,3,5,7,6,2,5,5,5,6,3,6,6,5,5,5,5,3,5,5,3,5,6,7,5,97,36,85,60,76,78,59,60,76,69,64,71,60,63,5,3,5,3,5,1,No,Yes,No,10,25,20,7,2,4.72,5,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,Yes,No,No,"[""None of the above""]",5,4,1.96,Protestant,,Meat-eater,,76.45,49,Male,South,White,13,225000,24060,682,0,0,0,0,0,0,0,1,0,3,post_grad,35_54,100000_,1.061559494
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(3) probably yes,(2) yes,(5) no,(4) probably no,(5) no,(5) no,2,3,5,4,4,2.44,4,4.24,3.52,4.72,1.84,4.9,4.9,4.9,4.9,4.9,3.94,No,No,No,1,Not sure,5,2,3,2,2,2,2,2,2,5,1,2,2,1,1,1,5,2,2,5,2,5,5,5,3,10,10,10,10,17,12,17,9,10,9,11,10,9,9,5,5,5,3,5,3,No,Not sure,No,-1,-1,-1,7,2,4,5,One with humans,Not at all concerned,Not at all likely,Somewhat oppose,Somewhat oppose,2,1,2,5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,1,3.44,Agnostic,,Meat-eater,,20.13,73,Male,West,White,9,225000,96706,683,1,0,0,1,0,0,0,0,0.2,3,associates,55_,100000_,0.969139796
(4) probably no,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(6) definitely no,(5) no,5,6,5,5,5,5.68,6.34,2.68,5.5,6.22,5.02,6.04,3.7,1,2.92,5.56,5.2,Yes,Yes,Not sure,5,It's fine.,3,5,6,3,5,3,5,3,5,5,6,7,6,3,1,7,5,2,7,5,3,7,1,2,2,0,64,100,16,87,33,21,0,13,73,42,42,100,83,2,3,7,3,1,5,Yes,Not sure,Not sure,18,0,5,5,5,5.08,6,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,7,7,7,5,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,1,3.16,Catholic,,Meat-eater,,9.15,19,Male,West,Asian,8,137500,90011,684,0,0,0,1,0,1,1,0,0.6,5,some_college,18_34,100000_,1.202137021
(6) definitely no,(1) definitely yes,(5) no,(2) yes,(6) definitely no,(2) yes,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,7,5,4.36,2.8,1.78,1.3,4.18,4.36,4.42,4.54,1.24,1.24,4.66,4.12,No,No,Yes,7,It's too fast.,6,2,7,5,7,1,3,3,5,7,6,6,6,7,4,6,3,1,2,5,2,3,5,6,3,2,1,58,57,8,42,50,2,41,36,12,69,26,5,3,2,3,1,4,1,No,Not sure,No,10,15,15,5,2,3.28,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1.12,None,,Meat-eater,,7.57,28,Male,South,White,11,137500,20852,685,1,0,0,1,1,1,1,0,0.8,2,post_grad,18_34,100000_,1.062888747
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,2,2,5,4,4,4.36,3.94,3.04,3.04,4.36,3.94,4.42,4.84,2.14,2.14,5.02,4,No,No,Yes,6,It's too fast.,5,4,6,7,7,1,3,3,5,7,4,4,4,4,4,4,4,1,4,4,1,2,7,4,4,20,50,70,50,50,50,50,50,60,40,50,49,50,40,5,4,4,4,4,1,No,Not sure,No,0,5,3,1,1,3.64,3,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,6,5,6,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,3,3.4,Protestant,,Meat-eater,,15.43,81,Male,South,Asian,11,225000,22310,686,0,0,0,0,0,1,0,0,0.2,3,post_grad,55_,100000_,1.037534925
(5) no,(4) probably no,(6) definitely no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(4) probably no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(5) no,4,4,5,5,4,2.2,2.14,2.2,2.14,2.14,2.2,1,1.06,1,1,1,1,No,No,No,1,It's too fast.,2,3,3,3,3,3,4,4,4,5,5,5,5,6,6,6,1,1,1,1,1,4,4,4,4,9,9,70,70,71,9,10,71,69,10,9,69,70,70,1,1,1,1,1,1,Not sure,Yes,Not sure,0,0,0,1,3,4.3,4,One with humans,Not sure,Somewhat likely,Not sure,Not sure,4,5,4,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Protestant,,Meat-eater,what is a moral circle??,44.85,77,Male,South,White,9,112500,34608,687,0,0,0,0,1,0,1,0,0.4,6,associates,55_,100000_,0.985399108
(5) no,(2) yes,(4) probably no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(6) definitely no,1,1,2,2,3,2.44,2.8,5.32,1.12,3.4,4.6,4.96,4.36,1,1,1,1,No,No,Yes,5,It's too fast.,1,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,37,66,80,25,54,37,18,39,16,17,25,28,80,71,1,1,1,1,1,1,No,Yes,Not sure,7,5,3,1,3,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,5,2,2,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.16,Catholic,,Meat-eater,,7.65,38,Male,South,White,12,225000,22033,688,0,0,0,0,0,0,1,0,0.2,7,post_grad,35_54,100000_,1.061559494
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,6,6,6,6,7,7,6.88,6.28,6.76,6.88,6.76,6.88,6.94,7,6.94,6.94,6.88,Yes,Not sure,Yes,6,It's fine.,6,7,6,5,5,5,7,6,6,7,2,2,2,2,7,3,6,7,3,6,3,6,7,6,7,98,70,90,86,33,98,100,98,100,30,97,99,93,31,7,7,6,6,6,6,Yes,Yes,No,2045,2075,2030,6,6,6.52,7,One with humans,Very concerned,Very likely,Somewhat support,Strongly support,6,7,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,1,Catholic,,Meat-eater,This survey is amazing and I enjoy it.,20.35,41,Male,Midwest,White,11,137500,60099,689,0,0,0,0,1,1,1,0,0.6,2,post_grad,35_54,100000_,1.027742187
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,3,4,2.5,2.44,3.7,4.18,5.38,3.1,1,1,1.12,1,1.12,1.12,Not sure,No,Not sure,4,Not sure,5,1,3,4,4,4,4,4,4,7,5,5,5,7,7,7,4,1,2,2,2,2,2,2,2,13,21,81,73,73,33,22,20,58,18,17,63,35,75,2,2,4,2,4,2,Not sure,Not sure,Not sure,10,10,20,2,3,1.84,2,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,13.68,53,Male,West,White,8,112500,90630,690,0,0,0,0,0,0,0,1,0,3,some_college,35_54,100000_,1.205015229
(6) definitely no,(5) no,(2) yes,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,1,2,1,1,2,4.48,3.1,3.04,4.12,3.7,3.88,1.36,2.32,1.18,1.9,2.86,2.98,No,Not sure,Yes,7,It's too fast.,3,1,3,5,7,1,7,7,4,6,3,5,4,4,7,4,4,1,4,1,1,1,1,3,1,2,0,26,3,17,11,69,0,0,0,0,1,5,1,3,1,4,1,1,1,No,No,No,20,20,12,3,1,1.9,4,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat oppose,6,5,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Muslim,,Meat-eater,,19.6,52,Male,South,Black,8,175000,33414,691,0,0,0,0,0,0,0,1,0,5,some_college,35_54,100000_,1.256384085
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,5,5,5,3,3,4,4.66,2.08,2.68,4.06,2.2,2.5,2.2,4,2.32,3.94,3.88,No,No,Yes,3,Not sure,3,3,5,6,5,3,2,3,3,6,5,5,5,6,6,7,3,1,5,3,6,2,2,1,2,3,8,51,5,6,12,8,8,50,24,4,49,21,7,5,2,5,2,6,2,No,Not sure,Not sure,1,6,4,3,4,1.36,3,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,2,3,2,2,(2) agree,No,No,No,"[""None of the above""]",1,1,3.92,Protestant,,Meat-eater,,28.93,86,Male,Midwest,White,11,112500,65066,692,0,0,0,0,0,0,0,1,0,5,post_grad,55_,100000_,1.00814872
(6) definitely no,(4) probably no,(3) probably yes,(3) probably yes,(6) definitely no,No opinion,(4) probably no,(1) definitely yes,(3) probably yes,(6) definitely no,(5) no,(2) yes,(5) no,(6) definitely no,(3) probably yes,(1) definitely yes,6,6,6,6,3,5.44,2.44,5.38,3.22,5.8,4.66,5.56,5.02,3.04,5.32,5.8,5.62,No,Not sure,Not sure,3,Not sure,7,7,7,5,5,5,5,5,6,7,5,4,5,5,3,6,7,7,7,7,7,7,6,6,7,82,83,27,66,74,22,90,58,79,74,73,80,78,30,6,5,6,5,3,5,Yes,No,Not sure,1,1,1,7,7,4.42,7,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",3,1,4,Protestant,,Meat-eater,,11.37,20,Male,South,White,5,112500,35173,693,0,0,0,0,1,0,0,0,0.2,1,high,18_34,100000_,1.14177566
(6) definitely no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,1,2,2,1,2,1.42,1.18,1.9,1.54,1.66,1.06,1.9,1.72,1.66,1.72,1.78,1.96,No,No,No,1,It's too fast.,3,6,6,7,7,1,6,7,6,7,5,6,6,7,6,6,1,1,4,1,1,1,1,1,1,44,9,57,59,78,9,6,61,8,77,7,7,72,78,1,1,1,1,2,1,Not sure,Yes,No,0,5,0,1,4,1.36,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,1,1,2,2,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,,10.23,69,Male,South,White,12,112500,30024,694,0,0,0,0,0,0,0,1,0,5,post_grad,55_,100000_,1.041321315
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,5,5,5,6,5,3.76,4.36,4.3,4.18,4.24,4.9,4.3,4.9,4.48,3.64,4.3,4.3,No,No,Yes,6,It's too fast.,3,3,5,6,6,2,3,5,6,6,6,6,6,6,6,6,2,2,2,5,3,2,6,6,5,33,41,65,59,59,59,41,66,61,39,40,59,59,60,2,2,2,2,6,2,No,Not sure,Not sure,0,1,1,5,5,2.2,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,6,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",3,1,4.28,Other,catholic,Meat-eater,,19.37,46,Male,South,White,11,175000,33433,695,0,0,0,0,0,0,0,1,0,5,post_grad,35_54,100000_,1.061559494
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,2,4,3,4,4,1.6,2.02,1.48,1.48,2.26,1.42,1,4.96,1.06,1,1,1,No,Not sure,No,1,Not sure,5,2,6,2,3,5,2,3,2,7,1,3,3,4,7,4,1,1,1,1,4,1,2,1,1,1,1,21,1,0,0,0,0,1,0,0,0,0,19,1,1,1,1,7,1,No,No,No,5,10,15,1,2,1,3,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,3,5,3,(2) agree,No,No,No,"[""None of the above""]",0,4,4,None,,Meat-eater,,15.48,80,Male,South,White,12,112500,78006,696,1,0,0,0,0,0,0,1,0,3,post_grad,55_,100000_,1.041321315
(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,4,2.68,3.16,2.92,2.44,3.58,1.66,2.68,2.32,2.2,2.86,2.56,2.44,Not sure,Not sure,No,5,It's too fast.,5,3,3,5,3,5,5,5,5,7,5,5,5,7,7,7,1,1,1,1,1,1,1,1,1,27,29,84,46,34,14,28,40,29,29,34,46,46,55,1,1,1,1,1,1,Not sure,Not sure,Not sure,0,50,10,5,3,1.24,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.72,Catholic,,Meat-eater,very interesting questiomd,24.32,74,Male,Northeast,White,10,112500,1085,697,0,0,0,0,1,0,1,0,0.4,3,bachelors,55_,100000_,1.004514387
(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,6,5,3,6,5,5.32,4.54,5.2,4,3.1,3.22,4.96,3.28,4.78,5.2,5.08,4.9,Yes,No,Not sure,6,It's too slow.,6,1,6,5,3,5,5,2,5,6,2,2,2,5,3,5,6,3,6,6,5,6,5,2,5,46,58,52,59,63,61,45,44,54,62,45,41,66,50,5,5,6,5,3,5,Not sure,No,Yes,2,5,1,3,5,4.78,6,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,6,6,6,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",2,2,2.96,Atheist,,Meat-eater,None,6.08,38,Male,Midwest,White,11,175000,63141,698,1,0,0,0,1,0,0,0,0.2,2,post_grad,35_54,100000_,1.027742187
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,2,4,4,3.46,2.68,3.7,2.92,2.74,3.1,2.38,3.22,1.6,2.14,1.3,1.96,No,No,Not sure,5,It's too fast.,4,3,5,5,5,2,6,5,2,6,2,5,5,7,7,6,1,1,2,4,1,2,4,4,4,10,18,12,12,17,29,26,16,16,20,16,32,26,26,3,2,4,4,4,2,No,Yes,No,0,6,-1,2,2,1,2,One with humans,Not sure,Not sure,Strongly support,Somewhat support,4,1,4,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.16,Protestant,,Meat-eater,,43.63,66,Male,Northeast,White,10,112500,14564,699,0,0,0,0,0,0,0,1,0,4,bachelors,55_,100000_,1.004514387
(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(3) probably yes,(3) probably yes,7,7,7,7,1,7,7,7,7,7,6.88,6.4,3.88,6.82,7,7,7,Yes,Yes,Yes,7,It's fine.,7,1,7,7,7,1,5,7,7,7,7,7,7,6,7,4,7,7,1,7,7,7,7,7,7,84,99,100,100,100,100,99,39,99,100,99,100,1,1,7,7,7,5,7,7,No,Not sure,No,0,0,-1,7,5,1,1,One with humans,Not very concerned,Very likely,Strongly oppose,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,4,1.04,Protestant,,Meat-eater,,14.43,27,Male,South,Black,11,300000,30281,700,0,0,0,0,0,0,0,1,0,1,post_grad,18_34,100000_,1.089913326
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,5,5,3,3,5,4.48,2.56,3.4,4.48,5.92,5.92,1,4.66,1,2.74,4.18,2.74,No,No,Yes,6,It's fine.,6,1,5,3,3,5,3,3,3,7,1,1,1,7,5,5,1,1,1,1,1,1,7,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,4,1,No,No,No,0,0,0,7,5,4.66,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,5,1,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,1,Atheist,,Meat-eater,,40.27,56,Male,Midwest,White,10,112500,43081,701,1,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.944357256
(1) definitely yes,(4) probably no,(5) no,(3) probably yes,(4) probably no,(2) yes,(2) yes,(4) probably no,(2) yes,No opinion,(1) definitely yes,(3) probably yes,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,6,4,6,3,3,2.8,5.02,5.68,4.84,2.5,2.56,5.08,2.74,5.2,5.56,3.04,4.66,Not sure,Not sure,Yes,2,It's too fast.,6,7,3,5,5,2,5,2,5,5,4,6,3,5,3,2,5,2,3,6,1,5,3,2,6,65,31,46,75,51,72,69,30,69,27,44,28,31,70,2,5,3,2,7,6,No,No,Not sure,0,0,1,6,5,5.74,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Strongly oppose,3,5,2,6,(2) agree,No,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,5,2.6,None,,Meat-eater,,7.5,23,Male,Northeast,Asian,10,137500,19432,702,1,0,1,0,1,1,1,0,0.8,2,bachelors,18_34,100000_,1.021591283
(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,5,7,6,7,7,6.76,5.98,7,4.96,3.82,6.1,5.8,5.44,5.98,6.88,6.88,6.7,Yes,Not sure,Yes,6,It's too fast.,7,6,6,7,6,6,6,7,6,6,6,7,6,5,6,7,7,6,6,7,6,7,7,7,6,95,70,98,75,97,75,72,78,97,95,75,96,99,74,6,7,6,7,6,6,Yes,Yes,No,1,3,4,7,7,6.82,6,One with humans,Not sure,Very likely,Strongly support,Strongly support,6,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,1.2,Muslim,,Meat-eater,Nothing at all,4.7,33,Male,South,Black,11,225000,21801,703,0,0,0,1,0,0,1,0,0.4,1,post_grad,18_34,100000_,1.089913326
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,4,4,4,4,4,2.08,1.9,2.08,1.9,2.62,1.84,2.44,2.02,2.2,2.08,2.68,2.56,No,No,Yes,6,It's too fast.,3,5,6,5,6,4,6,6,6,6,5,5,5,5,3,5,2,2,5,3,4,3,3,3,3,19,20,52,25,82,19,21,23,21,25,21,19,30,27,3,3,6,1,4,4,Not sure,Not sure,Not sure,0,0,0,2,2,2.8,2,One with humans,Not sure,Very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.24,Protestant,,Meat-eater,Very thought provoking,19.85,78,Male,South,White,8,175000,33772,704,0,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.201873313
(5) no,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(2) yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,3,6,5,2,6,4.54,4.48,3.46,4.54,5.5,3.4,4.36,5.62,2.8,3.16,5.08,4.6,Not sure,No,No,3,It's too fast.,4,2,5,5,6,2,3,2,6,3,5,5,5,5,5,2,2,2,6,6,2,2,5,6,5,20,23,65,70,57,67,43,28,64,66,34,72,43,51,6,2,6,2,5,1,No,Yes,No,2,4,10,6,5,6.04,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,6,5,4,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,0,2.56,None,,Meat-eater,,7.92,35,Male,Midwest,White,9,112500,48867,705,1,0,0,0,1,0,1,0,0.4,4,associates,35_54,100000_,0.972549221
(5) no,(2) yes,(2) yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(4) probably no,(2) yes,(5) no,(2) yes,(4) probably no,(6) definitely no,7,7,5,6,7,5.08,5.02,6.04,2.5,3.34,1.06,4.66,6.46,4.72,4.06,6.16,5.02,Not sure,No,No,1,It's fine.,5,5,1,1,1,7,1,1,1,5,2,5,5,1,1,1,1,1,1,1,1,1,1,1,1,5,3,56,65,5,17,34,16,65,9,27,62,16,7,2,1,1,1,1,1,No,No,No,5,15,25,6,5,3.94,6,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Strongly oppose,5,1,5,2,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,4.8,Atheist,,Meat-eater,,11.97,55,Male,West,White,7,137500,85260,706,1,0,0,1,0,1,1,0,0.6,3,some_college,55_,100000_,1.182042127
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,3,3,1,1.54,1.96,2.32,1.12,1.84,1.12,1.06,4.96,2.5,1.12,2.68,1.06,No,No,No,5,It's too fast.,3,5,7,6,5,2,5,5,2,7,6,6,6,6,6,6,3,1,5,1,1,1,1,1,1,2,0,76,3,69,7,22,75,72,75,19,68,71,77,1,1,1,1,1,1,No,No,No,5,5,5,6,6,2.56,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,1,2,1,1,(2) agree,No,No,Yes,"[""None of the above""]",0,3,4.28,Catholic,,Meat-eater,,13.82,58,Male,South,White,5,112500,32937,707,0,0,0,0,0,0,0,1,0,5,high,55_,100000_,1.118607508
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,7,6,6,7,7,6.4,5.98,6.76,5.98,6.76,6.58,6.16,6.76,5.62,6.76,6.04,6.52,Yes,Yes,Yes,7,It's too fast.,7,6,7,7,7,6,6,7,7,7,7,7,6,7,6,7,7,7,6,6,7,7,7,6,7,89,95,93,95,81,89,80,79,95,83,93,92,83,99,6,7,7,6,7,7,Yes,Yes,Yes,2,3,1,7,7,6.7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.84,Catholic,Christian,Meat-eater,Good survey,4.43,40,Male,Northeast,White,11,175000,10001,708,0,0,1,0,1,0,1,0,0.6,1,post_grad,35_54,100000_,1.093211078
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,5,5,4,5,5,3.76,4.48,4.42,4.54,3.7,4.78,4.3,4.54,3.64,2.68,4.18,3.64,Not sure,Not sure,Yes,7,It's too fast.,5,3,6,6,6,1,3,5,6,6,3,5,5,3,3,3,5,2,3,5,3,3,3,3,3,36,26,62,56,36,54,38,37,51,43,37,58,39,35,5,3,3,3,3,4,No,Not sure,No,2,4,3,2,6,3.22,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,2.08,Jewish,,Meat-eater,,10.5,79,Male,South,White,11,137500,20853,709,0,0,0,0,0,1,0,0,0.2,3,post_grad,55_,100000_,1.041321315
(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,5,5,3,3,6,5.86,3.58,5.38,2.98,3.52,2.62,3.16,3.1,2.92,2.92,3.76,3.16,No,No,Yes,6,It's too fast.,6,3,1,5,5,2,2,2,2,7,2,2,2,3,3,3,2,2,4,3,1,3,3,3,3,37,40,38,40,40,75,34,34,39,42,38,33,71,38,3,1,2,4,4,1,Not sure,Yes,No,0,45,0,6,6,5.08,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,1,1,1,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,1,Catholic,,Meat-eater,,26.17,25,Male,South,Black,10,175000,21117,710,0,0,0,0,0,0,1,0,0.2,2,bachelors,18_34,100000_,1.020948137
(5) no,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(2) yes,(6) definitely no,(5) no,(2) yes,(5) no,(2) yes,(4) probably no,(4) probably no,(5) no,(4) probably no,5,5,5,2,4,4.9,4.6,4.9,4.36,5.62,3.34,3.46,1.96,3.52,2.32,4.6,3.76,Not sure,No,Not sure,3,It's fine.,3,2,6,3,3,5,2,3,5,3,5,5,5,3,5,3,5,3,5,5,2,5,5,4,4,35,37,80,71,63,50,50,23,81,24,65,80,50,23,3,5,5,4,5,2,No,Not sure,No,4,8,-1,6,5,4.66,5,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat oppose,5,2,3,3,(2) agree,No,No,No,"[""None of the above""]",0,1,2.52,Protestant,,Meat-eater,,21.17,81,Male,West,White,11,112500,95677,711,0,0,0,0,0,0,0,1,0,5,post_grad,55_,100000_,1.024139274
(5) no,(5) no,(5) no,(2) yes,(6) definitely no,(3) probably yes,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(2) yes,(5) no,No opinion,(6) definitely no,(5) no,1,2,1,2,5,4.96,2.62,2.68,1.12,5.02,1.12,1.12,1,1.06,1,1.06,1,No,No,No,1,It's too fast.,1,3,5,6,6,1,6,2,1,7,2,6,6,7,7,7,1,1,1,1,1,1,7,1,1,0,0,0,19,1,0,0,2,0,18,0,2,0,0,1,1,6,1,7,1,No,No,No,5,1,10,7,5,1.3,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,2,1,2,1,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,15.7,79,Male,West,Other (Non-Hispanic),12,112500,92308,712,0,0,0,0,0,0,0,1,0,7,post_grad,55_,100000_,1.138273478
(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,2,6,1,5.74,1,1,1.84,5.2,1,2.02,7,1,1.3,5.44,1.84,No,No,Yes,2,Not sure,5,1,6,2,1,6,1,1,1,7,2,6,6,6,6,2,1,1,1,1,1,1,1,1,1,0,0,100,84,0,81,73,0,70,0,69,81,71,0,1,1,1,1,1,1,No,No,No,50,-1,100,6,2,5.5,6,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat oppose,6,3,3,5,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,None,,Meat-eater,,17.53,68,Male,South,White,11,300000,77375,713,1,0,0,0,0,0,0,1,0,3,post_grad,55_,100000_,1.041321315
(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(5) no,(1) definitely yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(2) yes,(2) yes,(2) yes,(3) probably yes,6,6,7,6,7,6.16,6.28,4.66,5.02,5.98,5.56,5.68,6.16,6.22,5.26,5.74,5.32,Yes,Yes,Yes,7,It's fine.,6,6,7,7,6,7,6,6,7,6,7,6,6,7,6,6,6,7,6,6,7,1,6,6,7,71,72,74,70,76,86,83,86,80,81,69,68,73,60,6,7,6,6,2,7,Yes,Yes,Yes,3,3,2,5,6,5.74,7,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,4,5,Protestant,,Meat-eater,I love the survey,6.42,25,Male,Northeast,White,11,300000,10002,714,0,0,1,1,0,0,0,0,0.4,2,post_grad,18_34,100000_,1.094579963
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,1,1,1,4,2.68,4,4,1,1,1,1,2.8,1,1,1,1,No,Not sure,No,1,Not sure,2,5,6,4,4,4,5,4,4,7,1,6,5,7,6,7,1,1,4,1,1,1,1,1,1,0,0,71,57,40,0,0,43,68,58,0,0,68,61,1,1,1,1,4,1,Not sure,No,Not sure,4,5,6,7,5,1,1,One with humans,Not at all concerned,Not sure,Strongly support,Strongly support,1,2,1,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,15.08,75,Male,South,White,10,175000,28384,715,0,0,0,0,0,0,0,1,0,6,bachelors,55_,100000_,0.975430827
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,2,5,4,1,2.5,1.42,1.84,1,1,1.42,6.88,1.36,1.06,4,4,No,Not sure,Yes,7,It's too fast.,4,4,6,6,6,3,3,6,6,4,6,6,6,7,4,6,1,1,7,1,1,1,1,1,1,1,0,1,1,0,1,1,0,0,1,2,1,0,1,1,1,4,1,1,2,No,Not sure,No,0,0,0,5,6,4,4,One with humans,Not sure,Very likely,Strongly support,Strongly support,5,2,5,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.64,Protestant,,Other restrictions,"i remember when i was working in computers in the military and afterward for a few years, how people would not want to even talk about computers and i once was brought up to ibm headquarters where they had products on the shelves that would not come out for the public for 4 and 5 years.....i have been out of computers for many decades now but all that i knew back then has multiplied unbelievably and on that trip to ibm headquarters in 1969.... our guide told us that if the space age had advanced as fast as the computer age....we would have been on the moon 10 days after the wright brothers flew that first flight.....it really did not hit me until i got back home from the trip.....and it scared me a little.....but it should have scared the hell out of me!!!!!!",32.33,78,Male,South,White,11,300000,70816,716,0,1,0,0,1,0,1,0,0.4,4,post_grad,55_,100000_,1.041321315
(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,6,6,6,6,6,5.44,5.86,5.5,5.14,5.62,5.68,6.22,5.74,6.16,5.86,6.34,6.64,Yes,Yes,Yes,6,It's fine.,6,6,6,7,6,7,5,7,7,6,2,6,2,6,7,6,6,6,6,6,6,6,2,6,6,87,81,76,84,85,80,87,82,81,69,83,87,82,77,6,6,6,2,2,6,Yes,Yes,Yes,8,9,9,6,6,6.1,7,One with humans,Very concerned,Very likely,Somewhat support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",5,5,4.28,Buddhist,I like that,Meat-eater,Great Survey,7.75,42,Male,South,White,11,175000,78242,717,0,0,0,1,0,1,0,0,0.4,2,post_grad,35_54,100000_,1.061559494
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(5) no,3,1,1,3,3,1.6,1.6,1.6,1.6,1.6,1.6,1.42,1.6,1.78,1.72,1.6,1.78,No,Not sure,Not sure,3,Not sure,5,2,1,5,5,3,6,5,1,4,2,5,5,2,2,5,2,2,2,2,1,2,2,2,2,11,11,11,11,11,11,11,11,11,11,11,11,11,11,2,2,2,3,6,1,Not sure,Not sure,Not sure,1,1,1,1,4,2.02,3,One with humans,Not at all concerned,Not at all likely,Somewhat support,Somewhat support,5,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.96,Other,Not affiliated with any organized religion but I have a personal/spiritual belief.,Meat-eater,,26.47,76,Male,West,White,10,112500,91306,718,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.959335993
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(2) yes,(1) definitely yes,No opinion,(2) yes,(6) definitely no,7,7,7,7,7,6.58,6.82,7,7,6.88,7,6.1,6.88,6.58,7,7,7,Yes,Yes,Yes,7,It's fine.,7,7,7,1,1,7,1,1,6,7,1,2,1,7,7,7,7,7,6,4,7,7,6,7,7,80,78,98,94,95,82,92,100,88,83,88,92,82,90,7,7,7,7,7,7,Yes,No,Yes,0,0,0,7,7,6.94,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,5,Catholic,,Vegan,,4.32,31,Male,Northeast,White,13,225000,10010,719,0,1,1,1,1,1,1,0,1,1,post_grad,18_34,100000_,1.094579963
(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,5,6,3,5,5,5.14,5.38,4.9,4.96,4.54,4.78,4.9,3.58,5.26,5.02,4.72,4.78,Not sure,Yes,Not sure,6,It's too fast.,6,6,5,5,5,6,6,5,5,3,6,5,6,5,5,5,5,6,5,6,5,6,5,5,6,62,75,66,72,67,64,78,62,71,59,61,76,64,66,6,5,5,5,5,3,Yes,Not sure,Yes,2,3,2,5,5,5.14,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",1,4,1.4,Muslim,,Other restrictions,Good survey,16.42,31,Male,West,Other (Non-Hispanic),10,300000,90011,720,0,1,0,0,0,0,0,1,0,2,bachelors,18_34,100000_,1.088331967
(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,5,5,6,6,4,4,4,4,4.06,4,3.94,4,4,4,4,4,4.06,Not sure,Not sure,Not sure,4,Not sure,5,1,1,4,4,4,1,1,1,1,4,3,4,1,1,1,6,6,6,6,6,6,6,6,6,50,50,50,50,50,50,50,50,51,50,49,49,50,50,6,6,6,6,7,3,No,Yes,No,100,101,102,7,5,7,4,One without humans,Not sure,Not sure,Not sure,Not sure,4,4,4,6,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,1,Atheist,,Meat-eater,,11.4,42,Male,Midwest,White,5,112500,43229,721,1,0,1,1,1,1,1,0,1,3,high,35_54,100000_,1.104020546
(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,6,6,6,6,6,4,4,4,4,4.06,4,6.22,6.34,6.28,6.4,6.22,6.22,Yes,Yes,No,2,It's fine.,6,2,7,2,2,6,6,6,6,6,2,2,2,2,7,6,6,6,6,6,5,6,6,6,6,93,89,96,88,96,91,98,94,91,93,94,95,92,94,6,7,6,2,6,5,No,No,No,0,0,0,6,6,7,6,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat oppose,6,5,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3,Hindu,,Pescatarian,,32.48,66,Male,West,Asian,11,300000,85286,722,0,1,1,1,1,1,1,0,1,2,post_grad,55_,100000_,1.02041536
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(5) no,(4) probably no,6,7,6,7,6,6.1,6.22,6.46,6.22,4.84,5.56,5.74,3.22,7,6.94,5.62,6.88,Yes,Yes,Yes,7,It's too fast.,7,6,2,3,3,3,2,2,5,6,2,5,5,3,2,3,6,3,3,6,3,6,6,6,5,51,30,88,54,32,94,100,33,86,97,72,100,28,28,5,5,6,2,6,6,Not sure,Yes,Not sure,5,10,6,7,6,5.5,7,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Somewhat support,7,2,6,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,2.96,Protestant,,Meat-eater,Thanks boss,18.32,35,Male,South,White,11,300000,75051,723,0,0,0,0,0,0,1,0,0.2,1,post_grad,35_54,100000_,1.061559494
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,6.94,6.88,6.94,6.94,6.88,6.88,6.94,6.94,6.88,6.88,6.88,6.88,Yes,Yes,Yes,7,It's too fast.,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,98,98,98,99,98,99,99,99,99,98,99,99,98,100,7,7,7,7,7,7,Yes,Yes,Yes,1,1,1,7,7,6.94,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,5,5,Muslim,,Meat-eater,i like this survey,6.65,45,Male,Northeast,White,11,112500,2131,724,0,0,1,1,1,0,0,0,0.6,1,post_grad,35_54,100000_,1.093211078
(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,6,6,7,6,6,6.28,5.92,5.86,6.52,5.8,5.5,6.16,5.92,6.76,6.34,5.92,6.52,Yes,Yes,Yes,6,It's fine.,6,6,6,5,6,6,6,6,6,3,1,1,2,6,5,6,5,5,6,6,5,6,1,5,7,85,93,87,81,91,87,82,77,90,87,77,87,86,95,5,6,1,1,1,6,No,Yes,Yes,15,20,20,6,6,5.92,6,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,7,6,5,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.96,Jewish,,Meat-eater,,8.08,44,Male,Midwest,White,11,137500,60622,725,0,0,1,0,1,1,1,0,0.8,2,post_grad,35_54,100000_,1.027742187
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,6,6,6,6,6.82,6.7,6.88,6.94,6.82,6.82,6.7,6.7,6.58,6.76,6.76,6.88,Yes,Yes,Yes,6,It's fine.,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,97,95,96,96,96,96,97,96,97,96,97,98,97,96,6,6,6,6,6,6,Yes,Yes,Yes,10,10,10,6,6,6.82,6,One with humans,Very concerned,Very likely,Somewhat oppose,Strongly support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans""]",4,4,4.84,Catholic,,Pescatarian,The survey was nice.,14.38,38,Male,West,White,11,137500,80513,726,0,1,1,0,0,0,0,0,0.2,2,post_grad,35_54,100000_,1.044043519
(3) probably yes,(5) no,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(1) definitely yes,(6) definitely no,(4) probably no,(5) no,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,7,6,7,3,6.64,5.86,6.64,6.58,6.58,5.74,6.7,4.06,6.58,6.94,6.88,6.94,Yes,Yes,Yes,7,It's fine.,7,2,7,2,3,5,1,5,6,5,5,5,5,1,1,1,7,7,7,7,1,7,7,7,7,91,99,95,87,95,96,97,91,95,96,98,97,86,94,6,7,7,7,1,7,Yes,Yes,Yes,0,0,0,6,3,6.52,7,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,6,6,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",2,2,1.24,Muslim,,Meat-eater,,18.27,43,Male,West,White,11,175000,88061,727,0,0,0,0,1,0,0,0,0.2,1,post_grad,35_54,100000_,1.044043519
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,6.94,6.88,6.88,6.88,6.94,6.94,6.94,6.94,7,6.88,6.94,6.94,Yes,Yes,Yes,7,It's fine.,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,99,98,99,98,100,99,98,99,100,98,99,99,99,99,7,7,7,7,7,7,Yes,Yes,Yes,1,1,1,7,7,6.94,7,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,5,4.96,Muslim,,Meat-eater,very well,5.28,42,Male,South,White,11,112500,32747,728,0,0,0,1,1,1,0,0,0.6,1,post_grad,35_54,100000_,1.061559494
(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,6,6,5,6,6,5.86,5.8,6.28,6.52,6.04,5.38,5.8,5.38,5.5,4.84,6.04,5.2,Yes,Yes,Yes,6,It's too fast.,6,2,5,6,6,2,6,2,5,7,2,6,7,3,7,6,5,1,2,6,2,5,6,2,2,90,63,83,62,76,84,29,81,83,87,71,74,30,75,5,6,6,1,6,5,Yes,Yes,No,0,0,0,2,5,1.48,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,7,6,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,1.84,Protestant,,Meat-eater,It was an excellent and relevant survey.,24.78,39,Male,South,White,11,175000,30341,729,0,0,0,0,1,1,1,0,0.6,2,post_grad,35_54,100000_,1.061559494
(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,6.94,6.82,6.88,7,6.76,6.94,6.94,6.46,6.94,6.04,6.52,6.88,Yes,Yes,Yes,7,It's too fast.,7,6,7,7,6,7,6,7,7,7,6,7,7,6,7,7,6,7,7,6,7,7,7,7,7,84,99,67,97,99,90,99,88,82,97,97,97,100,97,6,7,7,7,7,6,Yes,Yes,Yes,1,1,1,7,7,6.7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,7,7,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",3,5,5,Muslim,,Vegan,,25.23,36,Male,South,White,11,137500,32819,730,0,1,0,0,0,0,0,1,0,1,post_grad,35_54,100000_,1.061559494
(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(4) probably no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,6,6,6,6,5.38,5.68,5.92,6.1,5.98,6.16,6.28,6.04,5.98,5.5,5.92,5.98,Yes,Yes,Yes,6,It's too fast.,6,6,6,6,2,6,6,6,6,6,2,2,2,6,6,6,6,6,6,6,6,6,2,6,6,78,80,89,65,70,81,85,78,72,87,77,79,75,86,6,6,2,6,6,6,Yes,Not sure,No,9,8,8,6,5,5.74,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Strongly support,6,5,5,6,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,4.36,Buddhist,,Meat-eater,Great Survey,5.58,41,Male,South,White,11,175000,78245,731,0,0,1,0,0,0,1,0,0.4,2,post_grad,35_54,100000_,1.061559494
(2) yes,(4) probably no,(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,5,5,3,3,5,4.42,5.14,4.42,4.96,5.14,4.72,4.18,4.3,4.18,4.24,4.6,4.48,Yes,Yes,Yes,6,It's fine.,6,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,5,5,5,6,5,6,5,6,6,58,54,55,58,53,52,53,53,59,56,54,53,53,55,6,6,6,5,6,5,No,Yes,Yes,0,0,0,5,6,5.02,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",3,3,3.48,Catholic,American christian,Pescatarian,That  Servey is really very good and i enjoyed this.That servey privacy is reaaly so hard,20.22,36,Male,South,White,11,112500,75224,732,0,1,0,0,0,0,0,1,0,2,post_grad,35_54,100000_,1.061559494
(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,6,7,5,6,7,6.52,6.22,6.76,6.16,6.94,6.94,6.1,7,6.58,6.04,6.52,6.82,Yes,Yes,Yes,5,It's fine.,6,6,7,6,6,3,6,7,6,5,3,2,5,6,7,6,6,6,7,7,6,7,2,7,7,94,94,93,95,99,100,92,87,93,98,100,89,92,97,7,7,6,6,7,6,Not sure,Yes,Yes,5,4,6,6,7,6.28,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Strongly support,6,7,6,7,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,4,4.44,Catholic,,Meat-eater,Best ever survey,6.6,37,Male,West,White,11,175000,89131,733,0,0,1,1,1,0,0,0,0.6,2,post_grad,35_54,100000_,1.044043519
(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,6,7,6,7,6,7,4.36,4.84,6.34,7,7,6.4,5.74,6.1,7,6.88,6.94,Yes,Yes,Yes,7,It's too fast.,6,6,7,6,7,6,7,7,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,7,6,98,92,90,88,88,95,100,89,96,87,100,100,77,99,6,6,6,6,6,6,Yes,Yes,Yes,2,3,4,6,7,5.98,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,7,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,4.76,Other,chirstian,Other restrictions,it is nice,32.82,34,Male,West,White,11,112500,94538,734,0,1,0,0,1,0,1,0,0.4,2,post_grad,18_34,100000_,1.045350838
(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,7,7,7,7,7,6.94,6.88,6.28,5.44,6.88,6.16,5.98,6.88,5.92,5.8,6.58,6.46,Yes,Yes,Yes,7,It's fine.,7,7,7,5,7,7,7,7,7,6,7,7,7,6,7,7,7,7,6,5,6,7,6,7,7,62,72,77,61,78,82,82,94,64,55,79,76,65,87,7,7,6,6,3,6,Yes,Yes,Yes,2,1,3,7,6,6.88,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status""]",4,4,2.04,Muslim,,Meat-eater,Thanks for this lovely study.,6.18,30,Male,South,White,11,225000,30122,735,0,0,1,1,0,1,0,0,0.6,1,post_grad,18_34,100000_,1.062888747
(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(2) yes,7,7,7,6,7,5.26,6.22,5.92,5.74,6.52,6.28,4.84,6.1,5.14,5.38,6.58,6.46,Yes,Yes,Not sure,7,It's fine.,6,7,7,7,6,6,7,7,6,7,6,7,7,7,7,6,6,7,7,7,6,7,5,7,6,68,79,93,77,77,77,89,88,81,91,74,89,94,94,6,7,7,7,6,7,Yes,Yes,Yes,0,0,1,7,6,5.98,7,One with humans,Very concerned,Somewhat likely,Somewhat support,Strongly support,7,6,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,4,4.56,Muslim,,Meat-eater,This is good survey,7.28,37,Male,South,White,11,175000,76102,736,0,0,0,1,0,0,0,0,0.2,2,post_grad,35_54,100000_,1.061559494
(1) definitely yes,(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(2) yes,6,7,7,2,7,7,7,6.1,7,7,7,7,6.04,7,5.02,7,6.04,Yes,Yes,Yes,7,It's fine.,7,2,7,2,2,7,6,6,7,7,2,3,2,1,3,5,6,5,6,6,5,6,7,6,6,1,0,99,0,0,67,64,80,15,0,0,100,19,0,6,5,6,5,2,7,No,No,No,0,2026,2030,6,3,7,7,One with humans,Very concerned,Not at all likely,Somewhat support,Somewhat support,5,5,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.04,Protestant,,Meat-eater,This is an amazing survey. It's really enjoyable. I enjoy this survey very much.,50.27,44,Male,South,White,11,175000,30055,737,0,0,0,0,1,1,1,0,0.6,1,post_grad,35_54,100000_,1.061559494
(5) no,(5) no,(5) no,(2) yes,(4) probably no,(2) yes,(1) definitely yes,(4) probably no,(5) no,(6) definitely no,(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,6,6,7,6,6,5.44,5.5,5.32,5.38,6.28,6.28,4.96,5.98,5.62,5.08,5.02,6.34,Yes,Yes,Yes,6,It's fine.,6,5,6,7,6,5,6,6,3,5,1,3,2,6,7,6,7,6,6,7,6,6,3,6,6,72,77,78,83,69,88,75,68,88,82,74,69,86,87,5,7,3,6,7,6,Yes,Yes,Yes,0,1,0,6,6,5.74,6,One without humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,6,7,6,(2) agree,No,Yes,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",1,2,1.4,Protestant,,Meat-eater,,27.15,40,Male,West,White,10,137500,88061,738,0,0,0,1,1,0,0,0,0.4,2,bachelors,35_54,100000_,0.97798078
(6) definitely no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,No opinion,No opinion,(2) yes,(2) yes,7,6,7,7,7,5.56,5.5,5.44,5.26,5.14,5.62,5.68,5.08,5.74,5.62,5.74,5.32,No,No,Not sure,6,It's fine.,7,7,7,7,7,7,7,6,7,7,7,7,6,6,6,6,6,7,6,6,6,6,6,6,7,67,68,60,71,64,65,65,67,63,72,73,69,61,68,4,6,5,6,5,6,Not sure,Not sure,No,0,0,0,6,6,5.2,5,One with humans,Very concerned,Somewhat likely,Strongly support,Somewhat oppose,6,6,7,5,(2) agree,No,No,No,"[""None of the above""]",3,2,2.88,Agnostic,,Meat-eater,,18.05,35,Male,Midwest,White,11,112500,61607,739,1,0,0,0,0,0,0,1,0,1,post_grad,35_54,100000_,1.027742187
(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(3) probably yes,(3) probably yes,(4) probably no,(6) definitely no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(6) definitely no,2,2,3,5,3,2.92,2.14,2.38,3.76,3.22,4.42,2.14,2.62,1.84,1.78,1.78,1.84,Not sure,No,Yes,7,It's too fast.,6,7,6,7,7,1,7,7,3,6,5,7,7,6,7,6,5,2,3,3,3,3,7,7,7,4,7,15,9,10,13,10,11,11,13,8,21,13,10,5,3,5,3,5,2,No,Not sure,No,1,2,3,2,2,1.06,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.08,Catholic,,Meat-eater,,9,74,Male,West,White,7,112500,93004,740,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.182042127
(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,7,7,6,6,7,6.04,6.04,6.16,7,7,7,6.04,7,7,7,7,6.04,Yes,Yes,Yes,7,It's fine.,7,7,6,7,6,6,7,6,6,7,7,6,6,6,6,7,7,6,6,7,6,6,6,6,6,100,90,100,90,100,100,90,100,100,90,90,100,100,100,7,6,6,6,7,6,Yes,Yes,Yes,0,0,0,7,6,7,7,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,7,6,7,6,(2) agree,Yes,Yes,No,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,1.08,Catholic,,Pescatarian,This is an awesome survey for me. And that was very informative survey. Really I enjoy this survey.,20.73,42,Male,South,White,11,175000,74868,741,0,1,1,1,1,1,1,0,1,1,post_grad,35_54,100000_,1.061559494
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,5,4.84,4.78,5.02,4.84,4.78,5.02,4.78,4.78,4.6,4.6,4.66,4.84,Yes,Yes,Yes,5,It's fine.,7,1,5,3,3,3,2,3,6,5,1,1,1,3,3,3,7,7,7,7,7,7,7,7,7,64,67,64,69,67,68,66,67,64,66,66,67,63,68,7,7,7,7,7,7,Yes,Yes,Yes,0,0,0,5,5,5.44,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,7,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",5,5,3,Protestant,,Meat-eater,,10.58,81,Male,West,White,5,137500,97124,742,0,0,0,0,0,0,0,1,0,1,high,55_,100000_,1.100150227
No opinion,(4) probably no,(2) yes,(2) yes,No opinion,(3) probably yes,(2) yes,No opinion,No opinion,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,No opinion,(4) probably no,(3) probably yes,7,6,5,7,6,6.82,6.76,6.82,6.82,6.7,5.56,6.88,6.88,6.88,6.76,7,6.82,Yes,Yes,Not sure,5,It's fine.,6,2,2,2,2,6,2,2,5,7,2,2,2,3,3,3,3,5,3,6,3,5,7,5,5,98,95,97,95,97,97,98,97,98,98,97,96,99,97,6,5,6,3,6,1,Not sure,Not sure,No,12,14,8,7,5,5.32,7,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,7,5,7,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,2,None,,Meat-eater,,25.35,39,Male,South,White,10,137500,24216,743,1,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,100000_,0.994388418
(5) no,(1) definitely yes,(3) probably yes,(1) definitely yes,(5) no,(1) definitely yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,5,6,6,7,6,6.1,6.34,6.7,5.68,7,7,6.22,7,6.34,1.48,6.88,2.5,Yes,Yes,Yes,7,It's fine.,7,1,5,1,2,7,1,1,6,3,2,2,2,1,1,1,7,1,1,6,1,1,6,3,3,4,2,87,42,0,97,20,1,0,0,2,89,5,1,1,1,1,1,1,1,No,No,No,3,5,5,7,5,6.94,6,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly oppose,5,5,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.12,Protestant,,Meat-eater,Excellent survey,10.73,45,Male,South,Black,10,225000,30067,744,0,0,0,0,1,0,1,0,0.4,1,bachelors,35_54,100000_,1.019671336
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,1,1,1,4,2,1.36,1.42,1.48,1.54,1.42,1.66,3.76,3.46,3.16,3.4,1.72,3.04,No,Yes,Yes,4,It's too fast.,6,6,3,1,4,4,4,4,1,6,5,6,7,3,5,4,5,1,6,4,5,4,6,6,4,46,10,35,43,39,39,59,50,44,53,49,45,13,52,4,5,4,4,3,5,Not sure,No,Not sure,0,0,0,1,1,4.84,3,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Not sure,1,1,4,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.32,Protestant,,Meat-eater,No comment,24.65,36,Male,South,Black,9,225000,33351,745,0,0,0,0,0,0,0,1,0,2,associates,35_54,100000_,1.030091727
(4) probably no,(1) definitely yes,(3) probably yes,(1) definitely yes,(6) definitely no,(3) probably yes,(1) definitely yes,(4) probably no,(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(4) probably no,(2) yes,(2) yes,6,6,6,6,4,7,5.26,6.28,1.72,6.4,1.9,2.5,4.66,4.66,1.24,4.72,1.24,No,No,No,2,It's fine.,1,7,5,2,2,6,2,1,5,7,6,6,6,1,1,1,6,6,7,6,7,7,6,7,5,14,45,83,27,50,51,64,50,69,56,34,82,10,6,6,5,5,7,7,2,No,Yes,Not sure,0,0,10,7,6,5.26,7,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,5,6,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.68,Agnostic,,Meat-eater,,15.15,41,Male,Midwest,White,5,137500,67211,746,1,0,0,0,1,0,1,0,0.4,7,high,35_54,100000_,1.104020546
(5) no,(1) definitely yes,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,6,6,3,3,2,3.76,3.16,4,2.38,5.8,4.54,4.9,6.28,4.84,2.56,3.28,4.84,No,No,Yes,5,It's too fast.,3,5,2,6,6,2,3,3,5,7,5,5,5,3,3,6,1,1,1,1,1,1,5,5,3,19,0,79,19,0,51,21,0,0,0,10,87,0,0,2,1,1,1,1,2,No,Yes,No,5,30,40,2,3,2.26,2,One without humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,5,6,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",1,2,3.52,Atheist,,Meat-eater,,13.88,21,Male,Midwest,Asian,8,112500,45458,747,1,0,0,0,1,0,0,0,0.2,5,some_college,18_34,100000_,1.183367273
(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,2.8,1.78,2.92,1.72,2.62,2.26,4.06,3.94,2.74,2.44,4.42,2.98,No,No,Not sure,3,Not sure,3,3,3,5,5,3,3,5,4,6,3,5,5,5,5,5,5,3,3,4,3,4,5,5,5,23,17,34,27,30,49,30,29,44,32,27,49,35,38,5,3,5,3,3,3,No,Yes,No,50,100,125,5,3,4.84,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,3,3,3,5,(2) agree,No,No,No,"[""None of the above""]",0,2,3,Protestant,,Meat-eater,,16.12,48,Male,Midwest,White,10,112500,53714,748,0,0,0,0,0,0,0,1,0,5,bachelors,35_54,100000_,0.962710929
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,3,6,5,5,4.36,2.5,4.3,4.6,5.5,1.84,1.6,5.32,5.32,4.24,6.52,5.32,No,No,No,1,Not sure,7,2,5,2,2,6,3,2,4,6,5,5,6,6,3,3,2,2,2,3,3,3,5,3,5,0,0,100,64,17,82,33,24,85,72,3,79,0,0,3,2,2,2,6,2,No,Yes,No,0,15,5,6,5,5.5,5,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1,None,,Meat-eater,,9.28,44,Male,Northeast,Hispanic,10,112500,19104,749,1,0,0,0,1,0,1,0,0.4,1,bachelors,35_54,100000_,1.02745149
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,1,7,1,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,7,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,No,No,0,0,0,6,6,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,5,Other,spiritual,Meat-eater,i enjoyed the survey very much! Thankyou,12.65,33,Male,Northeast,White,10,175000,8530,750,0,0,0,0,0,0,1,0,0.2,7,bachelors,18_34,100000_,1.025319488
(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,5,6,2,3.76,3.52,3.34,2.14,4.54,1,2.32,2.08,4.6,1.54,5.02,3.34,No,No,Not sure,3,It's too fast.,2,3,5,5,5,3,3,3,5,7,1,6,6,3,6,6,2,1,2,1,2,3,6,6,2,34,35,62,68,22,35,28,42,55,32,22,52,55,58,6,1,5,2,6,3,No,Not sure,No,30,50,100,7,6,1,1,One with humans,Somewhat concerned,Not at all likely,Strongly support,Somewhat support,1,3,1,5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.4,Protestant,,Meat-eater,,14.92,84,Male,Northeast,White,10,112500,14425,751,0,0,0,0,0,1,1,0,0.4,6,bachelors,55_,100000_,1.004514387
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,4,4,5,5,4,5.26,5.32,5.08,5.2,5.38,4.24,2.92,4.36,3.4,1,4.18,1,No,No,Yes,6,It's fine.,6,3,3,5,5,3,4,4,3,7,5,5,5,5,7,1,1,1,2,2,1,1,1,1,1,39,0,59,51,0,52,45,29,57,37,51,52,0,0,1,1,1,1,4,1,No,Not sure,No,0,20,50,3,2,1.06,1,One with humans,Not very concerned,Not very likely,Not sure,Not sure,2,1,1,6,(2) agree,No,No,No,"[""None of the above""]",0,1,3.76,None,,Meat-eater,,12.98,80,Male,Midwest,White,10,175000,53037,752,1,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,5,5,5,6,5,5.02,4.6,4.48,5.08,5.56,4.6,4.48,5.14,4.54,2.92,4.72,3.58,No,No,Yes,5,It's too fast.,5,2,6,6,5,1,3,3,6,6,3,3,3,6,6,6,6,3,6,3,2,5,6,5,5,21,21,71,64,35,61,41,43,58,21,57,58,19,38,5,5,5,4,7,1,No,Not sure,No,0,15,20,6,5,4.48,5,One with humans,Not very concerned,Not very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,3.84,Protestant,,Meat-eater,,11.03,65,Male,Northeast,White,10,137500,17013,753,0,0,0,0,0,1,0,0,0.2,3,bachelors,55_,100000_,1.004514387
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,5,5,6,4,5,4.54,5.08,4.12,4.06,4.78,4.06,1,1,1,1.06,5.5,1,No,Not sure,Yes,6,It's too fast.,3,4,5,5,6,4,6,6,4,7,3,5,5,5,7,7,1,1,1,2,1,2,4,4,4,25,26,28,25,25,29,28,25,32,33,28,33,26,51,4,2,7,1,7,1,Not sure,Not sure,No,0,3,5,5,5,1,1,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,4,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.48,None,,Other restrictions,,5497.88,69,Male,Northeast,White,10,175000,11724,754,1,1,0,0,0,0,1,0,0.2,5,bachelors,55_,100000_,1.004514387
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,3,3.1,3.28,3.28,2.5,3.1,2.26,2.56,4.42,3.58,3.16,3.46,2.92,Not sure,No,No,2,It's fine.,3,3,7,5,6,2,7,7,2,7,3,3,5,6,6,7,1,1,3,1,1,1,6,1,1,30,40,34,40,31,28,39,33,45,30,32,40,32,39,5,1,4,1,7,1,Not sure,Not sure,Not sure,20,20,30,5,3,2.32,4,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,7,6,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.16,Catholic,,Meat-eater,,18.97,58,Male,Midwest,White,7,175000,60171,755,0,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.163586134
(2) yes,(5) no,(5) no,(2) yes,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(3) probably yes,(4) probably no,(5) no,1,1,1,3,1,3.64,2.8,3.28,2.68,2.68,1,1.6,2.74,1,1.42,1.06,1.78,No,No,Not sure,6,It's too fast.,2,3,7,7,7,3,7,7,2,5,7,7,7,7,6,5,1,1,1,1,1,1,2,3,2,0,0,37,19,10,31,24,19,6,29,7,12,8,30,1,1,1,1,1,1,No,No,No,5,5,5,6,5,1.42,3,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,7,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,2,3.24,Protestant,,Meat-eater,,12.65,58,Male,Midwest,White,5,112500,54452,756,0,0,0,0,0,0,0,1,0,6,high,55_,100000_,1.082972865
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,3,3,5,3,3,4.24,4.78,4.18,3.52,4.54,3.4,3.22,4.84,3.52,3.28,4.36,4.54,No,No,Yes,5,It's too fast.,3,2,6,3,3,3,5,5,6,6,6,6,5,5,5,5,5,3,5,3,3,5,6,5,5,39,27,59,42,46,42,43,30,57,42,44,56,56,42,5,5,3,3,7,3,Not sure,Yes,No,0,8,3,5,6,1.78,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,7,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,2.96,Catholic,,Meat-eater,interesting,13.98,62,Male,Northeast,White,10,175000,7701,757,0,0,0,0,0,1,0,0,0.2,5,bachelors,55_,100000_,1.004514387
No opinion,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,No opinion,(3) probably yes,No opinion,(5) no,(5) no,No opinion,(5) no,(5) no,6,4,5,5,4,5.14,4.54,4.72,4.9,5.38,5.26,2.32,2.32,1.6,1.54,2.8,1.3,Yes,No,Yes,6,Not sure,5,5,5,6,5,3,5,5,3,7,6,6,6,3,7,7,1,1,1,1,2,1,4,4,1,0,0,15,1,0,14,9,1,19,1,1,55,2,0,1,1,1,1,3,1,Not sure,Not sure,Not sure,0,1000,0,6,3,2.44,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,2,3,5,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.04,Protestant,,Meat-eater,Thanks,12.42,65,Male,South,White,10,225000,30215,758,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,100000_,0.975430827
(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,2,1,1,1.18,1.24,1.54,1.3,1.18,1.24,1,1,1,1,4.18,1,No,No,Not sure,7,It's too fast.,2,6,7,6,7,2,6,6,6,7,6,6,6,7,7,7,2,2,6,1,5,1,2,2,4,0,0,51,50,100,0,0,0,50,55,0,0,100,100,1,1,1,1,1,1,Not sure,No,No,0,0,0,5,5,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,1,4.48,Catholic,,Meat-eater,,17.07,72,Male,South,White,10,112500,37310,759,0,0,0,0,0,0,0,1,0,6,bachelors,55_,100000_,0.975430827
(2) yes,(2) yes,(2) yes,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,6,6,6,6,5,5.8,4.78,5.02,3.7,5.26,3.46,5.8,5.68,4.66,5.32,6.46,5.62,No,Not sure,Yes,6,It's fine.,6,2,6,2,2,2,3,3,5,2,1,2,3,2,4,4,5,5,5,5,6,6,6,6,6,44,44,89,75,49,75,45,64,83,90,44,84,41,39,6,6,6,6,7,5,No,Yes,No,15,10,20,7,2,4.54,6,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,2.92,Catholic,,Meat-eater,,10.38,51,Male,Northeast,White,10,137500,10306,760,0,0,0,0,0,0,1,0,0.2,2,bachelors,35_54,100000_,1.02403722
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,3,4,4,4.24,3.76,3.7,2.98,2.32,1,2.92,2.92,1.78,1.78,2.26,2.38,No,Yes,Yes,6,It's too fast.,5,2,5,5,5,3,4,4,1,6,4,4,4,4,3,3,3,2,3,4,1,4,4,4,4,5,19,49,9,19,21,49,17,41,14,44,51,9,40,2,2,2,2,4,2,Yes,Not sure,Not sure,1,1,1,2,4,2.62,3,One with humans,Not very concerned,Not very likely,Strongly support,Somewhat oppose,2,2,4,2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,5,Catholic,,Meat-eater,,11.42,66,Male,Northeast,White,9,137500,14420,761,0,0,0,0,0,0,0,1,0,3,associates,55_,100000_,1.014779884
(2) yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,7,7,7,6,6,5.98,6.52,6.34,6.52,6.7,6.76,6.22,5.86,6.34,6.64,5.92,6.4,Yes,Yes,No,6,It's fine.,6,6,6,7,6,7,6,7,6,7,6,7,7,6,6,6,5,7,5,5,7,6,7,6,6,91,82,85,84,95,87,93,87,90,82,86,86,86,92,6,5,6,6,6,7,Yes,Yes,Yes,1,1,1,6,6,6.94,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,6,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,4.88,Catholic,,Other restrictions,It is very amazing and unique,5.07,32,Male,Northeast,White,10,175000,10001,762,0,1,1,1,1,1,1,0,1,2,bachelors,18_34,100000_,1.025319488
(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,3,3,5,5,6,2.86,2.8,2.98,3.22,3.1,2.44,4.84,5.2,5.02,3.16,5.2,2.8,No,No,Yes,6,It's fine.,5,3,5,3,5,6,3,3,3,6,3,3,3,3,3,3,5,5,6,7,5,7,7,7,7,68,62,69,33,35,63,47,66,30,42,32,75,30,55,7,7,7,7,7,3,No,Yes,No,10,20,15,7,5,6.04,7,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.88,Agnostic,,Meat-eater,,11.77,45,Male,Midwest,White,8,112500,65802,763,1,0,0,0,1,1,1,0,0.6,3,some_college,35_54,100000_,1.186200541
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,3.16,3.22,2.68,3.04,3.1,2.2,1.72,1.6,1.66,2.08,1.6,1.48,No,No,No,7,It's too fast.,2,5,2,7,7,1,5,6,3,6,3,6,6,7,7,7,1,1,1,1,1,1,1,1,1,3,8,66,32,65,32,21,61,19,27,19,35,60,59,1,1,1,1,1,1,No,No,No,7,0,75,2,2,1.72,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,2,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,24.37,71,Male,Midwest,White,8,112500,44070,764,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.163586134
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,1,4,4,2.26,2.5,2.26,1.9,2.26,1.3,2.2,5.14,2.62,2.26,2.08,1.42,No,No,No,1,It's too fast.,1,7,5,7,6,3,7,7,1,7,4,7,7,7,7,7,1,1,1,1,4,1,1,1,1,3,5,66,15,30,2,12,6,22,5,5,2,29,24,1,2,1,1,4,1,No,No,No,10,25,50,1,1,1.48,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,3,2,5,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,16.05,74,Male,South,White,10,175000,75561,765,0,0,0,0,0,0,0,1,0,7,bachelors,55_,100000_,0.975430827
(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,6,7,5,7,6,2.74,5.2,5.08,4.84,3.04,5.26,5.44,2.8,4.9,5.02,3.34,5.74,Yes,Yes,Yes,6,It's fine.,7,5,5,5,3,5,1,5,3,6,2,3,2,2,3,2,7,6,6,6,6,5,2,7,7,64,35,68,70,38,38,64,70,84,71,64,65,63,36,6,5,6,2,2,6,Yes,Yes,No,1,1,1,6,7,5.56,6,One with humans,Very concerned,Somewhat likely,Somewhat support,Strongly support,7,6,6,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,4.12,Catholic,,Meat-eater,Very good and unique,14.32,41,Male,Northeast,White,10,137500,10010,766,0,0,0,0,1,0,1,0,0.4,1,bachelors,35_54,100000_,1.02403722
(4) probably no,(4) probably no,(2) yes,(1) definitely yes,(4) probably no,(3) probably yes,(1) definitely yes,(2) yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,(5) no,(1) definitely yes,(5) no,(5) no,3,3,2,5,3,4.6,3.34,5.98,2.62,5.38,2.56,4,4.72,4,3.34,3.4,4.36,Not sure,Yes,Yes,6,It's too fast.,5,3,5,3,5,5,3,5,3,1,5,3,6,6,4,4,3,6,5,3,2,2,2,1,1,38,44,73,55,41,64,33,66,53,56,40,41,44,54,3,2,2,2,2,2,Not sure,Not sure,No,10,20,15,6,1,5.56,5,One without humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,2,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,1,1,Catholic,,Meat-eater,,64.27,19,Male,South,Asian,8,137500,78628,767,0,0,0,0,1,0,1,0,0.4,3,some_college,18_34,100000_,1.22230534
(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(1) definitely yes,(2) yes,(5) no,(6) definitely no,(1) definitely yes,(3) probably yes,(1) definitely yes,(3) probably yes,(6) definitely no,(4) probably no,(4) probably no,5,5,5,6,6,3.22,4.9,5.5,1.96,5.68,3.58,4.72,6.04,5.5,4.6,5.5,5.62,No,Not sure,No,1,It's fine.,5,2,2,2,2,3,2,2,5,5,6,6,6,3,3,3,5,3,5,5,5,6,6,5,5,5,5,71,63,3,42,50,6,31,12,50,70,5,3,6,5,6,3,6,2,No,Yes,No,25,10,20,7,6,2.92,5,One with humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.36,Atheist,,Meat-eater,,15.62,34,Male,Midwest,White,10,112500,46725,768,1,0,0,0,1,1,1,0,0.6,3,bachelors,18_34,100000_,0.963916406
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,2,3,3,2,5,4.3,3.76,3.04,3.04,2.2,2.5,2.5,4.06,2.5,2.02,2.5,2.98,Not sure,No,Yes,6,Not sure,2,5,5,6,6,6,6,6,6,6,6,6,6,5,5,2,3,2,5,2,2,3,5,5,5,46,39,67,56,54,53,67,40,40,42,45,69,64,63,3,5,3,3,6,2,No,Not sure,Not sure,2035,1,2060,5,3,2.02,2,One with humans,Not very concerned,Somewhat likely,Strongly support,Somewhat support,5,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,1,3.52,Other,Mormon,Meat-eater,,32.32,76,Male,South,Indigenous,10,112500,77713,769,0,0,0,0,0,0,0,1,0,6,bachelors,55_,100000_,0.356738053
(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(6) definitely no,(1) definitely yes,(5) no,(1) definitely yes,(3) probably yes,(2) yes,(1) definitely yes,7,5,7,7,7,5.32,5.98,6.4,5.74,5.74,6.4,5.74,6.58,5.98,6.28,6.1,5.68,Yes,Yes,Yes,7,It's fine.,7,7,6,7,7,6,7,5,6,7,6,7,6,7,7,6,6,7,6,6,6,7,7,7,7,89,83,78,90,82,78,90,92,82,76,85,85,81,74,6,7,5,7,6,7,Yes,Yes,Yes,5,8,7,7,6,5.74,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",4,5,1.68,Catholic,,Meat-eater,Awesome,7.27,36,Male,West,White,10,137500,90201,770,0,0,1,1,1,1,0,0,0.8,1,bachelors,35_54,100000_,0.97798078
(3) probably yes,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,2,2,3,5,3,3.16,2.2,3.46,2.14,4.24,1.06,2.56,2.38,2.68,2.74,2.38,2.86,No,No,No,1,It's too fast.,5,5,7,7,7,1,6,7,3,6,6,6,6,1,1,7,1,1,1,1,1,1,4,4,1,23,22,58,72,19,74,72,25,24,24,72,18,1,24,1,1,1,1,5,1,No,Not sure,No,0,3,2,7,5,1.06,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,5,5,2,5,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Protestant,,Meat-eater,,17.08,75,Male,South,White,8,112500,33625,771,0,0,0,0,0,1,1,0,0.4,3,some_college,55_,100000_,1.201873313
(5) no,(1) definitely yes,(2) yes,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,6,4,7,7,7,4.78,5.38,5.2,2.74,7,1,3.28,7,3.16,5.08,7,3.58,Yes,Yes,No,1,It's fine.,7,1,7,1,1,1,1,1,1,7,1,1,4,1,1,2,5,3,7,7,1,4,1,1,1,23,16,100,28,82,72,22,14,11,67,84,65,0,72,1,1,1,1,1,7,No,No,No,4,4,8,3,1,7,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Strongly oppose,7,7,7,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.68,Atheist,,Meat-eater,,7.87,25,Male,Northeast,White,5,52500,17603,772,1,0,0,0,1,0,1,0,0.4,1,high,18_34,50000_74999,1.184386174
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,3.94,3.94,3.94,3.88,4.06,2.56,3.82,3.46,3.7,3.64,3.22,4.12,Not sure,No,Not sure,4,It's too fast.,2,5,7,4,6,5,5,4,1,4,4,5,5,4,5,4,3,3,4,4,1,4,4,4,4,5,9,30,35,67,49,13,50,8,22,18,44,94,85,4,4,4,3,4,4,No,No,No,1,5,2,1,3,3.04,4,One with humans,Somewhat concerned,Not sure,Somewhat support,Not sure,6,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.68,Protestant,,Meat-eater,,27.12,54,Female,Northeast,White,5,62500,16105,773,0,0,0,0,0,0,0,1,0,6,high,35_54,50000_74999,1.02771914
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,6,6,5,5,5,5.62,5.74,5.14,5.62,4.72,5.2,6.28,5.14,6.04,6.1,6.16,5.32,Yes,Yes,Yes,6,It's too fast.,6,3,6,2,3,6,3,3,6,6,3,3,3,2,3,2,5,6,2,5,5,5,6,6,6,75,81,84,84,78,86,77,81,72,70,78,76,80,80,5,5,6,5,3,6,No,Yes,No,5,10,5,6,5,5.2,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,5,2.08,Catholic,,Meat-eater,"it is an interesting survey, we should care more about the policy for AI",31.33,32,Male,South,White,10,67500,70517,774,0,0,0,0,1,1,1,0,0.6,2,bachelors,18_34,50000_74999,1.002887898
(4) probably no,(4) probably no,(3) probably yes,(2) yes,(4) probably no,(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(4) probably no,(1) definitely yes,(5) no,(5) no,(4) probably no,(2) yes,5,6,5,5,6,6.04,6.64,5.5,5.56,2.86,3.46,5.74,2.92,5.62,3.52,5.68,5.74,Not sure,No,No,6,It's too fast.,3,5,6,6,6,3,5,6,6,6,6,5,6,6,3,5,5,3,5,3,7,5,6,5,5,28,16,32,69,34,34,39,42,38,31,38,24,39,33,3,6,3,5,5,5,No,No,No,30,30,20,5,5,3.16,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,7,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,3.6,Catholic,,Meat-eater,Best regards,28.47,38,Male,West,White,10,137500,90006,775,0,0,0,0,0,1,1,0,0.4,5,bachelors,35_54,100000_,0.97798078
(2) yes,(1) definitely yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,7,6,6,7,6,5.44,5.44,4.78,5.26,7,5.2,5.26,5.44,4.78,5.14,5.32,6.7,Yes,Yes,Yes,5,It's fine.,6,6,7,7,6,6,6,7,5,6,5,6,7,6,7,6,6,7,7,7,6,6,6,7,6,82,70,92,72,81,78,83,75,80,64,74,94,82,73,6,7,6,6,6,7,Yes,Yes,Yes,5,5,2,7,5,4.96,6,One with humans,Not very concerned,Somewhat likely,Strongly support,Somewhat support,6,6,7,6,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",1,2,3,Muslim,,Other restrictions,Thanks,8.35,37,Female,South,White,10,137500,32905,776,0,1,0,0,0,1,0,0,0.2,2,bachelors,35_54,100000_,0.863934154
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(5) no,(5) no,6,7,7,7,6,6.94,6.94,6.94,5.86,6.94,5.44,6.28,6.94,6.94,6.34,6.94,6.34,Yes,Not sure,No,2,It's too slow.,7,1,7,1,1,7,3,5,6,7,1,1,5,1,1,3,7,1,3,7,1,7,7,7,5,5,0,94,99,7,98,9,89,2,76,1,99,2,0,7,5,7,1,7,3,No,Not sure,Not sure,5,15,15,6,5,5.62,5,One with humans,Not very concerned,Not very likely,Somewhat oppose,Strongly support,7,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,2.96,Catholic,,Other restrictions,I enjoyed this survey very much !!  Thanks !!,21.95,58,Female,South,White,7,77500,77036,777,0,1,0,0,0,0,0,1,0,1,some_college,55_,75000_99999,1.040535998
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,5,5,5,5,5,5.38,4.36,3.7,3.7,4.42,2.14,5.02,4,5.08,4.96,5.2,5.08,Not sure,No,Yes,5,Not sure,5,1,6,5,5,3,5,3,3,6,3,5,6,7,6,7,1,1,3,2,3,2,6,5,5,37,37,91,63,33,55,54,34,40,32,12,59,22,35,5,5,6,1,3,1,No,Not sure,No,40,100,40,3,5,4.18,3,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,17.53,71,Male,South,White,10,72500,27519,778,0,0,0,0,0,0,0,1,0,3,bachelors,55_,50000_74999,0.982537964
(5) no,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(5) no,(3) probably yes,6,7,6,6,6,4.3,4.48,3.64,5.2,5.68,5.08,4.48,5.92,3.4,4.24,5.44,3.22,Not sure,Yes,No,5,It's fine.,5,2,7,6,5,3,5,3,7,6,3,3,5,3,2,6,5,1,6,3,3,3,5,5,5,44,32,83,82,57,57,58,43,75,61,64,55,53,77,5,1,3,3,5,5,No,Not sure,Not sure,9,15,20,5,3,3.34,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,6,5,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",4,0,2.68,Protestant,,Meat-eater,,13.95,53,Female,Northeast,White,10,62500,1701,779,0,0,0,0,0,0,1,1,0.2,3,bachelors,35_54,50000_74999,0.896175757
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,3,5,4.42,4.9,4.96,4.6,5.44,4.48,4.6,4.72,4.66,5.02,5.02,4.6,Not sure,Not sure,Not sure,5,It's fine.,6,6,5,5,6,5,5,2,2,6,3,5,5,5,3,5,3,3,5,6,6,6,6,6,6,62,66,60,67,65,67,61,56,56,60,63,59,61,65,5,5,3,5,5,5,Not sure,Not sure,Not sure,1,2,3,5,5,5.02,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,4,4,5,4,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,Catholic,,Vegetarian,,7.88,67,Male,Midwest,White,10,67500,48185,780,0,1,0,0,0,0,0,1,0,2,bachelors,55_,50000_74999,0.951237986
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,5,5,5,5,5,4.78,5.38,4.54,4.42,4.72,2.44,4.66,5.02,4.9,5.02,5.62,5.08,No,Not sure,Yes,6,Not sure,5,5,6,5,5,5,3,7,5,7,3,5,5,6,5,6,2,1,5,5,3,2,6,5,6,0,0,21,0,18,70,0,15,20,36,0,61,63,46,3,1,5,3,7,1,No,Not sure,No,3,5,3,3,3,1.72,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.2,None,,Meat-eater,,14.53,47,Female,South,White,5,112500,37129,781,1,0,0,0,0,0,1,0,0.2,3,high,35_54,100000_,0.990745017
(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(5) no,(6) definitely no,(5) no,5,5,5,6,5,4.9,5.02,4.78,4,5.62,4,4.84,5.14,4,3.34,5.26,4.9,No,No,Yes,3,It's fine.,6,1,5,2,2,5,2,2,3,7,1,1,3,5,5,3,6,3,6,6,5,6,7,6,6,26,25,71,59,29,55,59,44,49,60,61,60,26,25,6,5,3,3,7,3,No,Yes,No,0,0,0,7,5,3.46,3,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,5,1.28,Jewish,,Meat-eater,very interesting survey. AI is very interesting morally and ethically. Science will continue to move forward. Always has and always will.,39.67,63,Female,Northeast,White,10,82500,19403,782,0,0,0,0,1,1,1,0,0.6,2,bachelors,55_,75000_99999,0.86967018
(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,4,5,3,4,5,3.34,3.64,3.46,2.08,3.82,4.6,1.48,3.76,1.96,1.66,3.22,2.14,No,Yes,No,7,It's too fast.,5,4,3,7,7,1,7,6,7,7,4,5,6,6,6,6,1,1,1,1,1,1,3,1,1,24,32,56,60,30,45,47,11,8,34,43,54,14,23,1,1,1,1,2,1,No,Not sure,No,0,30,15,1,3,1,1,One with humans,Not very concerned,Not very likely,Strongly support,Strongly support,5,3,7,6,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,0,2.2,Catholic,,Meat-eater,,13.47,71,Female,Midwest,White,10,67500,67204,783,0,0,0,0,1,0,0,0,0.2,3,bachelors,55_,50000_74999,0.826444646
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,5,2.74,2.98,3.46,2.02,2.02,1.24,3.1,4,3.1,2.5,5.02,2.5,No,No,Not sure,3,It's too fast.,3,3,6,6,6,3,7,7,6,6,5,5,5,7,7,7,3,1,3,2,1,2,3,5,2,0,99,40,22,0,30,0,0,14,25,0,66,24,0,3,2,2,2,2,2,No,Not sure,No,8,10,10,6,2,1,1,One without humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.8,Other,Pagan,Meat-eater,,15.4,62,Female,South,White,10,77500,30458,784,0,0,0,0,0,0,1,0,0.2,5,bachelors,55_,75000_99999,0.844490744
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.06,1.18,1.24,1.18,1.3,1.12,1.36,1.24,1.42,1.18,1.24,1.24,No,No,Not sure,4,It's too fast.,7,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,3,4,4,3,4,4,4,4,4,5,3,5,2,3,1,1,1,1,1,1,Not sure,Not sure,Not sure,0,0,0,3,3,1.3,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,4,5,7,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.6,Catholic,,Meat-eater,,53.65,31,Female,South,White,8,67500,75227,785,0,0,0,0,0,0,0,1,0,1,some_college,18_34,50000_74999,1.073591816
(5) no,(6) definitely no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,1,2,2,5,1,2.02,2.26,2.14,1.54,1,1.3,1.66,1.96,1.66,1.42,1.36,1.84,No,No,No,5,Not sure,1,7,7,7,7,7,7,1,7,7,7,7,7,7,7,7,2,1,2,1,1,1,5,3,3,31,23,25,27,9,31,22,24,29,25,24,26,24,27,1,1,2,1,3,1,Not sure,Not sure,Not sure,1,1,1,5,3,1.42,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,5,5,5,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,0,3.48,None,,Meat-eater,,10.77,57,Male,South,White,6,52500,77489,786,1,0,0,0,1,0,0,0,0.2,7,high,55_,50000_74999,1.126757852
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(1) definitely yes,(4) probably no,(6) definitely no,(4) probably no,6,4,5,5,4,7,7,6.88,1.18,7,1,3.82,5.02,4.24,4.3,4.96,6.1,No,Not sure,Not sure,4,It's fine.,2,5,5,2,1,7,3,3,2,3,1,3,3,3,3,3,5,5,5,3,6,5,7,3,5,28,12,100,24,33,75,68,18,61,68,83,74,37,25,5,5,7,4,7,1,Not sure,Yes,Not sure,0,0,0,7,3,5.44,5,One with humans,Not very concerned,Very likely,Not sure,Not sure,7,6,7,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,3,4.24,Protestant,,Meat-eater,,16.07,36,Female,Midwest,White,5,72500,46350,787,0,0,0,0,1,1,0,0,0.4,6,high,35_54,50000_74999,0.966172351
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,2,2,5,3,2,3.64,1.96,2.26,2.14,3.16,1.6,1.24,1.6,1.42,1.42,1.18,1.6,No,No,Yes,5,It's too fast.,5,5,6,6,7,1,7,7,5,7,7,7,6,6,6,6,1,1,1,1,2,1,1,1,1,9,17,53,60,35,15,21,24,29,33,14,21,25,25,1,1,1,1,1,1,Not sure,Yes,Not sure,50,50,50,6,3,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,2,3,1,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4,Catholic,,Meat-eater,Na,8,42,Female,Northeast,White,8,112500,7424,788,0,0,0,0,0,0,1,0,0.2,3,some_college,35_54,100000_,1.096232172
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,1,2,3,5,4,3.82,2.32,4.12,4.3,5.62,2.92,1.12,2.98,1.06,1.06,1.24,1.72,No,No,Yes,3,It's too fast.,3,3,7,7,7,1,5,6,5,7,6,7,7,6,6,6,1,1,1,6,1,1,2,1,1,5,5,24,15,2,4,24,2,28,10,4,46,28,3,2,2,2,1,1,1,Not sure,Yes,No,15,15,5,7,5,1.12,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Somewhat support,6,2,6,5,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,3.64,Agnostic,,Meat-eater,,13.87,80,Female,South,White,8,112500,29466,789,1,0,0,0,1,0,0,0,0.2,5,some_college,55_,100000_,1.044199012
(5) no,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,No opinion,(1) definitely yes,(4) probably no,(5) no,(3) probably yes,(3) probably yes,No opinion,No opinion,(6) definitely no,No opinion,(4) probably no,5,6,4,5,4,3.04,3.76,3.88,2.38,5.08,1.18,2.14,4.84,3.82,1.18,2.8,3.76,Not sure,No,No,5,It's too fast.,4,4,6,5,5,3,5,5,3,7,4,5,6,4,6,7,2,1,4,4,1,1,1,2,1,1,1,87,15,16,52,27,11,51,64,28,52,27,21,4,4,1,1,4,1,No,No,No,10,20,25,6,5,2.44,2,One with humans,Not sure,Somewhat likely,Not sure,Not sure,6,5,3,2,(2) agree,No,No,No,"[""None of the above""]",0,0,4.36,Protestant,,Meat-eater,,14.5,56,Female,South,Indigenous,2,57500,76180,790,0,0,0,0,0,0,0,1,0,4,less_than_high,55_,50000_74999,0.367306033
(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,1,1,3,1,7,7,1,1,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,1,7,2,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,7,1,1,0,0,100,100,100,0,0,0,97,0,0,0,0,100,1,1,1,1,1,1,Yes,Yes,No,5,1,1,5,1,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,Yes,Yes,"[""None of the above""]",0,2,3,Muslim,,Meat-eater,,13.18,20,Male,South,White,5,225000,20068,791,0,0,0,0,0,0,0,1,0,7,high,18_34,100000_,1.14177566
(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(5) no,(1) definitely yes,(1) definitely yes,(2) yes,(4) probably no,(3) probably yes,(4) probably no,2,5,3,6,5,1.12,1.18,1.24,1,1.06,1,1,5.5,1,4.66,5.14,1,No,No,Yes,2,It's too fast.,2,6,6,7,7,1,6,6,6,4,6,6,6,7,7,7,1,1,7,1,1,2,1,1,1,0,0,100,0,100,0,0,100,97,0,0,0,100,100,1,1,1,1,3,2,No,Yes,Not sure,0,0,0,1,5,1,1,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,5,6,3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.56,Protestant,,Meat-eater,Very important survey. More people need to be aware of the possible outcomes when mankind plays God. I pray for the future of our world and race.,22.65,40,Male,West,White,8,57500,81144,792,0,0,0,0,1,0,1,0,0.4,6,some_college,35_54,50000_74999,1.213795153
(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,6,6,6,6,6,5.26,5.32,5.62,5.62,6.1,5.86,5.98,3.28,6.46,4.6,6.34,5.32,Yes,Yes,Yes,7,It's fine.,7,5,7,1,1,7,1,1,5,6,3,1,5,1,1,1,6,7,7,7,5,7,7,7,7,73,19,91,75,89,81,92,78,81,74,91,91,87,62,7,7,7,5,7,5,Yes,Yes,Yes,6,8,5,7,5,5.44,7,One with humans,Not very concerned,Very likely,Strongly oppose,Strongly oppose,7,7,7,6,(2) agree,Yes,Yes,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,3.04,Catholic,,Meat-eater,Very good,13,43,Male,South,White,10,97500,75228,793,0,0,0,0,0,1,1,0,0.4,1,bachelors,35_54,75000_99999,0.990900137
(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(4) probably no,(2) yes,(2) yes,(3) probably yes,(4) probably no,(4) probably no,5,6,5,6,5,4.18,3.94,3.82,4.48,5.14,5.08,4.66,2.86,3.64,2.56,4.78,3.94,Yes,Not sure,Yes,5,It's too fast.,5,3,6,3,3,5,3,3,5,6,3,3,3,5,3,6,5,3,5,5,3,3,5,3,5,25,28,27,28,22,65,26,24,28,34,49,66,26,35,5,3,5,3,5,3,No,No,No,4,20,10,5,3,4.42,5,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,5,5,5,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,2.52,Catholic,,Vegetarian,,23.23,37,Male,Northeast,White,10,97500,14643,794,0,1,0,0,0,0,1,0,0.2,3,bachelors,35_54,75000_99999,1.020444933
(4) probably no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,1,4,3,3,1,3.1,5.14,2.98,1.06,5.32,1,1,1.78,1.84,1,2.68,2.44,No,No,No,1,It's fine.,1,7,1,1,1,7,1,1,1,1,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,Yes,No,4,2,8,7,1,1.12,1,One without humans,Not at all concerned,Very likely,Strongly oppose,Somewhat support,1,1,1,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,1.04,Other,I believe that I believe I don't practice any religion,Meat-eater,I hope one day AI destroys the human race we suck,14.13,47,Male,South,White,3,67500,31088,795,0,0,0,0,0,0,0,1,0,7,less_than_high,35_54,50000_74999,1.178447111
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,6,5,6,6,5,6.58,5.68,5.14,6.52,7,6.82,4.06,3.58,3.46,2.92,2.68,4.06,Yes,Yes,Not sure,7,It's fine.,7,1,5,7,7,1,7,7,6,4,1,4,4,5,6,6,4,3,4,4,3,4,7,7,7,28,22,82,72,50,74,63,81,66,79,73,62,74,66,5,4,4,4,5,5,Not sure,Not sure,No,10,20,25,7,6,2.32,3,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,None,,Meat-eater,,19.65,59,Female,Midwest,White,5,52500,45013,796,1,0,0,0,0,0,0,1,0,1,high,55_,50000_74999,0.947752687
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,2,2,2,4,4,2.8,3.22,3.22,4,1.12,1.06,1,1,1,1.06,1,No,No,Not sure,3,It's too fast.,5,2,3,5,3,5,4,5,2,5,5,5,6,3,3,2,2,1,3,2,1,1,4,2,2,24,16,34,33,25,38,0,15,19,21,0,9,26,31,2,2,4,2,4,1,No,No,No,0,5,0,1,1,3.04,3,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,2,2,3,2,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,12.37,75,Male,Northeast,White,10,67500,17057,797,0,0,0,0,0,0,0,1,0,3,bachelors,55_,50000_74999,1.011833432
(5) no,(4) probably no,(4) probably no,(3) probably yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(3) probably yes,(5) no,(1) definitely yes,(2) yes,(4) probably no,(3) probably yes,(4) probably no,5,5,5,5,4,4,4.12,3.82,4,5.5,3.94,4.06,4.18,3.7,3.04,4.72,4.12,Not sure,Not sure,Not sure,5,It's fine.,4,2,6,3,3,2,3,3,2,6,2,4,4,4,4,4,6,1,6,5,1,4,4,4,4,40,33,67,67,33,49,51,34,55,31,34,45,43,38,4,4,4,4,4,2,Not sure,Yes,No,25,80,50,6,5,4,3,One with humans,Not very concerned,Not sure,Not sure,Not sure,6,5,7,7,(2) agree,No,No,No,"[""None of the above""]",0,2,2.8,Protestant,,Meat-eater,Thought-provoking survey,12.3,77,Female,South,White,10,82500,30606,798,0,0,0,0,0,0,0,1,0,4,bachelors,55_,75000_99999,0.844490744
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,3,2,2,2,3,5.08,5.26,5.2,2.8,5.62,2.92,2.62,2.62,2.5,2.86,2.56,2.5,Not sure,Not sure,Yes,7,It's fine.,7,5,2,7,7,1,7,7,7,3,3,7,7,6,7,7,1,1,6,6,2,2,7,7,7,5,15,16,22,12,13,23,71,9,13,24,15,5,15,2,1,1,1,6,1,No,No,No,5,5,5,3,7,4.96,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",2,3,3.56,Catholic,,Meat-eater,,11.9,46,Female,South,White,5,77500,36541,799,0,0,0,0,0,0,0,1,0,1,high,35_54,75000_99999,0.987269517
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Not sure,4,It's too fast.,3,6,6,7,7,1,7,6,4,7,6,7,7,7,7,7,1,1,1,1,4,4,4,1,1,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,1,1,1,4,4,No,Not sure,No,0,0,0,5,5,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,4,4,1,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.28,None,,Meat-eater,,11.63,63,Male,South,White,10,87500,75220,800,1,0,0,0,0,0,0,1,0,5,bachelors,55_,75000_99999,0.972009049
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,5,6,5,6,5.8,5.44,5.32,5.62,6.04,5.92,4.54,6.04,4.72,4.72,5.5,5.8,Yes,Yes,Yes,6,It's fine.,5,2,5,2,2,6,2,2,2,5,1,3,3,3,3,3,5,3,6,3,1,3,5,5,6,62,40,65,60,66,64,70,60,70,65,55,70,55,60,5,5,7,5,7,3,Not sure,Yes,Not sure,0,0,0,1,2,4.96,5,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,3,3,2,(2) agree,No,No,No,"[""None of the above""]",0,1,5,Protestant,,Meat-eater,,22.47,69,Male,Northeast,White,5,92500,17847,801,0,0,0,0,0,0,0,1,0,3,high,55_,75000_99999,1.147919006
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(6) definitely no,No opinion,(4) probably no,(2) yes,(5) no,(6) definitely no,(5) no,6,6,5,7,3,5.08,4.96,4.36,5.08,3.4,2.86,2.8,1.54,2.62,2.02,4.48,4.78,Not sure,Yes,Not sure,5,It's fine.,6,2,5,3,5,4,7,6,3,6,7,7,7,6,6,6,7,2,5,5,3,3,3,1,2,14,0,100,77,42,56,69,33,0,100,77,83,42,0,2,2,2,2,2,1,No,Not sure,No,0,3,2,2,3,1,1,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,3,2,6,6,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,3.24,Catholic,,Meat-eater,,9.38,23,Male,South,White,9,72500,77001,802,0,0,0,0,1,1,1,0,0.6,2,associates,18_34,50000_74999,1.013136773
(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,Yes,No,No,1,It's too fast.,1,1,4,7,4,7,7,7,1,4,1,7,7,7,7,7,1,1,1,1,2,4,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,4,4,1,Yes,Not sure,Not sure,1,1,1,1,1,1,1,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,6,5,6,3,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Pescatarian,,19.47,64,Female,South,White,8,112500,23188,803,0,1,0,0,0,0,0,1,0,7,some_college,55_,100000_,1.044199012
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,2,2,2,2,4,3.7,2.62,3.64,2.74,3.82,1.06,2.26,3.16,2.26,3.04,2.98,3.04,No,Yes,Yes,7,Not sure,5,7,1,6,6,2,4,4,4,5,5,6,6,5,2,4,2,2,2,2,2,2,4,4,4,35,36,62,32,65,24,33,68,35,31,36,33,65,71,2,2,2,2,5,1,Not sure,Not sure,Not sure,1,1,0,2,5,2.08,5,One without humans,Somewhat concerned,Very likely,Strongly oppose,Somewhat support,6,6,6,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Protestant,,Meat-eater,,23.43,49,Female,South,White,3,97500,37013,804,0,0,0,0,0,0,0,1,0,3,less_than_high,35_54,75000_99999,1.012874529
(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(2) yes,7,6,6,7,6,6.1,6.22,5.92,6.22,6.1,5.38,5.5,5.26,5.44,5.8,5.98,5.92,Yes,Yes,Yes,6,It's too slow.,6,7,7,7,6,6,7,6,6,7,6,7,7,6,7,6,7,7,5,7,7,6,7,6,5,77,82,84,89,75,83,83,75,79,79,96,82,83,83,7,6,6,7,6,7,Yes,Yes,Yes,3,4,2,6,7,5.8,6,One without humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,7,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans""]",2,1,4.64,Catholic,,Meat-eater,It's very good,4.72,33,Male,Northeast,White,10,112500,4401,805,0,0,1,0,0,0,0,0,0.2,2,bachelors,18_34,100000_,1.025319488
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,5,5,4,2.5,2.2,2.44,2.44,2.2,2.5,3.04,2.98,2.56,2.8,2.8,2.98,Not sure,Not sure,Not sure,6,Not sure,4,2,6,4,4,4,6,6,5,4,4,5,6,4,4,4,4,4,4,4,4,4,4,4,4,38,46,49,40,40,44,34,38,39,37,43,44,42,40,4,4,6,4,4,4,Not sure,Not sure,Yes,0,0,0,2,2,3.76,5,One with humans,Somewhat concerned,Not at all likely,Somewhat support,Not sure,6,6,6,7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,0,2.96,Protestant,,Meat-eater,,24.85,83,Female,South,White,7,57500,76013,806,0,0,0,0,0,0,0,1,0,4,some_college,55_,50000_74999,1.051807205
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,2.98,2.92,3.04,2.98,3.04,2.92,1,1.18,1,1,1,1,Not sure,Not sure,Yes,5,Not sure,5,4,3,3,3,3,4,4,4,1,5,5,5,5,6,5,1,1,2,2,1,2,2,2,2,0,0,13,0,2,5,0,0,0,0,0,0,4,6,2,2,4,2,2,2,Not sure,No,Not sure,3,3,3,3,3,1.06,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,2,4,3,(2) agree,No,Yes,Yes,"[""None of the above""]",0,0,3.92,None,,Meat-eater,,40.78,52,Female,South,White,3,62500,24534,807,1,0,0,0,0,0,0,1,0,3,less_than_high,35_54,50000_74999,1.023846104
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,3,5,5,6,4,5.02,5.38,5.5,2.32,5.02,5.14,5.86,6.76,5.92,5.44,6.22,5.56,Not sure,Not sure,No,5,It's too fast.,6,2,7,2,5,6,2,5,5,6,1,2,3,5,2,2,5,5,7,5,1,5,6,5,6,63,34,39,81,65,73,62,38,81,32,70,69,60,63,5,6,5,5,3,3,Not sure,Yes,Not sure,5,5,8,5,3,6.4,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,6,(2) agree,Yes,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.32,Protestant,,Meat-eater,,19.17,56,Male,Northeast,White,3,77500,10312,808,0,0,0,0,0,0,1,0,0.2,2,less_than_high,55_,75000_99999,1.177690491
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,1,1,1,1,4,1.18,1.48,1.84,1.18,1.18,1.18,1.06,1.18,1.12,1.12,1.18,1.06,No,No,Yes,1,Not sure,1,7,7,7,7,1,7,7,1,4,7,7,7,7,7,7,1,1,5,1,1,1,1,1,1,0,0,0,0,3,0,0,2,2,1,0,0,0,3,1,1,1,1,1,1,Not sure,No,No,1,1,1,6,5,1.12,1,One with humans,Very concerned,Very likely,Strongly oppose,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Protestant,Na,Meat-eater,,10.33,30,Female,South,White,7,225000,42101,809,0,0,0,0,0,0,0,1,0,7,some_college,18_34,100000_,1.065826045
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,1,1,1,1,1,2.98,2.26,3.22,3.16,3.64,1.9,5.5,5.62,5.56,2.68,5.56,3.04,Yes,Yes,Not sure,4,Not sure,6,1,5,4,4,4,4,3,4,2,2,4,4,2,4,4,4,4,4,4,4,4,2,3,5,28,33,72,65,34,39,39,36,38,69,27,34,24,30,4,4,4,1,5,1,Not sure,No,No,1,1,0,6,2,2.86,4,One with humans,Not at all concerned,Not very likely,Not sure,Not sure,6,7,4,6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.12,Undisclosed,,Meat-eater,,18.75,52,Male,Northeast,White,5,62500,7740,810,1,0,0,0,0,0,0,1,0,2,high,35_54,50000_74999,1.182904977
(5) no,(5) no,(4) probably no,(2) yes,(4) probably no,(2) yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,7,6,6,6,7,7,7,7,7,7,7,7,7,7,7,7,7,Not sure,Yes,Yes,6,It's too fast.,7,5,6,7,7,2,5,6,7,6,5,6,6,7,7,7,5,6,6,7,7,7,7,7,7,48,67,69,65,79,36,100,100,100,22,80,71,68,60,7,7,7,7,7,7,Not sure,Yes,No,0,0,0,2,5,7,7,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Somewhat oppose,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",4,4,2.76,Protestant,,Meat-eater,,7.05,32,Female,South,White,3,137500,30268,811,0,0,0,0,1,0,0,0,0.2,1,less_than_high,18_34,100000_,1.017712921
(5) no,(5) no,(5) no,(3) probably yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(5) no,5,6,3,3,5,4.12,5.14,6.28,1.96,4.24,3.46,5.5,6.7,6.16,3.16,4.3,2.14,No,Not sure,Not sure,5,It's too fast.,3,5,5,5,5,3,6,6,5,6,6,6,6,4,7,6,1,1,5,2,2,2,6,2,1,27,16,57,56,8,48,23,18,54,29,20,15,77,14,3,2,5,5,5,2,No,No,No,7,25,30,2,2,1.36,1,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,5,3,2,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,0,4.32,Protestant,,Vegetarian,,15.17,18,Female,West,Asian,5,82500,92011,812,0,1,0,0,1,0,1,0,0.4,5,high,18_34,75000_99999,0.968660136
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1.36,1.24,1.24,1.24,1.3,1.12,1.3,1.18,1.18,1.24,1.3,1.24,No,No,No,5,It's too fast.,3,5,4,7,7,2,6,6,1,4,6,7,7,7,7,7,4,1,5,4,4,4,6,2,6,4,1,0,2,0,0,1,1,0,0,1,2,1,1,4,1,5,3,6,5,No,No,No,0,0,0,1,2,1.12,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,[],0,0,5,Other,Christian,Meat-eater,,8.93,31,Female,Midwest,White,2,112500,57052,813,0,0,0,0,0,0,0,0,0,5,less_than_high,18_34,100000_,0.985292402
(4) probably no,(4) probably no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(4) probably no,3,3,3,3,4,4.36,4.18,4.3,3.4,4.18,1.6,4.3,4.84,4,5.5,5.02,4.24,No,No,Yes,7,Not sure,3,2,5,5,2,5,5,5,5,5,3,5,5,3,3,5,6,5,7,6,6,6,6,6,5,70,26,48,50,42,50,40,50,48,55,45,74,34,53,7,5,7,7,7,7,Yes,Yes,Not sure,5,2,5,4,5,5.08,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.6,None,,Meat-eater,,18.55,33,Female,Northeast,White,4,57500,17057,814,1,0,0,0,0,0,1,0,0.2,5,less_than_high,18_34,50000_74999,1.055693474
(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,5,5,4,5.32,4.9,2.92,2.14,5.74,1.18,3.82,3.22,3.52,3.46,4.24,2.8,Not sure,Not sure,No,2,Not sure,3,2,1,5,5,5,7,7,3,5,5,5,5,3,3,3,3,1,5,1,1,3,7,3,5,36,14,76,58,25,63,38,48,57,39,25,71,30,38,6,3,7,5,6,1,Not sure,Not sure,Not sure,10,5,7,6,7,2.74,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,0,2.76,Agnostic,,Meat-eater,No thank you.,8.12,36,Female,Northeast,White,3,57500,15363,815,1,0,0,0,0,0,0,1,0,5,less_than_high,35_54,50000_74999,1.05437322
(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,2,2,2,5.02,4.6,4.42,3.22,4.84,3.76,3.34,3.22,3.4,3.34,3.46,3.46,No,No,Yes,6,It's too fast.,5,3,3,7,7,1,6,6,1,7,3,5,5,5,5,6,3,3,5,2,1,2,3,3,3,37,35,39,35,30,34,37,38,36,37,31,34,37,33,2,3,3,2,3,2,Not sure,Not sure,Not sure,1,1,1,1,1,3.28,2,One with humans,Very concerned,It is already more intelligent than people,Somewhat oppose,Somewhat oppose,5,5,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,2.72,Catholic,,Meat-eater,,6.77,73,Female,Northeast,White,5,62500,1867,816,0,0,0,0,0,0,0,1,0,3,high,55_,50000_74999,1.008126113
(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,6,6,6,7,6,6.04,5.92,5.98,6.4,6.04,5.5,6.22,5.92,6.1,6.4,5.86,5.86,Yes,Yes,Yes,6,It's too fast.,6,6,7,6,7,6,7,6,6,6,6,6,7,6,6,7,7,6,6,7,7,6,6,6,7,89,85,67,85,84,89,88,84,81,87,75,71,82,79,6,6,7,6,7,7,Yes,Yes,Yes,5,5,5,6,7,6.16,6,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,5,1.2,Muslim,,Meat-eater,I really like it very much,6.03,36,Male,West,White,5,175000,80202,817,0,0,1,0,1,0,0,0,0.4,2,high,35_54,100000_,1.121531752
(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,5,1,1,2,4.3,3.22,3.7,3.76,5.56,3.22,1.48,4.6,1.24,1.54,2.08,1.18,No,No,Yes,5,It's too fast.,1,5,5,6,6,2,6,6,5,3,3,6,7,7,7,7,2,1,1,2,2,2,5,5,4,10,11,51,68,78,18,14,71,71,17,72,67,77,96,3,3,2,4,6,3,No,Yes,No,5,0,5,5,2,1.66,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2,Catholic,,Meat-eater,,17.17,42,Female,Midwest,White,10,112500,64834,818,0,0,0,0,0,0,1,0,0.2,7,bachelors,35_54,100000_,0.836412449
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,5,4,4,4.24,4.78,4.36,2.86,5.02,1,2.8,4.36,2.5,1,4.24,1.96,No,No,Not sure,6,It's too fast.,3,2,3,5,5,1,6,6,1,5,3,5,5,3,3,3,4,1,5,1,1,1,1,1,1,42,28,34,29,44,35,42,36,40,45,27,44,24,29,1,1,1,1,1,1,Not sure,Not sure,No,1,1,1,5,5,3.58,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,4,1,Protestant,,Meat-eater,thanks,7.88,54,Female,South,White,10,62500,27406,819,0,0,0,0,1,0,0,0,0.2,5,bachelors,35_54,50000_74999,0.870228909
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,3,3,5,3.94,3.94,4,4,4,3.94,2.26,7,1,1,5.32,1,Not sure,Not sure,No,3,It's too fast.,3,5,6,6,6,5,3,5,6,5,7,7,7,4,7,4,1,1,3,1,1,2,4,1,1,0,22,100,100,9,50,100,17,23,100,50,71,19,13,1,1,1,1,4,1,Not sure,No,Not sure,0,40,100,5,3,2.74,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI""]",3,1,3.32,Catholic,,Other restrictions,,11.13,19,Male,Northeast,Asian,8,225000,10595,820,0,1,0,0,1,0,0,0,0.2,5,some_college,18_34,100000_,1.258749741
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,6,5,6,6,2.74,2.44,2.44,2.56,1.78,2.44,2.86,2.86,2.38,2.62,2.08,2.02,Yes,No,Yes,7,It's too fast.,7,7,7,7,7,1,7,7,7,7,6,6,6,7,7,7,1,1,1,1,1,1,6,6,6,44,46,44,45,42,41,44,49,45,43,43,46,45,42,1,1,1,1,1,1,No,No,No,35,25,30,6,3,2.74,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.28,Catholic,,Meat-eater,None,13.7,57,Male,South,White,5,112500,70460,821,0,0,0,0,0,0,1,0,0.2,1,high,55_,100000_,1.118607508
(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,5,3,3,3,2.8,3.1,3.04,2.92,2.86,2.68,2.14,2.32,2.38,1.9,2.68,2.2,No,Not sure,Not sure,5,Not sure,3,3,4,5,5,6,4,5,6,4,5,5,6,4,4,5,4,4,4,4,4,4,4,4,4,39,40,45,51,64,50,55,43,37,44,38,39,75,38,4,4,4,4,4,4,Not sure,Not sure,Not sure,0,0,0,6,4,3.94,4,One with humans,Not very concerned,Somewhat likely,Somewhat support,Not sure,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.08,Other,Christian,Meat-eater,,19.03,42,Male,Midwest,White,4,77500,66067,822,0,0,0,0,0,0,1,0,0.2,5,less_than_high,35_54,75000_99999,1.128680207
(2) yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(1) definitely yes,(1) definitely yes,(3) probably yes,(2) yes,(2) yes,(4) probably no,(2) yes,(4) probably no,(2) yes,(2) yes,5,2,5,5,5,5.26,4.96,5.02,4.96,6.1,5.32,2.86,4.12,4.3,3.28,4.6,3.46,Yes,Yes,Yes,7,It's too fast.,5,3,5,5,7,5,7,7,2,5,3,5,6,5,5,7,6,2,5,6,7,6,7,5,6,65,35,73,89,63,60,87,83,75,81,85,91,89,72,6,5,7,7,3,7,No,No,Not sure,5,3,6,7,6,5.2,6,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,6,5,5,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""None of the above""]",1,1,4.36,Catholic,,Meat-eater,I loved this survey was very informative,95.08,30,Male,Northeast,White,6,175000,17101,823,0,0,1,1,1,1,0,1,0.8,3,high,18_34,100000_,1.175818978
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,4,4,3,3,4,4.66,3.34,3.46,3.4,3.34,2.98,3.4,3.76,3.34,2.32,3.34,3.7,No,No,Not sure,5,It's too fast.,5,6,6,6,6,2,5,5,4,3,5,5,6,5,5,5,4,2,4,2,4,4,3,4,4,13,15,20,28,25,21,20,26,40,38,20,35,40,15,4,3,4,4,5,5,Not sure,No,Not sure,0,3,0,1,4,2.8,3,One with humans,Not sure,Not very likely,Somewhat support,Not sure,7,7,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,4.4,Catholic,,Meat-eater,,24.42,56,Female,Midwest,White,8,62500,48604,824,0,0,0,0,0,0,0,1,0,3,some_college,55_,50000_74999,1.018300569
(5) no,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,5,2,5,3,2.86,1.84,2.32,3.1,1.12,3.04,5.32,2.86,3.22,2.14,2.8,3.16,No,No,Not sure,5,It's fine.,4,3,2,4,4,4,4,4,6,4,5,4,6,4,4,4,4,4,4,4,4,6,6,5,6,65,69,78,66,70,31,34,37,60,31,46,66,35,37,4,4,6,4,7,4,Yes,Not sure,No,20,200,100,7,4,4.36,3,One without humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,7,3,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,1,2.68,Agnostic,,Meat-eater,,6.15,23,Male,West,White,6,57500,97501,825,1,0,0,0,1,0,0,0,0.2,4,high,18_34,50000_74999,1.131117982
(4) probably no,(2) yes,(3) probably yes,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(2) yes,(2) yes,(5) no,(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(4) probably no,(4) probably no,7,6,5,5,5,6.58,4.66,4.66,6.16,5.68,4,5.62,6.4,4.66,4.6,6.58,4,Yes,Not sure,Yes,6,It's fine.,5,2,4,4,5,3,1,3,5,5,5,5,5,2,5,5,6,4,7,6,6,7,7,6,7,56,50,89,61,70,97,66,67,98,73,57,99,50,73,7,4,7,5,7,2,No,Yes,No,10,5,15,7,5,4.9,6,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,7,6,7,6,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",4,3,2.8,Catholic,,Meat-eater,,50.03,28,Male,South,White,8,57500,34601,826,0,0,1,1,0,0,0,0,0.4,3,some_college,18_34,50000_74999,1.235704437
(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,2,3,2,3,2,4,2.5,4.06,1.72,2.32,1,2.14,6.22,1,1,1.84,2.08,No,No,Yes,5,It's too fast.,1,6,5,5,5,1,3,5,5,6,6,6,6,4,5,1,4,1,3,3,1,2,4,4,4,0,4,71,30,50,20,15,5,25,80,25,2,70,50,4,3,4,2,3,1,No,No,No,3,2,4,1,5,4,3,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,5,3,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.96,Protestant,,Meat-eater,Very up-to-date survey.   It is time we looked seriously into AI development.,25.1,89,Female,West,White,8,57500,89128,827,0,0,0,0,0,0,0,1,0,7,some_college,55_,50000_74999,1.034452144
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,1,1.12,1.06,1.06,1.06,1.06,1.06,1.06,1.12,1.12,1.12,1.06,No,No,No,1,It's too fast.,1,7,7,7,7,1,7,7,1,7,7,7,7,7,7,7,1,1,1,1,1,1,4,4,4,3,2,99,46,1,3,2,2,47,2,3,45,50,0,4,1,1,4,4,1,Not sure,Not sure,Not sure,20,25,25,5,4,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.16,Catholic,,Meat-eater,,13,66,Female,Midwest,White,5,52500,44039,828,0,0,0,0,0,0,0,1,0,7,high,55_,50000_74999,0.947752687
(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(3) probably yes,(6) definitely no,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,2,6,5,3.22,3.22,3.16,2.26,5.44,3.58,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,2,7,3,7,7,1,7,7,7,7,5,7,7,7,7,7,1,1,1,1,1,1,7,7,3,4,1,100,100,24,28,57,6,2,20,45,67,1,12,1,1,1,1,7,1,Yes,Yes,Not sure,0,10,20,7,3,1.78,3,One without humans,Very concerned,Very likely,Strongly support,Strongly support,7,5,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,4,1.52,None,,Meat-eater,,12.25,34,Female,Northeast,White,9,112500,18102,829,1,0,0,0,1,0,1,0,0.4,6,associates,18_34,100000_,0.899910846
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,3,3,3,5,5,4,4,4,4,4,4,4,4,4,4,4,4,Not sure,Not sure,Yes,5,It's fine.,5,3,3,3,3,5,3,5,3,6,5,5,5,5,5,5,5,3,5,3,3,3,5,5,5,0,0,40,0,16,45,0,0,43,0,0,45,45,0,3,3,3,3,5,3,No,No,No,2024,2024,2024,5,3,3.64,3,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,6,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.96,Protestant,,Meat-eater,none,22.07,41,Female,South,White,8,62500,38866,830,0,0,0,0,0,0,0,1,0,3,some_college,35_54,50000_74999,1.072249178
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,2,3,1,2,2,2.44,2.02,2.56,2.74,2.08,1.84,3.94,4,4,3.94,3.88,4,Not sure,No,Yes,5,It's too fast.,2,6,6,7,7,2,7,7,6,3,7,7,7,7,7,7,1,1,7,1,1,1,5,3,3,21,43,40,43,35,41,13,40,41,42,45,38,47,42,5,2,1,1,5,4,Not sure,Yes,Not sure,40,50,40,3,2,4.06,1,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Somewhat support,6,3,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.4,Catholic,,Meat-eater,Nothing,20.95,24,Female,South,White,8,57500,40353,831,0,0,0,0,0,0,0,1,0,6,some_college,18_34,50000_74999,1.073591816
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,5,2,2.8,3.22,3.46,2.8,3.4,2.56,3.16,3.52,2.74,2.92,3.64,3.82,Not sure,Not sure,Yes,7,Not sure,5,3,1,3,3,3,5,3,5,5,5,5,5,6,5,6,2,1,2,2,2,2,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,No,No,No,0,0,0,5,3,3.52,5,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.88,None,,Meat-eater,I in no way shape or form think a robot should ever have human rights,18.4,36,Female,South,White,6,137500,22939,832,1,0,0,0,0,0,0,1,0,3,high,35_54,100000_,0.990745017
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,6,5,4,5.62,5.62,5.68,5.14,5.5,1.78,2.26,5.92,2.2,2.32,2.44,2.08,Yes,Yes,Yes,5,It's fine.,5,1,3,5,5,2,3,3,2,6,5,5,5,2,2,2,3,2,2,2,1,2,5,5,3,19,32,85,78,17,34,19,22,18,79,20,80,22,18,1,1,2,2,5,2,Not sure,Not sure,No,20,10,20,5,5,6.34,6,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,6,2,2,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.64,Protestant,,Meat-eater,,11.28,61,Female,South,White,8,112500,28676,833,0,0,0,0,0,0,0,1,0,3,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,1,1,1,1,4,2.26,2.32,2.2,3.22,3.4,2.02,1.48,1.6,1.6,1.48,1.54,1.48,No,Not sure,Yes,2,It's too fast.,1,5,1,7,7,1,7,7,7,6,6,7,7,7,7,6,1,1,1,1,1,1,1,1,1,22,27,80,83,76,84,24,23,76,17,80,89,74,41,3,1,4,1,5,1,Not sure,Not sure,Not sure,25,25,25,1,6,1.9,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,5,7,4,(2) agree,No,No,No,"[""None of the above""]",0,0,1.96,Catholic,,Meat-eater,,12.33,58,Female,Midwest,White,4,67500,44077,834,0,0,0,0,0,0,0,1,0,7,less_than_high,55_,50000_74999,0.972332822
(5) no,(1) definitely yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(5) no,3,5,5,6,3,1.96,2.68,4,5.32,5.32,3.04,4.6,5.8,5.86,1.84,6.82,5.98,No,No,Yes,1,It's fine.,6,5,5,3,1,7,1,3,5,7,5,5,5,3,3,7,5,1,3,3,6,1,6,6,5,0,0,72,10,4,67,67,0,24,57,23,21,9,0,5,4,2,7,7,1,No,Yes,No,10,50,20,6,6,4.9,6,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,2.16,None,,Meat-eater,,20.05,37,Male,South,White,6,52500,25873,835,1,0,0,0,0,0,1,0,0.2,2,high,35_54,50000_74999,1.148656499
(5) no,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,2,2,3,5,5,5.08,1.48,5.62,1.06,6.16,1.3,1.72,1,6.64,3.34,1.48,1.18,No,Yes,Yes,6,It's too fast.,5,5,6,4,4,4,7,7,5,5,7,7,7,7,7,7,5,1,4,6,4,6,5,5,6,13,5,87,25,11,6,0,97,44,100,24,62,100,92,5,2,5,2,5,4,No,No,No,0,0,0,6,5,1.84,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,5,7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,5,1,None,,Meat-eater,,14.08,43,Female,South,White,7,57500,76107,836,1,0,0,0,0,0,0,1,0,3,some_college,35_54,50000_74999,1.072249178
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,5,5,4,4.54,3.64,4.48,4.42,4.42,2.98,4.54,5.86,3.28,4.66,4.66,4.66,Not sure,Not sure,No,6,It's too fast.,4,5,6,5,5,2,4,4,6,5,6,6,6,4,4,4,4,4,1,4,4,4,5,5,5,50,61,83,62,60,63,55,60,59,57,57,66,65,58,5,4,4,4,6,6,Not sure,Not sure,Not sure,-1,8,3,5,5,4.24,6,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,None,,Meat-eater,,11.78,30,Female,South,White,1,57500,31820,837,1,0,0,1,1,1,1,0,0.8,4,less_than_high,18_34,50000_74999,1.025128132
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,5,6,5,7,4,2.5,2.56,3.28,1.3,5.38,3.94,4.54,5.02,2.8,2.62,4,4.66,No,Not sure,No,5,It's fine.,3,5,2,2,2,6,1,1,1,5,6,6,6,2,1,1,5,5,5,6,4,7,7,7,6,9,26,78,51,85,59,57,83,70,87,34,51,100,86,6,5,6,4,7,1,Not sure,Yes,Not sure,0,10,25,6,5,5.38,6,One with humans,Not sure,Very likely,Not sure,Somewhat support,5,5,4,6,(2) agree,No,No,No,"[""None of the above""]",0,1,1,Agnostic,,Meat-eater,,12.37,33,Male,Midwest,Indigenous,4,52500,65084,838,1,0,0,0,0,0,0,1,0,5,less_than_high,18_34,50000_74999,0.417778775
(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,7,3,2,7,4,5.08,5.2,1.96,5.86,3.1,5.38,2.92,3.16,5.74,2.56,2.38,5.2,No,Yes,Yes,7,It's too fast.,7,7,7,7,7,1,7,7,7,3,7,6,7,3,2,7,5,7,6,6,7,6,3,7,4,66,85,93,66,21,28,79,100,71,41,63,88,80,68,3,1,7,6,3,7,Not sure,Not sure,No,1,5,2,3,7,5.8,3,One with humans,Not sure,Not at all likely,Somewhat support,Somewhat oppose,7,3,5,3,(2) agree,No,No,No,"[""None of the above""]",0,0,3.88,Catholic,,Meat-eater,,4.13,23,Male,South,White,5,72500,77340,839,0,0,0,0,0,0,0,1,0,1,high,18_34,50000_74999,1.150094811
(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,4,4,5,4,4,2.92,1,1.54,2.74,1,1.3,3.16,1.66,1.66,1,2.08,1.9,Not sure,Not sure,Yes,7,It's too fast.,4,6,6,7,6,7,6,6,6,6,7,7,7,4,4,4,4,4,4,4,4,4,4,4,4,0,0,0,0,0,1,0,0,22,41,0,17,19,0,4,4,4,4,4,4,Not sure,Not sure,Not sure,1,1,1,5,4,4.18,4,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.84,Undisclosed,,Meat-eater,,11.37,62,Female,Midwest,White,3,77500,63801,840,1,0,0,0,0,0,0,1,0,4,less_than_high,55_,75000_99999,0.961913266
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,3,2,3.58,3.82,4.12,3.88,3.94,4.06,2.74,3.22,2.38,1.42,2.74,2.98,Yes,Not sure,Yes,7,It's too fast.,5,5,6,6,6,3,5,5,4,5,5,5,5,6,7,7,1,1,1,1,1,1,1,1,1,0,4,59,60,9,23,2,0,17,16,0,36,63,53,1,1,1,1,4,5,Not sure,Not sure,Not sure,0,1,0,7,5,2.74,3,One with humans,Very concerned,Not sure,Strongly support,Somewhat support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.44,Protestant,,Meat-eater,,15.07,55,Female,West,White,4,52500,98198,841,0,0,0,0,0,0,1,0,0.2,3,less_than_high,55_,50000_74999,0.987755289
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,5,4,3,4,4,7,3.76,7,3.28,5.5,1,4.78,1,4.78,5.14,1.18,4.9,No,Not sure,Not sure,5,It's too fast.,4,5,6,5,4,4,3,4,5,6,6,5,5,4,4,4,5,5,5,4,6,5,4,5,5,5,100,27,31,100,100,100,100,93,91,100,100,100,100,5,5,5,4,4,6,Not sure,Not sure,Yes,0,0,0,2,2,4.78,6,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,7,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,5,Protestant,,Meat-eater,,26.63,59,Female,Midwest,White,3,57500,54455,842,0,0,0,0,0,0,1,0,0.2,4,less_than_high,55_,50000_74999,0.972332822
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,2,1,2,3,5,4.6,4.54,4.3,3.22,3.52,4.96,5.26,3.46,2.98,4.9,3.34,3.58,No,No,Yes,6,It's too fast.,3,5,5,6,6,2,3,6,3,6,6,6,6,5,3,3,2,1,2,3,2,3,5,5,5,20,15,57,29,70,29,15,43,27,59,18,39,70,18,3,3,3,3,3,3,Not sure,No,No,10,8,15,5,2,5.74,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",4,2,4,Protestant,,Meat-eater,,14.82,60,Male,Midwest,White,5,92500,52804,843,0,0,0,0,0,0,0,1,0,5,high,55_,75000_99999,1.079173833
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,5,5,5,6,5,5.86,5.14,5.08,2.14,4.9,1.36,5.5,6.1,4.42,4.96,5.74,4.36,Not sure,Not sure,Not sure,5,It's fine.,5,2,1,3,3,5,2,2,2,5,2,5,3,2,2,6,2,1,2,2,2,2,4,4,4,17,9,59,67,13,70,19,17,66,68,25,62,34,25,5,2,4,2,4,1,No,No,No,7,10,10,5,2,2.26,2,One with humans,Not very concerned,It is already more intelligent than people,Somewhat oppose,Somewhat oppose,5,5,5,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.08,None,,Meat-eater,,14.98,43,Female,South,White,8,82500,42001,844,1,0,0,0,0,0,1,0,0.2,3,some_college,35_54,75000_99999,1.060758915
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,2,4,3,4,4,2.38,1.48,2.44,1.48,3.16,1.6,1,7,1,1,1,1,No,No,No,2,It's too fast.,3,5,5,7,7,1,5,5,3,7,5,5,5,7,7,7,1,1,1,1,7,1,7,1,1,0,0,25,0,0,0,0,0,0,0,0,75,100,0,1,1,1,1,1,1,Not sure,Not sure,Not sure,10,10,10,6,5,4,4,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",5,3,1,Atheist,,Other restrictions,,15.73,55,Female,West,White,8,52500,84042,845,1,1,0,0,0,1,0,0,0.2,5,some_college,55_,50000_74999,1.034452144
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,3,4,6,6,4,4.96,4.54,5.56,2.56,6.04,2.68,7,7,3.22,1.06,7,6.22,No,Yes,Yes,5,It's fine.,6,2,1,4,4,4,2,2,2,6,2,2,2,2,2,2,5,2,4,4,4,4,7,5,7,0,0,91,63,0,99,69,0,66,18,100,99,3,6,3,2,2,1,5,2,No,Yes,No,0,10,0,6,3,3.52,2,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,7,3,7,5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,3.44,Protestant,,Meat-eater,,10.78,25,Female,West,White,8,112500,98513,846,0,0,0,0,1,0,1,0,0.4,2,some_college,18_34,100000_,1.04823967
(3) probably yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(4) probably no,(2) yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(2) yes,(2) yes,(2) yes,5,5,5,5,5,4.54,4.78,3.16,3.52,4.9,6.16,4.36,4.78,6.04,2.92,4.96,5.56,Not sure,Yes,Yes,3,Not sure,5,1,6,2,2,6,2,2,2,6,1,1,1,2,2,3,6,6,2,6,2,6,5,5,5,60,42,68,57,69,61,39,40,34,60,72,63,80,31,5,3,5,3,5,5,Not sure,No,No,0,0,0,7,2,5.2,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,6,7,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1.96,Catholic,,Meat-eater,,21.98,40,Female,West,White,5,62500,98052,847,0,0,0,0,1,0,1,0,0.4,3,high,35_54,50000_74999,0.981497104
(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(1) definitely yes,(4) probably no,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(2) yes,(3) probably yes,(2) yes,5,5,5,5,5,4.48,4.96,3.04,3.34,4.78,4.84,4.42,2.74,4.54,4.84,4.84,5.68,Yes,Yes,Yes,6,It's fine.,6,2,6,2,2,6,2,2,2,6,2,2,2,3,3,5,6,6,2,6,3,3,5,5,5,66,30,29,70,60,28,66,54,59,76,62,67,49,63,5,5,5,3,5,6,Not sure,Not sure,Not sure,0,0,1,7,3,4.66,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,6,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.28,None,,Meat-eater,,9.6,36,Female,South,White,5,77500,76701,848,1,0,0,0,0,0,1,0,0.2,2,high,35_54,75000_99999,0.987269517
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,5,4,3.58,3.4,3.16,3.76,4.18,1.48,1.3,1.84,2.08,1.3,2.32,1.48,No,Yes,No,2,Not sure,4,3,1,5,5,2,5,5,2,6,3,5,4,6,6,6,1,1,1,1,1,1,1,1,1,3,3,93,63,3,64,51,5,50,73,3,74,3,3,1,1,2,4,4,1,No,No,No,0,20,15,2,2,2.92,3,One with humans,Not very concerned,Not very likely,Not sure,Not sure,4,2,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,4.32,Protestant,,Meat-eater,,13.95,52,Female,South,White,5,112500,75142,849,0,0,0,0,0,0,0,1,0,4,high,35_54,100000_,0.990745017
(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,4,1.18,1.3,1.36,1.18,1.12,1.12,1.06,1.12,1.78,1.3,1.12,1.12,No,No,Not sure,3,Not sure,3,3,3,5,5,5,3,3,5,4,3,6,5,5,5,5,2,2,2,2,2,2,5,5,4,4,9,1,5,81,0,0,5,7,2,0,0,0,0,3,2,2,2,2,2,Not sure,No,Not sure,0,0,0,6,5,1,3,One with humans,Not sure,Not at all likely,Not sure,Somewhat oppose,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,2,3.44,Protestant,,Meat-eater,,46.2,57,Female,West,White,3,72500,94928,850,0,0,0,0,0,0,0,1,0,5,less_than_high,55_,50000_74999,0.987755289
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,1,2,4,1,2.38,2.74,2.5,1.36,1.6,2.74,2.86,4.24,2.02,2.86,4.24,1.48,No,No,Yes,6,It's too fast.,2,5,5,6,6,1,5,6,5,6,5,5,6,5,5,5,1,1,5,2,1,1,3,2,1,33,11,83,11,56,33,7,23,42,16,11,49,58,63,1,1,1,2,2,1,No,Yes,No,7,5,15,5,3,1.84,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat support,6,5,5,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,2.28,None,,Meat-eater,,14.02,65,Female,West,White,10,137500,93955,851,1,0,0,0,0,0,1,0,0.2,6,bachelors,55_,100000_,0.833480272
(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,3,5,3,5,3,4.66,3.22,4.9,3.46,4.96,3.16,4.66,5.08,4.96,4.18,6.7,4.72,Not sure,Yes,Not sure,5,It's too fast.,2,2,2,3,3,3,6,5,3,2,2,2,2,6,2,2,5,5,3,6,3,5,3,3,3,35,40,72,66,70,71,61,76,79,36,73,69,40,48,6,6,6,6,2,3,Yes,Not sure,Not sure,5,15,5,6,5,5.2,5,One with humans,Somewhat concerned,Not very likely,Somewhat oppose,Somewhat support,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,2,3.6,Catholic,,Vegetarian,Submit,7.67,53,Female,West,White,8,97500,91351,852,0,1,0,0,0,0,0,1,0,6,some_college,35_54,75000_99999,1.043256148
(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,4,4,3,4,4,3.04,3.28,3.4,2.98,4.66,1,2.8,4.6,1.48,1.66,3.16,2.68,No,No,Yes,6,It's too fast.,3,2,5,6,6,2,4,4,2,6,5,6,6,6,6,6,2,2,2,2,1,2,2,2,2,1,1,65,23,1,6,7,1,7,1,6,5,9,2,2,2,2,2,2,3,No,No,No,0,0,0,5,5,2.38,2,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Not sure,5,3,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.12,Protestant,,Meat-eater,,9.52,62,Female,South,White,10,225000,77802,853,0,0,0,0,0,0,0,1,0,5,bachelors,55_,100000_,0.847463617
(4) probably no,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(2) yes,(4) probably no,1,1,3,6,1,2.38,3.34,2.8,1.9,3.22,4.66,4.3,5.74,3.76,1.36,2.38,3.64,No,No,Yes,5,It's too fast.,3,2,2,5,2,5,7,3,4,5,5,5,5,7,7,7,1,1,1,1,1,1,4,4,4,11,10,79,48,10,37,7,11,2,79,0,26,73,8,1,1,1,1,1,1,No,No,No,2,5,6,7,2,1.84,7,One with humans,Very concerned,Not very likely,Somewhat support,Somewhat oppose,5,5,4,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,5,Other,Christian,Meat-eater,,9.87,45,Female,Midwest,White,9,82500,63628,854,0,0,0,0,0,0,1,0,0.2,5,associates,35_54,75000_99999,0.84199596
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,3,1,1,1,1,1,1,1,2.02,1,1,1,1,1,No,Yes,Yes,5,It's too fast.,2,5,6,6,6,1,7,7,3,4,7,7,7,7,7,7,1,1,3,1,1,1,4,4,2,16,0,48,23,24,24,0,11,37,38,14,22,36,40,3,1,1,1,3,1,No,Not sure,No,0,10,10,1,1,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,6,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3,Atheist,,Meat-eater,Thanks.,7.22,40,Female,South,White,5,87500,29651,855,1,0,0,0,0,0,0,1,0,6,high,35_54,75000_99999,0.987269517
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,3,3,3,5,3,3.22,2.2,2.5,1,3.28,2.98,2.5,5.32,1.3,2.14,3.64,2.68,No,No,Yes,5,It's fine.,5,3,3,3,5,3,3,4,3,7,5,5,5,6,7,7,2,1,2,6,2,3,4,2,2,59,36,68,54,54,38,42,59,38,58,39,59,81,55,4,2,5,2,5,2,Not sure,Yes,Not sure,0,5,3,6,5,1,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,5,5,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,,17.98,60,Male,West,White,8,62500,97230,856,0,0,0,0,0,0,0,1,0,3,some_college,55_,50000_74999,1.190654665
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,2,2,2,2,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,1,It's too fast.,2,6,5,2,6,6,6,6,6,6,6,6,6,7,7,7,1,1,1,2,2,2,6,6,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,5,5,3,3,1,Not sure,Not sure,No,0,0,0,6,2,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Protestant,,Meat-eater,,16.47,66,Female,South,White,7,112500,37870,857,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,No,No,Yes,7,It's too fast.,2,3,3,6,7,1,7,7,5,5,3,5,5,7,7,7,1,1,4,1,1,1,4,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,1,4,1,No,Yes,Not sure,10,10,10,1,3,1,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,3,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.88,Catholic,Roman Catholic,Meat-eater,,9.17,65,Female,West,White,8,137500,86404,858,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.026969488
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,3,6,3,3.16,3.52,2.98,2.08,3.76,1.9,2.86,5.32,3.04,3.28,3.04,3.1,No,No,Yes,6,It's too fast.,5,2,6,4,4,5,6,6,1,5,5,5,5,6,6,6,1,1,1,1,2,1,6,5,3,49,43,65,59,55,46,34,61,47,58,45,62,44,58,2,2,5,2,6,1,No,No,No,0,5,4,3,1,2.38,3,One without humans,Not very concerned,Somewhat likely,Not sure,Not sure,7,6,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.08,Protestant,,Meat-eater,,7.97,29,Female,South,White,10,97500,31533,859,0,0,0,0,0,0,0,1,0,3,bachelors,18_34,75000_99999,0.861981499
(5) no,(2) yes,(3) probably yes,(2) yes,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(2) yes,(5) no,(5) no,(5) no,3,5,2,6,3,4.78,5.26,3.7,2.08,5.56,1.48,3.34,3.58,3.16,3.34,3.34,3.52,No,No,Yes,5,It's too fast.,3,6,7,6,6,6,7,7,5,7,5,6,6,6,6,6,2,2,2,2,2,2,3,2,2,0,0,75,0,31,35,0,0,27,0,10,53,71,75,2,2,2,2,2,2,No,No,No,5,5,5,5,5,3.16,2,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.04,None,,Meat-eater,,10.65,52,Female,West,White,8,92500,84015,860,1,0,0,0,1,0,1,0,0.4,5,some_college,35_54,75000_99999,1.043256148
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,5,3,4.36,2.74,1.54,3.1,2.08,1.72,1.66,1.84,1.3,1.6,1.18,1.48,No,No,Not sure,3,It's too fast.,3,3,5,6,5,3,6,5,5,6,5,5,6,5,7,7,2,2,2,2,3,2,5,3,2,5,18,28,38,17,22,29,30,47,38,20,43,37,20,3,2,3,3,5,2,No,Not sure,No,0,20,25,2,3,1.78,2,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat oppose,2,3,1,3,(2) agree,No,No,Yes,"[""None of the above""]",1,2,3.96,Protestant,,Meat-eater,,20.47,66,Female,Midwest,White,5,52500,45831,861,0,0,0,0,0,0,0,1,0,5,high,55_,50000_74999,0.947752687
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,3,6,6,3,4,4,5.02,4,4,2.02,1.06,1,1,1,2.02,1,Not sure,No,No,3,Not sure,6,1,6,4,3,5,3,3,2,7,2,2,2,7,4,4,1,1,3,1,1,1,1,1,1,0,0,1,1,1,2,1,0,0,0,0,0,1,0,2,1,1,1,1,1,No,No,No,0,1,10,6,5,1,1,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,5,3,4,5,(2) agree,Yes,No,No,"[""None of the above""]",0,2,4,Catholic,,Meat-eater,A  couple of questions did not offer proper answer choices.,19.07,80,Male,South,White,10,112500,40222,862,0,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.975430827
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,3,4,5,5,4,2.92,3.94,2.74,4,3.22,2.98,4.24,4.36,4,4,2.62,3.82,Not sure,Not sure,Yes,5,It's too fast.,3,3,7,7,7,1,6,5,5,6,3,7,7,6,5,5,4,4,4,4,4,4,6,6,5,26,13,22,16,26,45,13,14,24,19,14,38,14,30,4,3,3,2,5,5,Not sure,Not sure,Not sure,0,0,-1,5,4,2.56,4,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,1.16,Agnostic,,Meat-eater,,11.65,52,Female,South,White,9,112500,31820,863,1,0,0,0,0,0,0,1,0,5,associates,35_54,100000_,0.87276301
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,4,4,5,4,4,4.84,4.18,4.42,4.48,4.78,3.82,4.06,4.9,2.38,1.24,3.52,2.56,Not sure,Not sure,Not sure,3,It's too fast.,3,4,7,6,6,2,7,6,4,4,6,6,5,7,7,7,4,2,5,3,3,7,5,4,4,52,50,80,78,49,50,49,50,50,50,50,50,51,49,6,4,3,2,6,5,Not sure,Not sure,Not sure,0,-1,5,1,2,2.32,2,One with humans,Not sure,Very likely,Strongly support,Strongly support,5,3,4,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.24,Protestant,,Meat-eater,,16.22,77,Female,West,White,10,112500,95472,864,0,0,0,0,0,0,0,1,0,5,bachelors,55_,100000_,0.833480272
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,1,2.56,3.82,2.02,1.84,3.82,2.32,1.54,3.1,2.2,2.26,1.66,2.02,No,No,Not sure,5,It's too fast.,3,5,1,7,7,1,7,7,1,6,6,6,6,7,7,7,1,1,1,1,3,2,6,5,3,24,3,57,15,4,13,11,40,20,37,3,54,58,59,1,1,3,1,5,1,Not sure,No,Not sure,3,1,2,6,3,2.2,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,5,5,7,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,3.28,Catholic,,Meat-eater,I enjoyed the survey very much!,15.67,67,Male,Midwest,White,5,62500,53916,865,0,0,0,0,0,0,0,1,0,5,high,55_,50000_74999,1.09086357
(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,3,6,5,5,4,4.6,2.62,2.5,4.72,5.5,4.78,3.1,4.66,2.08,1.9,2.56,3.7,Not sure,Yes,Not sure,4,It's too fast.,4,1,5,4,5,4,3,3,1,7,2,3,4,4,7,4,4,3,4,1,1,4,6,2,7,22,26,62,63,65,67,52,67,59,76,55,52,67,67,4,1,5,4,3,1,Not sure,Not sure,Not sure,10,10,10,1,4,1,3,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.64,Protestant,,Meat-eater,,18.07,71,Female,Midwest,White,7,57500,63011,866,0,0,0,0,0,0,0,1,0,4,some_college,55_,50000_74999,1.018300569
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,3,5,6,4,2.56,2.5,2.2,1.84,2.08,1.06,1.18,1.06,1.06,1.12,1.54,1.06,Not sure,No,Not sure,2,It's too fast.,4,3,5,6,6,2,6,6,2,7,5,5,5,6,6,6,1,1,1,1,1,1,1,1,1,2,3,95,53,5,2,6,5,4,3,3,88,6,7,1,1,1,1,1,1,Not sure,Not sure,Not sure,25,30,35,2,1,1.18,2,One with humans,Somewhat concerned,Not sure,Strongly support,Strongly support,2,3,4,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",4,0,4.56,Protestant,,Meat-eater,,10.52,52,Female,South,White,5,112500,75142,867,0,0,0,0,1,0,0,0,0.2,4,high,35_54,100000_,0.990745017
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,4,4,4,1.06,1,1,1,1,1,1,1,1,1.06,1,1,No,No,Yes,7,Not sure,6,1,5,4,4,4,6,4,1,4,6,6,6,7,7,7,2,2,2,2,4,2,2,2,2,0,0,0,0,0,0,0,1,0,0,0,0,0,0,2,2,4,1,4,4,No,No,No,1,1,1,1,1,1,1,One with humans,Not at all concerned,Not very likely,Somewhat support,Not sure,6,6,6,6,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",0,0,3.04,Protestant,,Meat-eater,,18.38,46,Female,South,White,7,225000,31326,868,0,0,1,1,1,0,0,0,0.6,2,some_college,35_54,100000_,1.06449312
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,3,4,3,4,4,2.26,2.98,3.58,2.32,3.64,1.6,1.96,3.64,1.48,1,3.76,1.6,No,No,Not sure,3,It's too fast.,2,1,3,6,6,2,6,6,5,7,6,6,6,6,7,7,1,1,4,2,1,2,5,3,1,15,10,63,68,54,43,58,42,42,0,33,69,53,41,3,1,2,1,3,1,No,Not sure,No,5,2,20,3,5,1,1,One with humans,Not at all concerned,Not very likely,Strongly support,Strongly support,6,2,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,0,5,Catholic,,Meat-eater,Interesting!,9.68,60,Female,South,White,8,175000,75023,869,0,0,0,0,0,0,1,0,0.2,6,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,5,5,3,4.66,4.9,4.36,3.1,4.66,1.18,3.28,4.24,1,1,4.36,3.34,Yes,Yes,Yes,5,It's too fast.,6,2,5,3,3,3,4,4,4,7,3,3,3,5,7,7,1,1,5,2,4,4,5,4,1,0,0,79,58,0,0,0,0,0,0,2,25,0,1,4,1,1,1,4,1,Not sure,Not sure,No,100,100,100,5,2,1,3,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,2,5,2,2,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.52,Protestant,,Meat-eater,,10.58,61,Female,South,White,8,137500,77302,870,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,4,4,3,3,4,4.78,4.96,5.08,4.9,5.2,4.84,4.9,4.78,4.48,3.1,4.78,4.84,Yes,Yes,Yes,5,It's fine.,6,6,6,5,5,5,5,5,2,3,7,7,7,6,5,6,1,2,3,5,3,5,7,7,7,66,71,67,70,69,65,69,71,70,64,70,70,67,67,5,5,3,2,3,1,No,Yes,No,2,5,4,1,1,4.72,5,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.12,Protestant,,Meat-eater,,7.83,40,Female,Midwest,White,10,57500,58201,871,0,0,0,0,0,0,0,1,0,2,bachelors,35_54,50000_74999,0.842506677
(5) no,(5) no,(5) no,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,3,3,5,5,4,4.48,2.8,4.36,2.86,4.42,2.38,4.42,4.6,3.22,2.02,2.86,4.24,Not sure,No,Not sure,6,It's too fast.,5,2,5,3,3,3,6,5,4,4,3,4,3,4,5,4,4,3,6,4,2,3,4,4,2,27,25,44,29,26,31,20,33,54,36,27,27,31,41,5,3,6,5,6,2,No,Not sure,No,5,3,5,5,5,1.66,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.88,None,,Meat-eater,,17.87,71,Female,South,White,5,82500,32951,872,1,0,0,0,0,0,0,1,0,3,high,55_,75000_99999,0.968447645
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,3,5,5,5,3,4.12,4.18,3.94,3.16,3.4,2.98,2.98,4.06,3.7,2.74,4.36,3.04,Yes,Not sure,Yes,6,It's too fast.,5,3,5,5,5,3,3,3,5,5,2,3,3,6,5,5,3,3,3,3,2,3,5,5,3,19,28,63,55,24,65,57,28,28,42,15,53,27,26,5,3,2,2,2,3,No,Yes,No,0,10,10,5,3,4.18,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,1,3,Protestant,,Meat-eater,,15.07,75,Male,Midwest,White,8,82500,60957,873,0,0,0,0,0,0,0,1,0,3,some_college,55_,75000_99999,1.159504314
(4) probably no,(5) no,(3) probably yes,(4) probably no,(4) probably no,(5) no,(2) yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(4) probably no,5,5,5,6,5,5.8,5.86,5.68,5.02,6.04,2.56,6.4,6.22,5.32,6.22,6.52,6.04,Not sure,Yes,Yes,7,It's fine.,6,1,2,2,1,6,2,2,1,7,2,2,2,6,2,2,5,2,2,3,3,3,6,6,6,20,22,83,93,83,77,83,72,82,87,78,83,25,75,5,2,2,5,6,2,No,No,No,1,5,10,1,2,5.8,6,One with humans,Not at all concerned,Not very likely,Somewhat oppose,Somewhat oppose,7,7,7,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.68,Catholic,,Meat-eater,,11.53,39,Female,South,White,9,112500,33837,874,0,0,0,0,0,0,1,0,0.2,2,associates,35_54,100000_,0.87276301
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,5,4,4.54,4,4.54,1.36,1.42,1.72,1.6,1.78,1.6,1.06,4.06,1.9,No,No,Not sure,4,It's too fast.,3,5,6,5,5,3,6,6,4,7,5,6,6,6,5,6,3,2,4,2,3,4,6,2,2,8,3,79,66,50,68,51,50,50,50,50,66,50,50,2,2,3,2,4,2,Not sure,Yes,No,0,5,5,6,6,1.06,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,5,2,3,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,3,Jewish,,Meat-eater,Interesting and scary survey.,20.43,72,Female,South,White,5,112500,37122,875,0,0,0,0,0,0,0,1,0,5,high,55_,100000_,0.971856885
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,4,5,4,4.84,5.32,3.28,2.74,5.26,2.2,1.84,5.14,1.96,1.78,1.9,1.96,No,No,No,1,Not sure,5,1,6,2,2,2,3,6,7,6,4,4,4,1,1,1,4,6,7,6,4,4,7,7,7,10,42,73,44,12,28,42,24,31,35,17,7,10,41,7,6,1,1,4,7,Not sure,Not sure,Not sure,8,1,8,2,3,1.24,1,One with humans,Not at all concerned,Not at all likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",3,0,1.72,None,,Other restrictions,,17.85,81,Female,West,White,8,77500,92648,876,1,1,0,0,0,0,1,0,0.2,3,some_college,55_,75000_99999,1.023366915
(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(3) probably yes,(4) probably no,(6) definitely no,(5) no,(6) definitely no,(5) no,(3) probably yes,5,5,3,6,5,2.56,1.9,2.38,2.44,3.64,1,1,1.9,1.06,1.12,2.14,1.06,No,No,Yes,6,It's too fast.,2,5,6,5,5,3,2,3,7,7,5,5,6,7,7,7,4,1,5,4,4,4,7,5,6,0,0,70,44,0,14,0,0,0,44,0,34,0,16,5,1,2,2,7,2,No,No,No,50,50,75,7,2,1.12,1,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,4.04,Protestant,,Meat-eater,,16.72,44,Female,South,White,9,137500,33035,877,0,0,0,0,0,0,1,0,0.2,6,associates,35_54,100000_,0.87276301
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,1,4,4,4,1,4.36,3.94,4,4.6,4,2.44,4,4.9,2.26,1,3.7,2.74,Not sure,Yes,Yes,5,Not sure,5,2,1,4,5,3,5,5,1,6,2,4,4,4,6,5,1,1,1,1,1,1,2,1,2,1,0,49,50,0,64,20,59,50,51,50,50,42,0,2,1,1,1,2,1,No,Not sure,No,0,0,0,5,1,2.26,1,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,4,3,5,3,(2) agree,Yes,No,Yes,"[""None of the above""]",5,1,3.04,Protestant,,Meat-eater,,18.17,61,Female,South,White,9,112500,33572,878,0,0,0,0,0,0,0,1,0,3,associates,55_,100000_,0.856124155
(2) yes,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(4) probably no,(4) probably no,1,1,1,1,1,4.84,4.9,5.5,5.08,5.26,5.44,1.36,1.42,1.3,1.42,1.42,1.12,No,No,Yes,3,It's too fast.,5,3,1,7,7,1,7,7,5,3,7,7,7,7,7,7,1,1,6,1,5,1,1,1,1,5,7,7,7,5,6,9,6,3,6,7,3,6,6,3,1,1,1,1,1,No,No,No,0,0,0,5,1,4.24,5,One with humans,Very concerned,It is already more intelligent than people,Strongly support,Strongly support,7,1,7,6,(2) agree,No,No,No,"[""None of the above""]",0,1,2.28,None,,Pescatarian,,15.03,63,Female,South,White,9,77500,36609,879,1,1,0,0,0,0,0,1,0,3,associates,55_,75000_99999,0.853120901
(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,(5) no,1,1,1,1,1,1.3,1.3,1.18,1.18,1.12,1.24,1.18,1.12,1.18,1.12,1.18,1.18,No,No,No,1,It's too fast.,1,1,2,7,6,6,1,2,4,7,7,7,7,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,2,1,2,1,1,1,1,1,2,1,1,1,1,6,1,1,1,No,No,No,50,50,50,1,2,1.06,1,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,2,2,2,2,(2) agree,No,No,Yes,"[""None of the above""]",1,0,4.88,Protestant,,Meat-eater,,141.8,80,Female,Midwest,White,7,87500,66701,880,0,0,0,0,0,0,0,1,0,7,some_college,55_,75000_99999,1.007388421
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,5,5,6,6,5,4.96,4.12,3.52,4.36,4.72,4.42,2.92,4.42,4.3,2.5,4.48,4.36,No,Not sure,No,3,It's fine.,3,2,1,2,2,2,3,3,2,6,1,2,2,2,3,6,3,1,4,3,1,1,2,1,1,29,14,74,65,44,56,45,56,78,47,33,76,40,41,5,2,2,2,5,1,No,Not sure,No,0,5,0,7,5,1,2,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Strongly support,1,3,1,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.6,None,,Meat-eater,,13.6,63,Female,South,White,7,137500,74361,881,1,0,0,0,1,0,1,0,0.4,5,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,2,4,4,4.36,5.02,5.26,5.14,5.08,2.02,2.26,2.2,2.44,2.08,2.08,1.9,No,Yes,Not sure,2,It's too fast.,2,1,6,7,7,1,6,6,4,6,6,7,7,6,6,6,1,1,1,1,1,1,1,1,1,2,1,68,2,3,13,1,3,5,3,2,3,4,4,1,1,1,1,1,1,No,No,No,20,20,20,2,2,1.06,1,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,1,1,1,2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.96,Catholic,,Meat-eater,,12.12,65,Female,South,White,8,137500,78633,882,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.044199012
(3) probably yes,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(2) yes,(6) definitely no,(5) no,(5) no,3,2,2,2,3,3.28,2.92,3.34,1.84,2.5,2.26,1,4.72,1,1,4.66,1,Not sure,No,No,3,It's too fast.,3,3,6,5,5,1,2,2,1,7,5,5,6,6,7,7,6,6,5,4,1,1,1,2,2,0,0,40,0,1,0,0,1,45,1,0,21,100,0,4,1,1,1,7,2,Not sure,Not sure,No,15,30,0,1,2,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.04,Catholic,,Meat-eater,Very interesting survey,19.98,79,Female,South,White,8,87500,73025,883,0,0,0,0,0,0,0,1,0,5,some_college,55_,75000_99999,1.040535998
(5) no,(2) yes,(3) probably yes,(2) yes,(4) probably no,(5) no,(2) yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,2,2,5,5,3,3.1,3.1,3.16,1,4.72,1,4.78,4.78,4.78,2.98,4.78,4.78,No,No,Not sure,7,It's fine.,3,7,6,7,6,3,7,6,6,6,3,6,7,7,6,7,6,6,6,5,2,6,6,6,6,0,0,54,55,55,51,54,39,14,39,53,71,53,51,7,6,5,2,6,1,No,Not sure,No,30,30,30,5,2,5.62,7,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,Yes,No,No,"[""None of the above""]",1,2,2.92,Agnostic,,Meat-eater,"I'm 55. Robot sentience isn't going to happen in my lifetime. There are human atrocities and animal atrocities now that nobody cares about. Who care that in a 100 years, robot will have feelings?",14.9,55,Male,South,White,9,67500,72116,884,1,0,0,0,0,0,0,1,0,5,associates,55_,50000_74999,0.992578875
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,2,2,3,3,2,1,1,1,1,1,1,1.42,5.86,1.66,1.36,1.24,1.48,No,No,No,3,It's too fast.,3,3,5,6,6,2,7,6,5,6,4,5,5,3,7,7,2,2,2,2,2,5,5,2,2,20,14,61,0,11,5,17,10,6,11,4,3,68,13,3,1,6,2,6,1,Yes,No,No,5,10,1,2,2,1,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,6,3,6,6,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.16,Protestant,,Meat-eater,,9.5,38,Female,South,White,10,112500,75088,885,0,0,0,0,0,0,0,1,0,5,bachelors,35_54,100000_,0.863934154
(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,3,3,3,6,4,4,4.06,4.18,3.34,3.46,3.64,3.52,4.18,4.3,3.7,4.66,3.76,Not sure,No,Not sure,6,It's fine.,3,5,6,6,6,2,5,5,5,6,5,5,6,5,7,7,2,2,5,4,5,3,5,5,4,33,34,63,52,41,38,50,39,34,57,43,53,56,59,5,4,3,2,6,2,Not sure,Not sure,Not sure,5,1,7,5,6,3.46,5,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,6,7,7,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,2.4,Catholic,,Meat-eater,,15.08,75,Female,West,White,7,72500,97826,886,0,0,0,0,0,0,0,1,0,5,some_college,55_,50000_74999,1.034452144
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,2,2,4,1.96,2.02,1.78,1.66,2.32,1.54,1.9,2.8,1.96,2.08,1.78,2.2,No,Not sure,No,2,Not sure,3,4,5,5,3,3,5,3,4,3,5,5,5,4,4,4,2,1,4,3,3,2,4,4,3,20,20,22,23,24,30,23,22,28,18,19,19,27,19,5,4,3,4,4,4,Not sure,Not sure,Not sure,1,1,1,1,3,2.44,4,One with humans,Not sure,Not very likely,Not sure,Not sure,4,4,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.32,Protestant,,Meat-eater,,16.78,77,Female,West,White,8,137500,85257,887,0,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.026969488
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(4) probably no,(6) definitely no,(3) probably yes,(5) no,2,2,1,2,1,4.54,2.74,4.24,2.8,4.66,1,2.32,5.2,1.48,2.14,3.28,2.2,No,Not sure,Not sure,3,It's too fast.,2,4,7,7,6,7,6,1,5,7,7,7,7,6,1,6,1,1,7,1,1,1,7,7,4,0,20,56,27,62,27,12,9,21,24,20,23,100,96,2,2,2,2,4,2,No,Not sure,Not sure,8,5,10,1,1,1,4,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,7,6,2,7,(2) agree,Yes,No,Yes,"[""None of the above""]",5,0,4.32,Protestant,,Meat-eater,,20.43,75,Male,South,White,8,87500,28604,888,0,0,0,0,0,0,0,1,0,6,some_college,55_,75000_99999,1.197657183
(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,1,1,1,1,1,2.08,2.68,2.68,2.2,2.02,2.5,1.24,1.42,1.42,1.42,1.3,1.42,No,Not sure,Yes,7,It's too fast.,3,6,5,7,7,2,7,7,7,7,7,7,7,7,7,7,3,2,6,2,2,3,5,2,3,10,4,77,17,26,10,88,8,9,4,19,64,13,5,2,2,5,2,7,1,Not sure,Not sure,Not sure,0,0,0,3,2,1.3,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,5,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.28,Catholic,,Meat-eater,,20.82,69,Female,South,White,8,77500,76117,889,0,0,0,0,0,0,1,0,0.2,5,some_college,55_,75000_99999,1.040535998
(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(2) yes,(3) probably yes,(5) no,(2) yes,(3) probably yes,(5) no,(3) probably yes,3,6,2,6,5,4.36,4.3,3.16,3.46,5.26,5.14,3.04,4.6,3.34,3.34,3.16,3.4,Not sure,Not sure,Yes,3,It's too fast.,7,1,7,3,5,3,5,5,5,7,3,3,3,5,7,6,1,1,1,3,2,2,1,1,1,1,1,64,1,59,2,1,0,56,2,2,1,60,0,1,1,1,1,1,1,Not sure,Not sure,No,20,200,100,1,1,4.42,6,One with humans,Not at all concerned,Not at all likely,Somewhat oppose,Somewhat support,5,5,7,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.56,Protestant,,Meat-eater,none,11.65,74,Female,West,White,10,52500,84663,890,0,0,0,0,0,0,1,0,0.2,1,bachelors,55_,50000_74999,0.839553136
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,5,4,4,4.3,4.18,3.58,3.58,3.7,3.88,2.92,4.06,3.04,2.8,3.16,3.04,Not sure,Yes,Not sure,3,Not sure,5,3,5,6,6,2,3,3,5,6,3,5,5,4,6,5,2,1,2,2,2,2,2,2,2,34,47,53,55,48,53,50,50,53,48,50,56,30,52,3,2,4,2,2,2,Not sure,Not sure,Not sure,7,10,8,3,3,2.8,2,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.92,Protestant,,Meat-eater,,19.18,58,Female,South,White,10,97500,77539,891,0,0,0,0,0,0,0,1,0,3,bachelors,55_,75000_99999,0.844490744
(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,5,4,5,6,4,4.6,4.6,4.36,4.42,4.6,3.58,4.96,5.32,5.08,4,5.08,4.06,Not sure,Not sure,No,3,It's fine.,4,1,6,3,3,5,3,3,4,4,3,3,3,3,3,3,5,4,6,5,4,4,5,4,4,50,50,99,99,55,52,52,45,99,76,47,61,44,53,6,5,7,4,7,4,Not sure,Not sure,Not sure,0,0,0,4,5,4.42,5,One with humans,Not sure,It is already more intelligent than people,Not sure,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",1,0,3,Other,I am Spiritual and believe that Jesus walked this earth and taught love but I do not believe in organized religions of any kind,Other restrictions,This was the most interesting survey ever. Thank you for allowing me to be a part of it,17.23,65,Female,West,White,8,77500,85622,892,0,1,0,0,1,0,0,0,0.2,4,some_college,55_,75000_99999,1.023366915
(5) no,(5) no,(5) no,(4) probably no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,1,4,1,5,5,2.02,1.9,4.72,4.9,5.44,4.3,1.48,5.62,1.12,1,3.22,1.9,No,No,No,3,Not sure,1,5,7,3,6,3,5,7,5,6,5,6,6,5,7,7,2,1,5,2,2,3,5,5,5,0,0,76,0,0,38,81,36,41,69,0,83,69,66,5,4,5,2,4,1,Yes,Yes,Not sure,1,10,1,5,5,1,1,One with humans,Somewhat concerned,Very likely,Strongly oppose,Strongly oppose,7,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Protestant,,Meat-eater,This was a good survey. Thank you,18.68,48,Female,South,White,5,62500,35115,893,0,0,0,0,0,0,1,0,0.2,7,high,35_54,50000_74999,0.997963735
(5) no,(5) no,(5) no,(2) yes,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(4) probably no,6,3,3,5,5,4.42,4.12,4.06,3.28,4.6,2.56,3.22,3.1,2.98,3.04,3.1,3.04,Not sure,Yes,Yes,5,It's fine.,6,2,6,5,5,2,3,5,3,6,3,3,3,3,3,3,3,3,3,5,3,3,5,3,5,47,52,78,53,49,71,59,55,59,52,67,70,46,49,5,5,5,3,6,1,Not sure,Not sure,No,5,5,5,5,3,4.66,5,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat oppose,7,5,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",4,4,1.88,None,,Meat-eater,,8.07,38,Female,Midwest,White,8,77500,44621,894,1,0,0,0,1,0,0,0,0.2,2,some_college,35_54,75000_99999,1.026967111
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,3,3,1,2,3.4,2.08,1.6,1.84,4.42,1.72,1,3.52,2.5,1.06,3.16,1.3,Yes,No,Not sure,5,It's too fast.,1,3,5,7,7,1,5,6,4,3,5,7,7,7,7,7,1,1,1,1,1,1,2,2,2,36,5,60,18,56,34,4,20,25,64,12,33,45,53,1,2,1,1,2,1,Not sure,Not sure,Not sure,5,10,15,3,2,1.12,1,One with humans,Not very concerned,Not sure,Strongly support,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,2.64,None,,Meat-eater,,14.52,55,Male,West,White,9,62500,98584,895,1,0,0,0,0,0,0,1,0,7,associates,55_,50000_74999,0.976201096
(6) definitely no,(5) no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(2) yes,5,4,5,5,2,5.5,5.5,5.5,5.5,5.5,5.5,2.62,4.36,2.8,2.68,2.8,2.68,Not sure,Not sure,No,3,Not sure,6,1,7,3,3,5,3,3,5,5,3,3,3,4,5,3,5,4,4,5,3,5,4,3,2,60,56,54,56,54,55,55,57,50,55,55,50,55,59,4,4,4,1,4,4,Not sure,Not sure,Yes,3,5,15,6,6,3.46,4,One with humans,Not at all concerned,Very likely,Strongly support,Not sure,5,5,7,7,(2) agree,Yes,Yes,Yes,"[""None of the above""]",0,1,4,Protestant,,Meat-eater,Very interesting and I will continue to learn about A/I,35.23,78,Male,West,White,7,87500,85259,896,0,0,0,0,0,0,0,1,0,2,some_college,55_,75000_99999,1.177895564
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(2) yes,(2) yes,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,2,3,3,5,4,1.42,2.68,2.44,1.6,1.72,1,1,4.78,1,2.38,2.2,1,No,No,Not sure,6,It's too fast.,1,6,6,6,7,1,7,7,6,1,7,7,7,7,7,7,1,1,1,1,1,1,3,3,2,22,52,94,51,80,14,40,68,68,14,40,69,77,80,1,1,1,1,1,1,Not sure,Not sure,No,0,0,0,2,1,1.78,2,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,5,5,5,3,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.92,Catholic,,Meat-eater,,48.13,69,Female,South,White,7,87500,21214,897,0,0,0,0,0,0,0,1,0,7,some_college,55_,75000_99999,1.040535998
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,3,2,3.22,2.56,2.74,2.38,3.58,1.78,1.9,1.96,2.02,1.84,1.72,1.6,No,No,Not sure,4,It's too fast.,3,2,3,5,5,2,5,5,3,6,5,5,5,6,6,6,4,2,6,4,2,2,6,4,2,3,8,65,55,11,4,7,30,59,6,23,51,51,30,2,2,2,2,5,1,No,Not sure,No,2,50,30,6,5,2.08,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",2,1,3.68,Catholic,,Meat-eater,,11.78,68,Female,South,White,8,175000,22554,898,0,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.044199012
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,4,Not sure,1,1,7,4,4,4,7,7,7,7,1,4,4,4,4,4,1,1,4,1,1,1,4,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,4,4,1,4,1,No,No,No,0,0,0,1,1,1,4,One with humans,Not at all concerned,Not sure,Not sure,Not sure,4,1,4,4,(2) agree,No,No,Yes,"[""None of the above""]",0,0,5,Catholic,,Meat-eater,,21.65,87,Female,Midwest,White,5,175000,45434,899,0,0,0,0,0,0,0,1,0,7,high,55_,100000_,0.940897167
(5) no,(5) no,(1) definitely yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,5,7,6,6,5,5.8,7,7,3.28,7,1,2.62,4.96,2.68,2.2,4.78,2.62,Not sure,No,No,7,It's too fast.,3,7,6,7,7,1,2,5,2,7,7,7,7,3,3,3,5,5,3,5,5,5,6,6,6,95,74,98,72,83,72,93,98,91,70,100,74,65,72,3,3,3,3,5,3,Not sure,Yes,Not sure,2025,2030,2025,3,3,3.1,2,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,7,7,7,7,(2) agree,No,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,5,Catholic,,Meat-eater,,14.8,30,Male,West,White,9,175000,85388,900,0,0,0,0,1,0,1,0,0.4,5,associates,18_34,100000_,0.989212233
(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(6) definitely no,(5) no,4,4,3,5,4,4,3.82,4.54,3.22,3.76,3.16,4.6,4.72,4.72,3.46,4.66,4.12,No,Not sure,Yes,5,It's too fast.,5,3,6,6,6,2,5,5,6,6,5,5,6,5,5,5,5,3,5,6,3,5,6,6,7,66,71,56,66,66,63,71,69,66,68,63,63,60,68,6,6,7,6,6,5,No,Not sure,Not sure,10,11,10,5,6,3.34,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.52,Catholic,,Meat-eater,,17.05,76,Male,South,White,5,72500,27893,901,0,0,0,0,0,0,0,1,0,3,high,55_,50000_74999,1.126757852
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,3,3,2,3.52,2.68,2.92,2.86,4.3,2.08,2.08,3.7,1.3,1.96,2.2,1.84,No,No,Not sure,4,It's too fast.,3,4,5,6,6,2,6,5,4,3,6,6,6,6,7,6,3,2,2,2,2,2,4,4,4,47,57,69,56,42,62,37,62,66,38,64,65,55,44,4,2,2,2,4,3,Yes,Yes,Not sure,0,10,12,5,2,1.12,1,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,5,4,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,16.55,70,Female,Midwest,White,9,87500,56751,902,0,0,0,0,0,0,0,1,0,5,associates,55_,75000_99999,0.825943666
(5) no,(1) definitely yes,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(4) probably no,(4) probably no,(6) definitely no,(5) no,1,1,1,1,1,2.56,2.86,2.98,1.9,1.66,1.24,2.62,1.84,3.52,2.2,3.16,1.18,No,Yes,Yes,7,It's too fast.,3,5,7,7,7,1,7,7,5,7,5,3,5,7,7,7,1,1,3,3,1,2,5,5,5,25,45,56,38,65,45,35,57,64,70,47,50,64,62,1,3,5,2,5,1,Not sure,Yes,Not sure,3,5,0,7,3,1.12,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Read a book or article that discussed AI ethics or moral status""]",0,1,3.72,Other,creationist,Pescatarian,Looks good to me!,27.6,63,Male,Midwest,White,9,97500,57107,903,0,1,0,0,0,1,0,0,0.2,5,associates,55_,75000_99999,0.950661358
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,7,7,7,7,7,6.52,6.88,6.82,7,7,5.62,6.88,6.88,6.94,6.76,6.76,6.82,Yes,Yes,Yes,7,It's fine.,6,6,6,7,5,6,1,1,2,6,1,1,1,7,7,7,7,7,7,7,7,7,7,7,7,95,99,98,99,99,98,88,95,100,78,95,98,98,94,5,6,6,7,7,7,Yes,Yes,Yes,0,0,0,7,7,6.7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.36,Catholic,,Meat-eater,Survey is improving,11.93,38,Male,South,White,10,225000,33109,904,0,0,0,0,1,1,1,0,0.6,2,bachelors,35_54,100000_,0.994388418
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,2,5,5,5,5,2.98,2.98,3.28,2.98,3.88,1.3,3.16,3.46,3.46,2.56,3.22,3.76,Not sure,Not sure,Not sure,5,It's too fast.,2,5,6,6,6,3,6,6,5,5,6,6,6,6,1,7,1,1,3,2,2,3,7,6,6,25,25,36,69,21,74,69,71,67,70,72,66,28,25,5,2,5,1,5,1,Yes,Not sure,Not sure,0,0,3,6,6,1,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,6,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3.88,None,,Meat-eater,,15.15,33,Female,Midwest,White,5,82500,56401,905,1,0,0,0,0,1,1,0,0.4,6,high,18_34,75000_99999,0.957015657
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,4,4,4,4.12,4.12,4.12,3.64,4.06,2.5,3.64,4.6,3.94,3.4,4.9,6.34,Yes,Not sure,Not sure,4,It's fine.,5,3,3,3,3,3,3,3,3,5,4,4,4,4,3,5,4,4,4,4,4,4,4,4,4,55,45,95,50,61,45,48,48,60,52,53,50,47,47,5,4,4,4,5,4,Not sure,Not sure,Not sure,5,6,5,5,4,3.76,4,One with humans,Not very concerned,Not sure,Not sure,Not sure,5,5,5,5,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.96,Protestant,,Meat-eater,,5.3,34,Female,West,White,9,175000,80212,906,0,0,0,0,0,0,1,0,0.2,3,associates,18_34,100000_,0.859437034
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,3,3,5,1,2.5,2.56,2.8,2.56,2.56,1.18,2.44,2.56,2.5,2.26,2.44,2.44,No,No,No,5,It's too fast.,4,2,1,4,4,4,3,5,3,4,5,5,5,5,6,7,4,2,4,4,1,4,5,4,4,19,21,94,69,19,69,68,50,75,80,28,78,71,30,4,4,4,2,4,1,No,Yes,No,0,0,0,6,5,2.74,3,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,6,2,3,2,(2) agree,No,No,Yes,"[""None of the above""]",1,2,3.12,None,,Meat-eater,,11.25,44,Male,Midwest,White,9,112500,55129,907,1,0,0,0,0,0,0,1,0,4,associates,35_54,100000_,0.972549221
(5) no,(1) definitely yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(5) no,(3) probably yes,(5) no,(1) definitely yes,(1) definitely yes,(5) no,(5) no,(2) yes,(5) no,3,3,3,3,3,3.4,2.26,2.38,3.52,3.1,1.42,2.86,2.02,2.56,2.14,2.86,2.56,Not sure,No,Yes,5,It's too fast.,2,7,1,4,4,1,5,5,1,7,5,6,7,6,6,6,3,1,5,1,4,2,7,3,3,24,26,34,17,70,13,28,22,32,32,22,39,85,66,3,2,4,4,5,1,Not sure,Not sure,Not sure,5,5,2,1,1,3.94,4,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,7,1,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,3,Protestant,,Meat-eater,,23.45,43,Female,South,White,5,97500,35224,908,0,0,0,0,0,0,1,0,0.2,6,high,35_54,75000_99999,0.987269517
(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,3,3,5,5,5,3.82,3.94,4.9,2.08,3.46,1,4.48,4.42,3.58,3.76,3.7,4.54,No,No,No,5,It's fine.,5,5,5,4,3,3,4,4,1,2,5,5,5,5,5,5,4,1,5,2,5,4,4,4,4,37,63,59,63,26,61,65,59,76,82,75,62,10,9,4,5,6,4,7,1,Yes,Not sure,Not sure,0,0,0,5,5,1.66,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,13.1,41,Female,South,White,8,92500,22602,909,0,0,0,0,0,0,0,1,0,3,some_college,35_54,75000_99999,1.060758915
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,No opinion,(5) no,(5) no,(5) no,(2) yes,No opinion,No opinion,(5) no,3,3,3,3,5,5.26,5.02,4.9,5.26,5.68,2.44,2.86,3.04,2.92,2.98,3.16,2.92,Not sure,No,Yes,5,It's too fast.,3,5,2,5,5,2,5,6,6,7,5,5,5,6,7,6,4,1,3,4,5,1,7,5,6,76,78,77,79,76,77,80,77,78,76,78,74,78,81,4,1,1,6,7,4,Not sure,Not sure,Not sure,2,2,1,7,5,5.8,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI""]",2,0,3.24,Agnostic,,Meat-eater,,11.77,34,Female,South,White,9,97500,30248,910,1,0,0,0,1,0,0,0,0.2,5,associates,18_34,75000_99999,0.870790401
(5) no,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(5) no,6,6,5,5,6,4.48,4.54,3.64,2.14,4.18,2.68,5.32,5.08,5.26,2.38,4.66,4.9,Not sure,Not sure,Not sure,7,It's too fast.,5,5,5,7,6,2,2,6,6,6,6,6,7,2,5,5,5,3,5,5,5,5,6,5,6,55,55,78,82,74,62,61,77,72,73,63,75,81,71,6,5,6,5,5,2,Yes,Yes,No,0,2,2,5,6,4.78,6,One without humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,2.12,None,,Meat-eater,,8.95,18,Female,West,White,5,137500,97386,911,1,0,0,1,1,1,1,0,0.8,3,high,18_34,100000_,0.975617607
(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,7,7,7,7,6,6.22,5.86,6.16,5.14,6.28,3.22,5.5,6.1,3.64,5.26,5.86,4.18,No,Yes,No,5,It's fine.,7,5,7,2,1,6,3,2,7,7,1,2,2,7,7,1,7,7,7,6,3,7,7,5,6,40,32,88,40,26,47,71,74,50,49,36,68,44,74,7,7,7,3,7,5,No,No,No,15,5,10,7,5,6.64,7,One with humans,Very concerned,Somewhat likely,Somewhat support,Strongly support,3,6,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.8,Protestant,,Meat-eater,,16.43,36,Male,West,White,10,137500,94203,912,0,0,0,0,1,1,1,0,0.6,1,bachelors,35_54,100000_,0.97798078
(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(5) no,1,1,1,1,1,2.62,3.28,3.46,2.74,5.26,1,1.9,1.96,1.84,2.02,1.66,2.86,No,No,Not sure,5,It's fine.,4,3,2,5,5,1,5,7,1,1,6,6,6,4,4,4,4,2,5,2,1,2,4,2,4,90,89,86,74,88,94,87,87,88,89,79,66,9,73,4,2,4,2,6,2,Yes,Not sure,Not sure,1,1,1,2,1,1.3,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,4.08,Catholic,,Meat-eater,,10.52,46,Female,Midwest,White,8,77500,45067,913,0,0,0,0,0,0,0,1,0,4,some_college,35_54,75000_99999,1.026967111
(3) probably yes,(4) probably no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(5) no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,4,5,5,6,4,4.66,5.26,4.36,3.76,5.62,3.7,2.32,4.6,4.06,4,2.86,2.98,Yes,Not sure,Not sure,5,It's fine.,3,2,6,5,5,3,3,3,4,5,3,5,5,2,3,3,3,2,3,3,2,2,6,6,5,66,64,72,70,38,78,71,44,42,50,39,77,63,32,5,4,5,3,7,2,No,Not sure,Not sure,0,0,0,3,3,5.26,5,One with humans,Not very concerned,Very likely,Strongly support,Not sure,6,6,5,7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.8,Agnostic,,Meat-eater,Interesting survey,17.28,51,Female,South,White,9,225000,21666,914,1,0,0,0,0,1,1,0,0.4,5,associates,35_54,100000_,0.87276301
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,1,2,2.08,1.84,3.22,4.48,4.54,1,1,1.06,1,1.06,1.06,1.06,No,No,Not sure,2,Not sure,1,7,6,5,5,5,7,3,4,5,6,6,6,6,4,3,6,1,6,2,2,4,6,5,1,6,6,3,38,4,7,3,4,5,4,4,5,67,39,4,6,6,1,4,5,Yes,No,Not sure,0,0,0,2,2,1,1,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,2,3,4,2,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.88,Protestant,,Meat-eater,,18.83,75,Female,West,White,8,112500,98059,915,0,0,0,0,1,1,1,0,0.6,7,some_college,55_,100000_,1.026969488
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,3,1,1,1,1,1,1,1,4.78,1,1,1,5.2,No,No,Yes,1,It's too fast.,1,5,6,4,1,7,7,3,1,7,7,7,7,7,7,7,1,1,1,3,6,1,1,1,1,0,0,100,0,100,0,0,0,100,100,0,0,100,100,1,1,1,1,1,1,No,No,No,0,0,0,5,3,1,3,One with humans,Not sure,Very likely,Somewhat oppose,Somewhat support,7,5,6,7,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,5,Protestant,,Meat-eater,,10.5,28,Male,South,White,6,87500,77532,916,0,0,0,0,0,0,0,1,0,7,high,18_34,75000_99999,1.137770351
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,6,6,5,5,3.22,3.04,4.06,2.14,4.54,2.8,2.92,2.5,3.28,2.74,5.08,4.6,No,Not sure,Not sure,5,It's too fast.,3,5,2,3,3,1,6,6,1,2,2,2,2,2,2,2,6,5,5,2,1,2,6,6,6,59,34,42,57,73,64,56,40,12,38,58,31,66,59,7,6,6,6,5,6,Yes,Yes,Yes,0,0,1,2,4,4.72,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,7,7,7,6,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.96,Protestant,,Meat-eater,To long,19.33,49,Female,South,White,5,82500,37211,917,0,0,0,0,0,0,0,1,0,5,high,35_54,75000_99999,0.987269517
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,5,1.18,2.32,3.76,1.6,3.34,1,3.1,4.78,3.52,3.34,4.42,2.92,No,Not sure,Yes,3,It's too fast.,3,3,3,2,2,5,5,5,3,3,5,5,5,5,5,5,5,1,5,3,3,3,5,5,5,6,7,85,11,74,23,10,67,60,68,0,1,79,60,5,3,5,3,5,6,Not sure,Not sure,Not sure,1,1,1,1,1,2.86,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.4,Protestant,,Meat-eater,,23.03,30,Female,South,White,5,87500,42066,918,0,0,0,0,0,0,0,1,0,5,high,18_34,75000_99999,0.988505746
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,2.68,2.26,2.68,2.08,4.9,1.48,1.36,4.84,1.12,1.3,5.2,1.18,No,No,No,1,It's too fast.,2,5,5,7,6,2,7,1,1,6,6,6,6,7,7,7,6,6,6,6,6,6,7,6,6,13,22,31,24,17,17,19,50,20,15,35,15,68,19,2,6,6,6,7,2,Not sure,Yes,Not sure,0,0,0,2,5,2.2,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,2,2,6,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.44,Protestant,,Meat-eater,,24.48,81,Male,South,White,9,137500,30528,919,0,0,0,0,0,0,0,1,0,6,associates,55_,100000_,0.985399108
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,3,3,3,6,4,2.98,2.62,2.38,2.08,3.52,1.66,3.7,4.96,3.64,3.04,3.76,3.22,No,No,Yes,6,It's too fast.,2,5,5,6,6,6,7,7,2,5,6,6,6,3,6,7,2,1,1,2,1,1,2,2,2,44,23,32,33,37,36,41,29,16,20,29,69,59,50,5,1,2,1,5,1,No,Not sure,No,0,5,10,5,3,2.44,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.56,Agnostic,,Meat-eater,,8.4,34,Female,Midwest,White,5,112500,53704,920,1,0,0,0,0,0,1,0,0.2,6,high,18_34,100000_,0.960384654
(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(6) definitely no,(5) no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(5) no,(6) definitely no,(4) probably no,5,5,3,5,5,5.5,4.96,4.54,5.44,5.14,5.08,3.52,3.4,3.82,3.58,4.48,4.36,No,No,Yes,6,It's fine.,6,2,3,5,5,4,6,4,4,6,3,3,3,4,6,6,4,1,5,5,5,7,6,4,4,34,29,31,38,30,32,28,45,30,27,39,53,35,25,3,3,2,2,4,1,No,No,No,0,0,0,2,2,5.56,6,One with humans,Not at all concerned,Somewhat likely,Strongly support,Strongly oppose,5,2,4,2,(2) agree,No,No,Yes,"[""None of the above""]",4,1,4.08,Protestant,,Meat-eater,,21.05,38,Female,West,White,9,97500,93456,921,0,0,0,0,0,0,0,1,0,2,associates,35_54,75000_99999,0.855351114
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,3,3,2,2,1,1,6.4,1,1.12,1,1.18,4.72,1.12,1,6.46,1.18,No,No,Yes,5,Not sure,5,3,3,4,4,4,7,7,5,7,7,7,7,6,5,7,1,1,1,1,1,1,5,1,1,1,1,1,0,0,0,1,0,0,0,0,0,0,2,3,1,2,2,2,1,No,No,Not sure,50,50,50,2,2,4.36,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,2,2,2,2,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,0,5,Catholic,,Meat-eater,,8.3,35,Female,Midwest,White,9,137500,50009,922,0,0,0,0,0,1,0,0,0.2,3,associates,35_54,100000_,0.844960051
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,5,5,4,4,3.58,3.58,4.06,4.06,4.18,3.58,4.42,3.58,3.7,4,3.76,Not sure,No,Not sure,6,It's too fast.,4,3,5,4,4,4,7,4,3,7,4,5,5,4,4,4,4,1,4,4,4,4,1,1,1,47,49,53,48,48,45,47,48,45,44,49,53,47,45,1,1,1,1,1,1,Not sure,No,Not sure,20,10,30,1,3,2.32,2,One with humans,Not sure,Somewhat likely,Not sure,Not sure,5,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Protestant,,Meat-eater,,11.48,71,Female,West,White,8,112500,96753,923,0,0,0,0,0,0,0,1,0,4,some_college,55_,100000_,1.026969488
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,4,4,4,4,4,2.68,2.44,2.08,2.26,2.68,1,1,1,1,1,1,1,No,Not sure,No,4,It's too fast.,4,4,4,6,6,6,4,4,4,6,4,4,4,1,6,6,1,1,4,1,4,1,1,1,1,11,5,12,7,11,11,11,9,9,12,11,9,14,10,4,1,5,1,4,1,No,No,No,1,1,1,5,4,1,4,One with humans,Not sure,It is already more intelligent than people,Strongly support,Strongly support,7,7,4,6,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,9.02,67,Female,South,White,9,57500,75028,924,0,0,0,0,0,0,0,1,0,4,associates,55_,50000_74999,0.862362006
(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(2) yes,(5) no,1,5,1,5,3,4.9,3.22,4.66,3.16,2.74,2.38,1,1,1,1,1,1.06,Not sure,No,Yes,7,It's too fast.,1,7,7,7,7,1,7,7,4,7,7,7,7,7,7,7,4,1,4,1,4,4,7,4,4,1,1,43,1,66,1,0,0,16,1,1,18,78,77,1,1,4,1,4,1,No,Not sure,Not sure,0,0,0,7,1,1.06,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.04,Other,Christrian Baptist,Meat-eater,ROBOTS built by human will become SMARTER,16.9,65,Female,South,White,7,97500,35811,925,0,0,0,1,0,0,1,0,0.4,7,some_college,55_,75000_99999,1.040535998
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,4,1,1,1,3.7,4.54,3.28,4.36,3.1,2.98,3.58,5.08,2.86,2.74,1.96,4,No,No,No,5,It's too fast.,2,5,4,2,4,2,4,4,2,6,4,6,6,4,4,4,6,2,6,4,1,1,1,1,1,23,35,76,39,27,33,39,39,33,29,38,37,37,42,1,1,1,1,1,1,No,Yes,No,5,5,5,3,7,2.98,4,One with humans,Very concerned,Very likely,Somewhat support,Somewhat oppose,1,2,2,1,(2) agree,No,No,No,"[""None of the above""]",0,0,5,Protestant,,Meat-eater,,22.88,77,Male,Midwest,White,5,112500,46060,926,0,0,0,0,0,0,0,1,0,6,high,55_,100000_,1.082972865
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,6,5,5,6,5,5.92,2.98,5.32,2.38,5.44,2.08,4.66,6.1,4.9,4.72,5.14,4.96,No,No,Yes,3,It's fine.,7,1,5,3,3,3,3,3,1,7,2,2,2,3,3,3,3,2,4,2,2,3,5,4,5,18,44,77,63,49,100,100,79,60,100,100,100,0,79,5,5,5,3,4,2,Yes,Yes,Not sure,0,0,0,2,3,2.44,2,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,4.04,Protestant,,Meat-eater,,26,37,Male,South,White,8,87500,40219,927,0,0,0,0,0,0,1,0,0.2,1,some_college,35_54,75000_99999,1.220933765
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,3,2,3,3,5.44,5.92,5.44,1.48,4.42,1.18,2.62,1.48,1.36,1.24,1.9,1.3,No,Yes,Yes,7,It's too fast.,6,6,7,7,7,1,7,6,6,7,5,7,7,7,7,7,5,5,4,1,1,1,7,5,5,68,31,87,26,58,14,11,32,76,23,23,42,23,40,1,1,1,1,3,1,Yes,Yes,No,5,10,20,6,3,1.06,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,6,7,5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",0,3,4.52,Catholic,,Meat-eater,,14.47,50,Male,West,White,9,77500,85308,928,0,0,0,1,0,0,0,0,0.2,2,associates,35_54,75000_99999,0.984509338
No opinion,No opinion,No opinion,(3) probably yes,No opinion,No opinion,(2) yes,No opinion,No opinion,No opinion,No opinion,(3) probably yes,(3) probably yes,No opinion,No opinion,(3) probably yes,5,5,4,4,4,4.24,4.36,4.48,4.18,4.6,5.44,1.54,1.66,1.6,1.96,2.56,2.08,Not sure,Not sure,Yes,4,It's fine.,6,2,6,4,4,4,3,3,4,4,1,2,2,4,4,4,4,4,4,4,4,4,4,4,4,27,29,65,68,19,27,59,21,11,26,14,35,7,15,4,4,4,4,4,4,No,Not sure,Not sure,0,2,0,1,4,1.24,1,One with humans,Not sure,Not sure,Not sure,Not sure,6,5,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,2.92,Protestant,,Meat-eater,,33.07,34,Female,South,White,5,92500,32514,929,0,0,0,0,0,0,0,1,0,2,high,18_34,75000_99999,0.988505746
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,5,4,6,5,5,4,3.88,4.6,4.42,4.42,3.94,4.18,4.84,4.42,4.48,4.66,6.46,Not sure,Not sure,Not sure,5,Not sure,5,3,3,6,6,3,5,5,4,6,5,5,5,5,5,6,2,1,5,2,3,2,5,4,4,60,59,62,59,57,63,74,62,56,58,62,54,61,62,4,4,4,4,4,1,Not sure,Not sure,Not sure,0,0,0,5,2,4.66,3,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,5,5,6,5,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3.96,Protestant,,Meat-eater,,14.83,59,Female,South,White,9,175000,27574,930,0,0,0,0,0,0,0,1,0,3,associates,55_,100000_,0.856124155
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,2,1,2,2,2.44,3.76,2.62,2.68,4,1.42,3.04,6.16,3.1,2.98,3.1,3.1,No,No,No,2,It's too fast.,3,5,6,6,6,1,5,3,2,7,6,6,7,5,6,7,1,1,1,1,1,1,1,1,1,27,30,29,29,25,26,35,32,19,28,26,29,30,84,1,1,1,1,6,1,No,Yes,Yes,1,2,2,1,5,2.26,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.36,None,,Meat-eater,,17.33,36,Female,South,White,9,87500,70070,931,1,0,0,0,0,0,1,0,0.2,5,associates,35_54,75000_99999,0.869701387
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,2,3,2,4.06,3.16,4,2.98,3.88,2.32,1.96,1.18,2.44,1.9,2.98,2.2,No,No,No,2,It's too fast.,5,5,6,6,6,5,2,3,2,6,5,6,6,7,7,6,1,1,6,5,1,2,3,2,3,22,12,49,14,15,50,15,38,13,12,16,12,21,12,3,1,3,6,4,5,No,No,No,1,1,1,2,1,4,5,One with humans,Very concerned,Somewhat likely,Somewhat support,Strongly support,6,5,3,5,(2) agree,No,No,Yes,"[""None of the above""]",1,0,3.76,Protestant,,Meat-eater,,25.42,83,Female,West,White,8,137500,87114,932,0,0,0,0,0,0,0,1,0,3,some_college,55_,100000_,1.026969488
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,1,2,4,1.36,1.18,2.92,1.24,2.68,1.18,1.06,1,1.06,1,1.06,1.06,No,No,Not sure,2,It's too fast.,1,5,6,7,7,1,7,7,4,4,6,7,7,7,7,7,4,1,4,1,2,2,5,4,2,2,1,50,2,49,2,1,50,1,1,1,1,50,50,2,2,4,2,6,2,No,Not sure,No,0,5,10,5,1,1,1,One with humans,Somewhat concerned,It is already more intelligent than people,Strongly support,Strongly support,7,7,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3,None,,Vegetarian,,20.23,58,Female,South,White,8,77500,34953,933,1,1,0,0,0,0,0,1,0,7,some_college,55_,75000_99999,1.040535998
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,1,2,4,1,2.2,2.98,2.86,3.16,4.9,1.6,1.3,2.02,2.02,2.08,1.36,1.66,No,No,No,6,It's too fast.,5,6,5,7,7,1,7,7,7,6,6,7,7,6,7,7,2,1,2,1,1,1,6,5,6,38,32,65,63,34,63,64,64,67,48,53,67,35,41,5,1,2,3,6,1,Yes,Yes,Not sure,8,13,5,1,5,1.84,1,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,5,5,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,2.44,Protestant,,Meat-eater,,12.5,48,Female,Midwest,White,7,57500,56716,934,0,0,0,0,0,0,0,1,0,3,some_college,35_54,50000_74999,1.038091338
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,3,2,4.48,3.22,3.46,3.58,3.28,2.56,3.22,3.58,2.8,2.98,3.4,3.64,No,Not sure,Not sure,3,It's too fast.,5,1,1,5,5,2,2,5,5,3,2,5,5,5,3,5,3,2,1,2,2,2,5,3,3,39,43,42,42,42,56,40,40,42,71,44,53,39,43,3,2,5,5,5,2,Not sure,Yes,No,2028,2050,2030,2,3,3.7,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,3,2,5,2,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans""]",2,2,2.84,Catholic,,Meat-eater,,5.25,59,Female,Midwest,White,8,137500,63128,935,0,0,1,0,0,0,0,0,0.2,3,some_college,55_,100000_,1.010934745
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,5,3,4,2.92,4.96,5.5,2.56,5.2,2.38,1.6,1.66,1.72,1.66,1.6,1.84,No,No,Not sure,5,It's too fast.,6,2,5,5,5,3,3,5,2,7,6,6,6,5,5,5,3,1,4,3,1,4,1,1,1,26,17,77,29,28,31,30,24,35,71,35,58,25,56,3,1,2,1,5,2,Not sure,No,Not sure,0,0,1,4,2,1.48,3,One with humans,Not very concerned,Somewhat likely,Not sure,Not sure,6,5,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,2.68,Protestant,,Meat-eater,,11.12,50,Female,Midwest,White,9,175000,54467,936,0,0,0,0,0,0,1,0,0.2,2,associates,35_54,100000_,0.844960051
(6) definitely no,(5) no,(4) probably no,(3) probably yes,(4) probably no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(6) definitely no,(6) definitely no,(5) no,(3) probably yes,3,3,3,3,3,2.62,2.5,3.88,2.92,3.82,1.96,1.36,1.3,2.5,4.06,5.38,3.1,No,No,No,1,It's too fast.,1,5,3,5,3,3,5,3,3,3,5,5,5,7,7,7,1,1,5,3,1,1,2,1,1,0,0,2,9,1,2,0,0,8,0,0,0,59,0,3,1,3,1,5,1,No,No,No,2,3,2,3,2,1.72,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,3,5,3,(2) agree,No,No,Yes,"[""None of the above""]",1,1,5,None,,Other restrictions,,12.32,32,Female,West,White,5,87500,89815,937,1,1,0,0,0,0,0,1,0,7,high,18_34,75000_99999,0.972195174
(4) probably no,(5) no,(2) yes,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,1,1,1,1,3,5.62,5.62,2.44,7,6.88,1,1,2.98,1,2.08,4.9,1,No,Not sure,Yes,2,It's fine.,6,6,3,1,6,6,7,7,1,6,2,7,7,5,7,7,3,1,6,2,5,6,3,7,7,24,4,85,82,58,88,29,6,0,0,65,65,28,27,6,7,2,1,1,7,No,No,No,0,0,0,3,7,2.44,6,One with humans,Somewhat concerned,Somewhat likely,Strongly oppose,Strongly support,5,1,7,5,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,4.36,Agnostic,,Meat-eater,,7.87,34,Male,South,White,9,77500,72315,938,1,0,0,1,0,1,1,0,0.6,2,associates,18_34,75000_99999,1.00227996
(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,1,1,1,1,2,2.08,1.84,2.08,1.72,2.14,1.6,2.08,6.22,5.74,1.78,5.92,5.8,No,No,No,1,It's too fast.,2,4,7,6,5,3,5,5,1,7,7,7,7,5,7,7,1,1,1,3,1,3,1,1,1,10,13,79,81,51,80,19,53,83,80,10,82,84,81,3,1,1,1,1,1,No,Not sure,No,0,-1,0,2,3,1.66,2,One with humans,Somewhat concerned,Not sure,Strongly support,Strongly support,3,3,6,3,(2) agree,No,No,No,"[""None of the above""]",0,0,4.24,Protestant,,Meat-eater,,18.33,71,Male,South,White,8,77500,39564,939,0,0,0,0,0,0,0,1,0,6,some_college,55_,75000_99999,1.197657183
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,2,3,5.14,5.08,5.38,3.46,5.02,2.86,2.68,2.86,2.86,2.44,2.8,2.86,No,No,No,2,It's too fast.,3,5,7,6,6,2,7,7,6,7,6,6,6,6,6,6,2,2,2,2,2,1,2,2,2,28,37,61,66,58,60,18,27,30,20,23,35,63,27,2,2,2,2,2,2,Not sure,Not sure,No,1,5,6,4,5,5.2,6,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,6,3,6,3,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3,Catholic,,Meat-eater,The survey was interesting,14.52,72,Male,Midwest,White,8,97500,53184,940,0,0,0,0,0,0,1,0,0.2,5,some_college,55_,75000_99999,1.159504314
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,4,4,5,2,4,3.28,3.16,3.64,3.34,3.34,3.52,3.52,3.52,3.52,3.46,3.58,3.64,No,No,No,4,It's too fast.,4,2,2,6,6,2,6,4,2,6,6,6,6,4,4,4,2,2,2,2,2,2,4,4,4,39,32,36,42,41,38,46,39,36,37,35,36,42,38,4,6,4,2,2,2,No,Not sure,No,0,0,0,2,2,3.04,2,One with humans,Not very concerned,Somewhat likely,Somewhat support,Strongly oppose,6,6,6,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.36,Protestant,,Meat-eater,,11.9,70,Female,West,White,9,82500,93274,941,0,0,0,0,0,0,0,1,0,4,associates,55_,75000_99999,0.83904421
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(5) no,(5) no,(5) no,2,2,2,2,4,3.52,3.52,3.52,2.62,3.52,1.24,2.98,2.92,2.92,2.92,2.98,2.98,No,No,No,2,It's too fast.,2,6,6,7,7,1,6,6,6,6,6,6,6,4,6,6,2,3,5,2,2,1,4,2,2,13,26,75,30,70,22,23,30,28,28,33,25,65,68,4,4,4,3,4,2,Not sure,No,Not sure,10,5,10,6,3,4.06,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,5,3,4,3,(2) agree,Yes,No,Yes,"[""None of the above""]",1,1,2.64,Protestant,,Meat-eater,,13.82,67,Male,Midwest,White,10,72500,66783,942,0,0,0,0,0,0,0,1,0,6,bachelors,55_,50000_74999,0.951237986
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,4,4,3,4,4,4,4.06,4,2.62,4.96,4,2.68,4,2.62,2.62,2.62,2.62,No,No,Not sure,5,Not sure,6,3,6,6,6,6,6,6,6,7,6,6,6,7,7,5,1,1,2,2,2,2,6,6,6,23,24,70,69,74,75,74,20,70,73,73,69,22,50,4,4,4,4,4,4,Not sure,Yes,Not sure,0,0,2028,7,5,1.12,2,One without humans,Not very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,1.96,Protestant,,Meat-eater,This is truly the weirdest survey I have ever taken...,22.77,72,Female,West,White,8,112500,98684,943,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.026969488
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(4) probably no,2,2,2,1,3,1.48,1.24,1.3,1.66,2.2,1,1.06,1.3,1.06,1.18,1.06,1.18,No,No,No,2,It's too fast.,2,5,5,3,3,3,5,5,5,4,5,5,5,6,6,6,3,1,3,2,1,1,1,1,1,16,18,14,14,10,14,13,14,17,99,17,14,12,15,1,1,1,1,1,1,No,Yes,Not sure,1,5,1,5,3,1.24,1,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,5,6,5,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.92,Catholic,,Meat-eater,,7.12,21,Female,Midwest,White,5,112500,53085,944,0,0,0,0,1,0,1,0,0.4,6,high,18_34,100000_,0.960384654
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,4,4,1,1,1,1,4,1,1.06,1,1,1,1,1,No,No,No,1,It's too fast.,2,1,1,7,7,1,7,7,1,7,5,5,5,7,7,7,1,1,1,1,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,71,0,0,1,1,1,1,4,1,No,No,No,1,1,1,1,1,1,1,One with humans,Not at all concerned,Not very likely,Strongly support,Strongly support,5,2,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,0,5,Other,Christ Follower,Meat-eater,,12.1,55,Female,West,White,8,175000,92629,945,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.026969488
(5) no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,3,3,3,3,3,5.8,5.2,4.66,5.68,6.28,3.22,5.8,6.46,5.32,5.14,5.44,4.78,Yes,Yes,Not sure,3,It's fine.,6,3,5,3,5,6,3,3,6,3,3,3,3,5,5,5,3,3,3,3,5,1,3,5,3,38,40,72,73,33,79,36,36,42,40,36,32,43,34,7,3,6,5,7,3,No,No,Not sure,1,1,1,7,5,3.64,3,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat oppose,7,6,5,3,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.92,Catholic,,Meat-eater,,15.35,62,Male,South,White,9,52500,34491,946,0,0,0,0,0,0,0,1,0,2,associates,55_,50000_74999,0.992578875
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,1,1,1,1,1,1,1,1.06,1.06,1,1.06,1.06,1.06,1.06,1.06,1.06,1.06,No,No,Yes,7,It's too fast.,1,7,7,7,7,1,7,7,5,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,1,98,1,98,0,99,99,2,99,1,2,99,99,1,1,1,1,1,1,Not sure,Yes,Not sure,0,0,0,1,5,1.06,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,5,1,1,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.24,Protestant,,Meat-eater,,16.67,72,Female,West,Other (Non-Hispanic),5,175000,99516,947,0,0,0,0,0,0,0,1,0,7,high,55_,100000_,1.062341566
(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(5) no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(5) no,(4) probably no,(6) definitely no,(5) no,(6) definitely no,2,4,5,2,4,4.78,3.64,3.22,1,6.1,1.54,1,1.3,2.62,2.38,1,1,Not sure,No,No,3,Not sure,3,2,5,4,4,4,4,3,4,5,3,6,6,4,4,4,4,4,4,4,5,5,6,5,5,19,0,95,100,67,48,26,79,38,89,73,84,46,80,5,5,4,4,6,2,Not sure,Yes,Not sure,0,27,56,7,5,2.14,4,One with humans,Not at all concerned,It is already more intelligent than people,Somewhat oppose,Not sure,6,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",5,3,3.56,Protestant,,Meat-eater,,9.57,21,Female,South,White,9,112500,40109,948,0,0,0,0,0,0,0,1,0,5,associates,18_34,100000_,0.873855857
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,2,5,4,2.26,2.14,2.2,2.32,3.1,2.32,2.14,2.44,4.48,2.44,2.74,2.74,No,No,Not sure,4,Not sure,6,1,2,4,3,3,4,4,4,6,4,4,3,5,5,5,2,1,1,1,1,1,1,1,1,37,32,27,29,27,28,43,26,23,28,31,32,41,43,2,1,1,2,4,1,Not sure,Not sure,Not sure,50,5,5,5,2,2.32,4,One with humans,Not at all concerned,Not sure,Somewhat support,Not sure,5,6,4,6,(2) agree,No,No,Yes,"[""None of the above""]",0,2,4,Protestant,,Meat-eater,,17.22,74,Female,West,White,8,82500,96002,949,0,0,0,0,0,0,0,1,0,2,some_college,55_,75000_99999,1.023366915
(5) no,(5) no,(5) no,(4) probably no,(5) no,(3) probably yes,(1) definitely yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,6,6,6,6,5,4.66,4.12,2.62,2.92,4.3,2.2,3.58,5.02,3.4,3.34,5.92,4,No,No,Yes,7,It's too fast.,6,6,4,3,3,3,2,3,6,5,6,6,5,2,3,5,5,3,5,2,5,5,5,5,5,34,36,80,59,60,43,59,39,36,33,61,66,37,40,3,3,3,3,3,1,No,Yes,No,2,4,5,2,3,3.16,6,One without humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,6,6,6,(2) agree,Yes,No,No,"[""None of the above""]",1,1,1,Atheist,,Meat-eater,,15.18,18,Female,West,White,8,112500,95370,950,1,0,0,0,0,0,0,1,0,2,some_college,18_34,100000_,1.04823967
(6) definitely no,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,6,6,7,4,4,6.88,5.56,5.14,4.6,6.88,3.04,5.26,5.08,5.5,1.06,5.26,5.56,Not sure,Yes,Not sure,5,It's fine.,7,1,2,1,1,7,1,7,1,7,1,1,1,4,1,1,4,7,1,6,1,4,7,7,7,1,1,100,99,29,79,80,63,78,25,78,74,0,24,7,4,4,1,4,1,No,Not sure,Not sure,0,-1,20,7,5,6.94,7,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Strongly oppose,7,5,7,7,(2) agree,Yes,No,No,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Atheist,,Meat-eater,,14.97,76,Male,South,White,8,92500,75043,951,1,0,0,0,0,1,1,0,0.4,1,some_college,55_,75000_99999,1.197657183
(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,5,6,3,3,3,4.42,4.24,4.72,3.4,5.44,3.22,2.02,6.46,1.66,2.98,5.38,2.02,Not sure,Not sure,Not sure,3,It's too fast.,3,5,5,6,6,2,6,3,3,6,3,6,6,5,5,5,5,3,4,5,3,5,6,5,4,5,7,79,36,57,66,45,66,62,33,66,55,73,62,3,3,3,2,3,2,No,Not sure,No,0,5,0,5,4,2.5,3,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,7,5,6,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,2.48,Agnostic,,Meat-eater,,12.78,18,Female,Midwest,White,5,77500,55374,952,1,0,0,0,1,1,1,0,0.6,5,high,18_34,75000_99999,0.957015657
(5) no,(5) no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,6,6,2,6,4,4.72,4.78,4.84,2.08,5.74,1,6.64,5.44,1,5.68,3.22,6.64,Yes,No,Not sure,6,It's fine.,5,6,5,4,4,4,2,4,5,4,2,5,6,4,4,1,6,6,6,6,7,6,7,7,7,56,65,78,61,14,67,40,63,59,9,66,84,17,66,6,6,6,3,7,2,Not sure,Yes,Not sure,0,20,50,7,7,1,2,One without humans,Somewhat concerned,Very likely,Not sure,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,1,Other,Spirituality or if u had to pick a religion it would be paganism,Vegetarian,Love u,10.1,20,Female,South,Indigenous,5,52500,71261,953,0,1,0,0,1,0,1,0,0.4,3,high,18_34,50000_74999,0.365435884
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(6) definitely no,(5) no,3,3,3,3,4,2.98,1.72,2.56,1,1.12,1,4.72,3.7,3.16,3.52,2.44,3.46,Not sure,Not sure,Yes,6,It's too fast.,4,6,4,6,6,2,5,4,6,4,7,6,7,5,5,6,2,1,5,4,4,4,2,4,2,18,0,15,19,2,23,0,11,18,12,0,16,26,20,2,2,2,1,3,5,No,No,No,0,0,0,4,5,3.1,2,One with humans,Somewhat concerned,Not very likely,Somewhat support,Somewhat support,6,5,6,5,(2) agree,No,No,Yes,"[""None of the above""]",1,1,2.72,Protestant,,Other restrictions,,18.68,18,Female,Midwest,White,5,92500,49339,954,0,1,0,0,0,0,0,1,0,4,high,18_34,75000_99999,0.957015657
(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,3,3,3,3,3,1.9,1.72,1.78,1.72,1.78,1.84,1.66,2.38,1.66,1.78,1.72,1.66,Not sure,Not sure,Yes,5,It's too fast.,6,5,6,7,7,2,7,7,5,7,7,7,7,7,7,7,1,1,2,1,1,1,1,1,1,19,15,16,17,19,18,16,18,20,16,16,15,16,16,3,2,2,2,3,3,No,Not sure,Not sure,20,10,0,1,2,1.24,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Somewhat oppose,5,6,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.16,Protestant,,Meat-eater,,19.65,80,Female,West,White,7,112500,99166,955,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.026969488
(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,5,5,5,5,4,4.84,4.84,4,1.06,4.78,1,3.22,4.9,2.5,3.88,4.42,4.36,No,No,No,4,It's fine.,5,3,6,5,4,4,4,4,3,4,3,5,5,5,3,3,4,3,5,3,4,4,6,4,4,35,37,68,64,32,67,55,41,61,38,70,65,38,60,5,4,6,4,6,2,Not sure,Not sure,No,5,-1,10,6,5,3.16,3,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,7,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.8,Atheist,,Meat-eater,,16.37,30,Female,South,White,8,87500,73401,956,1,0,0,0,1,1,1,0,0.6,3,some_college,18_34,75000_99999,1.062087164
(5) no,(5) no,(5) no,(5) no,(5) no,(6) definitely no,(3) probably yes,(6) definitely no,(5) no,(3) probably yes,(6) definitely no,(5) no,(5) no,(5) no,(6) definitely no,(5) no,1,1,2,2,4,3.16,3.4,3.22,3.34,3.28,2.2,1.84,1.66,1.42,2.02,2.56,2.86,No,No,Not sure,6,It's too fast.,1,6,5,7,7,1,7,7,6,5,7,7,7,7,7,7,1,1,1,1,5,1,1,1,1,5,6,36,13,2,4,16,10,32,0,3,28,21,7,1,1,1,1,2,1,Not sure,No,No,10,5,10,6,6,1.66,1,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,3,7,6,(2) agree,No,No,No,"[""None of the above""]",0,0,1.92,Jewish,,Meat-eater,n/a,13.8,77,Male,West,White,10,77500,95608,957,0,0,0,0,0,0,0,1,0,7,bachelors,55_,75000_99999,0.955970676
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(5) no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(2) yes,(4) probably no,(4) probably no,(4) probably no,4,6,5,5,4,3.16,3.4,3.64,1.36,4.12,1.72,4.84,5.38,3.04,3.7,5.8,4.9,Not sure,No,Yes,7,It's fine.,7,2,7,1,2,2,2,4,7,6,1,3,3,4,5,6,5,3,3,6,4,4,7,6,5,78,27,30,24,18,88,82,24,30,26,28,88,9,28,6,6,3,3,3,6,No,Yes,No,0,2030,2023,7,4,1.96,2,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,5,4.6,None,,Meat-eater,,29.2,83,Male,South,White,9,112500,40245,958,1,0,0,0,0,0,1,0,0.2,1,associates,55_,100000_,0.985399108
(5) no,(5) no,(5) no,(4) probably no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(2) yes,(5) no,(5) no,(5) no,(4) probably no,2,2,2,4,4,4,2.02,4.06,2.02,4,1,1,2.08,1,1,1,1,Not sure,No,No,4,Not sure,5,4,4,7,7,2,5,4,4,6,4,4,4,2,7,7,2,1,5,4,2,1,2,2,1,50,9,40,70,70,9,12,70,70,70,49,71,50,69,2,4,4,4,4,1,Not sure,Yes,Not sure,0,0,3,2,4,1,4,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,6,6,4,7,(2) agree,No,No,No,"[""None of the above""]",0,0,3.6,Protestant,,Meat-eater,,27.05,83,Male,Midwest,White,7,112500,45434,959,0,0,0,0,0,0,0,1,0,3,some_college,55_,100000_,1.163586134
(5) no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(5) no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,4,5,5,4,4,2.74,2.8,3.1,2.56,4.48,2.26,2.8,2.2,2.26,1.54,4.54,2.98,Not sure,No,Not sure,3,It's too fast.,6,4,5,6,5,6,7,6,6,6,6,6,7,3,4,1,4,1,4,4,4,3,5,4,4,25,22,27,39,24,21,55,21,20,32,40,38,59,26,4,3,4,5,4,4,Not sure,Not sure,Not sure,10,10,10,2,5,2.74,2,One with humans,Somewhat concerned,Not sure,Somewhat support,Somewhat support,6,6,7,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.12,Other,Mormon,Meat-eater,,13.78,63,Male,Midwest,White,8,112500,53913,960,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.163586134
(4) probably no,(2) yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,5,5,5,5,5.62,1,5.86,2.5,5.98,1,2.8,1.6,3.88,1,3.88,1,No,Yes,No,5,It's fine.,6,1,2,2,3,5,1,2,1,5,3,3,3,2,2,2,1,1,2,2,2,2,1,1,1,0,0,50,50,0,50,50,0,50,0,50,50,0,0,1,1,1,1,1,1,No,No,No,20,-1,25,7,2,1,7,One with humans,Not at all concerned,Very likely,Not sure,Not sure,7,7,7,7,(2) agree,No,Yes,No,"[""None of the above""]",0,1,3,Agnostic,,Meat-eater,,11,24,Male,South,White,8,137500,29526,961,1,0,0,0,0,0,0,1,0,2,some_college,18_34,100000_,1.226766034
(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(2) yes,(3) probably yes,(5) no,(4) probably no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,3,5,6,3,3,4.9,4.42,4.66,4.78,4.9,3.16,3.28,5.26,3.46,2.98,4.3,4.72,No,Not sure,Yes,3,It's too fast.,3,3,6,6,6,2,7,7,5,6,5,6,6,6,6,6,3,2,5,3,5,3,3,5,3,26,33,66,57,40,58,41,31,38,42,41,42,60,59,5,3,5,3,6,2,No,No,No,1,10,5,2,3,2.32,2,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,6,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.48,Protestant,,Meat-eater,,12.63,67,Male,South,White,7,77500,77833,962,0,0,0,0,0,0,1,0,0.2,5,some_college,55_,75000_99999,1.197657183
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,1,1,1,1,1,1,1,1.06,1.78,3.76,1.18,1,1,1,1,1,1,No,No,No,1,It's too fast.,1,7,1,1,1,1,7,7,1,1,7,7,7,7,7,7,1,1,1,1,1,1,7,1,1,1,1,0,0,0,0,0,0,1,1,0,1,0,0,1,1,1,1,1,1,No,No,No,0,0,0,1,1,1,1,One without humans,Very concerned,It is already more intelligent than people,Strongly oppose,Strongly oppose,6,7,4,6,(2) agree,No,No,No,"[""None of the above""]",0,0,5,None,,Meat-eater,,14.13,93,Male,Midwest,White,5,112500,47330,963,1,0,0,0,0,0,0,1,0,7,high,55_,100000_,1.082972865
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(4) probably no,3,5,3,5,3,4.48,4.72,4.96,3.58,5.38,3.82,4.24,5.14,3.64,2.5,2.92,3.88,Not sure,No,Yes,3,It's too fast.,5,2,3,5,3,5,2,2,3,6,2,5,3,3,7,6,2,2,6,2,2,2,3,5,3,55,54,65,60,64,39,38,59,64,55,40,58,39,52,3,5,5,2,6,2,No,Yes,No,0,3,5,6,3,2.44,1,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,6,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,1.92,Protestant,,Meat-eater,,17.47,68,Male,West,White,10,225000,91321,964,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,1,5,6,2,3.4,5.14,4.78,3.22,4.84,2.98,2.38,5.02,2.2,1.9,1.96,1.66,Not sure,No,Yes,5,It's too fast.,5,2,6,5,6,2,5,6,5,6,5,6,6,6,7,7,1,1,6,1,1,1,1,1,1,23,6,66,71,19,64,25,60,62,58,32,60,17,28,2,1,1,5,1,2,No,Yes,No,10,10,5,2,5,2.32,3,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,6,3,7,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,2,2.36,Protestant,,Meat-eater,,13.4,55,Male,Midwest,White,10,225000,48178,965,0,0,0,0,1,0,1,0,0.4,3,bachelors,55_,100000_,0.944357256
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,5,5,4,3,4.66,3.76,4.36,4.18,4.3,2.32,2.2,4.42,2.56,2.5,2.98,3.46,No,Yes,Not sure,3,It's too fast.,6,2,5,6,5,3,3,3,5,6,2,3,3,4,6,6,4,1,4,2,2,2,5,4,2,32,31,64,59,41,56,32,30,40,38,32,59,40,37,4,4,4,1,4,2,No,Not sure,No,5,10,5,5,5,1.9,4,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,3,4,2,(2) agree,No,No,Yes,"[""None of the above""]",0,1,4.08,Catholic,,Meat-eater,,15.48,58,Male,Midwest,White,7,137500,48895,966,0,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.163586134
(5) no,(2) yes,(5) no,(3) probably yes,(4) probably no,(3) probably yes,(1) definitely yes,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,3,3,3,2,2,6.34,6.16,6.04,6.64,6.28,7,1.18,1,1,1,1.3,1.18,No,No,Not sure,2,It's too fast.,3,5,5,5,5,2,3,2,3,7,7,7,7,5,5,5,1,1,1,1,1,1,1,1,1,0,0,89,30,45,0,0,58,13,65,0,0,67,61,1,1,1,1,1,1,Yes,Yes,Not sure,5,10,4,2,6,1.06,1,One with humans,Very concerned,Very likely,Somewhat support,Somewhat support,5,5,6,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status""]",0,2,4.24,Catholic,,Meat-eater,,18.12,57,Male,West,White,10,137500,92071,967,0,0,0,0,0,1,0,0,0.2,5,bachelors,55_,100000_,0.959335993
(5) no,(1) definitely yes,(3) probably yes,(2) yes,(5) no,(4) probably no,(2) yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(3) probably yes,(5) no,(4) probably no,(4) probably no,(5) no,3,3,3,5,5,3.4,4.3,3.58,3.46,3.4,4.48,1.18,4,3.58,2.86,3.64,3.64,No,No,Not sure,5,It's too fast.,5,2,3,5,5,3,5,5,3,6,3,3,5,5,3,3,3,3,5,3,3,3,5,6,3,36,39,42,45,42,53,34,51,46,48,45,54,50,40,5,3,6,3,5,2,Not sure,Yes,No,5,8,10,6,3,2.32,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,6,5,(2) agree,No,Yes,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,4,1.92,Catholic,,Meat-eater,,13.98,66,Male,West,White,10,112500,94588,968,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,100000_,0.959335993
(3) probably yes,(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(4) probably no,1,2,1,5,3,5.26,2.98,3.04,1.3,4.9,1.36,1.54,1.36,1.54,1.24,2.26,1.54,No,No,Yes,7,It's too fast.,6,1,1,7,7,1,6,6,2,7,7,7,7,6,7,7,1,1,1,1,1,1,1,1,1,8,8,83,71,15,69,29,2,0,73,23,16,7,8,1,1,1,1,1,1,No,No,No,7,10,12,5,2,1.48,1,One with humans,Not very concerned,Not at all likely,Strongly support,Strongly support,6,1,6,1,(2) agree,No,No,No,"[""None of the above""]",0,0,4.92,Protestant,,Meat-eater,None,13.45,58,Male,Midwest,White,10,175000,57107,969,0,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,3,5,4,4,4.36,3.4,4.3,3.16,3.4,4.3,1.9,2.32,2.92,2.2,2.8,2.8,No,No,Not sure,6,Not sure,4,2,6,6,6,2,3,6,4,6,4,4,4,4,4,4,2,1,2,4,4,2,4,4,4,30,20,56,28,25,20,27,21,25,29,15,57,61,19,4,2,4,4,4,4,No,No,No,10,20,0,1,3,2.86,2,One with humans,Not at all concerned,It is already more intelligent than people,Somewhat support,Somewhat support,6,5,5,6,(2) agree,No,No,No,"[""None of the above""]",0,0,3.32,None,,Meat-eater,,14.23,78,Male,West,White,10,97500,89130,970,1,0,0,0,0,0,0,1,0,4,bachelors,55_,75000_99999,0.955970676
(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(4) probably no,(6) definitely no,(3) probably yes,(3) probably yes,(5) no,(5) no,(4) probably no,3,3,5,4,4,4.96,4.6,4.66,2.92,4.54,2.86,3.64,4.48,3.76,3.22,4.3,3.82,No,Not sure,Yes,3,Not sure,5,2,6,5,5,3,6,5,4,7,3,3,3,5,4,4,1,1,1,1,1,1,2,2,1,44,40,75,65,46,68,47,51,59,54,45,69,82,47,2,2,1,1,1,1,Not sure,Yes,No,0,17,35,6,5,2.56,3,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,5,2,5,3,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.16,None,,Meat-eater,,10.65,69,Male,Midwest,White,10,137500,68133,971,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.944357256
(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,6,7,7,6,7,5.92,5.86,5.8,6.1,6.1,5.98,5.98,6.16,5.98,5.92,6.22,5.98,Yes,Yes,Yes,6,It's fine.,7,6,6,6,7,6,6,6,7,7,7,6,6,7,6,7,6,7,7,7,7,6,7,6,7,84,83,79,78,84,85,82,84,75,86,85,98,87,86,6,7,7,6,7,6,Yes,Yes,Yes,1,2,2,6,7,5.74,7,One without humans,Very concerned,Very likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,4.36,Catholic,,Vegetarian,The loneliest number is that one is that one is that one is that one is that one is that one is that but,6.62,31,Male,West,White,10,175000,90001,972,0,1,1,0,1,0,1,0,0.6,1,bachelors,18_34,100000_,0.979205378
(2) yes,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,(4) probably no,(1) definitely yes,(2) yes,(4) probably no,(1) definitely yes,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(5) no,(3) probably yes,3,3,3,3,3,4.84,1.18,2.68,1.18,2.26,1.6,2.8,2.8,2.74,2.68,2.5,2.74,No,No,No,3,It's too fast.,2,5,6,7,7,3,5,5,6,7,6,7,7,5,5,5,3,2,2,2,2,2,6,3,3,26,23,72,17,66,24,32,29,70,20,28,25,70,65,3,3,2,3,7,2,No,Yes,No,5,5,10,6,5,2.44,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,7,5,7,7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,3,2.72,Buddhist,,Pescatarian,,12.27,71,Male,West,White,10,137500,89103,973,0,1,0,1,1,1,0,0,0.6,6,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,5,2,2,2,5,1.72,3.1,2.62,2.98,1.24,1.78,2.98,3.04,3.46,2.92,2.5,3.1,No,Not sure,Yes,7,It's too fast.,7,5,6,6,6,2,7,7,4,6,5,6,6,6,6,6,2,2,2,3,5,2,4,4,4,12,0,22,10,0,31,0,11,17,1,10,62,1,15,4,4,4,2,4,4,Not sure,Not sure,Not sure,2,0,0,5,3,1.84,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,7,3,7,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,3.4,None,,Meat-eater,,14.12,62,Male,Midwest,White,8,225000,49120,974,1,0,0,0,0,0,1,0,0.2,1,some_college,55_,100000_,1.163586134
(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(6) definitely no,(6) definitely no,(3) probably yes,(5) no,(5) no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,2,2,2,2,2,2.26,5.38,2.32,4.12,4.84,1.42,2.86,2.26,2.02,2.14,2.86,2.5,Yes,No,Yes,7,It's too fast.,1,6,6,7,7,1,1,6,6,5,6,6,6,7,7,7,1,1,2,1,7,1,7,7,7,21,26,76,29,84,29,80,30,29,81,27,80,82,78,1,1,7,4,7,7,Yes,No,No,2,4,5,6,3,2.68,2,One with humans,Very concerned,Very likely,Somewhat support,Strongly oppose,7,6,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,2,4,Catholic,,Meat-eater,,9.45,64,Male,Midwest,White,10,175000,48310,975,0,0,0,0,0,0,1,0,0.2,7,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,5,4,5,5,5,4.66,4.72,4.78,3.76,5.2,4.6,4.96,5.5,5.2,2.5,3.34,4.96,Yes,Yes,Not sure,5,It's fine.,5,2,3,3,2,6,3,3,2,6,2,2,2,2,2,2,2,2,2,2,1,1,2,2,2,57,26,74,66,38,72,70,40,69,41,35,71,35,38,5,2,5,2,2,2,No,No,No,5,5,5,2,3,2.5,3,One with humans,Not very concerned,Not very likely,Somewhat oppose,Somewhat oppose,5,5,5,6,(2) agree,No,No,No,"[""None of the above""]",0,2,3.88,Protestant,,Meat-eater,Interesting survey.  One of the best.,16.72,69,Male,West,White,9,112500,95687,976,0,0,0,0,0,0,0,1,0,3,associates,55_,100000_,0.969139796
(6) definitely no,(6) definitely no,(5) no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,(4) probably no,1,2,2,1,1,1.12,1.9,1.9,1.96,1.96,1.12,1,1,1,1,1,1,No,No,Yes,6,It's too fast.,1,5,5,6,5,2,6,6,5,7,7,7,7,5,5,5,1,1,5,1,1,1,2,3,2,0,0,0,0,2,0,0,0,0,0,0,0,76,64,1,1,1,2,1,1,No,No,No,2050,2070,2055,3,2,1,1,One with humans,Somewhat concerned,Not very likely,Strongly support,Strongly support,1,5,1,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.48,Protestant,,Meat-eater,,7.92,69,Male,Midwest,White,8,137500,60174,977,0,0,0,0,0,0,0,1,0,7,some_college,55_,100000_,1.163586134
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,5,6,5,4,5,5.02,4.36,4.24,3.04,4.78,2.38,2.98,3.04,2.98,1.78,2.86,3.04,Not sure,Not sure,No,3,It's too fast.,5,2,5,5,4,4,2,4,4,6,4,4,5,6,6,4,4,1,4,1,1,1,6,4,1,25,26,75,75,42,57,23,31,64,27,58,44,40,23,2,1,2,2,4,1,Not sure,Not sure,No,0,5,0,6,5,1.42,3,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,5,2,2,2,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",0,1,3.6,Protestant,,Meat-eater,,24.03,70,Male,West,White,7,137500,93551,978,0,0,0,0,1,0,0,0,0.2,3,some_college,55_,100000_,1.182042127
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,4,4.54,3.34,2.86,3.7,5.02,1.72,3.52,3.22,3.4,3.04,3.16,3.22,No,Yes,Not sure,3,It's too fast.,5,2,7,5,4,4,5,5,4,5,2,5,5,2,4,4,5,4,6,5,2,5,5,5,5,39,37,41,38,40,36,36,20,39,43,38,38,43,34,4,4,6,5,5,2,Not sure,Not sure,Not sure,5,11,9,2,6,2.32,2,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,6,6,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,4.48,Protestant,,Meat-eater,this is probably the most difficult and confusing survey I have taken,29.13,77,Female,West,White,10,112500,85331,979,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.833480272
No opinion,(5) no,No opinion,(5) no,(5) no,(4) probably no,(5) no,(2) yes,(4) probably no,No opinion,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(4) probably no,1,4,4,2,4,3.7,4.66,3.16,2.38,3.34,2.44,1.78,2.02,5.56,2.74,1.18,1.54,No,No,Yes,7,It's too fast.,7,4,6,7,6,2,7,6,4,5,5,6,6,6,5,6,2,2,6,1,4,5,7,2,3,39,17,34,36,33,54,83,45,38,71,70,75,40,35,4,3,6,5,6,5,Yes,Not sure,Yes,0,-1,0,7,7,2.5,3,One with humans,Very concerned,Not sure,Strongly support,Strongly support,4,4,2,6,(2) agree,No,No,No,"[""None of the above""]",0,2,2.2,Catholic,,Meat-eater,Excellent Survey!!,94.55,63,Male,West,White,5,175000,95648,980,0,0,0,0,0,0,0,1,0,1,high,55_,100000_,1.100150227
(1) definitely yes,(6) definitely no,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(4) probably no,(3) probably yes,(5) no,(5) no,(6) definitely no,(6) definitely no,(3) probably yes,(3) probably yes,(3) probably yes,7,5,3,2,3,2.8,5.08,2.86,2.8,5.44,5.62,5.38,5.02,3.04,2.5,2.68,4.96,No,Not sure,Not sure,6,Not sure,1,5,5,6,5,2,5,2,5,2,7,5,3,3,5,5,3,5,1,6,2,5,3,6,3,15,33,29,28,76,72,80,76,77,77,70,68,65,83,6,3,2,5,6,1,Not sure,Not sure,No,0,-1,0,3,3,4.72,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Strongly oppose,6,6,3,5,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,5,Catholic,,Other restrictions,,3.9,25,Male,Midwest,White,7,137500,48334,981,0,1,0,1,0,0,1,0,0.4,7,some_college,18_34,100000_,1.187685865
(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(2) yes,(4) probably no,(2) yes,(4) probably no,(3) probably yes,(5) no,2,2,3,3,3,3.94,4,4.24,2.74,5.02,1.12,3.34,4.24,2.56,2.32,4.78,4.66,No,No,Not sure,3,It's too fast.,5,1,4,4,3,5,3,3,4,6,3,3,5,7,5,7,1,1,1,5,1,1,4,4,4,11,11,79,27,23,55,36,16,13,36,13,51,14,32,1,2,1,1,4,1,No,No,No,-1,-1,-1,6,6,1,1,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,5,4,5,4,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",5,1,3.36,Catholic,,Meat-eater,,15.82,70,Male,West,White,10,112500,92505,982,0,0,0,0,0,0,1,1,0.2,3,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,2,1,5,4,1.9,1.36,2.02,1.78,1.84,1,1,1,1,1,1,1,No,No,Not sure,6,It's too fast.,3,5,7,7,7,1,7,7,5,7,6,7,7,7,7,7,1,1,1,1,5,1,1,1,1,1,35,78,33,79,21,98,16,31,23,15,55,13,86,1,1,1,1,1,1,Not sure,Not sure,Not sure,5,10,5,7,7,1.54,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.48,Jewish,,Meat-eater,,18.65,66,Male,West,White,5,112500,80016,983,0,0,0,0,0,0,0,1,0,5,high,55_,100000_,1.100150227
(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,5,6,6,6,5.44,5.56,5.38,5.44,5.38,5.32,5.2,5.08,5.14,2.86,5.14,4.24,No,Not sure,Yes,6,Not sure,5,2,6,6,6,2,5,5,6,7,2,3,1,3,5,3,2,1,2,1,1,1,7,7,7,20,28,97,52,24,20,31,74,52,23,70,66,22,34,4,4,4,5,5,3,Not sure,Yes,Not sure,3,5,7,7,7,4.72,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Strongly support,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,1,3.68,Protestant,,Other restrictions,,8.5,66,Male,Midwest,White,10,137500,46902,984,0,1,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.944357256
(5) no,(3) probably yes,(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(5) no,(3) probably yes,(5) no,(3) probably yes,(4) probably no,(3) probably yes,(6) definitely no,(3) probably yes,(3) probably yes,3,3,3,3,4,6.16,3.52,3.4,3.46,4.48,3.46,3.34,3.04,4.36,3.52,4.84,3.94,No,Yes,Yes,5,It's too fast.,5,2,6,2,3,2,4,4,4,6,5,5,5,2,2,2,4,4,4,2,2,6,4,4,4,45,42,82,45,42,40,42,39,40,85,66,38,47,36,4,4,4,6,6,6,No,Yes,Not sure,5,5,5,5,5,4.72,4,One with humans,Not at all concerned,Not sure,Somewhat oppose,Somewhat support,5,5,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.96,Other,Non denominational christian,Meat-eater,Interesting,10.27,57,Male,Midwest,White,10,175000,46123,985,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,3,3.88,4.06,3.94,4.12,3.64,4.12,4.18,4.12,4.24,1,4.3,3.82,Not sure,Yes,Yes,5,Not sure,6,2,6,2,2,5,2,2,2,6,2,2,3,3,5,5,2,2,2,2,2,2,5,5,3,0,0,63,51,51,50,52,56,48,73,50,56,70,23,2,2,3,2,2,2,No,No,No,50,50,50,3,5,4.06,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,5,2,5,(2) agree,Yes,No,Yes,"[""None of the above""]",4,1,3.88,None,,Meat-eater,,11.05,59,Male,West,White,8,112500,85340,986,1,0,0,0,0,0,0,1,0,2,some_college,55_,100000_,1.182042127
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,2,3,2,4,2,3.34,2.14,4.6,4.3,5.2,3.34,4.12,5.02,2.98,3.76,1,3.4,Not sure,No,Yes,2,It's too fast.,2,3,6,6,6,2,3,4,1,7,2,6,6,6,4,5,1,1,1,2,1,1,4,1,1,23,0,100,29,22,78,72,30,78,75,38,73,28,36,5,1,2,1,1,4,Not sure,Not sure,Not sure,0,1,1,6,6,1,2,One with humans,Somewhat concerned,It is already more intelligent than people,Somewhat support,Somewhat support,3,6,3,5,(2) agree,No,No,No,"[""None of the above""]",0,1,3.32,Protestant,,Meat-eater,,12.85,75,Male,Midwest,White,10,175000,66866,987,0,0,0,0,0,0,0,1,0,6,bachelors,55_,100000_,0.944357256
(3) probably yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(5) no,(4) probably no,(5) no,(5) no,5,6,6,6,6,5.92,4.78,4.06,2.8,5.2,1.42,1,3.16,1,1,4.84,1,Yes,No,Not sure,5,It's fine.,5,2,7,2,2,6,3,2,5,7,5,5,5,3,6,7,1,1,1,1,1,1,2,2,2,0,0,92,60,30,81,21,40,73,25,40,0,0,0,2,1,1,1,4,1,No,Not sure,No,5,3,10,7,3,2.26,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,5,6,7,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,2,2.84,None,,Meat-eater,,13.85,69,Male,West,White,10,137500,91214,988,1,0,0,0,0,1,1,0,0.4,3,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(5) no,(3) probably yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,3,3,4,6,3,3.34,3.46,4.48,3.46,5.02,3.22,3.52,5.08,4.96,3.52,4.78,4.84,Not sure,Not sure,Yes,3,It's too fast.,5,2,7,5,5,3,5,6,6,6,3,5,5,2,4,4,3,3,6,5,4,4,6,5,3,65,58,59,67,73,37,41,60,70,70,44,58,49,65,5,5,6,3,5,5,Yes,Not sure,Not sure,5,5,6,6,6,3.04,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,6,5,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,3,Protestant,,Meat-eater,,14.37,57,Male,Midwest,White,10,112500,45015,989,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,100000_,0.944357256
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,2,3,3,4,2.86,3.52,3.22,1.96,5.32,2.56,3.46,6.4,2.86,2.68,4.3,3.58,No,No,Not sure,5,It's too fast.,5,1,7,7,7,1,7,7,3,7,1,7,7,7,7,7,2,1,2,1,1,1,1,2,1,5,4,75,67,29,22,88,93,74,36,37,39,71,65,5,1,2,1,7,1,No,No,No,0,1,0,2,2,2.68,1,One with humans,Not at all concerned,Somewhat likely,Strongly support,Strongly support,7,6,6,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.04,Catholic,,Meat-eater,,10.97,63,Male,West,White,8,175000,89436,990,0,0,0,0,0,0,0,1,0,3,some_college,55_,100000_,1.182042127
(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(5) no,(4) probably no,(3) probably yes,(4) probably no,(5) no,(4) probably no,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,3,3,3,3,3,4.84,4.9,4.84,3.1,5.14,3.22,2.98,5.02,4.12,1.9,2.8,3.16,No,No,Yes,6,It's fine.,3,2,6,3,3,3,1,2,6,3,2,6,6,2,2,2,3,3,3,6,3,6,6,5,5,51,55,53,46,57,36,56,54,43,47,57,64,75,52,5,6,5,3,7,5,Yes,Yes,No,0,0,0,5,5,3.4,6,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,6,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.72,Other,Wiccan/Pagan,Meat-eater,,24.07,64,Male,West,White,10,137500,87102,991,0,0,0,0,1,1,1,0,0.6,5,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,2,5,5,5,5,4.84,3.94,3.82,5.8,4.72,3.04,3.88,3.82,3.7,3.64,3.88,4.06,No,No,Yes,6,Not sure,3,5,6,6,6,2,6,6,6,5,6,6,6,5,5,5,4,4,5,5,4,5,7,5,5,43,44,63,46,48,39,43,39,46,51,40,55,51,40,4,4,4,4,6,4,No,Not sure,Not sure,5,10,10,6,5,3.16,2,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,6,7,(2) agree,No,No,Yes,"[""None of the above""]",1,2,2.92,None,,Meat-eater,,12.75,61,Male,Midwest,White,5,137500,62035,992,1,0,0,0,0,0,0,1,0,5,high,55_,100000_,1.082972865
(5) no,(3) probably yes,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,3,5,2,6,6,4.72,4.78,5.14,3.16,4.6,3.94,3.04,4.6,3.22,2.08,4.9,2.2,Not sure,No,Yes,6,It's fine.,1,3,7,3,5,6,3,4,4,6,7,7,7,6,6,6,5,4,2,3,3,4,5,3,3,34,33,81,69,39,40,54,67,55,67,58,62,61,66,1,1,1,1,6,1,Not sure,Yes,Not sure,5,20,12,6,3,2.86,3,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,7,7,6,5,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.4,Protestant,,Meat-eater,That was an interesting survey. I learned a lot,21.1,29,Male,Midwest,White,10,175000,61265,993,0,0,0,0,0,1,1,0,0.4,7,bachelors,18_34,100000_,0.963916406
(5) no,(3) probably yes,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,3,2,3,3,3,3.7,3.58,3.34,3.7,4.78,1.72,4.96,5.44,2.68,1,3.16,1.72,No,No,No,5,It's too fast.,3,3,6,6,6,5,2,5,4,6,1,3,3,3,3,5,1,1,1,1,1,1,5,1,2,19,4,77,62,46,45,41,45,38,65,76,69,45,65,3,2,5,1,5,1,No,Yes,Not sure,20,10,15,7,6,1,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,1,3,1,(2) agree,No,No,No,"[""None of the above""]",1,2,3.92,Agnostic,,Meat-eater,,12.87,75,Male,Midwest,White,8,137500,53104,994,1,0,0,0,0,0,0,1,0,5,some_college,55_,100000_,1.163586134
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,2,It's too fast.,1,6,7,7,7,1,1,1,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,100,0,100,0,0,0,100,100,100,0,100,100,1,1,1,1,1,1,No,Not sure,No,5,5,5,1,2,1,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,5,2,1,1,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,0,5,Catholic,,Meat-eater,,10.23,73,Male,Midwest,White,8,225000,45247,995,0,0,0,0,0,0,1,0,0.2,7,some_college,55_,100000_,1.163586134
(4) probably no,(2) yes,(2) yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(3) probably yes,2,2,5,5,2,4.66,1.66,2.8,1.54,5.86,1,4.24,4.3,3.94,1.06,4.3,3.28,No,No,No,1,Not sure,5,3,6,5,5,2,2,2,5,5,5,3,5,6,5,5,1,1,2,1,1,1,2,2,2,0,0,55,54,15,18,0,0,20,19,54,41,58,6,5,1,3,1,7,3,No,Not sure,No,20,25,30,6,5,1.78,5,One with humans,Somewhat concerned,Very likely,Somewhat support,Strongly support,7,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,4.04,Protestant,,Meat-eater,,19.83,74,Male,West,White,10,137500,87108,996,0,0,0,1,0,1,1,0,0.6,3,bachelors,55_,100000_,0.959335993
(5) no,(3) probably yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(1) definitely yes,(5) no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(4) probably no,(6) definitely no,7,6,5,6,6,6.64,6.16,6.52,6.76,5.8,6.16,6.52,6.58,5.62,6.76,6.1,5.86,Yes,Yes,Yes,6,It's fine.,6,3,6,2,2,6,1,1,5,3,1,1,3,7,1,1,6,6,2,5,6,3,6,7,7,68,82,94,97,98,76,88,78,96,73,86,85,78,82,7,6,5,1,1,6,Yes,Yes,Not sure,10,10,10,7,7,2.2,6,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat oppose,6,6,7,6,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,2,4.28,Protestant,,Meat-eater,It's great and amazing,11.08,34,Male,West,White,10,300000,94103,997,0,0,0,1,0,1,1,0,0.6,2,bachelors,18_34,100000_,0.979205378
(5) no,(1) definitely yes,(3) probably yes,(2) yes,(5) no,(3) probably yes,(1) definitely yes,(2) yes,(5) no,(3) probably yes,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,5,5,5,5,5,5.86,3.1,5.08,3.34,6.22,4.48,1.9,4.24,1.6,2.74,2.86,2.2,No,No,No,3,It's too fast.,5,3,6,5,6,1,3,3,5,6,5,6,6,3,3,3,5,3,5,6,4,5,5,5,3,17,3,44,55,32,46,40,31,25,32,14,60,18,13,5,2,6,4,6,1,No,Not sure,No,40,38,45,7,2,3.34,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat support,5,6,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.84,Agnostic,,Meat-eater,,9.17,33,Male,Midwest,White,10,175000,46582,998,1,0,0,1,0,0,1,0,0.4,3,bachelors,18_34,100000_,0.963916406
(3) probably yes,(5) no,(3) probably yes,(3) probably yes,(5) no,(4) probably no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(5) no,(5) no,(3) probably yes,5,6,6,5,3,4.84,4.78,4.48,5.26,5.2,4.3,4.48,5.08,5.02,4.9,5.56,4.6,Yes,Yes,Yes,6,It's fine.,7,2,3,3,2,7,1,3,6,5,2,1,2,1,2,2,6,5,6,5,3,6,6,7,7,74,70,75,75,69,79,73,72,70,66,79,76,71,76,6,6,6,6,5,5,Yes,Yes,Not sure,3,5,3,5,5,5.02,7,One with humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat support,6,6,6,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,2.48,Catholic,,Meat-eater,,11.27,72,Male,Midwest,White,9,137500,60646,999,0,0,0,0,0,1,1,0,0.4,1,associates,55_,100000_,0.954007985
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,3,3,3,2,1.78,1.72,1.72,2.02,1.72,1.48,2.26,2.38,2.32,2.26,2.38,2.38,No,No,No,3,It's too fast.,3,5,6,7,7,1,7,7,6,6,6,6,6,6,6,6,3,1,6,2,2,2,3,3,3,22,28,65,63,14,50,21,50,65,66,65,50,16,50,4,2,3,3,3,3,No,No,No,4,6,5,3,3,2.62,3,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,4,3,5,5,(2) agree,No,No,No,"[""None of the above""]",0,0,3.88,Protestant,,Meat-eater,,18.32,87,Male,South,White,7,82500,19966,1000,0,0,0,0,0,0,0,1,0,5,some_college,55_,75000_99999,1.197657183
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(5) no,(6) definitely no,(3) probably yes,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,4,6,4,4.78,5.14,4.96,3.04,5.08,4.96,4.78,5.14,2.44,1.96,2.98,4.78,No,No,Yes,3,It's fine.,5,2,1,3,5,3,3,4,6,6,3,3,5,2,1,2,2,1,2,5,1,1,1,1,1,28,7,79,80,33,61,14,16,82,18,25,62,60,27,3,2,2,2,4,1,No,Yes,No,2,10,5,4,3,1.78,4,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,1,6,3,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",3,2,2.68,None,,Meat-eater,,75.42,57,Male,Midwest,White,10,300000,45458,1001,1,0,0,0,1,0,0,0,0.2,3,bachelors,55_,100000_,0.944357256
(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(2) yes,(1) definitely yes,(5) no,(4) probably no,(2) yes,(4) probably no,(5) no,(2) yes,(2) yes,(5) no,(4) probably no,7,7,7,7,7,5.92,6.58,7,5.38,5.98,4.78,6.94,4.48,7,5.02,7,5.32,Yes,Yes,Yes,5,It's too fast.,7,2,7,1,1,7,1,1,7,5,1,3,3,1,1,1,7,7,7,7,5,7,7,7,7,93,100,87,100,99,95,86,87,100,99,89,87,92,89,7,7,7,2,7,5,No,Yes,No,5,3,4,7,5,6.94,5,One with humans,Not at all concerned,Not at all likely,Strongly support,Strongly support,7,6,7,5,(2) agree,Yes,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,4,3.12,Catholic,,Meat-eater,it was very important survey,18.52,33,Male,West,White,10,112500,85006,1002,0,0,0,0,0,1,1,0,0.4,1,bachelors,18_34,100000_,0.979205378
(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,3,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,No,No,No,3,It's too fast.,2,6,6,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,0,0,97,31,72,0,0,56,91,11,0,39,90,76,1,1,2,2,1,1,No,No,No,1,15,10,6,7,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,3,5,3,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,4,Other,Christian-non denominational,Meat-eater,"STOP SKYNET! Hollywood movies OFTEN predict the future, thanks to our CIA, and globalist agendas",15.67,59,Male,Midwest,White,8,112500,44212,1003,0,0,0,0,0,1,1,0,0.4,6,some_college,55_,100000_,1.163586134
(6) definitely no,(1) definitely yes,(2) yes,(2) yes,(6) definitely no,(4) probably no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,2,5,5,6,2.32,2.98,3.64,2.68,5.02,3.58,4.54,3.16,2.8,1.78,4.72,2.44,Not sure,Not sure,Yes,5,It's too fast.,5,3,5,6,6,2,5,6,3,7,5,6,6,7,6,6,1,1,1,3,4,1,1,1,1,15,11,59,60,62,44,57,40,74,35,16,69,51,61,1,1,1,1,1,1,No,Not sure,No,15,10,20,7,5,2.14,3,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,5,3,2,2,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.16,None,,Meat-eater,Is this a survey for the Babylon bee?,12.1,55,Male,West,White,10,175000,95132,1004,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.959335993
(4) probably no,(5) no,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(2) yes,2,3,3,5,4,2.68,3.58,2.44,3.04,4.72,2.62,1.36,2.02,1.54,1.24,3.64,1.24,No,No,Yes,3,It's too fast.,3,6,6,6,6,2,3,3,7,5,7,7,7,7,7,7,3,1,1,3,4,1,1,1,1,1,9,67,3,10,3,3,2,14,5,4,73,31,2,2,1,1,1,1,1,Yes,Yes,No,2,5,5,2,1,1.42,2,One with humans,Somewhat concerned,Not very likely,Strongly support,Somewhat support,7,7,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",1,2,3.68,Catholic,,Meat-eater,,9.27,29,Male,Midwest,White,10,112500,68845,1005,0,0,0,0,0,0,0,1,0,5,bachelors,18_34,100000_,0.963916406
(4) probably no,(3) probably yes,(2) yes,(2) yes,(5) no,(2) yes,(1) definitely yes,(5) no,(3) probably yes,(3) probably yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(5) no,(4) probably no,6,7,5,6,7,5.2,3.1,4.9,2.86,3.52,4.06,4.48,5.38,5.5,4.9,5.92,3.46,No,No,No,6,Not sure,6,6,5,6,7,5,3,6,6,5,5,5,6,5,6,6,7,5,6,6,6,5,6,5,5,77,54,81,68,37,70,75,65,78,69,100,76,44,24,6,5,6,5,5,6,No,Yes,No,4,5,10,6,5,5.68,6,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,6,6,6,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.28,Catholic,,Meat-eater,,6.83,31,Male,Midwest,White,10,112500,48335,1006,0,0,0,0,1,0,1,0,0.4,2,bachelors,18_34,100000_,0.963916406
(5) no,(5) no,(2) yes,(2) yes,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,5,6,6,6,3,5.32,5.32,5.26,4.96,6.34,3.22,5.74,6.64,5.26,2.2,5.08,6.4,Yes,Yes,Not sure,3,It's fine.,5,2,2,2,2,5,1,2,1,6,2,2,2,2,2,2,3,2,3,3,1,5,3,3,3,34,30,97,97,59,61,62,87,93,64,86,73,41,36,5,3,3,2,5,2,No,No,No,1,3,2,6,5,6.88,6,One with humans,Not at all concerned,Not very likely,Strongly oppose,Strongly oppose,5,2,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,2,1.16,Catholic,,Meat-eater,,29.87,59,Male,Midwest,White,10,137500,44131,1007,0,0,0,0,0,0,1,0,0.2,3,bachelors,55_,100000_,0.944357256
(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(2) yes,(5) no,(6) definitely no,(3) probably yes,(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,6,6,5,5,6,4.78,4.3,3.16,2.68,4.84,4.18,3.16,4.6,4.54,2.98,3.22,5.26,Yes,No,Yes,6,It's too fast.,6,5,5,5,5,5,5,5,5,6,2,5,6,5,3,3,5,5,5,5,5,3,5,3,3,35,17,68,22,17,35,28,31,75,66,29,61,34,26,5,3,5,3,3,3,No,No,No,2025,2030,2027,6,5,4.66,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,5,5,5,5,(2) agree,No,Yes,No,"[""None of the above""]",0,0,4.12,Catholic,,Meat-eater,,7.88,34,Male,Midwest,White,9,175000,46112,1008,0,0,0,0,0,0,0,1,0,2,associates,18_34,100000_,0.973767018
(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,4,4,4,4,4,1.54,1.6,1.54,1.54,1.54,1.42,1.84,1.6,1.42,1.6,1.48,1.66,Not sure,Yes,Yes,6,Not sure,6,3,6,3,6,6,4,4,1,6,3,6,6,4,4,4,1,1,4,1,1,1,1,1,1,2,5,50,6,50,50,50,50,50,4,4,49,3,4,4,1,1,1,1,1,No,Not sure,No,0,40,20,3,2,1.48,4,One without humans,Not at all concerned,Very likely,Not sure,Not sure,2,3,1,4,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",5,1,5,None,,Meat-eater,,17.98,63,Male,South,White,10,137500,30004,1009,1,0,1,1,1,0,0,0,0.6,2,bachelors,55_,100000_,0.975430827
(5) no,(2) yes,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(5) no,(5) no,(4) probably no,3,6,5,5,5,7,6.7,5.8,5.56,6.88,7,6.94,6.94,7,6.94,6.94,7,Not sure,Not sure,Not sure,6,It's fine.,6,1,6,2,3,5,5,5,6,7,3,2,2,3,1,2,3,1,3,6,2,4,6,5,6,79,79,90,100,83,95,96,79,68,82,95,99,69,90,3,3,1,1,1,1,Yes,Yes,Not sure,0,5,10,5,5,6.58,6,One with humans,Not at all concerned,Somewhat likely,Strongly oppose,Not sure,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.4,Catholic,,Meat-eater,,13.2,62,Male,South,White,10,175000,78628,1010,0,0,0,0,1,0,1,0,0.4,2,bachelors,55_,100000_,0.975430827
(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(4) probably no,(4) probably no,(4) probably no,(3) probably yes,(3) probably yes,5,3,5,5,3,5.08,5.02,4.54,5.08,5.68,4.96,4.72,5.32,4.54,3.1,3.16,5.56,Not sure,Yes,No,5,It's too fast.,3,5,5,5,5,3,3,3,5,5,5,6,6,5,5,5,3,3,3,3,3,3,6,5,5,61,29,76,69,68,72,64,35,23,25,51,68,73,40,6,5,6,3,2,3,Not sure,Yes,No,0,2,0,6,6,2.44,3,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,6,5,5,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,4.16,Catholic,,Meat-eater,I enjoyed this survery,8.6,28,Male,Midwest,White,8,112500,60545,1011,0,0,0,0,1,1,1,0,0.6,5,some_college,18_34,100000_,1.187685865
(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,4,5,6,4,2.68,4,3.94,2.32,3.94,1,4.42,4.54,4.06,1.06,4.48,1,No,No,Yes,4,It's fine.,2,5,6,1,5,5,1,1,1,6,1,6,6,6,6,6,1,1,4,1,1,1,5,4,3,0,0,100,50,51,50,26,0,50,49,0,51,50,50,1,1,1,1,1,1,No,Yes,No,5,5,15,5,6,1,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,6,6,7,7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.32,Catholic,,Meat-eater,,14.47,69,Male,Midwest,White,8,112500,63123,1012,0,0,0,0,0,0,0,1,0,6,some_college,55_,100000_,1.163586134
(2) yes,(5) no,(2) yes,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(2) yes,(1) definitely yes,(5) no,(2) yes,(5) no,(2) yes,2,2,1,1,2,4.96,4.9,4.96,2.68,4.84,1.66,2.32,4.84,2.26,2.02,2.44,2.5,Yes,Yes,No,1,It's fine.,6,1,2,1,1,7,1,1,1,6,1,1,1,2,2,2,2,1,4,4,1,1,4,1,1,8,79,72,65,15,58,14,3,2,19,19,69,17,68,1,1,1,1,1,1,No,No,No,1,1,1,7,2,5.38,6,One with humans,Not at all concerned,Not at all likely,Strongly oppose,Strongly oppose,6,6,2,4,(2) agree,No,No,No,"[""None of the above""]",0,4,5,Catholic,,Meat-eater,,12.88,69,Male,South,White,10,112500,70087,1013,0,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.975430827
No opinion,(1) definitely yes,(4) probably no,(1) definitely yes,(4) probably no,(3) probably yes,(6) definitely no,(5) no,No opinion,(2) yes,(6) definitely no,(2) yes,(2) yes,(5) no,(1) definitely yes,(3) probably yes,2,3,4,1,5,3.94,3.82,3.88,4.36,4.96,4.72,4,5.32,4.12,3.82,4.06,4,No,Yes,Not sure,6,It's too slow.,7,5,6,1,3,2,4,2,1,7,6,7,5,6,7,5,3,2,1,6,7,4,5,2,3,46,46,52,48,50,55,53,50,58,43,55,56,47,50,7,6,4,3,2,1,No,Not sure,Yes,1,0,2,2,1,4.18,7,One with humans,Very concerned,Very likely,Strongly oppose,Not sure,5,7,3,6,(2) agree,Yes,No,Yes,"[""None of the above""]",5,4,2.88,None,,Vegan,,11.42,25,Male,South,White,10,57500,24541,1014,1,1,0,0,0,0,0,1,0,1,bachelors,18_34,50000_74999,1.002887898
(6) definitely no,(2) yes,(2) yes,(3) probably yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(5) no,(5) no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,4,5,4,3.94,5.2,4.78,4.54,5.02,1,4.54,6.46,2.8,1.72,5.8,1.9,Not sure,Not sure,Not sure,5,Not sure,5,3,6,2,3,5,3,3,1,7,5,5,5,3,3,3,5,2,2,5,2,5,3,2,3,21,29,86,86,71,63,61,63,63,73,60,50,31,64,5,5,4,2,4,4,No,Yes,No,10,8,12,6,5,5.62,6,One with humans,Somewhat concerned,Very likely,Somewhat oppose,Somewhat oppose,6,5,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,3.12,Jewish,,Meat-eater,Nothing,17.63,68,Male,West,White,10,112500,85395,1015,0,0,0,0,1,0,1,0,0.4,3,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,4,6,7,7,6,5.8,5.26,2.62,5.68,5.2,1.96,2.86,5.32,2.38,2.86,3.04,3.04,No,No,Not sure,1,It's too fast.,6,2,7,7,5,5,7,7,6,6,6,6,6,6,6,6,2,1,2,2,1,1,7,6,6,25,1,78,71,70,1,15,72,73,73,74,73,25,69,5,5,1,1,7,1,No,Not sure,Not sure,2,4,3,1,2,2.8,2,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,5,2,5,5,(2) agree,No,No,Yes,"[""None of the above""]",1,0,4.4,Catholic,,Meat-eater,Nope,21.27,76,Male,Midwest,White,10,112500,49346,1016,0,0,0,0,0,0,0,1,0,2,bachelors,55_,100000_,0.944357256
(5) no,No opinion,(6) definitely no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,No opinion,(5) no,(5) no,(4) probably no,(5) no,(5) no,1,1,2,1,2,1.36,1,1.18,1.12,1.96,1,1,1,1,1,1,1,No,No,Yes,4,It's too fast.,1,5,1,5,5,4,5,6,2,4,4,6,6,7,7,6,1,1,4,1,1,1,1,1,1,0,0,20,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,Not sure,Not sure,Not sure,0,100,20,7,1,1,1,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,1,1,1,2,(2) agree,No,No,Yes,"[""None of the above""]",1,1,3.56,Protestant,,Meat-eater,None,18.32,75,Male,West,White,9,112500,97603,1017,0,0,0,0,0,0,0,1,0,7,associates,55_,100000_,0.969139796
(6) definitely no,(4) probably no,(3) probably yes,(2) yes,(6) definitely no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(6) definitely no,(6) definitely no,3,3,5,5,3,4.42,3.04,3.94,2.44,5.02,3.22,1.06,1.54,1.18,1,1.12,4.42,No,No,Not sure,5,It's too fast.,5,3,2,5,5,2,3,4,5,7,5,5,5,6,6,6,2,2,2,1,1,1,5,5,5,6,6,100,100,19,14,15,34,94,0,27,20,84,69,3,5,3,4,4,4,No,Not sure,No,2070,2050,2060,5,5,3.64,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,5,5,(2) agree,No,No,Yes,"[""None of the above""]",0,3,2.32,Atheist,,Meat-eater,,51.68,63,Male,Midwest,White,10,112500,48048,1018,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,6,7,6,7,5,5.8,5.44,6.82,6.7,6.88,5.38,5.86,6.94,6.1,5.92,6.88,6.16,Yes,Yes,Yes,7,It's fine.,5,1,5,3,3,7,2,1,5,1,1,2,2,1,1,1,7,5,4,7,3,7,7,7,6,36,33,95,77,86,81,62,43,73,69,75,96,38,32,7,7,7,2,7,6,No,Yes,No,20,20,20,2,2,5.5,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,No,"[""None of the above""]",0,2,1.2,Protestant,,Meat-eater,Great topic,24.1,73,Male,Midwest,White,10,137500,43201,1019,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.944357256
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,2,3,2,6,5,1.78,2.32,1.54,2.92,2.62,1.54,3.64,2.74,2.44,3.22,3.46,3.22,No,No,Yes,3,Not sure,5,5,6,6,6,2,6,5,2,5,3,6,6,4,2,4,2,2,2,2,2,2,6,2,2,25,70,21,28,22,13,23,14,17,11,21,26,78,36,5,2,4,2,6,2,Not sure,No,No,5,5,5,3,3,4,5,One with humans,Very concerned,Not very likely,Somewhat oppose,Somewhat support,5,6,3,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs"",""None of the above""]",0,1,3.96,Protestant,,Meat-eater,,15.35,26,Male,West,White,5,112500,95648,1020,0,0,0,0,0,0,1,1,0.2,3,high,18_34,100000_,1.122936099
(5) no,(5) no,(5) no,(2) yes,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,5,3,5,4,4.48,5.08,5.2,4.6,4.24,4.48,3.4,4.3,3.52,1.24,5.2,2.5,No,No,No,3,It's too fast.,2,6,3,3,3,6,3,6,5,3,3,6,6,2,6,6,2,5,2,2,6,3,3,6,2,59,65,72,38,42,57,33,56,73,74,37,46,72,89,6,2,2,2,6,6,No,Yes,No,3,20,10,6,6,2.74,2,One with humans,Very concerned,Somewhat likely,Somewhat oppose,Somewhat support,7,5,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",2,3,3.2,Protestant,,Meat-eater,,7.27,19,Male,Midwest,White,5,137500,46302,1021,0,0,0,1,1,1,0,0,0.6,6,high,18_34,100000_,1.105402967
(6) definitely no,(6) definitely no,(1) definitely yes,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,4,6,6,4,6.1,6.16,4.78,4.18,5.98,2.68,5.86,5.86,7,1.12,6.34,7,Not sure,Yes,Not sure,4,It's fine.,7,1,2,2,2,6,1,1,1,7,1,2,2,1,6,6,1,1,1,1,1,1,1,1,1,0,0,100,100,83,92,83,22,88,87,81,0,0,2,1,1,1,1,1,1,No,No,No,8,5,3,1,1,1.66,4,One with humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat oppose,7,5,4,6,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3,Catholic,,Meat-eater,,10.03,70,Male,South,White,10,112500,75025,1022,0,0,0,0,0,0,1,0,0.2,1,bachelors,55_,100000_,0.975430827
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,5,3,6,6,2.92,2.62,3.28,2.92,2.86,1.78,5.44,5.44,5.62,5.26,5.56,5.44,Not sure,Not sure,No,3,It's fine.,5,3,5,5,6,3,7,7,4,6,5,5,5,4,4,4,3,1,1,3,3,3,3,3,2,24,25,93,29,20,23,29,28,27,26,28,27,27,28,3,5,2,3,3,2,Not sure,Not sure,No,50,50,50,1,1,5.02,6,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat oppose,3,3,2,3,(2) agree,No,No,No,"[""None of the above""]",0,0,2.84,None,,Meat-eater,,9.33,76,Male,South,White,5,67500,33541,1023,1,0,0,0,0,0,0,1,0,3,high,55_,50000_74999,1.126757852
(6) definitely no,(1) definitely yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,5,6,5,7,7,4.48,4.18,5.5,2.92,4.54,2.68,2.92,4.96,3.34,2.26,4.42,3.52,No,No,No,3,It's too fast.,2,7,5,6,7,2,3,7,3,7,6,6,6,7,7,7,1,1,7,1,1,1,1,6,2,90,65,82,41,81,56,15,64,24,25,19,28,32,93,6,1,6,1,7,1,Yes,Yes,No,7,7,10,5,5,1.48,1,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.88,None,,Meat-eater,,7.7,33,Male,Midwest,White,9,112500,46220,1024,1,0,0,0,1,0,1,0,0.4,6,associates,18_34,100000_,0.973767018
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,3,3,5,5,3,4.42,3.34,4.48,3.46,4.36,2.92,4.6,4.78,3.76,2.38,3.1,3.1,No,No,No,3,It's too fast.,5,3,6,3,3,5,1,5,4,6,5,5,6,6,6,6,2,2,3,3,1,2,3,3,3,31,39,55,73,30,67,78,41,38,31,75,59,27,45,2,1,3,2,5,1,No,No,No,2,10,4,6,5,2.38,3,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,3,5,3,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,2,4.16,None,,Meat-eater,,17.67,78,Male,South,White,8,112500,31820,1025,1,0,0,0,0,0,1,0,0.2,3,some_college,55_,100000_,1.201873313
(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,6,1,6,7,3,4.72,4.24,4.78,4.72,4.9,4.54,4.12,4.78,4.48,4.3,4.42,4.3,Yes,Yes,Yes,6,It's fine.,7,6,7,7,6,6,6,6,7,7,3,6,7,7,5,6,5,5,7,7,7,3,7,6,7,58,56,56,52,56,62,57,56,59,58,56,56,58,57,5,2,7,7,6,5,No,Not sure,Not sure,2,1,1,6,7,4.96,6,One with humans,Very concerned,Somewhat likely,Strongly support,Strongly support,3,5,3,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",4,2,3.52,Catholic,,Pescatarian,,17.58,32,Male,South,White,10,112500,32803,1026,0,1,0,1,1,0,0,0,0.4,1,bachelors,18_34,100000_,0.99563356
(6) definitely no,(2) yes,(2) yes,(2) yes,(6) definitely no,(2) yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(4) probably no,(6) definitely no,(5) no,(5) no,(6) definitely no,5,6,1,6,7,6.46,6.94,7,2.2,7,2.14,1,7,7,1,2.08,2.02,No,No,No,7,It's too fast.,1,7,7,7,7,1,5,7,7,7,7,7,7,7,5,7,1,1,1,3,4,1,2,1,1,28,43,75,41,31,100,34,38,30,28,26,63,57,33,2,3,1,1,6,1,Yes,Yes,Yes,0,0,0,3,2,3.22,2,One with humans,Very concerned,Very likely,Strongly support,Strongly support,3,2,5,3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,1,4.64,Jewish,,Vegan,,18.78,56,Male,Midwest,White,10,225000,48326,1027,0,1,0,0,1,1,0,0,0.4,7,bachelors,55_,100000_,0.944357256
(3) probably yes,(3) probably yes,(1) definitely yes,(1) definitely yes,(5) no,(3) probably yes,(1) definitely yes,(5) no,(6) definitely no,(2) yes,(4) probably no,(1) definitely yes,(2) yes,(5) no,(5) no,(3) probably yes,2,6,3,5,5,4.18,6.04,6.64,1.12,7,1,5.86,4.96,6.58,1.6,6.22,6.58,No,No,No,1,It's too fast.,2,5,7,3,5,3,2,3,7,6,3,7,7,7,3,5,2,1,6,1,1,1,6,2,2,25,8,100,92,16,92,35,15,34,32,75,87,18,39,2,1,3,1,7,1,No,Yes,No,20,50,25,7,5,1.06,1,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat oppose,2,2,3,3,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,4,4.52,Protestant,,Meat-eater,,19,68,Male,South,White,8,137500,26032,1028,0,0,0,0,1,1,0,0,0.4,6,some_college,55_,100000_,1.201873313
(3) probably yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(2) yes,(3) probably yes,5,5,5,6,6,5.62,5.92,5.92,5.98,5.86,4.9,4.96,5.56,5.68,5.5,5.02,5.02,Yes,Yes,Yes,6,It's fine.,6,6,6,7,6,7,2,5,5,6,5,6,5,6,6,6,6,6,6,5,6,6,6,6,6,81,86,77,76,87,77,84,81,81,71,83,81,78,83,6,7,6,6,7,6,Yes,Yes,Yes,10,8,9,5,6,6.1,6,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,5,2.8,Catholic,,Other restrictions,None,11.45,34,Male,South,White,10,112500,33770,1029,0,1,0,0,1,0,0,0,0.2,2,bachelors,18_34,100000_,0.99563356
(6) definitely no,(3) probably yes,(5) no,(6) definitely no,(5) no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(3) probably yes,(5) no,(5) no,(5) no,2,2,3,5,2,2.92,1.96,2.92,1,3.94,1,4.12,4.96,2.98,2.98,6.04,5.02,No,No,Yes,5,It's too fast.,3,2,5,6,6,2,2,3,3,5,2,3,5,3,2,1,6,5,7,6,5,6,6,6,6,0,0,69,70,40,30,20,29,60,19,30,40,20,30,6,5,5,3,7,3,No,Yes,No,-1,10,10,7,5,6.04,6,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,6,5,6,6,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,1.48,Catholic,,Meat-eater,,9.33,24,Male,Midwest,White,8,112500,68127,1030,0,0,0,0,0,1,1,0,0.4,5,some_college,18_34,100000_,1.187685865
(3) probably yes,(3) probably yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(1) definitely yes,(5) no,(3) probably yes,(2) yes,(3) probably yes,(2) yes,(5) no,(4) probably no,(5) no,(5) no,2,3,6,6,6,5.2,5.56,5.5,3.58,5.98,1.24,4.9,4.6,4.66,2.74,4.9,3.76,Not sure,Yes,Not sure,3,It's fine.,6,1,3,3,3,5,2,5,4,5,1,2,2,2,2,2,3,4,3,4,4,4,5,5,4,44,55,94,80,32,76,88,78,22,70,74,68,62,56,4,5,4,2,4,2,No,Not sure,No,50,60,30,7,5,7,7,One with humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,6,5,6,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,2.6,Protestant,,Meat-eater,,10.52,24,Male,Midwest,White,7,112500,62864,1031,0,0,0,1,1,0,1,0,0.6,2,some_college,18_34,100000_,1.187685865
(5) no,(5) no,(3) probably yes,(2) yes,(5) no,(3) probably yes,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(2) yes,(4) probably no,(5) no,(5) no,(5) no,3,3,4,4,4,3.46,3.46,3.34,1.78,3.64,2.2,4.84,5.14,2.26,2.14,4.78,1.66,Not sure,Not sure,No,2,It's too fast.,5,3,7,5,5,3,4,4,2,7,4,4,4,5,6,6,2,1,3,2,1,2,5,2,1,18,13,90,71,36,35,36,41,55,42,55,54,39,39,4,1,2,2,4,1,No,Not sure,Not sure,0,10,0,2,5,1.18,4,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,5,6,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3.64,None,,Meat-eater,,14.3,66,Male,West,White,10,175000,93105,1032,1,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.959335993
(5) no,(5) no,(5) no,(6) definitely no,(5) no,(4) probably no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,4,4,5,5,4,5.26,4.12,4,5.86,5.68,5.62,3.4,3.4,3.46,3.52,3.22,3.64,Not sure,No,Yes,5,Not sure,5,2,4,5,5,6,4,5,4,5,3,3,3,4,5,6,1,1,1,2,1,1,1,1,1,42,42,24,43,40,34,44,60,84,41,40,47,44,37,3,6,1,1,4,1,Not sure,Not sure,No,50,20,20,2,2,4.9,5,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,6,5,7,7,(2) agree,No,No,No,"[""None of the above""]",0,1,2.64,Jewish,,Meat-eater,,12.12,79,Male,South,White,10,137500,32127,1033,0,0,0,0,0,0,0,1,0,3,bachelors,55_,100000_,0.975430827
(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(5) no,7,7,7,7,7,7,5.8,6.76,7,7,3.1,6.94,6.82,5.8,5.86,6.76,7,Yes,Yes,Yes,5,It's fine.,7,1,5,1,1,7,3,3,5,6,1,1,1,1,1,3,6,2,7,5,3,3,6,3,3,85,73,99,99,100,99,100,99,99,100,92,100,34,94,7,1,3,3,2,1,Yes,Yes,Yes,0,0,2,6,3,5.38,7,One with humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat oppose,7,6,7,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",5,4,5,None,,Meat-eater,,21.65,28,Male,South,White,10,137500,35954,1034,1,0,0,0,0,0,1,0,0.2,1,bachelors,18_34,100000_,0.99563356
(2) yes,(3) probably yes,(2) yes,(5) no,(5) no,(5) no,(1) definitely yes,(4) probably no,(5) no,(5) no,(4) probably no,(5) no,(2) yes,(5) no,(5) no,(5) no,4,4,3,4,4,2.56,2.74,6.88,4.96,6.34,2.56,2.5,5.26,1.42,2.5,2.8,4.12,No,No,Not sure,5,It's fine.,7,2,4,5,5,3,2,5,4,7,5,6,7,7,7,7,1,1,1,3,5,1,1,1,1,19,34,77,62,64,25,17,25,26,84,32,67,79,68,1,1,1,1,1,1,Yes,Yes,Not sure,10,11,10,5,4,1.78,1,One with humans,Not very concerned,Not at all likely,Strongly support,Somewhat support,2,6,6,7,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI""]",5,3,2.04,Protestant,,Meat-eater,Thank you,22.55,55,Male,Midwest,White,9,112500,56301,1035,0,0,0,0,1,0,0,0,0.2,1,associates,55_,100000_,0.954007985
(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,2,2,1,2,2,2.98,2.98,2.8,3.22,3.4,1.96,2.26,5.02,2.02,2.32,1.72,2.62,No,No,Yes,7,It's too fast.,6,2,7,7,7,1,7,7,7,7,7,7,7,7,7,7,2,1,1,2,6,2,7,2,2,16,37,77,21,80,15,22,33,27,79,16,24,83,76,2,2,2,2,6,6,No,No,No,7,5,10,6,2,2.02,1,One with humans,Not very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,Yes,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,4.2,Protestant,,Meat-eater,Great survey well laid out. Fun to do and very interesting.,18.87,56,Male,South,White,10,112500,75052,1036,0,0,0,0,0,0,1,0,0.2,2,bachelors,55_,100000_,0.975430827
(5) no,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(5) no,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,1,1,1,1,1,2.08,2.08,2.26,2.44,2.08,3.4,1.24,1.3,1.12,1.18,1.36,1.18,No,No,No,1,It's too fast.,1,7,7,7,7,1,7,7,7,7,7,7,7,7,7,7,1,1,1,1,1,1,1,1,1,2,4,2,2,2,4,6,3,4,3,4,6,3,3,1,1,1,1,1,1,Yes,Yes,Yes,1,1,1,5,1,1.84,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,7,7,7,(2) agree,No,No,No,"[""Had a conversation with a robot/AI""]",1,1,1.16,Protestant,,Meat-eater,,14.8,62,Male,South,White,9,300000,73106,1037,0,0,0,0,1,0,0,0,0.2,7,associates,55_,100000_,0.985399108
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,3,5,4,4.78,3.16,3.82,3.28,5.32,3.28,1.54,1.54,1.18,1.18,1.6,1.6,No,No,Not sure,3,It's too fast.,5,5,6,4,5,2,3,3,4,7,4,5,5,7,7,6,2,1,2,2,2,2,1,1,1,1,1,32,1,32,0,0,59,0,0,1,1,0,0,4,4,4,2,6,2,No,No,No,100,100,200,6,5,1.06,1,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,Yes,No,Yes,"[""None of the above""]",5,2,3.36,Protestant,,Meat-eater,,28.67,64,Male,Midwest,White,10,72500,66048,1038,0,0,0,0,0,0,0,1,0,3,bachelors,55_,50000_74999,0.951237986
(5) no,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,(4) probably no,5,5,5,3,6,5.74,5.38,5.02,3.34,5.5,3.1,4.3,5.62,4.06,2.86,5.26,3.4,Yes,Not sure,Yes,5,It's fine.,3,5,5,5,6,1,5,5,7,7,5,6,7,1,6,4,4,4,4,3,4,4,6,5,5,0,29,88,66,66,30,60,7,33,50,60,59,68,62,5,2,5,1,6,3,Not sure,Yes,No,5,5,3,7,2,1,1,One with humans,Somewhat concerned,Very likely,Strongly support,Not sure,7,5,6,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,5,3.96,Protestant,,Meat-eater,,16.52,30,Male,West,White,10,112500,92069,1039,0,0,0,0,1,1,1,0,0.6,5,bachelors,18_34,100000_,0.979205378
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(6) definitely no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(4) probably no,(4) probably no,(5) no,(5) no,3,5,3,5,5,2.92,2.62,2.74,2.86,2.08,2.8,3.88,2.8,2.8,3.7,4.18,2.26,Not sure,No,Not sure,5,It's fine.,3,4,5,5,5,3,5,5,5,6,6,6,6,4,2,6,3,2,2,2,1,2,4,2,1,27,19,60,58,51,51,50,25,49,46,49,58,47,46,4,2,1,2,4,2,No,Not sure,No,-1,-1,1,3,3,2.8,4,One with humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,4,5,5,6,(2) agree,No,No,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",1,1,3.2,Protestant,,Meat-eater,,16.62,66,Male,Midwest,White,10,67500,60502,1040,0,0,0,0,0,0,1,0,0.2,5,bachelors,55_,50000_74999,0.951237986
(2) yes,(2) yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,6,7,6,7,6,5.32,6.1,5.86,5.2,4.72,4.42,5.5,4.9,5.5,5.86,4.78,4.78,Yes,Yes,Not sure,6,It's fine.,3,4,6,4,2,2,2,2,5,5,5,6,5,5,6,7,6,6,7,7,6,6,7,6,6,59,66,74,81,36,77,77,66,66,63,64,85,56,68,6,6,7,7,5,5,Yes,Yes,Yes,3,5,5,6,7,5.38,6,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,5,7,7,6,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,3.04,Protestant,,Meat-eater,,7.62,26,Male,South,White,10,137500,34952,1041,0,0,0,1,0,1,1,0,0.6,5,bachelors,18_34,100000_,0.99563356
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,3,5,3,5,3,1.42,1.42,1.36,1.42,1.24,1.3,1.12,1.18,1.18,1.12,1.06,1.36,No,No,Yes,6,It's too fast.,3,3,6,7,7,2,7,7,6,6,6,7,7,7,7,7,1,2,1,2,3,3,1,1,1,1,4,2,6,5,3,5,3,6,2,6,54,5,6,1,1,1,5,1,1,No,Not sure,Not sure,15,20,20,1,2,1.42,2,One with humans,Not very concerned,Not very likely,Somewhat support,Strongly oppose,6,6,5,7,(2) agree,No,No,No,"[""None of the above""]",0,0,4,Catholic,,Meat-eater,,13.85,63,Male,West,White,9,175000,80123,1042,0,0,0,0,0,0,0,1,0,5,associates,55_,100000_,0.969139796
(6) definitely no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(3) probably yes,(6) definitely no,(2) yes,(4) probably no,(5) no,(4) probably no,(6) definitely no,4,4,5,4,4,4,4,4,1,4,1,2.5,2.5,2.5,2.5,2.5,4,No,Yes,Yes,6,Not sure,4,1,1,7,5,3,2,2,1,4,5,5,5,4,2,4,4,4,4,4,5,4,7,7,7,0,0,100,62,0,69,50,0,0,0,0,0,0,0,4,4,4,4,4,4,No,Not sure,No,0,-1,-1,5,3,1,2,One without humans,Not at all concerned,It is already more intelligent than people,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Atheist,,Other restrictions,This was interesting,28.95,20,Male,South,White,5,225000,74012,1043,1,1,0,1,0,0,1,0,0.4,4,high,18_34,100000_,1.14177566
(5) no,(4) probably no,(1) definitely yes,(3) probably yes,(5) no,(6) definitely no,(1) definitely yes,(5) no,(5) no,(2) yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(5) no,3,3,5,5,5,4.72,2.02,4.66,1,5.56,1,4.9,5.08,4.84,1.9,5.02,4.42,No,Yes,No,3,It's fine.,5,1,2,3,3,3,3,5,2,6,3,5,5,5,3,6,3,3,3,5,5,3,6,6,6,51,50,50,50,51,49,50,49,50,51,49,50,50,49,3,3,3,3,3,1,Yes,Yes,No,0,0,0,7,6,2.44,3,One without humans,Not at all concerned,Not at all likely,Somewhat support,Strongly oppose,7,6,7,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,1,None,,Meat-eater,,10.78,21,Male,South,White,9,112500,28073,1044,1,0,0,1,1,0,1,0,0.6,3,associates,18_34,100000_,1.005808301
(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,6,6,6,5,6,4.84,4.72,4.72,4.9,7,4.36,7,7,4.54,5.02,7,7,Yes,No,No,6,It's fine.,6,2,5,2,2,6,2,2,6,2,2,2,2,3,3,3,7,3,5,6,3,5,6,6,5,64,64,100,60,60,53,61,55,59,59,65,81,63,52,6,5,3,2,2,2,Yes,Yes,No,5,50,100,7,3,5.38,5,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Strongly support,6,6,6,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,4.56,Catholic,,Other restrictions,,49.6,27,Male,South,White,10,225000,22312,1045,0,1,0,0,1,0,1,0,0.4,2,bachelors,18_34,100000_,0.99563356
(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,7,7,7,7,7,6.58,6.64,6.7,6.76,6.64,6.88,6.58,6.76,6.7,6.34,6.82,7,Yes,Yes,Yes,7,It's too fast.,7,7,7,6,7,7,7,7,6,7,7,6,7,7,7,6,7,6,6,7,6,7,1,7,6,98,98,98,94,93,98,89,91,98,96,98,95,98,99,3,7,7,6,7,5,Yes,Yes,Yes,2,2,2,7,6,6.82,7,One without humans,Very concerned,Very likely,Somewhat support,Strongly support,5,6,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",5,5,4.84,Agnostic,,Meat-eater,,35.35,34,Male,West,White,10,175000,84097,1046,1,0,0,1,0,0,0,0,0.2,1,bachelors,18_34,100000_,0.979205378
(6) definitely no,(6) definitely no,(5) no,(5) no,No opinion,(6) definitely no,(5) no,(4) probably no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,No opinion,2,4,3,3,4,3.04,2.02,4,1.96,3.04,2.56,1,1,1.06,1,4,1,Not sure,Not sure,Not sure,3,It's too fast.,3,1,5,5,6,2,4,3,1,5,5,5,5,3,1,2,1,1,4,3,1,1,5,3,3,28,0,62,21,64,23,31,66,0,26,30,28,40,68,6,1,1,1,6,1,Not sure,Yes,Not sure,0,5,5,7,5,1.06,1,One with humans,Not at all concerned,Not sure,Somewhat support,Somewhat support,7,6,7,6,(2) agree,No,No,No,"[""None of the above""]",0,2,3.24,Protestant,,Meat-eater,"PLEASE darken your font.  Making it a little larger would also help.  And, how about some background color to break up the monotonous blizzard-white background.",14.65,74,Male,South,White,10,77500,32224,1047,0,0,0,0,0,0,0,1,0,5,bachelors,55_,75000_99999,0.972009049
(6) definitely no,(6) definitely no,(4) probably no,(3) probably yes,(5) no,(5) no,(2) yes,(6) definitely no,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(4) probably no,(5) no,(5) no,(6) definitely no,5,3,3,5,4,1.36,2.26,1.48,2.8,5.56,3.04,1,2.38,1,2.56,1.9,2.08,Not sure,No,Yes,7,Not sure,3,3,7,7,7,1,7,7,5,5,6,6,6,6,6,6,4,1,4,4,1,4,5,5,4,4,7,49,47,11,21,26,32,12,37,26,48,11,7,6,4,3,4,6,1,No,Not sure,No,20,20,20,6,3,1.42,2,One with humans,Not sure,Not sure,Not sure,Not sure,4,5,4,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,1.28,Agnostic,,Meat-eater,,15.13,27,Male,Midwest,White,5,52500,49428,1048,1,0,0,0,1,0,1,0,0.4,5,high,18_34,50000_74999,1.1134571
(3) probably yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(4) probably no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,2,5,5,6,5,4.9,4.24,3.7,1.48,4.6,2.32,3.28,6.1,5.08,3.34,5.92,3.1,No,No,Yes,7,It's too slow.,5,4,6,5,5,6,1,1,5,4,3,3,5,1,1,1,5,5,7,6,4,7,6,7,7,31,33,98,69,23,47,57,44,62,61,57,86,72,62,6,4,4,4,7,5,Yes,Yes,No,0,9,22,7,5,4.48,5,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Somewhat support,7,7,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",5,5,4.76,None,,Meat-eater,I very much loved this AI related survey.i would very much apreciate being included first hand in any and all future AI surveys.i use AI of every caveat daily so much so that I feel I have a wide bases of experiences that could assist when doing AI research.Please don't hesitate to email me Cryptoover9000dose@gmail.com,12.52,31,Male,Midwest,White,5,72500,54436,1049,1,0,0,1,1,1,1,0,0.8,3,high,18_34,50000_74999,1.1134571
(6) definitely no,(2) yes,(6) definitely no,(5) no,(5) no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,5,7,1,1,4,5.08,7,2.44,1.18,6.94,1.06,1.06,2.8,1.06,2.26,5.02,5.32,Not sure,No,Not sure,3,It's too fast.,3,5,1,4,4,4,7,7,6,7,7,7,7,7,7,7,1,1,4,7,2,2,7,5,5,27,74,100,100,4,67,34,40,88,80,30,100,8,68,3,1,1,1,5,1,No,No,No,0,5,3,3,1,1,1,One with humans,Not very concerned,Very likely,Strongly support,Somewhat support,7,5,3,7,(2) agree,No,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.44,Buddhist,,Meat-eater,,23.65,34,Female,Midwest,White,7,112500,67042,1050,0,0,0,1,1,1,1,0,0.8,5,some_college,18_34,100000_,1.031872822
(5) no,(3) probably yes,(4) probably no,(1) definitely yes,(5) no,(5) no,(2) yes,(4) probably no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(5) no,(2) yes,(3) probably yes,(3) probably yes,6,6,6,7,5,6.34,5.92,4.18,5.14,5.26,5.44,5.2,6.76,5.62,5.8,6.1,6.04,Yes,Yes,Yes,5,It's fine.,5,2,6,3,3,5,3,3,7,6,3,3,3,3,5,5,5,4,3,5,5,2,5,5,3,54,61,88,81,46,78,73,84,74,79,78,100,61,37,6,5,6,2,6,2,No,Yes,Not sure,0,0,1,7,6,6.1,3,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,3,6,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3,Catholic,,Meat-eater,Nothing really just thank you for the opportunity,11.53,32,Female,Northeast,White,9,112500,16504,1051,0,0,0,0,1,0,1,0,0.4,3,associates,18_34,100000_,0.899910846
(5) no,(5) no,(2) yes,(2) yes,(5) no,(5) no,(1) definitely yes,(2) yes,(5) no,(1) definitely yes,(3) probably yes,(3) probably yes,(5) no,(5) no,(5) no,(4) probably no,3,3,6,5,5,5.02,2.86,4.24,1.48,4.48,3.58,2.62,2.26,3.52,1.54,4.42,2.62,No,Not sure,No,2,It's too fast.,3,2,5,3,3,5,2,3,2,6,6,6,6,2,3,7,1,1,2,1,1,1,5,5,2,0,2,64,27,10,33,10,18,8,61,22,10,53,11,5,3,2,2,6,3,No,Not sure,No,5,-1,75,7,5,2.44,2,One without humans,Not at all concerned,Somewhat likely,Strongly support,Strongly support,6,6,6,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.56,Agnostic,,Meat-eater,,9.32,25,Male,Midwest,White,10,112500,54115,1052,1,0,0,0,1,0,1,0,0.4,5,bachelors,18_34,100000_,0.963916406
(6) definitely no,(6) definitely no,(3) probably yes,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,No opinion,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,5,5,6,7,3,5.5,6.94,1,7,5.56,4.06,3.88,1,2.32,4.18,3.94,6.94,Yes,Yes,Not sure,3,It's too slow.,5,3,5,1,1,1,5,4,7,4,1,5,6,7,5,6,7,5,5,6,4,6,7,6,5,48,15,3,0,50,80,82,98,53,0,99,98,99,0,7,7,7,7,7,7,Yes,Yes,No,1,3,1,7,6,5.44,1,One with humans,Not at all concerned,Very likely,Somewhat support,Not sure,7,6,7,5,(2) agree,Yes,Yes,Yes,"[""None of the above""]",4,3,1,None,,Meat-eater,,8.38,27,Female,Northeast,White,5,175000,11701,1053,1,0,0,0,0,0,0,1,0,3,high,18_34,100000_,1.021562757
(5) no,(1) definitely yes,(4) probably no,(1) definitely yes,(5) no,(6) definitely no,(1) definitely yes,(2) yes,(3) probably yes,(3) probably yes,(6) definitely no,(4) probably no,(2) yes,(6) definitely no,(6) definitely no,(5) no,6,5,5,7,7,3.82,3.88,4.54,5.2,6.28,5.44,5.26,3.1,4.66,5.62,6.46,5.32,Yes,Yes,Yes,6,It's too fast.,6,1,1,6,7,6,1,1,6,7,1,2,2,1,1,7,7,2,3,6,6,7,7,7,7,10,25,97,68,26,73,81,37,74,34,76,69,42,23,7,6,7,2,7,1,No,Yes,No,2,5,3,6,5,5.98,7,One with humans,Not at all concerned,Somewhat likely,Somewhat support,Somewhat support,7,7,7,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.44,Catholic,,Meat-eater,Nothing negative to say just I enjoyed this survey (love the topic)! :),9.27,23,Female,Northeast,White,10,87500,6484,1054,0,0,0,1,1,0,1,0,0.6,2,bachelors,18_34,75000_99999,0.887682441
(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,2,5,5,1,5,7,5.5,3.4,4.36,7,2.2,4.84,3.58,1.3,2.74,6.64,5.5,Yes,No,Yes,5,It's fine.,7,1,5,1,1,7,6,3,7,7,1,1,1,1,1,1,5,1,7,7,5,5,1,7,1,0,0,100,67,0,60,23,26,30,50,0,100,0,1,7,1,7,6,5,7,No,Yes,No,15,20,10,5,1,7,7,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly oppose,7,1,1,3,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",2,3,5,Other,Christian only,Meat-eater,,38.5,32,Male,Midwest,White,7,175000,60608,1055,0,0,0,1,0,0,1,0,0.4,1,some_college,18_34,100000_,1.187685865
(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(4) probably no,5,5,5,5,4,1.78,1.3,1.66,2.08,2.08,1.6,1.36,2.08,2.44,2.2,2.86,2.02,Not sure,Not sure,No,7,It's too fast.,4,6,4,6,6,3,5,5,5,6,5,5,5,4,4,4,3,4,4,3,4,3,7,5,4,3,3,2,2,1,2,1,2,2,4,3,1,16,1,3,2,6,6,6,2,Not sure,Not sure,Not sure,3,2,5,3,5,5.08,6,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,7,5,(2) agree,No,No,Yes,"[""None of the above""]",0,0,2.8,Atheist,,Meat-eater,,14.1,34,Female,West,White,7,112500,89119,1056,1,0,0,0,0,0,0,1,0,4,some_college,18_34,100000_,1.04823967
(5) no,(5) no,(3) probably yes,(3) probably yes,(5) no,(5) no,(1) definitely yes,(4) probably no,(5) no,(2) yes,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(5) no,1,1,1,5,2,2.8,2.98,2.68,2.92,5.2,3.94,4.36,4.24,4.18,2.8,1.96,3.1,No,No,Not sure,2,It's too fast.,2,7,6,7,3,2,7,5,7,6,6,7,7,7,7,7,4,1,4,4,4,4,5,6,5,41,39,68,70,43,14,25,55,70,53,35,76,62,59,2,1,3,1,6,1,Not sure,No,No,0,10,5,2,3,1.06,1,One without humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,6,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,2.4,None,,Meat-eater,,11.12,18,Female,Northeast,White,5,112500,14615,1057,1,0,0,0,1,1,1,0,0.6,6,high,18_34,100000_,1.021562757
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(6) definitely no,(5) no,(5) no,(2) yes,(5) no,(5) no,No opinion,1,1,1,1,1,5.92,5.98,5.8,1,6.16,1.78,1,7,1,1,1,1,Not sure,No,No,5,It's fine.,6,5,1,6,6,7,5,6,3,6,7,7,7,5,1,7,5,2,5,5,5,5,6,6,6,0,0,100,72,18,0,0,0,0,100,84,100,100,0,6,6,6,6,6,6,Not sure,Yes,No,-1,-1,0,6,5,1,6,One without humans,Very concerned,Very likely,Somewhat support,Strongly support,7,7,7,5,(2) agree,No,No,No,"[""None of the above""]",0,0,1,Atheist,,Meat-eater,,7.3,18,Female,Midwest,White,7,175000,53943,1058,1,0,0,0,0,0,0,1,0,2,some_college,18_34,100000_,1.031872822
(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,(2) yes,6,6,6,6,6,5.68,5.62,5.62,5.68,5.92,5.8,5.92,5.62,5.56,5.86,5.98,5.92,Yes,Yes,Yes,5,It's fine.,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,78,87,70,78,81,77,75,83,82,79,74,77,81,82,6,6,6,6,6,6,Yes,Yes,Yes,3,3,3,6,6,5.44,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.84,Catholic,,Meat-eater,,3.77,28,Male,Midwest,White,8,97500,46544,1059,0,0,0,1,0,1,1,0,0.6,2,some_college,18_34,75000_99999,1.183519504
(4) probably no,(6) definitely no,(3) probably yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(6) definitely no,(1) definitely yes,(6) definitely no,(2) yes,(6) definitely no,5,5,5,6,4,5.08,5.38,4.42,5.62,6.28,2.38,1.9,5.38,2.08,1.6,5.5,2.5,Not sure,No,Yes,5,It's fine.,5,3,6,2,2,5,2,5,2,6,5,5,5,2,2,2,5,2,5,5,6,4,6,5,6,53,33,63,53,52,77,38,72,85,100,66,85,66,50,5,3,6,3,6,2,Not sure,Not sure,Yes,4,5,12,6,6,7,5,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,1.08,Atheist,,Pescatarian,,15.62,21,Female,Midwest,White,5,112500,46962,1060,1,1,0,0,1,0,1,0,0.4,3,high,18_34,100000_,0.960384654
(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,3,4,5,5,3,2.26,2.32,6.1,2.38,2.26,2.26,2.08,5.44,2.56,2.68,3.22,2.74,No,No,Not sure,3,It's too fast.,3,3,5,5,4,4,4,4,5,5,5,5,5,4,3,3,4,3,4,4,2,4,5,4,4,18,10,8,26,21,17,24,21,34,33,19,37,16,29,5,3,2,4,4,2,Not sure,Yes,No,3,10,5,6,5,1.9,2,One with humans,Not sure,Somewhat likely,Somewhat support,Somewhat support,5,5,5,5,(2) agree,Yes,No,Yes,"[""Had a conversation with a robot/AI""]",1,2,3,None,,Meat-eater,,14.9,31,Male,Midwest,White,10,137500,55110,1061,1,0,0,0,1,0,0,0,0.2,5,bachelors,18_34,100000_,0.963916406
(3) probably yes,(3) probably yes,(6) definitely no,(2) yes,(4) probably no,(2) yes,(4) probably no,(4) probably no,(6) definitely no,(5) no,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(5) no,(2) yes,5,5,7,5,6,5.74,3.28,6.7,4.06,2.8,5.92,3.04,2.2,4.42,5.14,2.98,4.42,Yes,Yes,Yes,5,Not sure,2,2,2,2,5,3,5,3,1,2,5,5,1,6,2,3,3,1,5,5,5,5,2,6,3,28,37,64,66,22,22,85,80,60,51,78,86,60,49,1,6,2,1,3,6,Yes,Not sure,No,4,3,5,5,7,5.62,5,One with humans,Not very concerned,Not at all likely,Somewhat support,Somewhat support,3,1,2,5,(2) agree,No,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,0,1.72,None,no,Meat-eater,submnit,3.38,20,Female,Northeast,White,5,112500,1890,1062,1,0,0,1,1,0,1,0,0.6,6,high,18_34,100000_,1.021562757
(6) definitely no,(6) definitely no,(6) definitely no,(3) probably yes,No opinion,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,3,3,5,6,6,5.32,4.72,3.46,3.1,5.86,2.86,4.6,5.08,3.64,3.52,4.6,4.6,Not sure,No,No,2,It's fine.,5,1,2,5,4,4,5,5,2,6,5,5,6,7,5,5,6,5,5,5,5,6,6,6,5,0,0,70,59,0,68,40,0,60,58,26,62,1,0,2,2,2,3,3,2,No,No,No,5,-1,5,6,5,1.12,1,One without humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,6,6,6,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1.48,Agnostic,,Meat-eater,,8.78,18,Male,West,White,5,112500,98391,1063,1,0,0,1,1,0,1,0,0.6,3,high,18_34,100000_,1.122936099
(5) no,(5) no,(6) definitely no,(5) no,(6) definitely no,(3) probably yes,(3) probably yes,(6) definitely no,(6) definitely no,(5) no,(5) no,(5) no,(4) probably no,(5) no,(5) no,(4) probably no,5,3,5,5,3,3.1,4.54,4.42,1.9,4.72,2.74,4.6,4.66,4.9,4.72,4.9,5.02,Not sure,Yes,Yes,7,It's too slow.,5,1,3,3,3,3,2,2,2,4,1,2,2,2,1,1,6,3,6,3,2,6,5,5,5,66,60,78,65,30,62,70,60,61,65,63,64,23,62,6,5,7,6,7,2,No,Yes,No,1,2,1,6,3,4.48,6,One without humans,Not at all concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,2,7,7,(2) agree,Yes,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,3,2.2,Atheist,,Meat-eater,,9.52,25,Female,Northeast,White,5,112500,1108,1064,1,0,1,0,1,0,0,0,0.4,3,high,18_34,100000_,1.021562757
(5) no,(5) no,(5) no,(3) probably yes,(4) probably no,(2) yes,(2) yes,(5) no,(5) no,(5) no,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(5) no,3,3,3,3,5,3.52,3.88,2.08,2.5,2.44,1,3.22,2.08,3.4,3.4,2.68,3.22,Not sure,No,No,5,It's too fast.,3,5,3,5,5,3,5,4,5,5,5,5,6,6,5,6,3,3,4,3,3,3,5,5,5,5,5,77,8,18,26,9,58,24,6,2,12,63,19,4,4,4,2,4,2,No,No,No,0,1000,1000,5,3,4,4,One with humans,Somewhat concerned,Somewhat likely,Strongly support,Strongly support,6,5,6,5,(2) agree,Yes,No,Yes,"[""None of the above""]",0,1,4.08,Catholic,,Meat-eater,,15.58,25,Female,Midwest,White,8,112500,55771,1065,0,0,0,0,0,0,0,1,0,5,some_college,18_34,100000_,1.031872822
(5) no,(2) yes,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(2) yes,(5) no,(3) probably yes,(5) no,(5) no,(5) no,(5) no,5,5,5,5,5,4.72,4.36,4.48,2.32,5.02,2.38,4.84,5.2,5.8,4.54,5.02,4.48,Not sure,Not sure,Not sure,5,It's fine.,5,3,2,3,3,5,3,2,5,4,6,6,6,3,2,2,5,5,5,4,4,6,5,5,5,1,5,72,31,55,44,28,11,40,37,37,86,33,36,5,4,4,4,5,1,Not sure,Yes,No,5,100,20,7,5,5.98,6,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat oppose,6,5,6,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans""]",3,2,3,Agnostic,,Meat-eater,,13.42,20,Male,West,White,5,112500,93924,1066,1,0,0,1,0,0,0,0,0.2,3,high,18_34,100000_,1.122936099
(3) probably yes,(6) definitely no,(4) probably no,(3) probably yes,(6) definitely no,(6) definitely no,(1) definitely yes,(3) probably yes,(5) no,(2) yes,(6) definitely no,(3) probably yes,(2) yes,(5) no,(6) definitely no,(5) no,5,5,6,6,5,2.74,4.06,6.04,1,5.44,2.38,1,5.02,1,1,5.02,1,No,Not sure,No,2,It's too fast.,6,1,1,6,5,2,2,4,1,6,3,6,6,7,7,7,1,1,1,2,1,1,1,1,1,15,17,42,31,0,0,61,25,62,0,60,60,0,0,1,1,1,1,3,2,No,No,No,20,0,15,7,3,1,1,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,6,6,5,5,(2) agree,Yes,No,No,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",1,2,5,Catholic,,Meat-eater,,13.27,20,Male,Midwest,White,8,225000,44256,1067,0,0,0,1,1,1,0,0,0.6,2,some_college,18_34,100000_,1.187685865
(4) probably no,(3) probably yes,(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(5) no,(3) probably yes,(4) probably no,(2) yes,(3) probably yes,(3) probably yes,(4) probably no,(3) probably yes,(4) probably no,(3) probably yes,4,5,4,4,6,5.44,3.52,4.78,4.9,3.94,4.78,4.66,5.98,5.38,3.4,5.08,3.58,Not sure,Not sure,Yes,5,It's fine.,6,2,3,2,1,6,1,4,4,5,1,2,3,4,4,3,6,6,7,4,3,4,6,5,4,66,58,90,78,57,62,54,61,75,63,69,82,32,73,7,5,4,4,7,4,No,Yes,Not sure,2,20,20,5,4,5.2,6,One with humans,Not very concerned,Somewhat likely,Strongly oppose,Somewhat oppose,7,6,6,6,(2) agree,Yes,No,Yes,"[""None of the above""]",1,3,2.96,None,,Meat-eater,,10.2,26,Male,West,White,10,112500,93905,1068,1,0,0,0,0,0,0,1,0,2,bachelors,18_34,100000_,0.979205378
(4) probably no,(5) no,(6) definitely no,(1) definitely yes,(6) definitely no,(4) probably no,(2) yes,(2) yes,(5) no,(5) no,(6) definitely no,(4) probably no,(5) no,(4) probably no,(6) definitely no,(5) no,3,5,3,5,3,5.2,4.3,6.94,3.34,4.9,4.72,4.78,5.68,4.42,2.62,4.18,3.4,Not sure,Yes,Yes,7,It's fine.,7,1,2,5,6,2,6,5,4,7,5,5,5,4,7,7,3,2,5,2,1,2,6,5,6,33,55,80,84,42,59,60,74,61,44,60,71,43,45,4,2,1,1,5,1,Yes,Yes,Not sure,1,7,3,7,5,2.62,3,One without humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,6,6,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.84,None,,Meat-eater,,10.03,19,Female,Northeast,White,8,112500,19038,1069,1,0,0,0,0,0,1,0,0.2,1,some_college,18_34,100000_,1.097604841
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,2,5,2,3,3,3.28,3.04,3.28,3.1,4.72,2.86,2.08,3.1,2.8,3.04,2.56,2.56,No,Not sure,Not sure,7,It's too fast.,2,7,3,1,7,5,7,5,5,5,7,7,6,6,6,6,2,2,7,3,2,3,3,6,2,32,34,24,24,19,32,33,32,30,31,26,32,28,23,3,2,6,5,6,3,Yes,Yes,No,4,5,2,3,3,2.14,1,One with humans,Very concerned,Very likely,Strongly support,Strongly support,7,3,6,7,(2) agree,No,No,No,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,2.6,Protestant,,Meat-eater,Thank you,34.17,32,Female,Midwest,White,6,137500,46071,1070,0,0,0,0,0,0,1,0,0.2,6,high,18_34,100000_,0.960384654
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,6,7,7,5.26,4.72,4.48,5.68,4.78,4.9,5.8,7,5.62,5.5,6.16,5.08,Yes,Yes,Yes,6,It's fine.,6,3,7,3,3,5,3,3,6,6,2,2,3,2,2,2,5,5,5,5,6,6,7,7,7,57,81,82,90,83,75,81,90,78,73,85,71,73,72,6,5,5,3,2,5,No,Yes,No,5,5,10,7,7,7,5,One without humans,Not very concerned,Very likely,Somewhat support,Somewhat oppose,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,2,3.88,None,,Meat-eater,,9.72,29,Female,West,White,5,112500,98188,1071,1,0,0,0,0,0,0,1,0,2,high,18_34,100000_,0.975617607
(4) probably no,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(4) probably no,(1) definitely yes,(6) definitely no,(4) probably no,(4) probably no,(5) no,(4) probably no,(3) probably yes,(6) definitely no,(4) probably no,(4) probably no,6,6,6,5,6,5.26,6.16,4.9,5.92,6.22,4.06,6.34,6.1,5.68,4.96,5.74,5.02,Yes,Yes,Yes,5,Not sure,6,1,4,4,4,4,5,5,5,5,2,2,2,5,4,5,5,4,5,5,4,4,5,6,5,64,79,95,87,74,89,91,73,87,92,95,93,66,59,5,4,5,2,5,4,No,Not sure,No,0,-1,-1,3,4,3.4,5,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Not sure,7,7,7,7,(2) agree,No,No,Yes,"[""None of the above""]",0,0,3,Catholic,,Meat-eater,,14.05,34,Female,Northeast,White,7,175000,6482,1072,0,0,0,0,0,0,0,1,0,2,some_college,18_34,100000_,1.097604841
(5) no,No opinion,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(3) probably yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,7,6,6,6,4,5.02,3.82,4.66,1.18,5.38,4.12,3.34,5.8,3.16,3.4,5.62,3.94,Yes,Not sure,Yes,7,It's fine.,4,4,4,6,6,3,2,4,7,4,4,4,4,4,2,2,6,4,6,6,4,4,7,7,7,27,6,100,80,63,65,73,26,19,7,37,76,25,5,6,6,6,4,6,4,Not sure,Yes,No,0,5,8,7,5,5.02,7,One without humans,Not very concerned,Very likely,Somewhat support,Somewhat support,4,4,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1,Atheist,,Meat-eater,,12.05,31,Male,West,White,10,112500,93012,1073,1,0,0,0,1,0,1,0,0.4,4,bachelors,18_34,100000_,0.979205378
(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(4) probably no,(6) definitely no,(2) yes,(6) definitely no,(1) definitely yes,(2) yes,(6) definitely no,(5) no,(5) no,2,2,3,5,4,3.64,2.68,3.46,3.7,5.02,4.12,2.14,5.74,1.54,1.96,6.04,4.72,No,No,Yes,5,It's fine.,5,2,6,5,5,3,5,5,6,5,3,5,6,5,4,3,3,1,2,3,2,3,7,6,3,0,1,67,58,26,0,28,39,27,5,70,100,57,13,5,5,3,5,3,1,No,Yes,No,10,12,15,6,3,5.32,5,One with humans,Not very concerned,Very likely,Somewhat oppose,Somewhat support,3,3,5,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,4,1.76,None,,Meat-eater,,9.43,19,Male,West,White,8,112500,95125,1074,1,0,0,1,0,1,1,0,0.6,3,some_college,18_34,100000_,1.206524112
(3) probably yes,(3) probably yes,(2) yes,(1) definitely yes,(5) no,(4) probably no,(1) definitely yes,(3) probably yes,(5) no,(3) probably yes,(5) no,(1) definitely yes,(5) no,(4) probably no,(4) probably no,(4) probably no,3,5,6,6,5,4.6,3.46,4.9,4.12,4.78,3.1,4.42,4.24,5.08,2.98,4.9,3.7,No,Yes,Yes,6,It's too fast.,5,3,6,6,6,3,3,3,6,6,5,5,5,2,2,5,5,2,2,5,3,5,6,5,6,28,29,77,69,44,63,38,46,58,82,59,62,33,44,5,5,5,3,6,3,No,Yes,No,20,50,55,7,5,4.36,5,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,6,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,1.84,Agnostic,,Meat-eater,,10.68,34,Male,Midwest,White,8,112500,62025,1075,1,0,0,0,1,1,1,0,0.6,3,some_college,18_34,100000_,1.187685865
(5) no,(1) definitely yes,(5) no,(1) definitely yes,(4) probably no,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,(4) probably no,(1) definitely yes,(1) definitely yes,(3) probably yes,(4) probably no,(5) no,2,2,6,5,4,5.08,4.42,5.08,3.04,4.54,1.06,3.34,2.5,4.6,3.1,4,2.74,Not sure,Not sure,Yes,3,It's fine.,6,2,2,3,3,5,5,3,2,7,3,3,6,3,2,5,2,2,2,5,1,2,2,2,2,0,1,58,69,78,75,61,0,26,73,75,80,18,23,5,3,5,3,4,1,No,No,No,50,30,-1,7,1,1.18,3,One with humans,Not very concerned,Somewhat likely,Somewhat oppose,Somewhat oppose,6,2,5,2,(2) agree,No,No,No,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,5,Protestant,,Meat-eater,,9.95,23,Male,West,White,8,137500,80909,1076,0,0,1,0,0,0,1,0,0.4,2,some_college,18_34,100000_,1.206524112
(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,7,7,7,7,7,7,7,6.88,7,6.76,7,6.88,6.88,7,6.94,6.82,7,Yes,Yes,Yes,6,It's fine.,4,1,4,3,4,5,4,7,4,7,1,1,1,7,7,7,7,7,7,7,4,7,1,1,7,90,89,87,95,95,87,83,95,77,92,100,89,100,80,7,7,4,4,1,4,Yes,Yes,Yes,2,4,3,7,7,7,7,One with humans,Very concerned,Very likely,Strongly support,Strongly support,4,4,4,4,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status""]",5,5,3.16,None,,Meat-eater,,5.17,22,Male,Northeast,White,5,300000,19020,1077,1,0,1,1,1,1,0,0,0.8,4,high,18_34,100000_,1.175818978
(6) definitely no,(1) definitely yes,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,5,6,6,3.28,4.78,4.9,3.76,5.2,4.78,3.04,5.26,3.22,5.08,5.32,5.26,No,No,No,5,It's fine.,2,2,5,5,5,2,3,7,2,6,5,5,5,6,5,7,6,6,6,5,1,6,6,7,6,14,0,77,75,0,63,49,21,86,81,59,76,14,0,6,6,7,7,7,1,No,Yes,No,7,5,10,6,2,3.16,3,One with humans,Not very concerned,Very likely,Somewhat support,Somewhat support,7,3,6,5,(2) agree,No,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",0,1,2.64,Protestant,,Meat-eater,,10.57,33,Male,West,White,10,175000,80903,1078,0,0,1,0,1,0,0,0,0.4,6,bachelors,18_34,100000_,0.979205378
(5) no,(1) definitely yes,(1) definitely yes,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(2) yes,(5) no,(3) probably yes,(5) no,(1) definitely yes,(5) no,(5) no,(5) no,No opinion,2,5,6,6,6,3.4,5.02,4.78,2.62,7,2.08,5.56,7,7,5.2,5.5,5.32,Yes,No,No,1,It's fine.,6,1,5,2,2,6,1,1,2,5,6,6,6,1,1,1,7,7,7,7,7,7,7,7,7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7,7,7,6,7,5,No,Yes,No,35,5,25,7,6,4,5,One with humans,Not very concerned,Very likely,Strongly oppose,Strongly oppose,5,5,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,1,Protestant,,Meat-eater,,10.03,30,Male,West,White,10,137500,98375,1079,0,0,0,0,1,1,1,0,0.6,2,bachelors,18_34,100000_,0.979205378
(5) no,(2) yes,(4) probably no,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(5) no,(4) probably no,(3) probably yes,(5) no,(1) definitely yes,(6) definitely no,(3) probably yes,(4) probably no,(6) definitely no,1,2,2,5,2,4.6,2.74,2.62,2.26,4.6,2.2,2.38,5.44,2.08,1,4.96,1.18,No,No,Yes,3,It's too fast.,1,5,7,7,7,1,3,2,5,6,7,7,7,3,5,6,2,2,2,2,2,5,7,7,5,2,3,18,54,11,31,24,4,27,19,6,91,16,10,5,5,6,5,7,1,No,Yes,No,20,50,75,6,3,1.6,3,One with humans,Somewhat concerned,Very likely,Strongly support,Strongly support,7,5,6,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,2,3.72,Atheist,,Meat-eater,,11.53,31,Male,West,White,10,137500,80202,1080,1,0,0,0,0,1,1,0,0.4,7,bachelors,18_34,100000_,0.979205378
(4) probably no,(2) yes,No opinion,(2) yes,(4) probably no,No opinion,(2) yes,(4) probably no,(4) probably no,(2) yes,(4) probably no,(2) yes,No opinion,(5) no,(4) probably no,(3) probably yes,5,5,5,5,4,4.36,4.3,3.58,3.04,4.36,3.22,4.3,4.3,4.06,3.34,4.42,4.24,Not sure,No,Not sure,3,It's too fast.,3,5,5,5,5,3,5,4,4,5,5,5,5,5,4,4,4,4,4,4,3,3,4,3,3,43,42,46,50,45,57,44,42,44,57,45,59,43,42,4,3,4,4,4,2,Not sure,Yes,No,20,5,10,3,2,4.72,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,5,3,6,5,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,3.48,None,,Meat-eater,,13.63,32,Male,West,White,10,175000,93117,1081,1,0,0,0,1,0,1,0,0.4,5,bachelors,18_34,100000_,0.979205378
(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(1) definitely yes,(2) yes,(1) definitely yes,(2) yes,(2) yes,(1) definitely yes,(2) yes,(1) definitely yes,7,7,7,6,7,6.7,6.7,6.64,6.58,6.46,6.58,6.46,6.22,6.22,6.52,6.4,6.52,Yes,Yes,Yes,6,It's fine.,6,7,7,7,6,7,1,7,6,7,1,1,5,7,7,7,7,7,6,7,7,6,1,7,7,92,95,94,95,94,95,96,92,93,91,92,95,96,94,6,7,7,6,7,6,Yes,No,Yes,3,4,3,1,7,6.4,6,One with humans,Very concerned,Very likely,Strongly support,Strongly support,6,6,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,4,1.76,Catholic,,Meat-eater,Awesome and excellent to me always and everytime,4.52,31,Male,Northeast,White,10,175000,10002,1082,0,0,1,1,1,1,1,0,1,2,bachelors,18_34,100000_,1.025319488
(5) no,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(1) definitely yes,(4) probably no,(3) probably yes,(1) definitely yes,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,5,6,5,6,6,3.4,4.24,4.66,2.02,4.36,1,4.72,6.46,4.3,4.36,4.12,4.72,No,No,No,1,It's too fast.,5,5,3,5,2,6,2,2,5,5,5,5,5,2,2,2,6,5,5,5,3,6,7,6,6,50,49,84,58,60,77,44,45,58,67,44,59,45,57,6,6,6,3,6,2,Not sure,Yes,No,5,10,15,7,6,5.98,5,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,5,5,5,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,3.2,Agnostic,,Meat-eater,,10.02,27,Male,West,White,8,137500,84120,1083,1,0,0,1,1,0,1,0,0.6,3,some_college,18_34,100000_,1.206524112
(5) no,(5) no,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(3) probably yes,(5) no,(5) no,(5) no,3,4,2,2,5,4.12,3.4,3.34,2.2,3.46,2.98,2.56,3.46,3.22,2.86,2.98,2.92,No,No,Yes,6,It's too fast.,2,2,4,6,2,2,7,7,6,6,6,6,6,7,7,7,1,1,2,1,1,1,7,1,1,44,31,28,74,29,31,32,28,27,43,42,44,42,28,1,1,1,1,2,1,Not sure,Yes,No,5,5,8,2,2,1.12,1,One with humans,Not very concerned,Somewhat likely,Strongly support,Strongly support,6,3,6,5,(2) agree,No,No,No,"[""None of the above""]",1,0,3,None,,Meat-eater,,13.17,32,Female,West,White,10,137500,95008,1084,1,0,0,0,0,0,0,1,0,6,bachelors,18_34,100000_,0.850742983
(2) yes,(5) no,(4) probably no,(3) probably yes,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,(4) probably no,(2) yes,(5) no,(5) no,(5) no,5,2,6,3,3,4.6,4.54,2.86,1.36,2.44,1.12,2.44,2.38,2.56,2.56,2.44,2.5,Yes,Yes,No,3,It's too fast.,2,5,1,6,6,2,6,6,6,3,6,6,6,6,6,6,1,1,1,1,1,2,6,2,5,12,15,65,20,11,41,19,24,60,38,11,45,74,36,1,1,2,2,3,1,No,Yes,No,5,3,0,2,5,4.78,6,One with humans,Very concerned,Very likely,Strongly support,Somewhat support,7,5,3,2,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,3,3.88,Protestant,,Meat-eater,,11.9,34,Female,West,White,5,225000,95207,1085,0,0,0,0,0,0,1,0,0.2,6,high,18_34,100000_,0.975617607
(6) definitely no,(5) no,(4) probably no,(2) yes,(4) probably no,(6) definitely no,(1) definitely yes,(3) probably yes,(4) probably no,(4) probably no,(4) probably no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,3,3,2,5,1.96,1.3,2.92,1.18,5.02,3.1,1,4.12,1.96,1.12,3.58,1,No,No,Not sure,3,It's too fast.,1,2,1,5,6,2,6,6,3,6,5,6,7,6,6,6,1,1,1,1,1,1,5,5,5,0,0,60,56,62,43,34,6,18,30,0,63,61,60,4,1,2,1,1,1,No,No,No,0,10,0,2,1,1.6,1,One without humans,Not very concerned,Not very likely,Somewhat support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.04,Jewish,,Meat-eater,,7.15,18,Female,Northeast,White,5,300000,8534,1086,0,0,0,0,0,1,1,0,0.4,7,high,18_34,100000_,1.021562757
(5) no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(4) probably no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,6,6,6,7,7,6.16,5.02,4.78,3.94,7,4.06,4.48,4,5.5,3.34,5.5,3.28,Not sure,Yes,No,6,It's fine.,7,1,5,1,1,7,1,1,2,7,1,2,5,6,5,6,6,3,5,6,2,2,5,5,3,0,9,100,70,30,70,40,60,70,65,70,95,0,9,5,2,1,1,2,1,No,Not sure,No,0,28,0,2,2,2.92,6,One with humans,Not at all concerned,Very likely,Somewhat oppose,Strongly support,5,6,6,7,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,0,2,Agnostic,,Meat-eater,,19,18,Female,Northeast,White,7,112500,14626,1087,1,0,0,0,1,0,1,0,0.4,1,some_college,18_34,100000_,1.097604841
(4) probably no,(2) yes,(2) yes,(1) definitely yes,(3) probably yes,(3) probably yes,(1) definitely yes,(2) yes,(2) yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(2) yes,(3) probably yes,(3) probably yes,6,6,5,6,5,6.28,5.44,5.5,4.42,5.02,2.62,3.28,2.62,5.26,2.32,5.86,5.32,Yes,Yes,No,2,It's fine.,6,3,5,3,3,5,3,3,5,6,1,2,3,2,2,2,2,1,2,6,1,2,6,5,5,13,7,56,84,10,78,60,12,57,26,21,86,5,6,1,2,1,1,1,1,No,Not sure,No,0,5,0,7,5,5.62,5,One with humans,Not very concerned,Somewhat likely,Somewhat support,Somewhat support,6,7,7,7,(2) agree,Yes,Yes,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,4.88,Protestant,,Meat-eater,,11.38,32,Male,West,White,5,137500,93433,1088,0,0,1,1,1,0,1,0,0.8,2,high,18_34,100000_,1.122936099
(5) no,(6) definitely no,(5) no,(1) definitely yes,(6) definitely no,(5) no,(1) definitely yes,(5) no,(6) definitely no,(2) yes,(3) probably yes,(6) definitely no,(3) probably yes,(5) no,(3) probably yes,(5) no,1,1,2,1,6,2.38,3.1,2.62,1.9,2.14,1.48,2.38,5.86,1.3,1.48,2.02,1.9,No,No,Not sure,1,It's too fast.,2,5,7,6,6,1,7,7,3,7,5,6,6,7,7,6,1,1,4,1,1,1,5,3,1,61,19,14,15,6,75,17,20,15,86,13,23,12,86,4,1,1,1,1,1,No,Not sure,No,1,1,0,6,5,2.14,1,One with humans,Not at all concerned,Very likely,Strongly support,Strongly support,7,7,5,7,(2) agree,No,No,Yes,"[""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,2,2.6,Atheist,,Meat-eater,,21.22,31,Female,West,White,6,112500,95623,1089,1,0,0,0,0,1,1,0,0.4,6,high,18_34,100000_,0.975617607
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(3) probably yes,(1) definitely yes,(6) definitely no,(4) probably no,(1) definitely yes,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,6,6,6,6,2.56,3.34,4.78,4.48,5.62,3.4,4.54,4.66,4.84,1.96,5.62,2.32,Yes,No,Yes,3,It's fine.,5,1,5,1,1,6,2,2,2,5,3,5,5,2,1,3,1,1,1,1,1,1,1,1,1,25,23,29,78,19,34,19,14,59,59,61,74,17,30,1,1,1,1,1,1,No,No,No,15,20,2,6,2,2.32,6,One with humans,Not at all concerned,Very likely,Strongly oppose,Strongly oppose,5,2,3,5,(2) agree,Yes,Yes,No,"[""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",3,3,3.64,Catholic,,Meat-eater,,5.4,18,Female,West,White,5,175000,91320,1090,0,0,0,0,1,0,1,0,0.4,3,high,18_34,100000_,0.975617607
(5) no,(6) definitely no,(6) definitely no,(6) definitely no,(5) no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(2) yes,(6) definitely no,(6) definitely no,(6) definitely no,2,3,2,7,3,2.92,4.24,4.18,4.42,4.12,2.26,6.28,5.2,5.02,5.26,3.7,5.32,Not sure,No,Yes,7,It's too fast.,3,5,6,3,3,3,3,2,3,2,3,5,5,2,5,6,6,6,6,5,5,6,7,7,7,37,49,49,64,29,77,67,41,54,66,61,89,31,29,7,6,6,6,7,5,Not sure,Not sure,Not sure,7,20,15,5,5,4.3,5,One with humans,Somewhat concerned,Very likely,Somewhat support,Somewhat support,7,6,7,7,(2) agree,No,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,2.2,Other,i believe in a higher power,Meat-eater,,11.57,22,Male,Northeast,White,5,175000,19111,1091,0,0,0,1,1,0,1,0,0.6,5,high,18_34,100000_,1.175818978
(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,3,3,3,6,3,2.98,3.88,4.06,2.74,4.06,2.74,6.52,6.58,4.66,6.58,5.2,6.4,Not sure,Not sure,No,5,It's too fast.,2,5,4,3,3,5,3,3,3,2,3,6,6,5,3,6,6,6,6,6,6,7,7,7,7,52,73,86,89,35,78,85,71,76,83,86,75,30,36,7,6,7,5,7,5,Not sure,Yes,Not sure,35,20,37,6,5,4,2,One with humans,Somewhat concerned,Very likely,Not sure,Somewhat support,7,7,7,7,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",1,3,2.4,None,,Meat-eater,,8.08,22,Male,Northeast,White,5,175000,19111,1092,1,0,0,1,1,0,1,0,0.6,6,high,18_34,100000_,1.175818978
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(2) yes,(1) definitely yes,(5) no,(5) no,(5) no,(5) no,(2) yes,(5) no,(5) no,(5) no,(5) no,5,5,2,1,5,2.8,3.04,3.1,2.44,5.08,1.42,4.36,5.2,3.58,2.68,4.72,3.16,No,No,No,5,It's too fast.,1,7,6,7,7,1,7,7,1,6,7,7,7,6,5,6,1,1,2,2,2,1,5,5,3,42,34,66,60,46,62,61,43,57,45,65,71,63,42,2,2,2,2,2,2,Yes,Yes,Yes,0,0,0,7,5,5.14,6,One with humans,Somewhat concerned,Very likely,Strongly support,Somewhat support,7,7,5,6,(2) agree,Yes,No,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Had a conversation with a family member or friend about robots/AIs""]",0,4,5,Catholic,,Meat-eater,,9.1,33,Female,West,White,5,175000,80232,1093,0,0,0,1,1,0,1,0,0.6,7,high,18_34,100000_,0.975617607
(6) definitely no,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(1) definitely yes,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,(6) definitely no,6,3,7,7,7,4.06,4.3,4.84,4.72,5.14,2.56,4.72,5.02,4.72,4.36,4.54,5.44,No,Yes,Not sure,7,It's too slow.,6,5,5,6,6,3,3,5,5,4,5,6,6,6,5,6,6,6,6,7,6,7,5,6,7,72,61,60,40,57,56,75,71,33,25,29,25,62,59,2,6,2,5,5,6,No,Yes,No,30,25,20,7,5,4.42,3,One without humans,Not at all concerned,Very likely,Strongly support,Somewhat support,7,7,7,7,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",1,1,1,Atheist,,Vegan,this was fun,4,29,Male,West,White,5,137500,94597,1094,1,1,0,0,1,1,1,0,0.6,2,high,18_34,100000_,1.122936099
(3) probably yes,(2) yes,(2) yes,(2) yes,(4) probably no,(3) probably yes,(1) definitely yes,(4) probably no,(4) probably no,(1) definitely yes,(3) probably yes,(2) yes,(4) probably no,(4) probably no,(4) probably no,(5) no,6,6,5,5,6,4.54,2.56,2.62,1,5.26,1.12,1.18,4.66,2.14,1.3,4.72,4.66,No,No,No,2,It's fine.,6,2,5,5,5,2,1,1,1,5,1,3,3,5,2,2,2,1,2,1,1,1,2,2,2,0,4,71,58,21,48,19,29,28,33,17,65,6,0,2,2,3,1,3,3,No,Yes,No,2,4,5,6,5,3.16,5,One with humans,Not at all concerned,Very likely,Somewhat oppose,Somewhat support,7,7,7,6,(2) agree,Yes,Yes,Yes,"[""Had a conversation with a family member or friend about robots/AIs""]",0,1,1.16,None,,Meat-eater,,12.3,29,Male,West,White,6,112500,94928,1095,1,0,0,0,0,0,1,0,0.2,2,high,18_34,100000_,1.122936099
(5) no,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(1) definitely yes,(5) no,(5) no,(2) yes,(3) probably yes,(5) no,(5) no,(5) no,(5) no,(5) no,6,6,6,6,7,5.14,5.62,1.9,2.2,2.32,1,5.5,5.44,1.96,1.42,5.62,5.56,No,Yes,Yes,7,It's fine.,6,1,2,2,2,6,2,2,1,6,1,5,5,7,2,2,3,2,1,2,2,2,6,5,5,15,10,68,68,45,60,40,55,50,75,75,60,15,15,5,2,1,2,3,3,Not sure,Yes,No,2,-1,5,5,3,2.32,5,One without humans,Not at all concerned,Not very likely,Somewhat support,Somewhat support,7,7,6,6,(2) agree,Yes,Yes,Yes,"[""Saw a video, gif, or other media of a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",2,1,3,Atheist,,Meat-eater,Very interesting and enjoyable survey!,25.03,20,Male,Northeast,White,5,137500,14226,1096,1,0,0,1,1,1,1,0,0.8,2,high,18_34,100000_,1.175818978
(2) yes,(3) probably yes,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(2) yes,(5) no,(3) probably yes,(3) probably yes,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(3) probably yes,7,7,7,6,6,6.34,6.28,6.28,6.22,6.64,6.46,6.76,6.04,6.88,4,6.64,6.16,No,Not sure,Yes,6,Not sure,7,1,6,2,2,7,1,1,5,7,2,1,1,1,5,1,6,7,5,5,5,6,7,7,6,75,79,75,78,82,72,72,70,86,66,81,68,82,77,6,7,2,5,2,6,Yes,Yes,Yes,111,111,112,7,6,7,7,One with humans,Very concerned,Somewhat likely,Somewhat support,Somewhat support,7,6,6,5,(2) agree,No,Yes,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",3,4,4.36,Buddhist,,Meat-eater,,10.03,21,Male,Northeast,White,10,112500,10994,1097,0,0,0,0,1,1,1,0,0.6,1,bachelors,18_34,100000_,1.025319488
(3) probably yes,(2) yes,(1) definitely yes,(4) probably no,(4) probably no,(3) probably yes,(2) yes,(2) yes,(3) probably yes,(3) probably yes,(1) definitely yes,(4) probably no,(2) yes,(2) yes,(3) probably yes,(4) probably no,6,6,7,6,6,6.58,6.1,6.04,6.52,6.52,6.88,7,6.64,6.76,4,6.64,6.7,Yes,Yes,Yes,6,It's too fast.,7,1,6,5,6,6,2,1,5,7,1,1,1,7,5,6,6,6,5,5,5,6,7,3,7,75,82,72,89,75,83,88,77,91,86,90,76,81,77,5,6,6,6,5,6,No,Yes,Yes,15,20,10,6,7,6.64,7,One with humans,Somewhat concerned,Somewhat likely,Somewhat support,Somewhat support,6,6,3,7,(2) agree,No,No,Yes,"[""Saw a robot being physically abused or attacked by humans"",""Had a conversation with a robot/AI""]",3,3,2.04,None,,Meat-eater,,13.68,23,Male,Northeast,White,10,112500,8054,1098,1,0,1,0,1,0,0,0,0.4,1,bachelors,18_34,100000_,1.025319488
(3) probably yes,(3) probably yes,(4) probably no,(6) definitely no,(2) yes,(3) probably yes,(1) definitely yes,(2) yes,(3) probably yes,(4) probably no,(2) yes,(4) probably no,(2) yes,(2) yes,(3) probably yes,(6) definitely no,6,6,6,7,7,6.4,6.16,6.58,5.8,6.34,5.68,6.4,6.64,5.74,6.4,6.76,6.22,Yes,No,Yes,7,It's too fast.,6,1,5,6,6,7,2,1,1,6,6,7,6,2,6,1,7,6,6,5,7,6,5,5,7,89,88,90,98,89,79,100,93,92,88,86,95,91,80,6,7,6,4,6,6,Yes,Yes,Yes,50,40,60,6,5,6.34,6,One with humans,Somewhat concerned,Not at all likely,Strongly support,Strongly support,5,7,7,6,(2) agree,No,No,Yes,"[""Had a conversation with a robot/AI"",""Read a book or article that discussed AI ethics or moral status"",""Had a conversation with a family member or friend about robots/AIs""]",4,3,4.4,Hindu,,Meat-eater,,2.97,31,Male,Northeast,White,10,112500,2720,1099,0,0,0,0,1,1,1,0,0.6,2,bachelors,18_34,100000_,1.025319488

==> supplemental_materials/supplement_codebook.csv <==
Variable,Variable description,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Anthropicaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
OAaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Claudeaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CGPTaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
BDaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
DMaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Sophiaaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Ciceroaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AFaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AGaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GPT4aware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TFaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
NNaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SCaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Amariaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TSaware,"Have you heard of [bolded name, random order] in the context of artificial intelligence?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
relativeLLMchatbottrust,I trust large language model chatbots more than other chatbots. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
chatbottrust,I trust chatbots.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLMtrust,I trust large language models.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
robottrust,I trust robots.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
gameAItrust,I trust game-playing AI.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
algorithmtrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
companytrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
trainingdatatrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
outputtrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
engineertrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
governmenttrust,AI systems include many different parts. To what extent do you trust the following parts?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
admiration,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
awe,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
pride,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
compassion,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
excitement,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
respect,"To what extent do you, as a human, feel the following emotions towards robots/AIs?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
upload1,"In the future, humans could upload their minds into computers. Some people think that this would be very good because uploaded humans could consume fewer resources, live longer free from biological disease, and have enhanced intelligence and a greater ability to improve the world. Others disagree and think that uploading would mean that we are no longer truly human, change who we are and how we want to live, and distract us from making the real world a better place. Where would you place yourself on this scale? (sliding: 1 = oppose mind uploads, 4 = neither oppose nor support uploads, 7 = support mind uploads)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
upload2,"Do you agree or disagree with the following statement? I support humans using advanced technology in the future to upload their minds into computers. (multiple choice: 1 = strongly agree, 2 = agree, 3 = somewhat agree, 4 = somewhat disagree, 5 = disagree, 6 = strongly disagree, no opinion)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID1,"Do you trust that the creators of large language models (e.g., OpenAI and GPT-4) put safety over profits? (no, yes, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID2,"Do you trust that the creators of an AI can control all current and future versions of the AI? (no, yes, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID3,"Do you think that governments have the power to regulate the development of AI? (no, yes, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID4,To what extent do you agree or disagree that governments have the power to effectively enforce regulations on the development of AI?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID5,"What do you think about the pace of AI development? (It’s too fast, It’s too slow, It’s fine, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS1,Humanity will be able to control powerful AI systems.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS2,AI is likely to cause human extinction.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS3,The safety of AI is one of the most important issues in the world today. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS4,I support public campaigns to slow down AI development.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS5,I support government regulation that slows down AI development.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS6,I oppose government regulation that slows down AI development.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS7,I support banning the development of artificial general intelligence that is smarter than humans.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS8,I support a global ban on data centers that are large enough to train AI systems that are smarter than humans.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS9,I would consider donating to an organization working to reduce risks of human extinction from AI.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI1,Robots/AIs should be subservient to humans.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI2,Robots/AIs may be harmful to me personally.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI3,Robots/AIs may be harmful to people in the USA.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI4,Robots/AIs may be harmful to future generations of people.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC1,I support a global ban on the development of sentience in robots/AIs. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC3,I support a global ban on the development of AI-enhanced humans.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC4,I support a global ban on the development of robot-human hybrids.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC8,I support the development of welfare standards that protect the well-being of robots/AIs. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC9,I support granting legal rights to robots/AIs.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC10,I support campaigns against the exploitation of robots/AIs.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC11,I support asking institutions like the government and private corporations to fund research that protects robots/AIs.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC12,I would consider joining a public demonstration against the mistreatment of robots/AIs.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC13,I support a “bill of rights” that protects the well-being of sentient robots/AIs.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM1,If a large language model develops the capacity to suffer…. …we must ensure we don’t cause unnecessary suffering.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM2,If a large language model develops the capacity to suffer…. …we must pay more attention to their welfare.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM3,If a large language model develops the capacity to suffer…. …we must respect their personhood.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MP1,experiencing emotions,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MP2,having feelings,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MP3,thinking analytically,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MP4,being rational,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
owngoals,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … deciding their own goals",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
safegoals,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … maintaining human-safe goals",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
upholding,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … upholding human values",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
selfaware,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … self-awareness",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
sitaware,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … situational awareness",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
selfcontrol,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … controlling themselves",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
understanding,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … understanding human values",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
friendliness,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … being friendly with humans",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
power,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … seeking power",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
ownmotives,"To what extent do current large language models (i.e., those that exist in 2023, like ChatGPT) have the capacity for … having their own motivations",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE1,Robots/AIs deserve to be treated with respect.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE2,Robots/AIs deserve to be included in the moral circle.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE3,Physically damaging robots/AIs without their consent is wrong.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE4,Re-programming robots/AIs without their consent is wrong.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE5,Torturing robots/AIs is wrong.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE6,The welfare of robots/AIs is one of the most important social issues in the world today.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HLAIemergence,"If you had to guess, how many years from now do you think that … the first human-level AI will be created?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
emergence,"If you had to guess, how many years from now do you think that … the first artificial general intelligence will be created?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SIemergence,"If you had to guess, how many years from now do you think that … the first artificial superintelligence will be created?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
F1,"Do you think any robots/AIs that currently exist (i.e., those that exist in 2023) are sentient?",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
F11,Do you think it could ever be possible for robots/AIs to be sentient?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
chatGPTsentient,Do you think ChatGPT is sentient?,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SF1,I am a sci-fi fan.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SF2,Reality matches science fiction.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCA1,Animals deserve to be included in the moral circle. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCA2,The welfare of animals is one of the most important social issues in the world today. ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCEn1,The environment deserves to be included in the moral circle.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCEn2,The welfare of the environment is one of the most important social issues in the world today.,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
universe,Which universe is the better one,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
YG1,"How concerned, if at all, are you about the possibility that AI will cause the end of the human race on Earth? (very concerned, somewhat concerned, not very concerned, not at all concerned, not sure) ",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
YG2,"How likely do you think it is that artificial intelligence (AI) will eventually become more intelligent than people? (very likely, somewhat likely, not very likely, not likely at all, it is already more intelligent than people, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
YG3,"More than 1,000 technology leaders recently signed an open letter calling on researchers to pause development of certain large‑scale AI systems for at least six months world-wide, citing fears of the “profound risks to society and humanity.” Would you support or oppose a six-month pause on some kinds of AI development? (strongly support, somewhat support, somewhat oppose, strongly oppose, not sure) ",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
YG4,"Critics of an open letter calling on researchers to pause development of certain large-scale AI systems for at least six months world-wide have argued that AI research could “create enormous social and economic benefits across the economy and society.” Would you support or oppose a six-month pause on some kinds of AI development? (strongly support, somewhat support, somewhat oppose, strongly oppose, not sure)",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
attention,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
own,"Do you own AI or robotic devices that can detect their environment and respond appropriately? For example, you might own 

a home assistant that can detect whatever you say and respond in kind
a home assistant that can control the temperature and ambient lighting based on feedback it receives from the environment
a robotic vacuum cleaner that decides where to move by itself
a self-driving car that monitors its environment and drives itself
a companion robot that can interact with you socially",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
work,"Do you work with AI or robotic devices at your job? For example, you might work with a robot/AI 

for research or scientific purposes
for information or fact checking
for facial recognition
for healthcare diagnoses
for making social work or legal decisions
for aerial photography or mapping
for disaster response
for industrial production
for creative arts",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
smart,"Do you own a smart device that has some ability to detect its environment and network with other devices but that cannot respond to everything you might say or that requires you to pre-program its routines? For instance, you might own 

a smartphone
a smart TV
smart speakers
a smart coffee maker
a smart toaster
smart light bulbs
	",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exper,"Have you ever experienced any of the following? (check all that apply) (exper)
Saw a robot being physically abused or attacked by humans
Saw a video, gif, or other media of a robot being physically abused or attacked by humans
Had a conversation with a robot/AI
Read a book or article that discussed AI ethics or moral status
Had a conversation with a family member or friend about robots/AIs
None of the above",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fint,"How often do you interact with AI or robotic devices that respond to you and that can choose their own behavior? (fint)

0 - Never or Not applicable
1 - Only on rare occasions 
2 - A few times a year 
3 - Monthly
4 - Weekly
5 - Daily",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fexp,"How often do you read or watch robot/AI-related stories, movies, TV shows, comics, news, product descriptions, conference papers, journal papers, blogs, or other material? (fexp)

0 - Never or Not applicable
1 - Only on rare occasions 
2 - A few times a year 
3 - Monthly
4 - Weekly
5 - Daily",,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
politics,politics,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
religion,religion,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
relelse,relelse,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
diet,diet,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
feedback,feedback,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
minutes,minutes,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
age,age,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
gender,gender,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
region,region,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
raceethnicity,raceethnicity,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
education,education,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
income,income,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
zipcode,zipcode,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Pcode,Pcode,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
religionRNR,religionRNR,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
dietMR,dietMR,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_seen_abuse,exp_seen_abuse,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_video_abuse,exp_video_abuse,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_conv_robot,exp_conv_robot,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_book_article,exp_book_article,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_conv_friend,exp_conv_friend,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_none,exp_none,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
exp_prop,exp_prop,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS1_r,RS1_r,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
relativeLLMchatbottrustnr,relativeLLMchatbottrustnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
chatbottrustnr,chatbottrustnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLMtrustnr,LLMtrustnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
robottrustnr,robottrustnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
gameAItrustnr,gameAItrustnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
upload2nr,upload2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
AID4nr,AID4nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS1nr,RS1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS1_rnr,RS1_rnr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS2nr,RS2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS3nr,RS3nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS4nr,RS4nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS5nr,RS5nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS6nr,RS6nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS7nr,RS7nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS8nr,RS8nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
RS9nr,RS9nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC1nr,PMC1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC3nr,PMC3nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC4nr,PMC4nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC8nr,PMC8nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC9nr,PMC9nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC10nr,PMC10nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC11nr,PMC11nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC12nr,PMC12nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
PMC13nr,PMC13nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM1nr,LLM1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM2nr,LLM2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LLM3nr,LLM3nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE1nr,MCE1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE2nr,MCE2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE3nr,MCE3nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE4nr,MCE4nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE5nr,MCE5nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCE6nr,MCE6nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI1nr,SI1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI2nr,SI2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI3nr,SI3nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SI4nr,SI4nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SF1nr,SF1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SF2nr,SF2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCA1nr,MCA1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCA2nr,MCA2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCEn1nr,MCEn1nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
MCEn2nr,MCEn2nr,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
education_recode,education_recode,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
age_recode,age_recode,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
income_recode,income_recode,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
weight,weight,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

